A Geometric Framework for Stochastic Iterations

This paper concerns models and convergence principles for dealing with stochasticity in a wide range of algorithms arising in nonlinear analysis and optimization in Hilbert spaces. It proposes a flexible geometric framework within which existing solution methods can be recast and improved, and new ones can be designed. Almost sure weak, strong, and linear convergence results are established in particular for stochastic fixed point iterations, the stochastic gradient descent method, and stochastic extrapolated parallel algorithms for feasibility problems. In these areas, the proposed algorithms exceed the features and convergence guarantees of the state of the art. Numerical applications to signal and image recovery are provided.

==> figures/ex1/M16Lam19a.txt <==
3.888151999935640646e-04 -7.874409697813487874e+00
4.238625799990014542e-03 -2.665297260838197957e+01
7.353482299983049413e-03 -3.011094382044333173e+01
1.015497230002742127e-02 -3.177452846576256817e+01
1.297811590002453420e-02 -3.388180065163393806e+01
1.561797210000364158e-02 -3.503806945808313600e+01
1.826137639997877857e-02 -3.616261038715576603e+01
2.078123689998068180e-02 -3.687847952886524183e+01
2.318256719996210011e-02 -3.753589127045090379e+01
2.556849729997034970e-02 -3.804047519798118770e+01
2.800768039997345721e-02 -3.884713721111162243e+01
3.045800619998688744e-02 -3.965693376164973927e+01
3.278606829999004824e-02 -4.031786625066000340e+01
3.510599680001957879e-02 -4.069158383663990719e+01
3.744365670000702334e-02 -4.105515829203845612e+01
3.973176220003438175e-02 -4.153907711663218549e+01
4.207835860004980472e-02 -4.214371074935233707e+01
4.435743760004680347e-02 -4.274909149171968181e+01
4.670146160002777019e-02 -4.339288599895056109e+01
4.901808660001929357e-02 -4.391138108430331499e+01
5.132492499999501134e-02 -4.438727195978157170e+01
5.367697559999355661e-02 -4.489004275727896243e+01
5.596785790000522592e-02 -4.523982537208392785e+01
5.819380620002623239e-02 -4.552647797284856779e+01
6.041103210001685930e-02 -4.574889488093889156e+01
6.269478120000768206e-02 -4.609424430484197188e+01
6.499046640002581476e-02 -4.643255512252911643e+01
6.723312100002783176e-02 -4.674487676131846570e+01
6.946395540001701341e-02 -4.704061675748553029e+01
7.166197810002232493e-02 -4.726004602347870787e+01
7.392194570003685072e-02 -4.755011649762666082e+01
7.609707900001491665e-02 -4.775822465235329162e+01
7.830755510001119468e-02 -4.805022766105905418e+01
8.055006050001471685e-02 -4.825329852773949568e+01
8.279680000000691487e-02 -4.843687804114499329e+01
8.505357420001069535e-02 -4.876992953013193954e+01
8.730651080001794462e-02 -4.900844168527275713e+01
8.968659829999307831e-02 -4.936170038529562021e+01
9.186638150000958625e-02 -4.964143403233290286e+01
9.407966959998290135e-02 -4.993757057193412408e+01
9.625707139994461869e-02 -5.022668142087614029e+01
9.850023839992801122e-02 -5.054640227279528375e+01
1.006846206999057330e-01 -5.069820030794102905e+01
1.028331966999133373e-01 -5.084894196198361271e+01
1.049685143998965869e-01 -5.099567355476990826e+01
1.071770452999160350e-01 -5.114739447717177256e+01
1.092837103998889753e-01 -5.126762446975650533e+01
1.114254366998737866e-01 -5.142795862881481384e+01
1.135946426999089598e-01 -5.161172233931608844e+01
1.157624319998948881e-01 -5.175614594257420009e+01
1.178880520998769332e-01 -5.184419704583901733e+01
1.200505346998818751e-01 -5.204576840556953954e+01
1.221661601998687008e-01 -5.215217889247005445e+01
1.243542881998591226e-01 -5.237840033769536774e+01
1.264861519998683459e-01 -5.252445369214804316e+01
1.286190111998940233e-01 -5.264202088921090450e+01
1.307259858998695012e-01 -5.274050002020732109e+01
1.328559573998954746e-01 -5.281817522072532256e+01
1.350003134999065713e-01 -5.295381489057400870e+01
1.371136535998898620e-01 -5.305649587477978457e+01
1.392495375998720475e-01 -5.327136166356764591e+01
1.414160337998851824e-01 -5.339773476053410661e+01
1.435619332999037712e-01 -5.354200911343288993e+01
1.456592916998764586e-01 -5.369053185312228749e+01
1.478415240998622315e-01 -5.384291735946334256e+01
1.499504841998691718e-01 -5.395967333009649280e+01
1.520724305999062442e-01 -5.404095259229698911e+01
1.541890403999249259e-01 -5.417889603519779484e+01
1.562943740999561959e-01 -5.425322552505642903e+01
1.584036516999746402e-01 -5.430509856917930023e+01
1.605797784999770939e-01 -5.441158030159574821e+01
1.626841449999956724e-01 -5.454497150088470647e+01
1.648597891999963871e-01 -5.465061029151816285e+01
1.670063255999978402e-01 -5.473120518820589098e+01
1.691674509000005711e-01 -5.482297591594601727e+01
1.713304528999974041e-01 -5.501209489013606202e+01
1.734704781000275253e-01 -5.518439848489124699e+01
1.755590307999780886e-01 -5.523113333786217538e+01
1.777105322999831538e-01 -5.537324866090648356e+01
1.798278164999663198e-01 -5.545862763572339560e+01
1.819485541999648071e-01 -5.558135124428687135e+01
1.840404793999451116e-01 -5.570175108178860057e+01
1.861226919999338647e-01 -5.580442480843841935e+01
1.882273630999291014e-01 -5.589125836097188227e+01
1.903465794999353311e-01 -5.600584867622971785e+01
1.924724884999548247e-01 -5.614414126001094019e+01
1.946320510999370312e-01 -5.629835157264191992e+01
1.967359086999377615e-01 -5.644077619172826132e+01
1.988978394999456611e-01 -5.659202696888688422e+01
2.010487195999634547e-01 -5.672902604967358542e+01
2.031803140999709767e-01 -5.690006255843921679e+01
2.052445519999780976e-01 -5.697583606935488376e+01
2.073126079999753346e-01 -5.705152373703826640e+01
2.093700889999685066e-01 -5.713131337052218583e+01
2.115088581999760575e-01 -5.724855311682479453e+01
2.136732682999478716e-01 -5.737020101769253699e+01
2.157603498999308977e-01 -5.748104682611347016e+01
2.178566679999239530e-01 -5.756016597894298314e+01
2.199156690999325980e-01 -5.760773763762149713e+01
2.220411425999406774e-01 -5.766645925050919175e+01
2.241296304999219891e-01 -5.772280514367898974e+01
2.261989611999137006e-01 -5.780052935822159554e+01
2.282953315999340371e-01 -5.786793155160580682e+01
2.303985310999364100e-01 -5.793479620544658104e+01
2.324714893999081100e-01 -5.800262192685501361e+01
2.345518901998887851e-01 -5.806701763771546609e+01
2.366837510998721084e-01 -5.813867005155320555e+01
2.388094383998767278e-01 -5.821746961674809739e+01
2.408865462998863172e-01 -5.835910728567902339e+01
2.429631700999057009e-01 -5.846184417869388739e+01
2.449976810998935051e-01 -5.849818194379628267e+01
2.471407321998634610e-01 -5.860423481775218590e+01
2.492397715998832530e-01 -5.869491298774816102e+01
2.513116301998827851e-01 -5.880249704475445327e+01
2.533587507998724120e-01 -5.887366982259048598e+01
2.554878316998668852e-01 -5.898453376152259864e+01
2.575969846998654722e-01 -5.908996141191850171e+01
2.596526248998601294e-01 -5.917814883895844247e+01
2.617164193998578470e-01 -5.928593734615050437e+01
2.638566282998799917e-01 -5.942878046593345687e+01
2.659818471998735001e-01 -5.954773042560691465e+01
2.680697944998844395e-01 -5.961821770656074193e+01
2.702067444998966783e-01 -5.970368851508474251e+01
2.723067427998833723e-01 -5.981435922711820297e+01
2.744065159998526626e-01 -5.987121634510270951e+01
2.765330421998263288e-01 -5.994544640932895163e+01
2.786446298998794813e-01 -6.002151568087508338e+01
2.806924970998858071e-01 -6.005448962174252614e+01
2.827340509998922946e-01 -6.012725835424625132e+01
2.847823285998916654e-01 -6.018531016542215184e+01
2.869211919999009042e-01 -6.029105309708742055e+01
2.889851897998892971e-01 -6.035061953172483840e+01
2.910597075999077910e-01 -6.040033273277038006e+01
2.930895245999008969e-01 -6.043940804285057311e+01
2.951548581999158816e-01 -6.047938226464057010e+01
2.972159588999213620e-01 -6.056564076964841803e+01
2.992887304999236608e-01 -6.061771053883164484e+01
3.013539615999307753e-01 -6.067279303962529013e+01
3.034312421999402209e-01 -6.073047266138222255e+01
3.054946514999455909e-01 -6.080043479049453481e+01
3.075420346999350185e-01 -6.085493590578289513e+01
3.095777979999240204e-01 -6.088576038377434685e+01
3.116733642999590659e-01 -6.096071137300604903e+01
3.137309964999689393e-01 -6.100365851826710184e+01
3.157835020999362752e-01 -6.111684576750106856e+01
3.178398832998804435e-01 -6.124401958310064487e+01
3.199616232998727106e-01 -6.130611181589900838e+01
3.220384589998822600e-01 -6.139818807669055190e+01
3.240622612998825258e-01 -6.143333973029945128e+01
3.261341334998630326e-01 -6.151368138992052081e+01
3.282115847998869906e-01 -6.155417473559149499e+01
3.302841237998789259e-01 -6.162115637508225063e+01
3.323704615999008016e-01 -6.169427812931093058e+01
3.344336419999085486e-01 -6.175080045668423878e+01
3.364693656999135918e-01 -6.177951294846823060e+01
3.385012269999055357e-01 -6.183231449096339105e+01
3.405657172998679538e-01 -6.196126329730062565e+01
3.426991039998456001e-01 -6.199747948547239673e+01
3.447668179998576998e-01 -6.205621824902260641e+01
3.468316173998525764e-01 -6.210063176895882719e+01
3.489127277998612109e-01 -6.215770745512687512e+01
3.510662265998704679e-01 -6.219379295843209832e+01
3.530990113998548341e-01 -6.221284160994814272e+01
3.551344950998716610e-01 -6.226955576034676909e+01
3.571931052998744693e-01 -6.230342741865581502e+01
3.592875248998734228e-01 -6.242683516320336423e+01
3.613194264998704219e-01 -6.250885638464715299e+01
3.633944954998689081e-01 -6.258183945258400627e+01
3.654807402998723198e-01 -6.264707155443853992e+01
3.676014113998952171e-01 -6.270958412764448298e+01
3.696865437998971826e-01 -6.276210278714142987e+01
3.717512977999064550e-01 -6.280335017290387611e+01
3.737854503998996880e-01 -6.284514294417081004e+01
3.758859211999082683e-01 -6.296353603716537606e+01
3.779221562999092177e-01 -6.299136687067931462e+01
3.799896960998834783e-01 -6.307238397521442863e+01
3.820321114998811440e-01 -6.312075454631246885e+01
3.841902540998654025e-01 -6.317819200465587670e+01
3.862237202998941576e-01 -6.320002398758417428e+01
3.882662839998844428e-01 -6.323454677550510894e+01
3.903456967998689686e-01 -6.328412000705925777e+01
3.924336310998765009e-01 -6.333103535162830156e+01
3.944743215998721686e-01 -6.338555492495883925e+01
3.965659429998844576e-01 -6.344273364834530327e+01
3.986601670998798919e-01 -6.346925589098009368e+01
4.007485711998655664e-01 -6.353420698355945717e+01
4.028390153998586132e-01 -6.362580401988054746e+01
4.048934293998621148e-01 -6.370908210068122202e+01
4.069945392998649547e-01 -6.378841235067274340e+01
4.090561549998364410e-01 -6.385775773026473701e+01
4.111137863998227115e-01 -6.392212992048418840e+01
4.131747705998290998e-01 -6.398839456675491277e+01
4.152816921998187527e-01 -6.403638133073708616e+01
4.173578618998024514e-01 -6.412907143157822532e+01
4.194390368998160423e-01 -6.417777240686059770e+01
4.214870706997960181e-01 -6.420583255515279575e+01
4.235729486997891757e-01 -6.423805457983306155e+01
4.256325637998044087e-01 -6.426193365958708625e+01
4.276821499997943699e-01 -6.433397504565610348e+01
4.297083858997782224e-01 -6.436597826399838596e+01
4.317831492997813436e-01 -6.441568586194915724e+01
4.338532642997682265e-01 -6.445089855161720038e+01
4.359224784997843827e-01 -6.448239239953858259e+01
4.379782531997978845e-01 -6.450956658342252581e+01
4.400550004998091680e-01 -6.454139744362350939e+01
4.421166920997947614e-01 -6.456900176231017952e+01
4.441754361997896083e-01 -6.463952474551635419e+01
4.462076823998025743e-01 -6.468941602013539693e+01
4.483026599997941841e-01 -6.471876798675228315e+01
4.503210932997676608e-01 -6.473389613827347944e+01
4.523455389997865228e-01 -6.475067416971589296e+01
4.544597866997833191e-01 -6.482243441005149975e+01
4.565528267997768230e-01 -6.486810053006618659e+01
4.585579006997848595e-01 -6.487944404637894991e+01
4.606046725997853253e-01 -6.493587335919048087e+01
4.626857333997824173e-01 -6.498230562826155676e+01
4.647270571997947353e-01 -6.500490310673652061e+01
4.667856485997795568e-01 -6.503445449604382134e+01
4.688480006997714500e-01 -6.507277900900530199e+01
4.709444675997793150e-01 -6.516135691730880808e+01
4.729924139997948029e-01 -6.520191440913953329e+01
4.750321206997735746e-01 -6.522751103359820490e+01
4.770855680997851955e-01 -6.525398372184270102e+01
4.791710359997868318e-01 -6.528393075631660736e+01
4.811879208997651425e-01 -6.533289062519341428e+01
4.832352885997616143e-01 -6.536928801712873849e+01
4.853276960997648937e-01 -6.539697506054061193e+01
4.874296813997533451e-01 -6.547392577592816565e+01
4.894801967997576275e-01 -6.550061018271942714e+01
4.915739922997507949e-01 -6.552541362578361372e+01
4.936398544997366855e-01 -6.559150273180242152e+01
4.956986199997672204e-01 -6.561692326535445829e+01
4.977727222997561651e-01 -6.567026998399362014e+01
4.998283548997337067e-01 -6.574227695620868417e+01
5.018883068997439523e-01 -6.581266848414766457e+01
5.039943263997834766e-01 -6.586874974161905527e+01
5.061011770997356773e-01 -6.595621428773628736e+01
5.081370290997206940e-01 -6.600352092019814165e+01
5.101905028997129055e-01 -6.606316490123906249e+01
5.122604961996962691e-01 -6.609549955544684963e+01
5.142867659997056862e-01 -6.611818878962597523e+01
5.163434750997165645e-01 -6.619381299863334789e+01
5.183779926997266196e-01 -6.623835505032758419e+01
5.204225565997274705e-01 -6.627168048155019164e+01
5.224564891997289795e-01 -6.629429370585120296e+01
5.244980906997283032e-01 -6.632301199286747817e+01
5.265999049997206471e-01 -6.636404358840852069e+01
5.286398247997434741e-01 -6.639363899244219169e+01
5.306667960997445421e-01 -6.643908384569382974e+01
5.327021739997274130e-01 -6.650076687044175117e+01
5.347552601996989896e-01 -6.655904726004435190e+01
5.367938885997077803e-01 -6.660726870132755550e+01
5.388425422996945269e-01 -6.665012975918234872e+01
5.408603103996725281e-01 -6.668952692473298782e+01
5.430085885996427386e-01 -6.677761367379346780e+01
5.450327156996467304e-01 -6.680272049399133039e+01
5.470959349996453724e-01 -6.684676895620066261e+01
5.491258995996552983e-01 -6.688284355366343448e+01
5.512127485996634046e-01 -6.690654674212467512e+01
5.532386952996695140e-01 -6.693501456731129906e+01
5.552898527996650291e-01 -6.695572132364350182e+01
5.573080471996616492e-01 -6.697057769518015391e+01
5.593968927996586515e-01 -6.700866961757405704e+01
5.614030032996609743e-01 -6.702637599055461237e+01
5.634561461996645537e-01 -6.705641686295003012e+01
5.654906238996686429e-01 -6.711377231818627820e+01
5.675722515996952655e-01 -6.718010607386962363e+01
5.696412357996949449e-01 -6.723057259641767303e+01
5.716782710996809458e-01 -6.727340141710608634e+01
5.736756981996939952e-01 -6.730941637653094745e+01
5.757336286996925789e-01 -6.734255902241115166e+01
5.777526858996889780e-01 -6.736340719179547420e+01
5.797887808996688985e-01 -6.738299125553120916e+01
5.818512314996987511e-01 -6.742560090197403611e+01
5.839109891996958623e-01 -6.748203128877518964e+01
5.859186356996939349e-01 -6.751231369116976566e+01
5.879424980997229877e-01 -6.754754144680188688e+01
5.900287279997129541e-01 -6.756723605339524852e+01
5.920595360997128465e-01 -6.759367026402752288e+01
5.941248000997310097e-01 -6.765421020717211320e+01
5.961761066997126601e-01 -6.769847477241388845e+01
5.982687693996998624e-01 -6.774973844306660453e+01
6.002751001997058689e-01 -6.778093670608841137e+01
6.022976354996923964e-01 -6.781429607317468822e+01
6.043450952996807235e-01 -6.785499433122971880e+01
6.064176286996729726e-01 -6.786889114581875049e+01
6.084220586996920144e-01 -6.788435337877987763e+01
6.104540936996921685e-01 -6.790788657849037691e+01
6.124369035996857225e-01 -6.792389584288589788e+01
6.145342401997082593e-01 -6.806068726779929534e+01
6.165739424996992124e-01 -6.811139279978041827e+01
6.185986379996991635e-01 -6.813312607522186681e+01
6.206382019997144228e-01 -6.819853076342624831e+01
6.226836000997563181e-01 -6.822088122622488982e+01
6.247199106997539664e-01 -6.825371714033263970e+01
6.267762758997393879e-01 -6.828029984876886260e+01
6.288202471997367260e-01 -6.833347800712023457e+01
6.308675873996980599e-01 -6.836782682016709600e+01
6.328753091996682789e-01 -6.838688662872328905e+01
6.349205798996894190e-01 -6.843249846638786948e+01
6.369479983996816364e-01 -6.849438837851806738e+01
6.390254391996508243e-01 -6.855605733275208991e+01
6.410657632996752398e-01 -6.861451421163302200e+01
6.431402965996830812e-01 -6.865996380883083816e+01
6.452149086996893379e-01 -6.873809654504668742e+01
6.472240868997001240e-01 -6.876766808522897634e+01
6.492660374997141215e-01 -6.880216505490368206e+01
6.512910758997210170e-01 -6.885216425250629868e+01
6.533500782997343492e-01 -6.888365258154016146e+01
6.554349488997128770e-01 -6.899882758752359280e+01
6.574981661997151283e-01 -6.909231385687145632e+01
6.595522144997170155e-01 -6.912329187881479697e+01
6.616321053997127333e-01 -6.918286850731723803e+01
6.636705654997056003e-01 -6.921241406018916109e+01
6.656989203996909188e-01 -6.924056335741791202e+01
6.677252254996676184e-01 -6.926886285526366294e+01
6.697934479996410229e-01 -6.928659087457356236e+01
6.718121668996616114e-01 -6.929575598266421821e+01
6.738489361996610194e-01 -6.935788532972165399e+01
6.758649375996499398e-01 -6.942987265391872143e+01
6.779037765996797082e-01 -6.947017433486122684e+01
6.798978723996746965e-01 -6.948130158050962280e+01
6.819305744996621010e-01 -6.951826432434960168e+01
6.839701358996455038e-01 -6.959725522688437138e+01
6.860502969996455924e-01 -6.965878166590114517e+01
6.880806455996573145e-01 -6.975955900719331737e+01
6.900917911996847787e-01 -6.978562703617107843e+01
6.921131407996737872e-01 -6.982357193866701550e+01
6.941466440996355569e-01 -6.983225262057570148e+01
6.961515201996549829e-01 -6.990645886351919103e+01
6.981598993996891434e-01 -6.994900325329189172e+01
7.001894719996674121e-01 -7.001122370159808384e+01
7.022263329996564218e-01 -7.002936385963448629e+01
7.042416855996561642e-01 -7.006437892352907681e+01
7.062672054996637083e-01 -7.009171427956574973e+01
7.083732267996735166e-01 -7.011643209908177710e+01
7.103792157996662304e-01 -7.014317980833226329e+01
7.124048375996552274e-01 -7.017530058516483393e+01
7.144128361996612275e-01 -7.020591178605418747e+01
7.164640459996531874e-01 -7.022983432208135923e+01
7.184824758996708471e-01 -7.025333067216995175e+01
7.205054241996688980e-01 -7.028233505042580020e+01
7.225314476996713697e-01 -7.031589989491997983e+01
7.245484191996907075e-01 -7.032475851073508011e+01
7.265627764996874793e-01 -7.034319256286883615e+01
7.285755112996852301e-01 -7.036774651321573515e+01
7.306134352996721537e-01 -7.041360677391138267e+01
7.326767557996853864e-01 -7.044997375541828433e+01
7.346780740996673442e-01 -7.045329254609841030e+01
7.366915658996694427e-01 -7.047562665636114332e+01
7.387059447996427997e-01 -7.051907020820593175e+01
7.407925880996382162e-01 -7.055967342316480995e+01
7.427907297996662050e-01 -7.059804135211668097e+01
7.447826374996739940e-01 -7.062144859521832529e+01
7.467919947996863872e-01 -7.063593819166032972e+01
7.488606939996655942e-01 -7.068262382878698702e+01
7.509328154996641747e-01 -7.072811010359301065e+01
7.529694099996814272e-01 -7.074801632835905707e+01
7.549723271997019758e-01 -7.076803901987396728e+01
7.570427696997060751e-01 -7.081432305941562788e+01
7.590660336997206992e-01 -7.083013676871340181e+01
7.610704578997392611e-01 -7.085185776641135647e+01
7.630892383996904504e-01 -7.088034440961861549e+01
7.651504983997378107e-01 -7.091245837590908252e+01
7.671725199997438960e-01 -7.092230498860286048e+01
7.691900722997229156e-01 -7.092841070376030643e+01
7.712351062997235829e-01 -7.093421817171225996e+01
7.732466452997643902e-01 -7.096046126369925844e+01
7.752625701997617469e-01 -7.099705596353145154e+01
7.772824663997919270e-01 -7.101862588724915781e+01
7.793502176997713082e-01 -7.102860113976517198e+01
7.813644962997736698e-01 -7.105992798710249758e+01
7.833944362997738997e-01 -7.108929880718169159e+01
7.853792583997794008e-01 -7.110897742112749143e+01
7.874149671998047495e-01 -7.118399866720588420e+01
7.894199687998220138e-01 -7.122273642866858268e+01
7.914362413997870771e-01 -7.125887074534834653e+01
7.934816318997597318e-01 -7.128586784017372224e+01
7.955346170997974475e-01 -7.129858067619778694e+01
7.975494390997810434e-01 -7.132155583820608058e+01
7.995582089997862463e-01 -7.134287210019104464e+01
8.015600245997911433e-01 -7.137353969707027090e+01
8.036056382997905922e-01 -7.138972704818617387e+01
8.056206199998040551e-01 -7.143715461694269209e+01
8.076483918998164091e-01 -7.146671764994584919e+01
8.097011943997948213e-01 -7.152588277353989099e+01
8.117846220998010676e-01 -7.158589841623194161e+01
8.137973944998320164e-01 -7.159289475610208342e+01
8.158199325998298779e-01 -7.161177142552118369e+01
8.178222235998500178e-01 -7.165204630673693487e+01
8.198640760998323618e-01 -7.166778155848075471e+01
8.219173925998536356e-01 -7.173152819314707074e+01
8.239403671998436485e-01 -7.179028509341878816e+01
8.259564750998513727e-01 -7.181435341422759677e+01
8.280210529998288660e-01 -7.185999767493841262e+01
8.300589270998122160e-01 -7.191440705284171031e+01
8.321101510997823691e-01 -7.193871980841726099e+01
8.341294905998000164e-01 -7.195045534537391063e+01
8.361603771998001866e-01 -7.198062012735528015e+01
8.381662470998328951e-01 -7.199426073081610866e+01
8.401937225998246106e-01 -7.204230106379931442e+01
8.422520817997977138e-01 -7.206598175108858584e+01
8.442420042997624829e-01 -7.207976069643373762e+01
8.462604035997545182e-01 -7.210034059583610144e+01
8.482768700997478373e-01 -7.213516934096163880e+01
8.503250508997515222e-01 -7.215224759970422497e+01
8.523172558997538228e-01 -7.216021038237799701e+01
8.543462581997367522e-01 -7.218820243421907890e+01
8.563612078997175914e-01 -7.221669562646884799e+01
8.583932765997147607e-01 -7.225286351479991254e+01
8.604057209997298949e-01 -7.226289175785200314e+01
8.624303402997206547e-01 -7.230457417309207813e+01
8.644551350997250472e-01 -7.232985298178182632e+01
8.665070571997386395e-01 -7.234876497689053565e+01
8.685200697997318420e-01 -7.235734783588340235e+01
8.705494605997268209e-01 -7.238150266677568823e+01
8.725596156997224018e-01 -7.241716970863259917e+01
8.746228518997239965e-01 -7.247237660124856973e+01
8.766062801997414056e-01 -7.247520123933608716e+01
8.785966818997502648e-01 -7.249231498918246075e+01
8.806206542997466746e-01 -7.250748523717837202e+01
8.826938946997426871e-01 -7.252202047445749145e+01
8.847125508997464305e-01 -7.261224523891397098e+01
8.867285282997577900e-01 -7.268408062804246583e+01
8.887403347997562264e-01 -7.271371341014658185e+01
8.907831664997655219e-01 -7.272888557374977836e+01
8.928077334997410741e-01 -7.274043673892165884e+01
8.948264785997521731e-01 -7.277175296775996571e+01
8.968999337997590748e-01 -7.279821489935072520e+01
8.988961531997414767e-01 -7.281563508544911656e+01
9.008983034997563033e-01 -7.284857523535383450e+01
9.029213785997715069e-01 -7.288667305332957369e+01
9.050011141997623687e-01 -7.289839781451253486e+01
9.070186666997642755e-01 -7.298915250040040803e+01
9.090582191997735872e-01 -7.302821197803002917e+01
9.110426740997755735e-01 -7.303868603114347025e+01
9.131301186997845543e-01 -7.306170556935722971e+01
9.151506049997898407e-01 -7.307796509607935320e+01
9.171809834997995958e-01 -7.309295511082470398e+01
9.191843791998415281e-01 -7.310570899628757502e+01
9.212445047998653047e-01 -7.313036297125289309e+01
9.232631064998571002e-01 -7.316239771636367095e+01
9.253042172998748871e-01 -7.319835287116657696e+01
9.273203885998378970e-01 -7.324131432352422166e+01
9.293787321998090434e-01 -7.330239518194316872e+01
9.314232591998177213e-01 -7.333792037071897596e+01
9.334751741998118524e-01 -7.335564219780172834e+01
9.355331949998217933e-01 -7.341678965463727025e+01
9.375599406998478269e-01 -7.341857340999169423e+01
9.395835569998842729e-01 -7.342987178431719997e+01
9.415879973998766417e-01 -7.344643988235017673e+01
9.435759618998809106e-01 -7.345325330542684128e+01
9.456549561999096909e-01 -7.348704913653324411e+01
9.476787796998872304e-01 -7.353175864275780782e+01
9.496752560998725778e-01 -7.355221266741332897e+01
9.517222423998630276e-01 -7.358647543933973623e+01
9.537620173999037387e-01 -7.361332150808667052e+01
9.557783456998937277e-01 -7.366148560159402336e+01
9.578129706999177762e-01 -7.369297260414228390e+01
9.598643061999212467e-01 -7.373331502388920455e+01
9.618983998999148799e-01 -7.380859601612731069e+01
9.638990022999415208e-01 -7.383909622736136669e+01
9.659332249999428299e-01 -7.390352330141389814e+01
9.679723373999209457e-01 -7.391635726305169385e+01
9.699698910999119406e-01 -7.395434153723202542e+01
9.719714680998977618e-01 -7.397118910520852353e+01
9.739923748999093078e-01 -7.399617985646345630e+01
9.760462818998950629e-01 -7.403872708504924560e+01
9.780775040998669345e-01 -7.407882006885657233e+01
9.800791865998854657e-01 -7.410316209310468594e+01
9.820805214998717947e-01 -7.411608904209577986e+01
9.841599336998771985e-01 -7.431220923379071053e+01
9.861719039998856351e-01 -7.434407678907157901e+01
9.882007561998932266e-01 -7.437500338052613813e+01
9.902531604998726644e-01 -7.440989817069419132e+01
9.923063132998983793e-01 -7.443826395652193639e+01
9.943340305999182061e-01 -7.448042000238891092e+01
9.963733483999345220e-01 -7.449951279734389686e+01
9.983847039999466100e-01 -7.451280677161417998e+01
1.000470761899939776e+00 -7.453658725506613791e+01
1.002480980299910174e+00 -7.454753098913269582e+01
1.004523666499899104e+00 -7.457290610201016534e+01
1.006533204199875797e+00 -7.458254149977787506e+01
1.008571842399883955e+00 -7.461640359160276148e+01
1.010615515899886185e+00 -7.464273973235737003e+01
1.012639566399864410e+00 -7.465109648494997430e+01
1.014666237799865867e+00 -7.465812465408522769e+01
1.016683798499867120e+00 -7.472954456589478411e+01
1.018687643299839074e+00 -7.474137628336242756e+01
1.020723385699850327e+00 -7.479793587483457884e+01
1.022768033199873416e+00 -7.485313607467443831e+01
1.024796916299878902e+00 -7.491338315875094622e+01
1.026800414199881217e+00 -7.498844475629562112e+01
1.028824495499902625e+00 -7.500552331033794928e+01
1.030900592399879301e+00 -7.503174692511700528e+01
1.032913277899859317e+00 -7.506460644931016191e+01
1.034918068799853375e+00 -7.507456688280208823e+01
1.036940903699842487e+00 -7.513912972249754318e+01
1.038960706099860021e+00 -7.516137486305140669e+01
1.040977045999863959e+00 -7.521794995281091190e+01
1.043053878799871770e+00 -7.523173002749021521e+01
1.045178831299844902e+00 -7.525681887952018201e+01
1.047262660899841880e+00 -7.529004394262230448e+01
1.049288684299853447e+00 -7.530917526648991611e+01
1.051328427499834017e+00 -7.534696836225924699e+01
1.053323904999845961e+00 -7.536538246999141677e+01
1.055414018099820606e+00 -7.539700580609802216e+01
1.057416539799826305e+00 -7.539857487988896878e+01
1.059452872199847295e+00 -7.543510064601782972e+01
1.061461516099845070e+00 -7.544682264951136119e+01
1.063515635899860312e+00 -7.545946321881237395e+01
1.065541879599838593e+00 -7.547950050126898702e+01
1.067556329799826731e+00 -7.548604140143167740e+01
1.069549245999833031e+00 -7.555271724402612676e+01
1.071604313499807448e+00 -7.558180842963957957e+01
1.073613412999809835e+00 -7.561890281292963323e+01
1.075626565899832965e+00 -7.564913442473383043e+01
1.077693255799822669e+00 -7.570134354297857726e+01
1.079738294899820872e+00 -7.575595991243554295e+01
1.081804294099786956e+00 -7.582479152882015683e+01
1.083844769299802335e+00 -7.586462503257351386e+01
1.085898838799817856e+00 -7.587209759167460277e+01
1.087963796799799265e+00 -7.589835999996648752e+01
1.089962168399809972e+00 -7.590303881808046071e+01
1.091981649099791785e+00 -7.591659715943752929e+01
1.094027307299803908e+00 -7.593935339517774707e+01
1.096080996299799271e+00 -7.597358852486847525e+01
1.098085324799805917e+00 -7.598482686482596193e+01
1.100125368499826894e+00 -7.603559422088561348e+01
1.102158040299804131e+00 -7.605051499360101275e+01
1.104162466499801099e+00 -7.606820086215029164e+01
1.106186277399797246e+00 -7.614445337638105116e+01
1.108190174699820618e+00 -7.616237789411299275e+01
1.110267862099843850e+00 -7.618855902495121768e+01
1.112303267599858758e+00 -7.621809850843506240e+01
1.114310000099845821e+00 -7.624066137446374114e+01
1.116326306599837448e+00 -7.625167763992610048e+01
1.118375515099840012e+00 -7.627100881128697552e+01
1.120359633899859375e+00 -7.627791081012989594e+01
1.122358611399840278e+00 -7.629976053113588819e+01
1.124365773999856710e+00 -7.631749587774659460e+01
1.126443501099860800e+00 -7.637844894294642017e+01
1.128445811699834822e+00 -7.639162605146637475e+01
1.130443333499826508e+00 -7.641796763190420450e+01
1.132453152599809609e+00 -7.645056222098560283e+01
1.134510732999798099e+00 -7.648229863338860923e+01
1.136526223499819466e+00 -7.649883119901815576e+01
1.138549991399802286e+00 -7.652730985163529454e+01
1.140605709499794784e+00 -7.654800638093934140e+01
1.142598522699809438e+00 -7.656223082346659226e+01
1.144591987999789451e+00 -7.659174917011492312e+01
1.146600934299813801e+00 -7.664222906389103684e+01
1.148615393299824650e+00 -7.666686301288807215e+01
1.150630083199858600e+00 -7.668148956208969480e+01
1.152641311899859744e+00 -7.670506291139521693e+01
1.154678586399854323e+00 -7.673859233267319269e+01
1.156723014999872845e+00 -7.674438628584432820e+01
1.158745559299857675e+00 -7.677841391139982363e+01
1.160769270399855557e+00 -7.680697504937197095e+01
1.162774588599841064e+00 -7.682928720232368391e+01
1.164819013299847494e+00 -7.684161740857888390e+01
1.166836324399864733e+00 -7.690918456678396353e+01
1.168864967799846610e+00 -7.692550729360280570e+01
1.170914500099857758e+00 -7.696363523424858499e+01
1.172990666899842438e+00 -7.705071698773170397e+01
1.174977540999861514e+00 -7.706063842006683728e+01
1.176974061999856103e+00 -7.707444259993808089e+01
1.178973039899860797e+00 -7.714557848373344484e+01
1.181011858399871883e+00 -7.715687991731280704e+01
1.183008177399889949e+00 -7.716108957761198894e+01
1.185015687599882073e+00 -7.717075427608901350e+01
1.187048058599870615e+00 -7.722476227645172742e+01
1.189110667299849933e+00 -7.724437708782383538e+01
1.191138040099846807e+00 -7.727935405859797413e+01
1.193117942999858627e+00 -7.730118512472546399e+01
1.195142023999894665e+00 -7.733585911470183305e+01
1.197208200799911859e+00 -7.734855265192143747e+01
1.199197975699900498e+00 -7.738186168664275044e+01
1.201237549799912596e+00 -7.740507787460940392e+01
1.203286907399928385e+00 -7.743045459342957315e+01
1.205284900399952841e+00 -7.743701260393314101e+01
1.207318010799928398e+00 -7.746002945259832018e+01
1.209336685699934133e+00 -7.747869476100251518e+01
1.211368092899924864e+00 -7.748869235623396889e+01
1.213365818999936785e+00 -7.751747739494413736e+01
1.215349212399965850e+00 -7.755163819317596108e+01
1.217342696899982091e+00 -7.757097494020169393e+01
1.219377194599990499e+00 -7.757961934210055688e+01
1.221405101099970469e+00 -7.760297608809329972e+01
1.223410433899987826e+00 -7.763146515627434496e+01
1.225415781499995971e+00 -7.765109283411354113e+01
1.227442459200008607e+00 -7.766300105853336788e+01
1.229441210900014569e+00 -7.767494054290472150e+01
1.231449499900012956e+00 -7.768113442566148308e+01
1.233469599400028205e+00 -7.772071684914769207e+01
1.235534878700022210e+00 -7.776490137982852957e+01
1.237554790500029922e+00 -7.779352125711507426e+01
1.239590974200053042e+00 -7.783290159355139792e+01
1.241614772800035293e+00 -7.784766103673408111e+01
1.243678133500046412e+00 -7.793407438269461807e+01
1.245708752700072086e+00 -7.795538274566033010e+01
1.247717284600065035e+00 -7.797071952870297196e+01
1.249751834600062672e+00 -7.800760671832600224e+01
1.251811734600069226e+00 -7.802030488363853067e+01
1.253847465600065991e+00 -7.805093750056505542e+01
1.255829038900050820e+00 -7.807851206660822641e+01
1.257892394500054412e+00 -7.811084079753560161e+01
1.259897842600060658e+00 -7.811937235845701366e+01
1.261913982600078254e+00 -7.821862529209357717e+01
1.263922160800094119e+00 -7.823716979506984615e+01
1.265971579300105399e+00 -7.825358985732654560e+01
1.267953998400125570e+00 -7.826383754869503662e+01
1.269952958000107657e+00 -7.826816185787990321e+01
1.271945553200122259e+00 -7.830172354655944389e+01
1.273976857600138901e+00 -7.831764464385334179e+01
1.275966035300106993e+00 -7.835542943867108079e+01
1.277972965100130587e+00 -7.838809457100546751e+01
1.279971988000145000e+00 -7.840880971706215519e+01
1.282016407300118122e+00 -7.843750908642729769e+01
1.283995813100159200e+00 -7.851585547961590805e+01
1.285978145900138703e+00 -7.852198575961514848e+01
1.287991280200128319e+00 -7.854821244201708907e+01
1.290029834100112849e+00 -7.856135146990449414e+01
1.292045689500089578e+00 -7.858988363098336549e+01
1.294043015800112162e+00 -7.861847765021168755e+01
1.296026173000108583e+00 -7.863712563962667446e+01
1.298070442400103053e+00 -7.867183385104524973e+01
1.300039001300115737e+00 -7.868188788298010650e+01
1.302026967900141496e+00 -7.870363285186051883e+01
1.304001859300119026e+00 -7.871525985578703910e+01
1.306026673900108737e+00 -7.871911979284357130e+01
1.308029896000120207e+00 -7.875458676769345345e+01
1.310034183900098181e+00 -7.880918425771270108e+01
1.312026413900108102e+00 -7.882553702832635167e+01
1.314090565800112076e+00 -7.887014733749876427e+01
1.316101025200097752e+00 -7.891726603643516569e+01
1.318121354300087589e+00 -7.892978953542016995e+01
1.320150091200109621e+00 -7.894552471561773643e+01
1.322144189400111358e+00 -7.894965239214282349e+01
1.324154200300101669e+00 -7.896741604704099871e+01
1.326161348900122716e+00 -7.899357090778349288e+01
1.328181388100162064e+00 -7.899860015382952838e+01
1.330163082200154223e+00 -7.902045325764123618e+01
1.332139327300141174e+00 -7.904542720163509273e+01
1.334125319700135481e+00 -7.905960859495823456e+01
1.336169761100156617e+00 -7.906628909966056540e+01
1.338166601300162517e+00 -7.907387437982161771e+01
1.340156471200143473e+00 -7.907983099348990663e+01
1.342130042600115036e+00 -7.909241223136707788e+01
1.344138409200128059e+00 -7.911928723098867522e+01
1.346134974700152309e+00 -7.914399497735732325e+01
1.348169728100167664e+00 -7.918429649913539947e+01
1.350180800200152742e+00 -7.924994436176055501e+01
1.352219137400131777e+00 -7.928620271249593543e+01
1.354254632500115907e+00 -7.933720492572419403e+01
1.356231467600148122e+00 -7.938132217578952066e+01
1.358230906400154980e+00 -7.938272528831828367e+01
1.360267468600157459e+00 -7.939557667345646053e+01
1.362240739200159423e+00 -7.941298034605311784e+01
1.364245611200139319e+00 -7.943195156556171810e+01
1.366257074000137406e+00 -7.945573743981425707e+01
1.368275834700149129e+00 -7.946208475399994597e+01
1.370250698100182518e+00 -7.947169570691387719e+01
1.372256524800179234e+00 -7.949611186687825182e+01
1.374251803100145164e+00 -7.951260896585458227e+01
1.376271540000143734e+00 -7.952398521957579192e+01
1.378252553300120642e+00 -7.952575978425855396e+01
1.380233054000151061e+00 -7.956329126265852381e+01
1.382278260300144002e+00 -7.960003535897104143e+01
1.384267136000116860e+00 -7.962633948180668142e+01
1.386219779700127885e+00 -7.963744384117782715e+01
1.388191767100116047e+00 -7.965230510185122625e+01
1.390193669800095178e+00 -7.965294811616932691e+01
1.392176550800080737e+00 -7.966028652899360907e+01
1.394177242100104630e+00 -7.966642768495016469e+01
1.396179074200074366e+00 -7.967520564295452346e+01
1.398221559700081773e+00 -7.969951834320268347e+01
1.400230290400066080e+00 -7.970174344768092567e+01
1.402216474900068066e+00 -7.973968217550759618e+01
1.404194660500121206e+00 -7.977056367678805771e+01
1.406244926100131298e+00 -7.977753426458241393e+01
1.408241091400151523e+00 -7.978757321353403142e+01
1.410222747400133425e+00 -7.979315262906150963e+01
1.412189597200128821e+00 -7.981214971687569459e+01
1.414233682700130723e+00 -7.981880468111286575e+01
1.416254351600112482e+00 -7.984227323832922707e+01
1.418224129700112579e+00 -7.986862582172857117e+01
1.420243888400121168e+00 -7.990371636329159344e+01
1.422308788000083757e+00 -7.994423132907782303e+01
1.424327538600085763e+00 -7.995829673346656818e+01
1.426318824700100185e+00 -8.000181511229875753e+01
1.428348395700106410e+00 -8.004179940467716392e+01
1.430418723900104050e+00 -8.008230476609764992e+01
1.432462379500111016e+00 -8.011010303805632304e+01
1.434486733600075947e+00 -8.012112716843671478e+01
1.436484317400089639e+00 -8.015265740616041512e+01
1.438537499800089048e+00 -8.015744252559613869e+01
1.440554535300096139e+00 -8.016841045630971507e+01
1.442557617300068262e+00 -8.019090821622641840e+01
1.444615713600045925e+00 -8.021686605036408935e+01
1.446618277300049327e+00 -8.025561767543641167e+01
1.448635638900068301e+00 -8.029061393006061564e+01
1.450619549000062847e+00 -8.029496696378161857e+01
1.452646793900069122e+00 -8.031824185127673843e+01
1.454630996600059900e+00 -8.033721361456956345e+01
1.456628834600060429e+00 -8.034441432865999388e+01
1.458597060700043802e+00 -8.034901075180326302e+01
1.460613384200026177e+00 -8.035507090567297439e+01
1.462598835900019711e+00 -8.036750592245769553e+01
1.464586485900021495e+00 -8.040725958073292645e+01
1.466557178300003317e+00 -8.044225946992948195e+01
1.468561870900010335e+00 -8.044879063338854053e+01
1.470550188600019847e+00 -8.048183724877000600e+01
1.472548156300005573e+00 -8.051937875624506091e+01
1.474538472100016762e+00 -8.053320509530608717e+01
1.476567497700033593e+00 -8.055773669725847697e+01
1.478559758300048488e+00 -8.056028431748406149e+01
1.480568519700056207e+00 -8.057423373156207447e+01
1.482550153200034915e+00 -8.057897005912087707e+01
1.484568294700065794e+00 -8.059258792463764109e+01
1.486549079500041559e+00 -8.060447426488276790e+01
1.488536091100047143e+00 -8.061490640024412357e+01
1.490519822800028704e+00 -8.062248683917691494e+01
1.492566748300020674e+00 -8.063498237707781868e+01
1.494548839500036141e+00 -8.063683875877194396e+01
1.496547327600040278e+00 -8.065560689919827553e+01
1.498520153700022561e+00 -8.066095831320983223e+01
1.500540894900013411e+00 -8.067321941730681090e+01
1.502544161600032790e+00 -8.067819040216308224e+01
1.504514438800035769e+00 -8.068213056320428223e+01
1.506551638100009916e+00 -8.071327734801832321e+01
1.508547650500023707e+00 -8.073295926889257146e+01
1.510568405700009276e+00 -8.074911387709025234e+01
1.512559951299989214e+00 -8.077498490241053730e+01
1.514611268299967728e+00 -8.080638881306971655e+01
1.516603407699953943e+00 -8.081559951264709696e+01
1.518590755299948469e+00 -8.081864091464692024e+01
1.520615305799944306e+00 -8.086801655034554415e+01
1.522654711799922289e+00 -8.088339311280935817e+01
1.524650473999946243e+00 -8.090129901369617471e+01
1.526619440699975572e+00 -8.091782119975137277e+01
1.528626061499966937e+00 -8.092471149707543532e+01
1.530656035999973907e+00 -8.093235971392864769e+01
1.532645735400008036e+00 -8.093517020854136490e+01
1.534664229400036106e+00 -8.096884195483927726e+01
1.536634848000018705e+00 -8.097801079454539774e+01
1.538674800400034570e+00 -8.104314957359777338e+01
1.540672787900046359e+00 -8.107494167600168566e+01
1.542695124900075765e+00 -8.108810994928617788e+01
1.544682501300096211e+00 -8.112842104103258123e+01
1.546737361100110508e+00 -8.116036904838425414e+01
1.548709100800078398e+00 -8.116891872763901006e+01
1.550689913500080008e+00 -8.118102198711568462e+01
1.552691997000079649e+00 -8.126826651109023203e+01
1.554708049000076642e+00 -8.131257302605405357e+01
1.556708107800100382e+00 -8.132538625429862122e+01
1.558691277700108513e+00 -8.133373537785998053e+01
1.560679676600110977e+00 -8.135125868435440566e+01
1.562752308000125101e+00 -8.137779235665104238e+01
1.564756407500148327e+00 -8.139001203245035754e+01
1.566761645400147618e+00 -8.145328983566164993e+01
1.568790356800122243e+00 -8.146127350898687780e+01
1.570798620100078757e+00 -8.146353114661030759e+01
1.572797291500071415e+00 -8.148466534169416775e+01
1.574796194800091254e+00 -8.149670911037220833e+01
1.576822320500091301e+00 -8.154612343592039281e+01
1.578811666300088179e+00 -8.155695535820500197e+01
1.580820264600099057e+00 -8.157851144728209647e+01
1.582811052800103369e+00 -8.159948577555421423e+01
1.584827299400086487e+00 -8.160471966433735247e+01
1.586808059800112636e+00 -8.162701410486789655e+01
1.588804963200133979e+00 -8.164166243600793393e+01
1.590782758500145944e+00 -8.164504627520943814e+01
1.592809532700141251e+00 -8.165536640707459526e+01
1.594780759700144213e+00 -8.166685464815286366e+01
1.596771650100135220e+00 -8.168100568526986649e+01
1.598788243800145281e+00 -8.169013072559629052e+01
1.600841707200147068e+00 -8.172684089911915351e+01
1.602835658800150442e+00 -8.176838528812014317e+01
1.604823517800138877e+00 -8.177197530258129632e+01
1.606825029800121429e+00 -8.177525558404654760e+01
1.608869570000125648e+00 -8.179251147837253200e+01
1.610875718500109688e+00 -8.180786443511335904e+01
1.612915104200104421e+00 -8.199675725898204348e+01
1.614879635700116056e+00 -8.200436559797466884e+01
1.616908456300143460e+00 -8.203679034813450244e+01
1.618900004400112724e+00 -8.206741767646545327e+01
1.620892696400112909e+00 -8.208841080780482002e+01
1.622935104800101502e+00 -8.211549033665419017e+01
1.624925557300107126e+00 -8.214594544596863557e+01
1.626961520900107372e+00 -8.220499909878466838e+01
1.628973557900106117e+00 -8.223415719478221320e+01
1.631031510600113421e+00 -8.225558473002308801e+01
1.633009033200105709e+00 -8.226046284098367778e+01
1.635006148300095719e+00 -8.226593575538687730e+01
1.636983929900069246e+00 -8.227508214642060125e+01
1.638991845900084288e+00 -8.227980897151385875e+01
1.640999382900101722e+00 -8.228287790222165654e+01
1.643014614900138781e+00 -8.230173940032031510e+01
1.645005454800141820e+00 -8.230505411086286927e+01
1.647050140300140963e+00 -8.232703448574207528e+01
1.649035830000126435e+00 -8.234332535738576553e+01
1.651023551600149464e+00 -8.235181169415582758e+01
1.653013871400143220e+00 -8.235940266599541815e+01
1.655036260300128292e+00 -8.236360701858441757e+01
1.657024589600124553e+00 -8.239159582811817018e+01
1.659012573200145280e+00 -8.240555917497358962e+01
1.661012517700136470e+00 -8.242569084943160362e+01
1.663034562200139677e+00 -8.243068322424537087e+01
1.665032020400151636e+00 -8.246614971735138511e+01
1.667005129600149349e+00 -8.248292730333596978e+01
1.669006443300128151e+00 -8.248933853112892223e+01
1.671016410200130808e+00 -8.249247767227801376e+01
1.673005958400154203e+00 -8.250461674239244303e+01
1.674997794400147288e+00 -8.254429297148234923e+01
1.677009407200132696e+00 -8.256226588472767958e+01
1.679019759800121081e+00 -8.256447251899962225e+01
1.681011224800140980e+00 -8.257268585872648714e+01
1.683010528300166397e+00 -8.258010281906997818e+01
1.685046485000152305e+00 -8.260155849085052182e+01
1.687048060900148583e+00 -8.260732609147018479e+01
1.689052180100141909e+00 -8.266924506737314005e+01
1.691036827100141027e+00 -8.267109429239118867e+01
1.693081524000130234e+00 -8.269565563010684173e+01
1.695043825200123866e+00 -8.271381012965670720e+01
1.697007000200136506e+00 -8.271523676702230432e+01
1.699026632600134423e+00 -8.273552030778819244e+01
1.701069697500158240e+00 -8.276663649882549123e+01
1.703064803900164126e+00 -8.278206404099390170e+01
1.705051811200135159e+00 -8.279004632114217088e+01
1.707029601500132276e+00 -8.280613356051171081e+01
1.709081294000127205e+00 -8.285761005244212640e+01
1.711058119900138008e+00 -8.286624325393844970e+01
1.713055610200123535e+00 -8.287220851133314170e+01
1.715031973700116508e+00 -8.287826457864071017e+01
1.717059202700073950e+00 -8.288394747519477335e+01
1.719034185800104142e+00 -8.288602617136949391e+01
1.721012339800100932e+00 -8.287856576113020424e+01
1.722987887900086390e+00 -8.290068428595164107e+01
1.725023527900079401e+00 -8.291901550800142218e+01
1.727025304200056066e+00 -8.296167835640939359e+01
1.729008967900040661e+00 -8.297815762144182372e+01
1.731015413100043032e+00 -8.303327800191603103e+01
1.733025228600048706e+00 -8.307644715517889722e+01
1.735030776500068539e+00 -8.309322166059095593e+01
1.737019486400066981e+00 -8.310877479525400702e+01
1.739031756500087011e+00 -8.314414877042136709e+01
1.741072844000056907e+00 -8.318760145902173520e+01
1.743085762600077970e+00 -8.320663572787728413e+01
1.745057106800084856e+00 -8.320880021325487519e+01
1.747087688100095182e+00 -8.322263290096705646e+01
1.749079011300079811e+00 -8.324324615702407471e+01
1.751083670900067890e+00 -8.329068232864614174e+01
1.753069568000044764e+00 -8.333254222049289694e+01
1.755097898800049849e+00 -8.334245553166158516e+01
1.757073920800060307e+00 -8.334444226240985643e+01
1.759102075400047482e+00 -8.335131516607165736e+01
1.761112537200033135e+00 -8.337236649340096051e+01
1.763142068000026041e+00 -8.337652448154717888e+01
1.765133824700044984e+00 -8.338128022953290497e+01
1.767114085300027337e+00 -8.338850043131743917e+01
1.769109073100015195e+00 -8.339336848750404840e+01
1.771139275900004861e+00 -8.341345104232421193e+01
1.773125111500001294e+00 -8.342296373980823887e+01
1.775110962899959732e+00 -8.342333068329330104e+01
1.777116352899951179e+00 -8.343454274245655711e+01
1.779145203099969930e+00 -8.347428197011041107e+01
1.781139495699976205e+00 -8.348639265886940564e+01
1.783128991800004615e+00 -8.351310579509470244e+01
1.785128016200006495e+00 -8.352952164868736418e+01
1.787149186899991360e+00 -8.355073415769842882e+01
1.789124456099986604e+00 -8.355520162250266480e+01
1.791122428800014488e+00 -8.357557670508566616e+01
1.793133050500036463e+00 -8.358504305496838072e+01
1.795181101900032772e+00 -8.360619908207378614e+01
1.797167534700028879e+00 -8.363410713171489874e+01
1.799165850400050060e+00 -8.370806335862297942e+01
1.801164686300020135e+00 -8.372086266036684776e+01
1.803199256700031228e+00 -8.372714797121822983e+01
1.805203184400048455e+00 -8.376380940595254287e+01
1.807206125800079333e+00 -8.381240884024572324e+01
1.809276347000065233e+00 -8.383151275624341281e+01
1.811289384100054134e+00 -8.384864993143730771e+01
1.813281161200053671e+00 -8.385583724809598039e+01
1.815267482000037402e+00 -8.389134290399893246e+01
1.817276826500018982e+00 -8.390181666820217288e+01
1.819264269000032019e+00 -8.391523775132820617e+01
1.821245726800022835e+00 -8.391965802764302396e+01
1.823289667000002279e+00 -8.394165781354392664e+01
1.825349526800018385e+00 -8.395784739632674132e+01
1.827372058800012855e+00 -8.397174410324647909e+01
1.829362025800036928e+00 -8.400194133398164809e+01
1.831346607200063925e+00 -8.403237518577250853e+01
1.833362443500063721e+00 -8.406538701291013638e+01
1.835384931400032782e+00 -8.408776116802643230e+01
1.837369463700013750e+00 -8.413173073012679026e+01
1.839391133900006636e+00 -8.416204646134799816e+01
1.841429742300005445e+00 -8.420232143685821313e+01
1.843462507099993486e+00 -8.421525684259852085e+01
1.845427802500000380e+00 -8.421541459851532352e+01
1.847432839500009916e+00 -8.424338599846296916e+01
1.849463685200047891e+00 -8.425957678566524578e+01
1.851449059700063016e+00 -8.429627314329722765e+01
1.853463077600059794e+00 -8.432885650069947303e+01
1.855460957000052202e+00 -8.436570516227814664e+01
1.857484535900045142e+00 -8.437279714051187796e+01
1.859510354800049781e+00 -8.438580678237443067e+01
1.861491940400047396e+00 -8.439375715205093798e+01
1.863504076000051857e+00 -8.440389075198262958e+01
1.865568495400047100e+00 -8.445351528079417847e+01
1.867554063300062905e+00 -8.446720471884063386e+01
1.869549622000090228e+00 -8.447697734290956362e+01
1.871601410500040696e+00 -8.450479431299251587e+01
1.873586454300020465e+00 -8.451494428480502563e+01
1.875566597300029059e+00 -8.452818876261163439e+01
1.877539428200040827e+00 -8.455196308473787781e+01
1.879559095100032717e+00 -8.455768371008979045e+01
1.881542243300047712e+00 -8.459227041093025434e+01
1.883531888400035381e+00 -8.459909614973398106e+01
1.885518432900033403e+00 -8.460452557705622212e+01
1.887554562700040961e+00 -8.462331299914140459e+01
1.889556047700057251e+00 -8.465775941739403265e+01
1.891560197100056850e+00 -8.467966399363524488e+01
1.893557194900046925e+00 -8.473524985865002179e+01
1.895570712700059612e+00 -8.474148980673047049e+01
1.897542204500034302e+00 -8.476181851830889968e+01
1.899539781100049396e+00 -8.478934472150812951e+01
1.901524972700042060e+00 -8.480442556428694445e+01
1.903557308500041900e+00 -8.481125685598117059e+01
1.905566417100038823e+00 -8.481490659332470727e+01
1.907554985000065928e+00 -8.481766312332764812e+01
1.909535262700058578e+00 -8.483582209225991733e+01
1.911562294700074771e+00 -8.483644088061078037e+01
1.913563308700098942e+00 -8.486235605031592399e+01
1.915559350900123192e+00 -8.487962831894409987e+01
1.917557262000122664e+00 -8.490023553026392733e+01
1.919577193800122261e+00 -8.490745289508734572e+01
1.921587803100112124e+00 -8.492752763058750531e+01
1.923566680200149648e+00 -8.493550983290241163e+01
1.925547922000158341e+00 -8.496458827666073432e+01
1.927582539700163355e+00 -8.496725527950857781e+01
1.929576603700182691e+00 -8.497625898827843116e+01
1.931575426700189224e+00 -8.498096890816597693e+01
1.933608974400189862e+00 -8.499072923603750951e+01
1.935583316600193005e+00 -8.499152283370770533e+01
1.937595367400189561e+00 -8.500759455655975216e+01
1.939566343100182833e+00 -8.500827348341495338e+01
1.941626319600151973e+00 -8.502593369789568101e+01
1.943626011000154863e+00 -8.503661641474077726e+01
1.945617266300160964e+00 -8.508127863465506380e+01
1.947598299400154387e+00 -8.509049735295602090e+01
1.949619591600131985e+00 -8.509966408027256080e+01
1.951615515300126891e+00 -8.510401593103777884e+01
1.953621436000141598e+00 -8.512312003146436723e+01
1.955624012700143410e+00 -8.520827482806996045e+01
1.957660739300142838e+00 -8.521925986898715166e+01
1.959669148300154706e+00 -8.526188052377864324e+01
1.961680041400133856e+00 -8.527810965105074104e+01
1.963670010100131647e+00 -8.531684691534422882e+01
1.965692279900113082e+00 -8.532450683438202077e+01
1.967664292400109094e+00 -8.532897852115669934e+01
1.969638973300122275e+00 -8.533231887108154012e+01
1.971612751300130695e+00 -8.535437035864435984e+01
1.973626327600128461e+00 -8.536837657717248362e+01
1.975612266900125036e+00 -8.538052468457038913e+01
1.977615669600143011e+00 -8.538401633366727594e+01
1.979592971300143445e+00 -8.541708931681577610e+01
1.981619090500136293e+00 -8.542678081559913039e+01
1.983617075300156074e+00 -8.543932465099042872e+01
1.985625048100114309e+00 -8.547399880453066601e+01
1.987634357200135593e+00 -8.547604429154618799e+01
1.989625800100152997e+00 -8.549235629727772334e+01
1.991638444600150493e+00 -8.550866229051277401e+01
1.993620365200178046e+00 -8.551956521551063872e+01
1.995639362800192274e+00 -8.553538462774682216e+01
1.997614022400204359e+00 -8.556996209879608273e+01
1.999611063400194011e+00 -8.558289900884996371e+01
2.001600853200166341e+00 -8.560339577559727786e+01
2.003608605500140971e+00 -8.565069795307562117e+01
2.005600007800155460e+00 -8.565848373096903856e+01
2.007576340700141238e+00 -8.567169068796098941e+01
2.009626248800149284e+00 -8.567878130351370203e+01
2.011653456500130055e+00 -8.570300820846394174e+01
2.013653919700122863e+00 -8.570634996922812832e+01
2.015639643600143138e+00 -8.570915115658472416e+01
2.017637898200167701e+00 -8.571334030864059628e+01
2.019656984100169694e+00 -8.572060602821753150e+01
2.021634816300174720e+00 -8.573498987310810548e+01
2.023618256100155222e+00 -8.574706750261978527e+01
2.025610325000151146e+00 -8.576625025376567635e+01
2.027625295100140335e+00 -8.577773236914691779e+01
2.029603602200123369e+00 -8.578869821212234115e+01
2.031592001800156755e+00 -8.580678391102297553e+01
2.033578249700179086e+00 -8.581141530292252639e+01
2.035599688300163912e+00 -8.582450046827651136e+01
2.037569775700183605e+00 -8.582739254523097827e+01
2.039565979200201884e+00 -8.583747895890924440e+01
2.041567415400197927e+00 -8.584304829219874478e+01
2.043581954300199843e+00 -8.584730328542966049e+01
2.045569494900171925e+00 -8.587786373009612362e+01
2.047624339200156296e+00 -8.590125750353321621e+01
2.049717987800172558e+00 -8.590883941637912358e+01
2.051730505100200386e+00 -8.592429052689736579e+01
2.053729093500212155e+00 -8.593757499907574982e+01
2.055746238800222780e+00 -8.595077364327903524e+01
2.057800937300214628e+00 -8.597347375643470002e+01
2.059810479900212599e+00 -8.600534479875868499e+01
2.061790815500212481e+00 -8.600917340137858957e+01
2.063776944100235156e+00 -8.601528362520618032e+01
2.065809147700218062e+00 -8.601712581775328204e+01
2.067826349700223609e+00 -8.602800898197088486e+01
2.069792499000215891e+00 -8.603423205087392489e+01
2.071787233100212511e+00 -8.604936644395192502e+01
2.073830921300220176e+00 -8.606993723308532651e+01
2.075838932000238835e+00 -8.607794043712056009e+01
2.077816575600222926e+00 -8.608349001445706961e+01
2.079785615800246568e+00 -8.608651417854414944e+01
2.081812453700256693e+00 -8.610151187959304764e+01
2.083784654000242931e+00 -8.611154286099858268e+01
2.085780600800210216e+00 -8.614519241063490540e+01
2.087792509100228955e+00 -8.618009367518618546e+01
2.089799464200234436e+00 -8.618717514682057868e+01
2.091805127200215608e+00 -8.622556628893067909e+01
2.093775739500208566e+00 -8.622728972808847914e+01
2.095748559700250091e+00 -8.624498774556215608e+01
2.097774409000251250e+00 -8.626151363464160227e+01
2.099772263800282701e+00 -8.628803902243940627e+01
2.101758994200294328e+00 -8.636682373473911412e+01
2.103751682300295300e+00 -8.637738341547380116e+01
2.105792170600294444e+00 -8.638511444944944628e+01
2.107771446700295037e+00 -8.639965484745673052e+01
2.109763205500310157e+00 -8.640630254730751858e+01
2.111783510300326405e+00 -8.641494008068600863e+01
2.113793335600353540e+00 -8.646417171502673682e+01
2.115794782400381102e+00 -8.646890330182498019e+01
2.117791326800358753e+00 -8.647303284265964862e+01
2.119830633700354294e+00 -8.648172302926445809e+01
2.121841741800332137e+00 -8.651033866904869285e+01
2.123854712200324180e+00 -8.652521062001218866e+01
2.125827216700323596e+00 -8.653508524634898436e+01
2.127848293900288290e+00 -8.653711962042576999e+01
2.129852212200271211e+00 -8.658277140088323165e+01
2.131849609800284817e+00 -8.659038467819929963e+01
2.133861156800322956e+00 -8.660265054911019433e+01
2.135886685700344678e+00 -8.660705984214943953e+01
2.137865000200355414e+00 -8.662711596736757258e+01
2.139855650800348563e+00 -8.663553987690251290e+01
2.141864505200353541e+00 -8.664370370183857517e+01
2.143877237400376501e+00 -8.665253275726082904e+01
2.145852975800373930e+00 -8.665953979482142699e+01
2.147840342000368885e+00 -8.666554877588255579e+01
2.149812317100356918e+00 -8.667254810462128489e+01
2.151855351100362856e+00 -8.669367755194437564e+01
2.153842181900392116e+00 -8.673107515363241760e+01
2.155838003300426742e+00 -8.673623246245756491e+01
2.157836159500413853e+00 -8.677697327102923452e+01
2.159858051500383791e+00 -8.679229223811580596e+01
2.161884392600374127e+00 -8.680590202483297446e+01
2.163889120300392488e+00 -8.682890390673360059e+01
2.165892268200398707e+00 -8.684719983971088197e+01
2.167909286100399679e+00 -8.685353664061291568e+01
2.169907232100404038e+00 -8.692744000353226852e+01
2.171869989200405193e+00 -8.693735263164697358e+01
2.173873431200424644e+00 -8.695331105392378390e+01
2.175830440900420548e+00 -8.695501636976726445e+01
2.177822481700400381e+00 -8.696435467897330795e+01
2.179805659800411188e+00 -8.699267250982384780e+01
2.181836353100396586e+00 -8.699416532133000146e+01
2.183842550300373553e+00 -8.700286184873345974e+01
2.185868732000374681e+00 -8.701391275409201853e+01
2.187887653300383928e+00 -8.705025654893388776e+01
2.189982082800393748e+00 -8.707630119598020713e+01
2.191991666100397751e+00 -8.708527570758087677e+01
2.193980647500390901e+00 -8.710818623420384199e+01
2.195965715900395132e+00 -8.710933588186341581e+01
2.198012728100406488e+00 -8.712782515760056867e+01
2.200019012000425711e+00 -8.714338630495244331e+01
2.202006415400425965e+00 -8.714618625076397507e+01
2.204011218400448335e+00 -8.715152668674303982e+01
2.206043258200452328e+00 -8.723046096995514631e+01
2.208045095100446442e+00 -8.724061072952801510e+01
2.210029086300408618e+00 -8.725575688474125968e+01
2.212034420000390078e+00 -8.726497364996083661e+01
2.214089704700381134e+00 -8.729023345429442315e+01
2.216087878600405681e+00 -8.732202342004316620e+01
2.218069810100450123e+00 -8.733501668180036859e+01
2.220060569100476222e+00 -8.734274652493995461e+01
2.222091882200464941e+00 -8.739191966797459088e+01
2.224063941000443911e+00 -8.740067713015854167e+01
2.226066748400455708e+00 -8.743064826248078703e+01
2.228058006800426760e+00 -8.743838697742066302e+01
2.230122608700438658e+00 -8.746204109443645791e+01
2.232123441600434077e+00 -8.746887982855585619e+01
2.234103104600425382e+00 -8.750457894482001109e+01
2.236109196500434049e+00 -8.750494128888713874e+01
2.238123356400412600e+00 -8.750854935588107253e+01
2.240166731900452568e+00 -8.753626558429884597e+01
2.242195166200465106e+00 -8.754730087613259570e+01
2.244263594700470765e+00 -8.755467341386074054e+01
2.246275652400477441e+00 -8.758005278561037699e+01
2.248295789800482947e+00 -8.759475977047415540e+01
2.250320523200501466e+00 -8.760169222424488567e+01
2.252381169700506724e+00 -8.761155370724456759e+01
2.254425573100518054e+00 -8.763476403884237698e+01
2.256462433700533676e+00 -8.764285435978084138e+01
2.258499825900520008e+00 -8.767179707284969936e+01
2.260537003500528996e+00 -8.768405582372024298e+01
2.262561310100550838e+00 -8.768920949856824620e+01
2.264615778100565802e+00 -8.770202214710477051e+01
2.266620100700575957e+00 -8.770649898618370344e+01
2.268664925900561791e+00 -8.775648819974128401e+01
2.270671429900589011e+00 -8.776815060163991689e+01
2.272651110800567587e+00 -8.777960773017575491e+01
2.274656567600606305e+00 -8.779389482589309068e+01
2.276689369700623189e+00 -8.780311465675812599e+01
2.278734945000623568e+00 -8.782681544790041528e+01
2.280774536400608010e+00 -8.786536047002846317e+01
2.282812933400622857e+00 -8.790195065635300864e+01
2.284832051200603065e+00 -8.790429525201182059e+01
2.286804447700605536e+00 -8.789454889822567907e+01
2.288798514400636641e+00 -8.791716447989196581e+01
2.290868460400635076e+00 -8.793332869574150834e+01
2.292876395300648795e+00 -8.794309872301087694e+01
2.294855363100641199e+00 -8.796598755298401784e+01
2.296881991300631309e+00 -8.800671165724469347e+01
2.298906821400596989e+00 -8.803277891035483549e+01
2.300899379900601449e+00 -8.805355045721839247e+01
2.302873411900596246e+00 -8.806529992069253865e+01
2.304859928900598653e+00 -8.807400649310979190e+01
2.306878976800593062e+00 -8.807854275490636553e+01
2.308858767100619325e+00 -8.810420844135707341e+01
2.310845771300603424e+00 -8.813771679553403260e+01
2.312826860700588405e+00 -8.814810725588186813e+01
2.314851689900572662e+00 -8.816967516889762635e+01
2.316850845500574962e+00 -8.818691065217308278e+01
2.318836142900580377e+00 -8.820805933865187853e+01
2.320820075100610946e+00 -8.822626780244911515e+01
2.322819363900617162e+00 -8.822855167086905226e+01
2.324819002500635889e+00 -8.823328555796413752e+01
2.326803233700630358e+00 -8.823797293507092832e+01
2.328788261700643680e+00 -8.825765337069898919e+01
2.330831365500632302e+00 -8.826641688866634183e+01
2.332848166700612236e+00 -8.830667255820307560e+01
2.334847478200608784e+00 -8.833641655821755023e+01
2.336843650200605360e+00 -8.835071435934976591e+01
2.338898941500616946e+00 -8.835947403608005857e+01
2.340902425000617626e+00 -8.836530775847533903e+01
2.342905448300598881e+00 -8.839442962791574132e+01
2.344897527300587647e+00 -8.839527392844351539e+01
2.346950450900608054e+00 -8.841591835054320825e+01
2.348914408800607312e+00 -8.841872098921531631e+01
2.350910172900607442e+00 -8.843662868362029883e+01
2.352920414000616578e+00 -8.844106292991969553e+01
2.354915407500589364e+00 -8.845129033843114996e+01
2.356900287200586863e+00 -8.845113923890521335e+01
2.358903191300576907e+00 -8.846915385503953644e+01
2.360936601000591217e+00 -8.849133961321430775e+01
2.362901954900620272e+00 -8.849795140621354506e+01
2.364887733200598419e+00 -8.850710175210977582e+01
2.366878212600579623e+00 -8.851888396728351438e+01
2.368901464000616297e+00 -8.852106221727053992e+01
2.370894948400611657e+00 -8.856681404943567770e+01
2.372881650500611173e+00 -8.858909275696655072e+01
2.374896459800587500e+00 -8.859402689247610851e+01
2.376948079600592401e+00 -8.860677142602500567e+01
2.378937302600582004e+00 -8.861423010205389517e+01
2.380965403500572286e+00 -8.864265547897110764e+01
2.382939481700571349e+00 -8.865358367663068861e+01
2.384931031100574472e+00 -8.866201077925038021e+01
2.386898094000562853e+00 -8.866752399885690750e+01
2.388894623400542372e+00 -8.867937241503952350e+01
2.390867363400517309e+00 -8.871140980495832196e+01
2.392896935800547631e+00 -8.874406642791939248e+01
2.394873903300532181e+00 -8.875041983652968725e+01
2.396859473500545512e+00 -8.875971322360058480e+01
2.398850578500549169e+00 -8.877084600195509267e+01
2.400852587300552621e+00 -8.876891671568380104e+01
2.402834885400536802e+00 -8.880987323822338908e+01
2.404826538100512501e+00 -8.881694729382016362e+01
2.406830402000510016e+00 -8.883258520944407621e+01
2.408857067100502292e+00 -8.883477074791235850e+01
2.410879463600505090e+00 -8.884485384533053320e+01
2.412873574300498092e+00 -8.885465433000398150e+01
2.414897480500499682e+00 -8.885715609501133372e+01
2.416872079300489862e+00 -8.886732406676719620e+01
2.418848987800498840e+00 -8.888029300620098638e+01
2.420836152300508193e+00 -8.890178512887699469e+01
2.422858302700519939e+00 -8.890284297739499664e+01
2.424860218600524142e+00 -8.892980839323685416e+01
2.426870011600539723e+00 -8.893861840906495786e+01
2.428876615700539254e+00 -8.901755232541080431e+01
2.430904800000566635e+00 -8.902224038157147845e+01
2.432898057900588995e+00 -8.902693140618509915e+01
2.434884308400609321e+00 -8.905716404235714379e+01
2.436873285100596753e+00 -8.908142494139873691e+01
2.438895367200614395e+00 -8.906781648639488935e+01
2.440876469100606183e+00 -8.906958836412152891e+01
2.442868860000616316e+00 -8.907071987725085194e+01
2.444883670000618903e+00 -8.908990419400930705e+01
2.446921511800651317e+00 -8.910409738935898361e+01
2.448921525800645593e+00 -8.910988541657762596e+01
2.450920075200634152e+00 -8.911479078942494425e+01
2.452957517500629070e+00 -8.914161232867010654e+01
2.455001780300618996e+00 -8.919722447923678033e+01
2.457015574800592184e+00 -8.920471508606551936e+01
2.459020014600619142e+00 -8.922663945486358728e+01
2.461032814200643237e+00 -8.924362232911094850e+01
2.463059635900648470e+00 -8.924610063210231203e+01
2.465058707300655350e+00 -8.925238436039367684e+01
2.467060841500648305e+00 -8.925330312174493486e+01
2.469059839200627327e+00 -8.926438262053926564e+01
2.471096589600615623e+00 -8.928933347656459318e+01
2.473098855200611457e+00 -8.929196529961875228e+01
2.475098460400615430e+00 -8.930434373503823053e+01
2.477117316200595720e+00 -8.930727761762936723e+01
2.479128738700591583e+00 -8.931121471584835092e+01
2.481116554300596189e+00 -8.931596523698109991e+01
2.483106296900632781e+00 -8.933026709797982789e+01
2.485147708500650587e+00 -8.933696637682835728e+01
2.487111297800639331e+00 -8.933983575311786751e+01
2.489120598600658152e+00 -8.936800440321138694e+01
2.491133553500639586e+00 -8.937594351035254192e+01
2.493174163100681184e+00 -8.938533877774754899e+01
2.495174534400691702e+00 -8.939094343924750774e+01
2.497150938800698050e+00 -8.939681164785986311e+01
2.499126200700699130e+00 -8.940296542599614327e+01
2.501125201800698861e+00 -8.940631024602245702e+01
2.503088721400664518e+00 -8.942739994234729295e+01
2.505064655700633747e+00 -8.943645628756304689e+01
2.507049847800607356e+00 -8.945260745253509072e+01
2.509080888700647272e+00 -8.950173655748618273e+01
2.511072170400630466e+00 -8.952579185613208779e+01
2.513050346200633722e+00 -8.953130370290683970e+01
2.515028596600645816e+00 -8.955705950044915653e+01
2.517040930400632259e+00 -8.957255610955012060e+01
2.519015019000649946e+00 -8.959555328675044450e+01
2.520998326800664824e+00 -8.959973434811404047e+01
2.522984220200681360e+00 -8.963806776510355689e+01
2.525021358000689276e+00 -8.965281883472906088e+01
2.527007989700682966e+00 -8.969231363284555414e+01
2.529008131800668746e+00 -8.970517319937759737e+01
2.531001248300659423e+00 -8.971670978644411321e+01
2.533038751600675820e+00 -8.975628392693843693e+01
2.535009291400679210e+00 -8.975833924762677896e+01
2.536997306700697674e+00 -8.977171432960048492e+01
2.539035589600711962e+00 -8.977639132249888121e+01
2.541050679000711021e+00 -8.977978325692879480e+01
2.543071819000692457e+00 -8.978872423825633575e+01
2.545083085400698941e+00 -8.981673187924408808e+01
2.547109486100677334e+00 -8.984583557671746235e+01
2.549125631000662473e+00 -8.984902360834068702e+01
2.551183211900676540e+00 -8.985932187761878254e+01
2.553211683200697912e+00 -8.988394603732317023e+01
2.555242455100692034e+00 -8.988322940276286488e+01
2.557258769400711618e+00 -8.989087016822165310e+01
2.559265282200715141e+00 -8.989169905143414496e+01
2.561272182400716524e+00 -8.989636205694411331e+01
2.563278750900708669e+00 -8.990423266212414433e+01
2.565260722300700902e+00 -8.990469034518241642e+01
2.567283356200706912e+00 -8.992772964220087317e+01
2.569292100900687270e+00 -8.995628332041350461e+01
2.571314513900648357e+00 -8.996414064764630325e+01
2.573303816500642771e+00 -8.996933819843921754e+01
2.575333519000623461e+00 -8.996724198959267937e+01
2.577348750200608940e+00 -9.001690898369731997e+01
2.579367643800620336e+00 -9.002056769769397704e+01
2.581353718800606600e+00 -9.004370913138581045e+01
2.583331767000566437e+00 -9.010443974798963040e+01
2.585314587700538347e+00 -9.010637792495289489e+01
2.587339848100514317e+00 -9.011257872976804606e+01
2.589341409800520744e+00 -9.011312280624653681e+01
2.591363254300525387e+00 -9.011677634230048284e+01
2.593386678600517303e+00 -9.013398822747957695e+01
2.595419603700498179e+00 -9.014710011201307793e+01
2.597425459900484679e+00 -9.015688522574174613e+01
2.599433149900485684e+00 -9.016117305409521521e+01
2.601464599800507482e+00 -9.019100509421744505e+01
2.603462579400516397e+00 -9.021829726880147859e+01
2.605461311000522251e+00 -9.023453013078344043e+01
2.607476316100540537e+00 -9.024118678102544777e+01
2.609532449200514304e+00 -9.031645744664014330e+01
2.611519169500502446e+00 -9.031862685784011546e+01
2.613529477700508252e+00 -9.032267413473513784e+01
2.615529376200499634e+00 -9.033111430119855356e+01
2.617561699800492026e+00 -9.034673894370777703e+01
2.619562839500458651e+00 -9.037339643936967093e+01
2.621574625500465050e+00 -9.037988438311262485e+01
2.623581103800473269e+00 -9.039636492320667571e+01
2.625613429000460464e+00 -9.040299345577689394e+01
2.627602998100491583e+00 -9.043152015484250228e+01
2.629598626000469785e+00 -9.046056173758005059e+01
2.631605182500462714e+00 -9.049236169309349975e+01
2.633634753600446743e+00 -9.048647689025969498e+01
2.635611552900438248e+00 -9.051556991807397878e+01
2.637585557700459660e+00 -9.051452935006892631e+01
2.639559784200451453e+00 -9.051944889226226110e+01
2.641564810800451024e+00 -9.052981557357853148e+01
2.643527861500444942e+00 -9.054191639871346808e+01
2.645492189000460570e+00 -9.054844222365360906e+01
2.647472997300421405e+00 -9.058156811930790298e+01
2.649481653100392187e+00 -9.058225670582650935e+01
2.651459885300389452e+00 -9.059919843223765668e+01
2.653447421000378448e+00 -9.060339428304173737e+01
2.655493214900401355e+00 -9.060993103641659729e+01
2.657475075600384873e+00 -9.061216867546835374e+01
2.659473988200381722e+00 -9.064253548068992927e+01
2.661459482000358978e+00 -9.065822679588839605e+01
2.663492176300358949e+00 -9.067459167927617614e+01
2.665465867300375713e+00 -9.067713812621138914e+01
2.667437642700371203e+00 -9.068612453630809966e+01
2.669406473700332239e+00 -9.069399547775466885e+01
2.671441973800325442e+00 -9.074676271010443429e+01
2.673443072800304243e+00 -9.075218988304182233e+01
2.675448864200337340e+00 -9.076938996320230046e+01
2.677429044500330590e+00 -9.078124265590061270e+01
2.679455884000354171e+00 -9.080507200325624240e+01
2.681421287200328685e+00 -9.083522710671374512e+01
2.683395103000331350e+00 -9.086303011568908516e+01
2.685366614400302776e+00 -9.086727612667876031e+01
2.687411166400283324e+00 -9.092649104644708302e+01
2.689403695600309785e+00 -9.093373947291726722e+01
2.691364043200307421e+00 -9.093687448244551774e+01
2.693361216900308275e+00 -9.094585254175429156e+01
2.695385046000311480e+00 -9.094906269842698521e+01
2.697343474400277330e+00 -9.094964550354589505e+01
2.699328174200286590e+00 -9.103507298229486366e+01
2.701311257600321092e+00 -9.107203264018548339e+01
2.703338870900323876e+00 -9.107320999618399071e+01
2.705306862000363743e+00 -9.108859041170200044e+01
2.707291964700375253e+00 -9.109278725320562842e+01
2.709249251600373221e+00 -9.110160194021278812e+01
2.711265747100366497e+00 -9.110322712102993137e+01
2.713246438300351393e+00 -9.110426135487477950e+01
2.715219994100374290e+00 -9.110505037730823119e+01
2.717245585300375410e+00 -9.114970745570407473e+01
2.719229984600382011e+00 -9.117041464898932190e+01
2.721189083000389530e+00 -9.117092771800128048e+01
2.723169844700403353e+00 -9.118237176088304352e+01
2.725197029400423077e+00 -9.118884393220103846e+01
2.727178723400398130e+00 -9.123072218090251795e+01
2.729136694400400298e+00 -9.123123167970118175e+01
2.731100754600402247e+00 -9.123489532608607533e+01
2.733121831700409565e+00 -9.125460673674471934e+01
2.735105425600441897e+00 -9.127338893195300784e+01
2.737116247000449754e+00 -9.129801680848439105e+01
2.739105369400449241e+00 -9.131202023987742677e+01
2.741156297900417371e+00 -9.133077172131261534e+01
2.743145356400428003e+00 -9.135032413968313847e+01
2.745115508600406873e+00 -9.136512203053972314e+01
2.747086201900417191e+00 -9.137298567804577942e+01
2.749134886700434155e+00 -9.137418590673573249e+01
2.751123905700416206e+00 -9.138153813766167843e+01
2.753132402100411547e+00 -9.139535713510096571e+01
2.755115305000398251e+00 -9.140095299751625646e+01
2.757135079400399480e+00 -9.142298588545233429e+01
2.759131613600360744e+00 -9.144337595184282463e+01
2.761131712600369603e+00 -9.145746840979163039e+01
2.763115211800345250e+00 -9.146360008143487619e+01
2.765152842300329539e+00 -9.147221345142617110e+01
2.767151326600346462e+00 -9.151656897645626998e+01
2.769140350100360859e+00 -9.151712763922385818e+01
2.771120045600370396e+00 -9.152154904477880848e+01
2.773126018400365655e+00 -9.153029896474610894e+01
2.775107684000372998e+00 -9.154031825203355766e+01
2.777121483400376789e+00 -9.154807914067964703e+01
2.779589412300384144e+00 -9.154816289814441177e+01
2.782132328600399607e+00 -9.156637146463364729e+01
2.784470014000396176e+00 -9.156861692497368210e+01
2.786812299100394519e+00 -9.158737630285682485e+01
2.789241222300384404e+00 -9.159544266681893987e+01
2.791585890700361894e+00 -9.160821577676318839e+01
2.793909373800362417e+00 -9.163558093366361845e+01
2.795940046600375872e+00 -9.163674562684926173e+01
2.797950402500350542e+00 -9.164177284584744143e+01
2.799948662400333799e+00 -9.164478292254577241e+01
2.801934298100307696e+00 -9.167354923675790701e+01
2.803921639300287261e+00 -9.167985236525426274e+01
2.805967956600299296e+00 -9.169268794638108488e+01
2.807930489100256555e+00 -9.169278728217292951e+01
2.809923796300258125e+00 -9.170403144602502721e+01
2.811918188100250404e+00 -9.170737319758947592e+01
2.813963016600269818e+00 -9.171146896502037293e+01
2.815933996600247902e+00 -9.171313988965762576e+01
2.817906889600247489e+00 -9.172337426162259533e+01
2.819886237000247320e+00 -9.172903515986271827e+01
2.821914329600247129e+00 -9.174768185485334016e+01
2.823905909800239478e+00 -9.175374143940757676e+01
2.825878044300274006e+00 -9.175947278844429889e+01
2.827875266700264678e+00 -9.176516354864830305e+01
2.829906057200243019e+00 -9.178341606530771912e+01
2.831889331800217402e+00 -9.179123093712016157e+01
2.833863291400190665e+00 -9.179337257577201115e+01
2.835829997700176186e+00 -9.179493202593728540e+01
2.837840269800177673e+00 -9.179914722100258473e+01
2.839820588900173082e+00 -9.181274609580499657e+01
2.841788079800193323e+00 -9.181566054004289867e+01
2.843792455900219895e+00 -9.182601715473111881e+01
2.845775227000214791e+00 -9.184023515256077985e+01
2.847765491000219917e+00 -9.186748135693959227e+01
2.849766884400188438e+00 -9.190917731993769735e+01
2.851828322200195220e+00 -9.192566757815987444e+01
2.853811571200197683e+00 -9.193101719518335813e+01
2.855785938200213092e+00 -9.193742522394092020e+01
2.857764692100216664e+00 -9.194230621303150031e+01
2.859774919100225965e+00 -9.194563961325808066e+01
2.861753427800216354e+00 -9.195398695891438479e+01
2.863736155200239608e+00 -9.195553013861805880e+01
2.865701979600255189e+00 -9.198668438169710271e+01
2.867711674400231558e+00 -9.201563286212866899e+01
2.869690873500218231e+00 -9.201797895394079774e+01
2.871685700400219865e+00 -9.205062195781574985e+01
2.873663719800240379e+00 -9.205108825357078217e+01
2.875689751400245520e+00 -9.208114310914467637e+01
2.877676921900238938e+00 -9.208519197220077501e+01
2.879695955100211258e+00 -9.211033406776542165e+01
2.881699919100224605e+00 -9.215658828871380592e+01
2.883751933500195097e+00 -9.217816401511772995e+01
2.885735860200188352e+00 -9.223076102946781418e+01
2.887716153100186922e+00 -9.223885144566489203e+01
2.889701509800183477e+00 -9.229227838229749636e+01
2.891700154400202560e+00 -9.229284167675254480e+01
2.893684695500198245e+00 -9.232964107959315925e+01
2.895660678900243479e+00 -9.236689340146875793e+01
2.897647161000273197e+00 -9.240974070898975867e+01
2.899666227500272697e+00 -9.241359955053012243e+01
2.901666863200286883e+00 -9.245840714134412508e+01
2.903653371200271671e+00 -9.245947554901269427e+01
2.905816056700268657e+00 -9.246311398038884022e+01
2.907852983300236893e+00 -9.250502413665573442e+01
2.909847278800231862e+00 -9.252156201742195663e+01
2.911827577400273093e+00 -9.252437413741638750e+01
2.913860965600275410e+00 -9.252730419672427331e+01
2.915863345400282469e+00 -9.253428194935793272e+01
2.917859262700273071e+00 -9.253590072875843475e+01
2.919860010500264558e+00 -9.256712333587609010e+01
2.921924389200263761e+00 -9.258000060641742834e+01
2.923918652700276066e+00 -9.259809953915426206e+01
2.925917588600280617e+00 -9.262438769073398248e+01
2.927936278700279615e+00 -9.265973817517149769e+01
2.929990742700288031e+00 -9.268460846685854904e+01
2.932001171200257161e+00 -9.271213908226803824e+01
2.933983495100252803e+00 -9.275349128711222590e+01
2.935982917700258099e+00 -9.276803696223942097e+01
2.938024476100223215e+00 -9.277410275652343330e+01
2.940043755100234080e+00 -9.280198549223622706e+01
2.942037347700239724e+00 -9.281244021641194308e+01
2.944031690400272350e+00 -9.283469437940389923e+01
2.946052834800267028e+00 -9.283959088006781712e+01
2.948030726500264542e+00 -9.284545178866332549e+01
2.950062674500270266e+00 -9.285513691877697795e+01
2.952036373000292091e+00 -9.285546993571753660e+01
2.954074132900338157e+00 -9.287387846436374161e+01
2.956069392700352516e+00 -9.289357414447890449e+01
2.958069143800368561e+00 -9.289595925758769113e+01
2.960079422500357715e+00 -9.290642311804847964e+01
2.962126777700326841e+00 -9.291353988569976252e+01
2.964153310400324148e+00 -9.292916930119130825e+01
2.966159944100333234e+00 -9.293739917888635205e+01
2.968197908100321136e+00 -9.294827638002087156e+01
2.970216364400339426e+00 -9.298534752735788800e+01
2.972180854600315225e+00 -9.299086071991800395e+01
2.974174272700307320e+00 -9.299084229032882831e+01
2.976223287900326753e+00 -9.300745184481694139e+01
2.978208815700334355e+00 -9.300959467773377298e+01
2.980191761100333903e+00 -9.302358416026272891e+01
2.982171118100387819e+00 -9.302813830420623731e+01
2.984188113900366091e+00 -9.303389172891498049e+01
2.986201972400359672e+00 -9.306245108276849010e+01
2.988226022800358983e+00 -9.308978736124439024e+01
2.990227280400365117e+00 -9.310048404649297993e+01
2.992274234300368985e+00 -9.318042264754913617e+01
2.994261775100365064e+00 -9.318113280930168685e+01
2.996267809300384055e+00 -9.320533647739168259e+01
2.998276749000372998e+00 -9.320831821475283618e+01
3.000319331200397066e+00 -9.321528137639856482e+01
3.002337647000441478e+00 -9.322630776135052599e+01
3.004362040500453190e+00 -9.324499434706785905e+01
3.006386584100440462e+00 -9.324714252253605196e+01
3.008437247500428846e+00 -9.325469781991513685e+01
3.010462337700424928e+00 -9.327630941365785588e+01
3.012474118100421094e+00 -9.327846516702689428e+01
3.014482876400442102e+00 -9.328550699170486382e+01
3.016523590700420421e+00 -9.329083444019209992e+01
3.018531507500446853e+00 -9.331326353971397225e+01
3.020529580800427105e+00 -9.335486610092941362e+01
3.022586300000416948e+00 -9.339226901151302229e+01
3.024608657800417433e+00 -9.340607231257214949e+01
3.026597420700390728e+00 -9.341290087286468236e+01
3.028611924000412348e+00 -9.341394785903551679e+01
3.030654275800400033e+00 -9.341668533415922582e+01
3.032662137100406774e+00 -9.344181146546699779e+01
3.034675413100398345e+00 -9.345845645736008578e+01
3.036689362100394529e+00 -9.348845398106155358e+01
3.038725290000398704e+00 -9.349458147929667007e+01
3.040695344000407196e+00 -9.352771866609421636e+01
3.042686363700410013e+00 -9.353091361738631804e+01
3.044680332800430378e+00 -9.356792029763241203e+01
3.046726069600413478e+00 -9.359482507094159587e+01
3.048727111800417777e+00 -9.360952222139498247e+01
3.050701507000423085e+00 -9.363366470123898466e+01
3.052768756600380495e+00 -9.366612098976044365e+01
3.054876168200387987e+00 -9.373698740980340460e+01
3.056872572700406909e+00 -9.375538941956543226e+01
3.058871604200390060e+00 -9.378607321541301189e+01
3.060836673500393790e+00 -9.379129979044630261e+01
3.062849109500419775e+00 -9.380875441884261079e+01
3.064844985700406532e+00 -9.381763053742118075e+01
3.066848718300412280e+00 -9.381887290539717128e+01
3.068838884000375522e+00 -9.383234107763611576e+01
3.070867062600392217e+00 -9.386235578679085734e+01
3.072846418900387455e+00 -9.388003429946670053e+01
3.074831955500380687e+00 -9.388556208289101335e+01
3.076834425600384115e+00 -9.390159156033263343e+01
3.078842827900378332e+00 -9.390222288965013320e+01
3.080817193300398937e+00 -9.391150750305840234e+01
3.082793072000411527e+00 -9.391309239887966953e+01
3.084818525500373276e+00 -9.399149465336023468e+01
3.086791894800346547e+00 -9.401551273545830156e+01
3.088777914400332669e+00 -9.401949151238372338e+01
3.090762642400343374e+00 -9.402030710186879503e+01
3.092767326600316835e+00 -9.403352675616460488e+01
3.094721093100317955e+00 -9.404340796733039554e+01
3.096685890900316984e+00 -9.405006663560244817e+01
3.098662258000353553e+00 -9.405786502419205419e+01
3.100687348100343410e+00 -9.406522116398946309e+01
3.102640633400323367e+00 -9.406991824191172213e+01
3.104603563900317997e+00 -9.407727952319527276e+01
3.106594405000326464e+00 -9.408341785948451275e+01
3.108652009800349170e+00 -9.413263037111514109e+01
3.110615076600344420e+00 -9.413308870363651693e+01
3.112583519500335516e+00 -9.414356720111699417e+01
3.114562094400313619e+00 -9.414432754934985326e+01
3.116562686100290414e+00 -9.416075290110828178e+01
3.118530744500260798e+00 -9.416767088347771164e+01
3.120495864800251873e+00 -9.416772701220597241e+01
3.122463537000277789e+00 -9.416990838090768534e+01
3.124453924800273619e+00 -9.417500893125961170e+01
3.126445281900274153e+00 -9.422515164868994475e+01
3.128426077200295197e+00 -9.424912681206825482e+01
3.130417289400299730e+00 -9.425400217986421580e+01
3.132427776300276800e+00 -9.425439853487168307e+01
3.134421715200331526e+00 -9.428733254274884246e+01
3.136373544400332225e+00 -9.429608839244403384e+01
3.138331708400316167e+00 -9.430172208001438605e+01
3.140365876000314138e+00 -9.436300151027508321e+01
3.142345033500336449e+00 -9.436457932203390442e+01
3.144335998100326712e+00 -9.438126383802952546e+01
3.146347429300353493e+00 -9.438974127891125931e+01
3.148314733600386717e+00 -9.442059987151876044e+01
3.150293276700391942e+00 -9.442699492685633800e+01
3.152269351200372771e+00 -9.444141449016902357e+01
3.154283388700354074e+00 -9.444995133692032141e+01
3.156267240000388608e+00 -9.448087660902257312e+01
3.158242011100382385e+00 -9.450069253577615314e+01
3.160211576700355796e+00 -9.453317256633940247e+01
3.162215695800361548e+00 -9.453575788955292580e+01
3.164213880900378140e+00 -9.453698482755399368e+01
3.166209653300364302e+00 -9.456398763408444097e+01
3.168166933100391436e+00 -9.457204917961637136e+01
3.170169701500414217e+00 -9.458040740075406916e+01
3.172140012000405740e+00 -9.458588251260732704e+01
3.174098867000398005e+00 -9.459831673244305250e+01
3.176073192000399281e+00 -9.460582248606377220e+01
3.178087857800415694e+00 -9.461030819031043393e+01
3.180056750300405799e+00 -9.461650366240210985e+01
3.182014527400381709e+00 -9.462518452087097387e+01
3.183980204000359748e+00 -9.463567471642207352e+01
3.185978714200389472e+00 -9.463878511620279710e+01
3.187929822300375804e+00 -9.469130989308440860e+01
3.189893987900410899e+00 -9.469607007709109325e+01
3.191867671100364401e+00 -9.473044697501607914e+01
3.193896077800344013e+00 -9.475904809399497708e+01
3.195877094100342042e+00 -9.476993529846411946e+01
3.197858142400328951e+00 -9.480683655913399832e+01
3.199821519500324118e+00 -9.480801902739784737e+01
3.201843407600307501e+00 -9.483813686475485838e+01
3.203839666100338768e+00 -9.487213713931676295e+01
3.205823482500345101e+00 -9.492906149999095078e+01
3.207846811800346920e+00 -9.494028850094306904e+01
3.209843658700363367e+00 -9.496497451643196541e+01
3.211832497500334060e+00 -9.498223170369894319e+01
3.213804460800337104e+00 -9.498679435186602404e+01
3.215807087900309114e+00 -9.499876772994159069e+01
3.217781707500279254e+00 -9.502908234498585216e+01
3.219766380900318303e+00 -9.503003237878645848e+01
3.221727427500331142e+00 -9.503192953302648505e+01
3.223735632600318812e+00 -9.504289268742394370e+01
3.225692665600290443e+00 -9.504987501845370446e+01
3.227688286900277426e+00 -9.505780074203056529e+01
3.229653668300265679e+00 -9.507813037111100130e+01
3.231668940100274945e+00 -9.508608520992706303e+01
3.233636442800250421e+00 -9.508722122488059370e+01
3.235601006800264745e+00 -9.508903246981010682e+01
3.237574315600252994e+00 -9.509213997519478312e+01
3.239572104600271896e+00 -9.510498823946240066e+01
3.241570311600272536e+00 -9.512067789621312386e+01
3.243555452700257469e+00 -9.512693599855272453e+01
3.245528468000256517e+00 -9.514597385642410643e+01
3.247538459300281399e+00 -9.514598431092950648e+01
3.249531966300244878e+00 -9.515001715588938680e+01
3.251502623900200284e+00 -9.516228005467297635e+01
3.253474837600202729e+00 -9.516854838139215644e+01
3.255474766900235295e+00 -9.517359714339872312e+01
3.257448368300263297e+00 -9.519742923397171808e+01
3.259436224500268597e+00 -9.521957952033542938e+01
3.261389531700254363e+00 -9.522568696358557361e+01
3.263413385600222760e+00 -9.525447487178487904e+01
3.265405336500222688e+00 -9.527567717311963236e+01
3.267389360900212925e+00 -9.531884624194900368e+01
3.269406137000197443e+00 -9.532235624708576438e+01
3.271400362400233242e+00 -9.532860612717426818e+01
3.273400783900255906e+00 -9.536419852895814131e+01
3.275385477900283782e+00 -9.537156790311671273e+01
3.277397661000281737e+00 -9.540812721494793891e+01
3.279368089000280317e+00 -9.542180497088516233e+01
3.281319120500282516e+00 -9.543528007050228723e+01
3.283282211900285574e+00 -9.543660916792934756e+01
3.285306243300273543e+00 -9.545871095110469184e+01
3.287266170100240803e+00 -9.547651009988975090e+01
3.289224116200215153e+00 -9.548586186009572430e+01
3.291172928800210506e+00 -9.549266160010270710e+01
3.293182697900206790e+00 -9.550230276491762993e+01
3.295163097300218169e+00 -9.553866748271190090e+01
3.297129874300216645e+00 -9.555352808789324115e+01
3.299077125700262236e+00 -9.555419837623568924e+01
3.301082592300224494e+00 -9.555649394912857986e+01
3.303067843900195921e+00 -9.558890189832922601e+01
3.305018845700192109e+00 -9.559124224770586409e+01
3.306988645200193755e+00 -9.560553575452897235e+01
3.308965264800183270e+00 -9.560431484153362192e+01
3.310945693900185116e+00 -9.559878456415044923e+01
3.312917277700146546e+00 -9.560714746876257664e+01
3.314868615200153190e+00 -9.560819604495678448e+01
3.316866060200164945e+00 -9.563903459394276751e+01
3.318818381800189066e+00 -9.564251095758399401e+01
3.320757587000210176e+00 -9.564990718407213421e+01
3.322708966100202499e+00 -9.567212013857572117e+01
3.324697344100224772e+00 -9.567858914198561138e+01
3.326658353100244714e+00 -9.569518260901588746e+01
3.328602420400254225e+00 -9.569744906143273511e+01
3.330594282200253442e+00 -9.571773183182521905e+01
3.332550689400257227e+00 -9.573497239574385276e+01
3.334526230900254795e+00 -9.573725910550709273e+01
3.336482047100231885e+00 -9.574265183281791280e+01
3.338498659700229521e+00 -9.575144839668001850e+01
3.340474394400227531e+00 -9.577515850787894180e+01
3.342437325000224835e+00 -9.578970233467740059e+01
3.344402276400226359e+00 -9.583736735671406848e+01
3.346394544600220122e+00 -9.583759819389709378e+01
3.348347214000224170e+00 -9.584434716728205217e+01
3.350293996800229657e+00 -9.584484475613848531e+01
3.352251978200229132e+00 -9.585140880086656523e+01
3.354239887000235676e+00 -9.585177286534003827e+01
3.356200884400249329e+00 -9.589054741660876857e+01
3.358174265900258693e+00 -9.590199410293901394e+01
3.360141299200281928e+00 -9.590681849420931826e+01
3.362183628600267760e+00 -9.591429746585299654e+01
3.364180389500262436e+00 -9.595574217450962351e+01
3.366189407000264477e+00 -9.602224635080345649e+01
3.368155255300252726e+00 -9.602239356625497635e+01
3.370194684200241486e+00 -9.603510857544810619e+01
3.372178466500240113e+00 -9.606626276708503553e+01
3.374144587800266493e+00 -9.608240791809058123e+01
3.376096899800258289e+00 -9.609836631845404042e+01
3.378107408600274475e+00 -9.619430963819814906e+01
3.380061767300283293e+00 -9.620159255456574954e+01
3.382017323900278427e+00 -9.621547211761185281e+01
3.384008227600310725e+00 -9.628507293846433868e+01
3.385937442600330805e+00 -9.629754172992144845e+01
3.387893304600319677e+00 -9.630201639617368414e+01
3.389844135600364350e+00 -9.630200267399628444e+01
3.391828510700352073e+00 -9.630266447770735283e+01
3.393781965000364664e+00 -9.631254769644782243e+01
3.395750872900322292e+00 -9.637530893892854067e+01
3.397722167400317517e+00 -9.638685398233204182e+01
3.399725802200333824e+00 -9.639117012415616159e+01
3.401693173500335288e+00 -9.641971577915455782e+01
3.403630564400329295e+00 -9.641978907739807880e+01
3.405586037000325916e+00 -9.642290691984847228e+01
3.407584365000320581e+00 -9.646258942679199322e+01
3.409529670900321996e+00 -9.647376546398068342e+01
3.411471995000321389e+00 -9.648202501156868038e+01
3.413427738800316913e+00 -9.650156692975285466e+01
3.415408336600316286e+00 -9.652254650361305721e+01
3.417349277700313159e+00 -9.652441864264126536e+01
3.419305806900312827e+00 -9.655426906593311287e+01
3.421264727000306038e+00 -9.656697564147222579e+01
3.423250700700308791e+00 -9.658362989129497578e+01
3.425197857200289686e+00 -9.658487517378458165e+01
3.427179283600279458e+00 -9.660492422262436207e+01
3.429133936400279303e+00 -9.660529803340816102e+01
3.431128921200291337e+00 -9.660894404998219898e+01
3.433109698900278950e+00 -9.662201555906774786e+01
3.435082960800277085e+00 -9.662870394986319411e+01
3.437031237700248987e+00 -9.673938748656699715e+01
3.439027250700226634e+00 -9.675222308889711087e+01
3.440998794300198060e+00 -9.679568587292520476e+01
3.442931425800203726e+00 -9.679597726098242561e+01
3.444924433300199151e+00 -9.682513138490014626e+01
3.446891588100169379e+00 -9.684629292572671488e+01
3.448826255700167653e+00 -9.684791285326033972e+01
3.450769519600183521e+00 -9.688067732103105811e+01
3.452746768700215796e+00 -9.691660291527396964e+01
3.454679658800215325e+00 -9.691747581238139730e+01
3.456640679100239311e+00 -9.693577579095166641e+01
3.458572779600237457e+00 -9.693617857541877925e+01
3.460564121100234924e+00 -9.696609744185010982e+01
3.462519259100214519e+00 -9.697646254659501608e+01
3.464449814500207392e+00 -9.697973670198895491e+01
3.466406938700194562e+00 -9.700161150538630750e+01
3.468385786200196996e+00 -9.701200878028383556e+01
3.470322868300170338e+00 -9.702400948850019802e+01
3.472262366500190378e+00 -9.702516398171242429e+01
3.474197806600170857e+00 -9.703410906966129801e+01
3.476176449300167892e+00 -9.704134960489113837e+01
3.478119284900152763e+00 -9.704414379125458368e+01
3.480058306200139562e+00 -9.705235073042192084e+01
3.482002986200152694e+00 -9.709861696620767191e+01
3.483988355900139222e+00 -9.710974168097992276e+01
3.485923163300140182e+00 -9.713979843229199673e+01
3.487856159400132050e+00 -9.711524576171639467e+01
3.489808566000145440e+00 -9.713089153370019346e+01
3.491778946300134301e+00 -9.714087637647381257e+01
3.493707772800179523e+00 -9.714244337787960148e+01
3.495651299100198450e+00 -9.714374453105379814e+01
3.497606853800246718e+00 -9.714718440831946111e+01
3.499578575600261754e+00 -9.714946051191179777e+01
3.501508448400272755e+00 -9.715403994422426592e+01
3.503453480300257272e+00 -9.715772511180098547e+01
3.505436753500255520e+00 -9.716509534941910431e+01
3.507392877000277132e+00 -9.718090920496436524e+01
3.509345259600257894e+00 -9.725256567745196890e+01
3.511292269200278149e+00 -9.726165729810412586e+01
3.513284589400275770e+00 -9.729054548334468677e+01
3.515254142000266313e+00 -9.732795387068772186e+01
3.517226054500281585e+00 -9.733927927208146968e+01
3.519188708700249357e+00 -9.734109834959754437e+01
3.521197506500246099e+00 -9.736875373094963493e+01
3.523175253200245827e+00 -9.737993699426907312e+01
3.525136639500273894e+00 -9.738627323788166734e+01
3.527074531500279164e+00 -9.738691879965121245e+01
3.529063164700281252e+00 -9.739221004447230712e+01
3.531010021800276011e+00 -9.739166073805628798e+01
3.532955894300282118e+00 -9.739183813003251089e+01
3.534889211600260150e+00 -9.739301831874082893e+01
3.536861748900281377e+00 -9.739549322973979883e+01
3.538833613200272232e+00 -9.741900681294298181e+01
3.540787157300265164e+00 -9.742419121765806267e+01
3.542753234800284812e+00 -9.743246526492943360e+01
3.544758104200282478e+00 -9.747940587370774779e+01
3.546712010200292475e+00 -9.747982807862464938e+01
3.548688834700281625e+00 -9.750008315033028339e+01
3.550650722400282344e+00 -9.752028098684471047e+01
3.552652968100276976e+00 -9.757774325972458485e+01
3.554592603700250208e+00 -9.757774325972458485e+01
3.556546968400275066e+00 -9.767743308811358816e+01
3.558483631700268379e+00 -9.768021508368757111e+01
3.560470109800248029e+00 -9.769071464755907641e+01
3.562442396900262764e+00 -9.771058647074033843e+01
3.564400053300272653e+00 -9.772828979392025417e+01
3.566413326400250661e+00 -9.773580422745462215e+01
3.568386346300246093e+00 -9.776660676436388542e+01
3.570330247700272963e+00 -9.777046326576498814e+01
3.572259686900262299e+00 -9.777046326576498814e+01
3.574237285400250208e+00 -9.779122041455404712e+01
3.576182572700246531e+00 -9.779215431635947198e+01
3.578126725500278660e+00 -9.779781876443212241e+01
3.580061560400291221e+00 -9.779875419379305868e+01
3.582067897000295265e+00 -9.780520481163279101e+01
3.584046314200304728e+00 -9.783203594619065768e+01
3.585997676800312117e+00 -9.784628079971804482e+01
3.587943795700276439e+00 -9.785494597309693177e+01
3.589943954800291603e+00 -9.787051689113118869e+01
3.591895671600240370e+00 -9.787098298477260983e+01
3.593845255900254720e+00 -9.788926880299575828e+01
3.595801957800240700e+00 -9.790035111260085898e+01
3.597812099100190952e+00 -9.790076356268227187e+01
3.599781621400154563e+00 -9.790348428902120759e+01
3.601763793000162028e+00 -9.790854192660472677e+01
3.603728884100190211e+00 -9.791026582385174493e+01
3.605714949500170796e+00 -9.791567025770733323e+01
3.607693780600189193e+00 -9.793784362687122780e+01
3.609658538700192487e+00 -9.794006100869395937e+01
3.611602744300204115e+00 -9.794463494125658087e+01
3.613599644500209429e+00 -9.796090962229911270e+01
3.615555396400213173e+00 -9.799788291468904333e+01
3.617508872300221778e+00 -9.802533518458049855e+01
3.619461032200224082e+00 -9.802557819133087946e+01
3.621468067800226009e+00 -9.803257178381470283e+01
3.623443632100227685e+00 -9.803579287910990558e+01
3.625396162100234854e+00 -9.804489482954632251e+01
3.627379539600201319e+00 -9.804802448245921198e+01
3.629329704400208634e+00 -9.807484117831869241e+01
3.631301102300208861e+00 -9.808531294387142907e+01
3.633244447300198576e+00 -9.809485086644789931e+01
3.635236712100210266e+00 -9.810138461292558532e+01
3.637183426800220332e+00 -9.810253034684950535e+01
3.639111449900252815e+00 -9.810430617028633549e+01
3.641048912600293619e+00 -9.813616044137300776e+01
3.643033969800291150e+00 -9.814467266905725751e+01
3.644985948800299802e+00 -9.814868911991081291e+01
3.646906644100300632e+00 -9.814877585480223843e+01
3.648855870500343990e+00 -9.816765184066511551e+01
3.650822226700337403e+00 -9.816909831539685172e+01
3.652774519800310316e+00 -9.817098575132303040e+01
3.654714655900309417e+00 -9.817586348560111276e+01
3.656657797900314755e+00 -9.817695471326348411e+01
3.658636484900294583e+00 -9.818154170271134262e+01
3.660625237200277216e+00 -9.818677014246381418e+01
3.662570412700284272e+00 -9.818685295673807900e+01
3.664520175500266763e+00 -9.820071736197112955e+01
3.666501947700285147e+00 -9.821647232041551945e+01
3.668451337300275839e+00 -9.824369044429853659e+01
3.670403755500255549e+00 -9.824973408736835268e+01
3.672357431200266031e+00 -9.827685130417427217e+01
3.674335223900259795e+00 -9.828087037854139396e+01
3.676296301900246810e+00 -9.829063406549421700e+01
3.678243125500252120e+00 -9.829058092749070852e+01
3.680242675300271937e+00 -9.829196285306922221e+01
3.682199715100272552e+00 -9.830501423589672072e+01
3.684147361700253587e+00 -9.830767136727664024e+01
3.686088654800246722e+00 -9.830767136727664024e+01
3.688069459200229883e+00 -9.834452151615938931e+01
3.690039336500223754e+00 -9.837189065881099737e+01
3.691998602600195856e+00 -9.838703766571200049e+01
3.693974810500193939e+00 -9.842376267922439581e+01
3.695967102100202517e+00 -9.842715508928336021e+01
3.697934214900210570e+00 -9.845713525748294614e+01
3.699903398200189208e+00 -9.846116767799077252e+01
3.701856351800176803e+00 -9.846189647471356921e+01
3.703865130800191530e+00 -9.847471079423881690e+01
3.705835739700200637e+00 -9.850697268302910459e+01
3.707810896800202816e+00 -9.851737945571099431e+01
3.709791138200190463e+00 -9.852357983386377782e+01
3.711781045900222953e+00 -9.852996318684910193e+01
3.713746829000240446e+00 -9.854135445368335411e+01
3.715707961300265261e+00 -9.854120040781734247e+01
3.717676844800265279e+00 -9.853834574884575659e+01
3.719654725800285888e+00 -9.853935433557242618e+01
3.721596782000277326e+00 -9.860148607632348217e+01
3.723567539700275209e+00 -9.860474487940574306e+01
3.725549444000293420e+00 -9.860759036225086049e+01
3.727537541700267631e+00 -9.861931612414643666e+01
3.729502626700266887e+00 -9.863102194388946486e+01
3.731468221500257698e+00 -9.864046103518516873e+01
3.733433839400257970e+00 -9.865346215835099031e+01
3.735398886700292742e+00 -9.865382552336721744e+01
3.737342372100287857e+00 -9.868408146761268540e+01
3.739275461500261688e+00 -9.868258953424438573e+01
3.741266105200242720e+00 -9.870458095719551750e+01
3.743220422200230324e+00 -9.876886527502027491e+01
3.745182348900218727e+00 -9.882833073046064953e+01
3.747130689200242504e+00 -9.883184856553094733e+01
3.749125338500254312e+00 -9.883559033895672030e+01
3.751084418200259396e+00 -9.884183141712098575e+01
3.753047372100271506e+00 -9.887381970804020170e+01
3.754992570900271609e+00 -9.890107685701654816e+01
3.756998527200262394e+00 -9.892599886341299964e+01
3.758951631400279325e+00 -9.895307970553790256e+01
3.760900607100290394e+00 -9.896305892287168149e+01
3.762861418100280186e+00 -9.899005217051094974e+01
3.764845951500269017e+00 -9.899190904600084195e+01
3.766801372400304437e+00 -9.899342497766188842e+01
3.768782966600299655e+00 -9.901819560486535465e+01
3.770771284000299595e+00 -9.902454299399258275e+01
3.772761398800297261e+00 -9.904252678405785559e+01
3.774719472600334136e+00 -9.904949374530873740e+01
3.776717277300311260e+00 -9.912057004520183057e+01
3.778658108100324320e+00 -9.914355624331423655e+01
3.780666611700323809e+00 -9.914541962551481902e+01
3.782639664700337079e+00 -9.917402085180651738e+01
3.784627003000346601e+00 -9.918837468174550054e+01
3.786586853200354597e+00 -9.920612296246031292e+01
3.788570653700376933e+00 -9.920817668572389891e+01
3.790527873700385353e+00 -9.922464635011795053e+01
3.792497471900415640e+00 -9.926004066512048496e+01
3.794470698200422820e+00 -9.927596644322902364e+01
3.796483096100401244e+00 -9.929438379467038089e+01
3.798451262400411643e+00 -9.932480759358023192e+01
3.800409271700373459e+00 -9.932645116142113295e+01
3.802410432700369824e+00 -9.932758273711374386e+01
3.804378971100383922e+00 -9.936575855218251263e+01
3.806337218600361005e+00 -9.938537922784233558e+01
3.808268453100354556e+00 -9.938575726021727519e+01
3.810259984800343780e+00 -9.940449090554366762e+01
3.812242416300352321e+00 -9.943445518245329140e+01
3.814196377600340693e+00 -9.944143335214788237e+01
3.816149801200315661e+00 -9.945212160076999908e+01
3.818131693600321341e+00 -9.944723169580250044e+01
3.820105353400317760e+00 -9.951736576990715832e+01
3.822038443500356486e+00 -9.951808530281623177e+01
3.824023042300375153e+00 -9.956418175828181916e+01
3.826023457900369351e+00 -9.959934781549154081e+01
3.827967755900360203e+00 -9.960009195837336904e+01
3.829921863300349116e+00 -9.962814621194864628e+01
3.831849005300322464e+00 -9.963218192548721674e+01
3.833836103600368972e+00 -9.965031418559603082e+01
3.835772123500395203e+00 -9.965697077640717794e+01
3.837723772600428074e+00 -9.966176423739315737e+01
3.839677885500435650e+00 -9.967034215195745617e+01
3.841655349500433747e+00 -9.967844650585470845e+01
3.843600650700431665e+00 -9.968327716251003778e+01
3.845562576400429755e+00 -9.968641394393677047e+01
3.847529965200457980e+00 -9.972041169592789345e+01
3.849523089100448825e+00 -9.972700569746051258e+01
3.851467865200466356e+00 -9.974244508513035612e+01
3.853414024800476234e+00 -9.974077563952229752e+01
3.855352414600464073e+00 -9.974595219368295318e+01
3.857344103100466270e+00 -9.976110258729224256e+01
3.859307362700463706e+00 -9.976411027464355641e+01
3.861244521300501553e+00 -9.974684006077201559e+01
3.863234387100515477e+00 -9.976625024050333934e+01
3.865193727800511958e+00 -9.981664535552394568e+01
3.867143012800519308e+00 -9.986452396321612923e+01
3.869094261200523022e+00 -9.993482394365705090e+01
3.871072764300545366e+00 -9.993548830634063052e+01
3.873025412800568112e+00 -9.994227351622154742e+01
3.874983329100559981e+00 -9.995886668960916666e+01
3.876932619100529998e+00 -9.997194026385091092e+01
3.878939799200531446e+00 -1.000215724553182497e+02
3.880887481700535435e+00 -1.000332215427317379e+02
3.882851453000531361e+00 -1.000652649790037714e+02
3.884783792400528402e+00 -1.000700437496230677e+02
3.886777760600550469e+00 -1.000973709385651347e+02
3.888731581300569395e+00 -1.001155106189635404e+02
3.890689526900560136e+00 -1.001376471549073131e+02
3.892645877400538357e+00 -1.001428679049111992e+02
3.894624735300565188e+00 -1.001444467488778685e+02
3.896558150800566445e+00 -1.001524768122389588e+02
3.898491179200560985e+00 -1.001994512780878068e+02
3.900452702600550658e+00 -1.002337183719068037e+02
3.902433830500540157e+00 -1.002372070555697832e+02
3.904367221700545620e+00 -1.002469277776286845e+02
3.906298052200555482e+00 -1.002469277776286845e+02
3.908296424900574273e+00 -1.003080045235945619e+02
3.910317084800593701e+00 -1.003267920507516067e+02
3.912251792800585548e+00 -1.003426680770584483e+02
3.914184793700591136e+00 -1.003582231333657973e+02
3.916116580400583302e+00 -1.003804840292559533e+02
3.918120601900592526e+00 -1.004052839240915347e+02
3.920084780900555010e+00 -1.004993825803427399e+02
3.922039944600572703e+00 -1.005208773707867635e+02
3.924004953200570522e+00 -1.005412431260864281e+02
3.925960919900560953e+00 -1.005456601448139367e+02
3.927909704400557533e+00 -1.005978644329770333e+02
3.929839787800564643e+00 -1.006023822617799226e+02
3.931836810600558785e+00 -1.006036069656460228e+02
3.933798753700568085e+00 -1.006402713435979024e+02
3.935762204000553766e+00 -1.006465449468002191e+02
3.937726767800521888e+00 -1.006607205986324942e+02
3.939731692300517896e+00 -1.006657505900025598e+02
3.941689937700513902e+00 -1.006770963302439981e+02
3.943657938000516339e+00 -1.007044727286779278e+02
3.945607518400525926e+00 -1.007068827452642097e+02
3.947605896000489167e+00 -1.007183659298167129e+02
3.949576553000466284e+00 -1.007204241841273529e+02
3.951556493100454759e+00 -1.007247280490656465e+02
3.953560195900470919e+00 -1.008556942178072120e+02
3.955577410100467262e+00 -1.008404406407736928e+02
3.957544454200447426e+00 -1.008462541408659092e+02
3.959521033300443804e+00 -1.008662773888249831e+02
3.961488327300465073e+00 -1.008677153922027827e+02
3.963495511400465521e+00 -1.008951061526725255e+02
3.965458624200438376e+00 -1.008987231276932022e+02
3.967417149400408682e+00 -1.009192999305404896e+02
3.969373660700424189e+00 -1.009255953031333490e+02
3.971374445200448466e+00 -1.009319173902115665e+02
3.973309047600439126e+00 -1.009319831562158924e+02
3.975270058100463189e+00 -1.009482751273404517e+02
3.977221719700474889e+00 -1.009544087729289714e+02
3.979215485500473104e+00 -1.009604289005633291e+02
3.981161313600480867e+00 -1.009761927591096935e+02
3.983112691200459299e+00 -1.009857240302007995e+02
3.985094894300418300e+00 -1.010116582532514826e+02
3.987041438500419588e+00 -1.010626548715518709e+02
3.989008431300403945e+00 -1.010701771741352815e+02
3.990940716600368976e+00 -1.010712461866026359e+02
3.992926356400359200e+00 -1.010857569273310901e+02
3.994877437900367312e+00 -1.011033516788626940e+02
3.996817082300387902e+00 -1.011074204734919988e+02
3.998756114500384484e+00 -1.011078357879166134e+02
4.000742128100410966e+00 -1.011440703420072111e+02
4.002676412500421499e+00 -1.011661753326160067e+02
4.004623716600429262e+00 -1.011777864289502276e+02
4.006581143200403261e+00 -1.011872718546934635e+02
4.008568649000364914e+00 -1.011895484211222680e+02
4.010521232900335242e+00 -1.012042567103105881e+02
4.012469546900335970e+00 -1.012043597314645496e+02
4.014421777500345456e+00 -1.012214596335570320e+02
4.016420019300324995e+00 -1.012281914741440545e+02
4.018377503700333975e+00 -1.012733887047160550e+02
4.020326908900314855e+00 -1.012730517154336951e+02
4.022288227300319541e+00 -1.012904168781174548e+02
4.024266396600323148e+00 -1.013052211677858452e+02
4.026200224000310968e+00 -1.013055542011494197e+02
4.028140283500315277e+00 -1.013563785115889857e+02
4.030087887300306093e+00 -1.013882676311323934e+02
4.032056637500320839e+00 -1.013884069681148645e+02
4.034016953300309183e+00 -1.013961624886935908e+02
4.035958849300317119e+00 -1.014118204290818426e+02
4.038039089800328441e+00 -1.014255970567320730e+02
4.040063657800340380e+00 -1.014689507242947002e+02
4.042046755500324551e+00 -1.014757842417797065e+02
4.044019484200306991e+00 -1.016049353452322350e+02
4.046026279100326306e+00 -1.016205253089904090e+02
4.048013719000335797e+00 -1.016290080356228458e+02
4.049984261700333654e+00 -1.016390800913253827e+02
4.051947886200340854e+00 -1.016605353556212492e+02
4.053961359200329184e+00 -1.016908961692781475e+02
4.055914866900327098e+00 -1.017179966776549946e+02
4.057861803800340894e+00 -1.017195787006378112e+02
4.059795077100305960e+00 -1.017241870209975758e+02
4.061770874900331840e+00 -1.017247465655309213e+02
4.063720998100308179e+00 -1.017531259407313229e+02
4.065657175100311882e+00 -1.017532904353999754e+02
4.067610478200302637e+00 -1.017630946600358754e+02
4.069592375200272727e+00 -1.017761570578542489e+02
4.071547691900283539e+00 -1.017884664318202255e+02
4.073512929000296268e+00 -1.018085009735927429e+02
4.075435229700316242e+00 -1.018087617842696346e+02
4.077418749400275821e+00 -1.018352527233126921e+02
4.079370257100285002e+00 -1.018621909159703591e+02
4.081314556400278626e+00 -1.018854720000242935e+02
4.083256222000271052e+00 -1.018910749347841858e+02
4.085259683100268546e+00 -1.019057072830279083e+02
4.087196280100263479e+00 -1.019064388876255549e+02
4.089155914000262904e+00 -1.019456087880098210e+02
4.091087902100298379e+00 -1.019496979951120466e+02
4.093062996000328191e+00 -1.019669433217372188e+02
4.094994916600343871e+00 -1.019684716353930725e+02
4.096945264000349418e+00 -1.020057335194604633e+02
4.098940946200334778e+00 -1.020138048833673849e+02
4.100890744100363250e+00 -1.020211608662943377e+02
4.102832054400359141e+00 -1.020250398088929700e+02
4.104786708000350615e+00 -1.020275997566913304e+02
4.106761149000388578e+00 -1.020289775209060110e+02
4.108699830600384573e+00 -1.020327977834227084e+02
4.110623736200364142e+00 -1.020324543652223639e+02
4.112584714800379793e+00 -1.021034566320217749e+02
4.114557225500379722e+00 -1.021208444616132454e+02
4.116515665500372734e+00 -1.021379610373322890e+02
4.118440917400382872e+00 -1.021383419186210801e+02
4.120399451900357946e+00 -1.021620661836386148e+02
4.122366754500353281e+00 -1.021627882952281681e+02
4.124295015000367215e+00 -1.021645972229788697e+02
4.126230545800376959e+00 -1.021427820573665031e+02
4.128192815400354654e+00 -1.022167158683972019e+02
4.130175238000349580e+00 -1.022239113747735644e+02
4.132128690100354440e+00 -1.022288888425660076e+02
4.134074329000372749e+00 -1.022309881948337278e+02
4.136031420400368752e+00 -1.022357557315196459e+02
4.138028346700382443e+00 -1.022777319618133731e+02
4.139984989500383961e+00 -1.023142495768199609e+02
4.141931230000386321e+00 -1.023347896140346336e+02
4.143874447100371228e+00 -1.023354092206131725e+02
4.145863650100382714e+00 -1.023354712819813415e+02
4.147828019900361873e+00 -1.023544695446653918e+02
4.149772228300403043e+00 -1.023560165996945273e+02
4.151735852100379098e+00 -1.023595772092967735e+02
4.153726315400385616e+00 -1.023697760012378950e+02
4.155670776900388219e+00 -1.023700774614600562e+02
4.157632272500332071e+00 -1.023746109190490614e+02
4.159625700800331671e+00 -1.023827380951745738e+02
4.161593313400318905e+00 -1.024324714380055923e+02
4.163566606100306267e+00 -1.025288820854116238e+02
4.165508703300341509e+00 -1.025303727762621691e+02
4.167498744100340602e+00 -1.025730364516573445e+02
4.169441435300328180e+00 -1.025753875000762889e+02
4.171379733800305800e+00 -1.025766569640271371e+02
4.173332146900326833e+00 -1.025756954663521867e+02
4.175341276500366128e+00 -1.026224133912622136e+02
4.177293333800371045e+00 -1.026244356126099149e+02
4.179240267300356138e+00 -1.026355073686100923e+02
4.181171906200354726e+00 -1.026355124851952496e+02
4.183166385200379089e+00 -1.027035005216924191e+02
4.185100916100390478e+00 -1.027075443593868158e+02
4.187053027400385652e+00 -1.027106056371910228e+02
4.189016216000372772e+00 -1.027248310532603739e+02
4.190990480000367668e+00 -1.027231453747878476e+02
4.192966869700350152e+00 -1.027261445607846042e+02
4.194909241100332586e+00 -1.027295969192605014e+02
4.196874056200321945e+00 -1.027510632384880438e+02
4.198857349100304504e+00 -1.027581518332472399e+02
4.200818702400305860e+00 -1.027644538476563412e+02
4.202758051500298464e+00 -1.027676045738238173e+02
4.204700097800292191e+00 -1.027712333536493787e+02
4.206685440600319126e+00 -1.028059347320879624e+02
4.208656429200314797e+00 -1.028072700241173152e+02
4.210618373100293077e+00 -1.028180952607495584e+02
4.212575512600271743e+00 -1.028353914084966902e+02
4.214579670500245179e+00 -1.028756375296789827e+02
4.216528196300226128e+00 -1.029264989864792881e+02
4.218482393900243821e+00 -1.029554053983535340e+02
4.220467701100243829e+00 -1.029570339994204460e+02
4.222404057900247309e+00 -1.029589566095751678e+02
4.224355926200280109e+00 -1.029833831935679882e+02
4.226316025900276330e+00 -1.030094765456667858e+02
4.228313053500255769e+00 -1.030495796514414053e+02
4.230250862200274575e+00 -1.030501344400986170e+02
4.232197056900278476e+00 -1.030686527353299908e+02
4.234163456400284353e+00 -1.030871801713055049e+02
4.236147383900306984e+00 -1.030975674441268382e+02
4.238123811800308616e+00 -1.031080522655022804e+02
4.240068786700286196e+00 -1.031103154627486731e+02
4.242022754200306167e+00 -1.031298893530530449e+02
4.244002615200347606e+00 -1.031312570050363746e+02
4.245937317000362476e+00 -1.031318599977046517e+02
4.247900255900356470e+00 -1.031454313812208312e+02
4.249831750500369765e+00 -1.031471377569668277e+02
4.251819110400360202e+00 -1.031530131789201477e+02
4.253764440700375182e+00 -1.031543614089433021e+02
4.255725520000396500e+00 -1.031993258994265972e+02
4.257684607200372895e+00 -1.032006384270856358e+02
4.259667364400367084e+00 -1.032010578680606585e+02
4.261616999400357209e+00 -1.032136457534367509e+02
4.263578036400351934e+00 -1.032914128310957551e+02
4.265530032100341984e+00 -1.033001515845061533e+02
4.267488609400333033e+00 -1.033435902941848354e+02
4.269462243700355764e+00 -1.033559571201599709e+02
4.271407374200352436e+00 -1.033559897241002545e+02
4.273359708200381135e+00 -1.033652037190420714e+02
4.275346420000412095e+00 -1.033884399841906543e+02
4.277274991400429549e+00 -1.033928315489364707e+02
4.279220466500442299e+00 -1.034012918133063010e+02
4.281208240100445650e+00 -1.034095139668654184e+02
4.283157029200448385e+00 -1.034151091848983413e+02
4.285118019000429435e+00 -1.034395306381968993e+02
4.287077227800465629e+00 -1.034551141064917772e+02
4.289057726200459442e+00 -1.034621232324249434e+02
4.291014879800415294e+00 -1.034777142644758499e+02
4.292951392400421007e+00 -1.034958713259831313e+02
4.294906160100400605e+00 -1.035162918982458962e+02
4.296908363200413028e+00 -1.035206883996975904e+02
4.298861999600424255e+00 -1.035626755166392456e+02
4.300823112400426140e+00 -1.035734352860654326e+02
4.302762281500401187e+00 -1.036203968561517001e+02
4.304740028700381416e+00 -1.036614350675055931e+02
4.306666079000384784e+00 -1.036646537378138220e+02
4.308618839700384839e+00 -1.036952360979142185e+02
4.310574098100417473e+00 -1.037010167145911907e+02
4.312541504300428485e+00 -1.037031082421235908e+02
4.314487741700449241e+00 -1.037383383593194139e+02
4.316425928800441625e+00 -1.037719538626269298e+02
4.318358742600445943e+00 -1.037882126197387578e+02
4.320320041600423266e+00 -1.037883001786068178e+02
4.322253534700418065e+00 -1.037896972985758310e+02
4.324194362800407809e+00 -1.037943576945005191e+02
4.326128339900380482e+00 -1.038003296234863058e+02
4.328091388400382655e+00 -1.038364042542747683e+02
4.330025465800342310e+00 -1.038490251601905641e+02
4.331986105800311293e+00 -1.039152575241240584e+02
4.333926451900332211e+00 -1.039204825617902088e+02
4.335920837300351494e+00 -1.039319245546226540e+02
4.337868745700322215e+00 -1.039514639085502665e+02
4.339831977700326249e+00 -1.039619835532901817e+02
4.341812669800315660e+00 -1.039726410837528618e+02
4.343752070900305462e+00 -1.039732541111104922e+02
4.345688562000290744e+00 -1.040044199267369720e+02
4.347648851500320433e+00 -1.040097724170087332e+02
4.349619915700334793e+00 -1.040136491960691956e+02
4.351581915500358555e+00 -1.040320554309458458e+02
4.353539549500304418e+00 -1.040356814818308067e+02
4.355499834000310599e+00 -1.040421078846124772e+02
4.357485136600335096e+00 -1.040546130982184394e+02
4.359456219800345700e+00 -1.040832718265620969e+02
4.361403709100345694e+00 -1.040865056206724120e+02
4.363345991200311857e+00 -1.040935137906893999e+02
4.365313840100321308e+00 -1.040964992542311336e+02
4.367269369200340812e+00 -1.041048731710668136e+02
4.369218610000316971e+00 -1.041110561446225802e+02
4.371154513200330882e+00 -1.041114906711669619e+02
4.373130473200339097e+00 -1.041140261200320793e+02
4.375098354700334369e+00 -1.041407255971783172e+02
4.377060816900313789e+00 -1.041657150592777725e+02
4.379009498700309422e+00 -1.041711807624158439e+02
4.380996413500326980e+00 -1.041902873953081610e+02
4.382933814600327160e+00 -1.041906047200405112e+02
4.384922690200331097e+00 -1.042555923793687072e+02
4.386854711000357732e+00 -1.042531880447811972e+02

==> figures/ex1/M16Lam19o.txt <==
4.407990000001582587e-04 -1.224855281734242141e+01
4.389208000000976995e-03 -2.629984721379046420e+01
7.588074000004052522e-03 -3.049041171839416720e+01
1.054182400000680531e-02 -3.138446157142316650e+01
1.334409500000655058e-02 -3.226486002821503263e+01
1.594410100000542840e-02 -3.300405419163217857e+01
1.867331200000599267e-02 -3.413956000346692576e+01
2.116493900000726569e-02 -3.452821950702701059e+01
2.380888300000849611e-02 -3.616889252670944899e+01
2.615534900000993090e-02 -3.641703027760209466e+01
2.867884200000903050e-02 -3.762616023433344026e+01
3.106660300000907426e-02 -3.902073199817189675e+01
3.347666000001003894e-02 -4.047131016900106459e+01
3.589605400000994706e-02 -4.122185571314541619e+01
3.821611900001142814e-02 -4.129097255058282201e+01
4.049345800001047380e-02 -4.144359617309340393e+01
4.272989500000923258e-02 -4.243135920662267324e+01
4.509317700000980977e-02 -4.295293034690403999e+01
4.745887800001113987e-02 -4.413018959321678381e+01
4.973138500001228479e-02 -4.446096042773150714e+01
5.195470600001073080e-02 -4.469923866824860426e+01
5.423245400001297511e-02 -4.515923899253807150e+01
5.642744900001472885e-02 -4.529167691244936833e+01
5.881860600001331818e-02 -4.601187760382769909e+01
6.098377100001295403e-02 -4.638792952172548212e+01
6.329700000001103888e-02 -4.684236767127650580e+01
6.545291300001165880e-02 -4.690513935459164685e+01
6.756460400000996458e-02 -4.709978743743558027e+01
6.966762700001316588e-02 -4.713673024439015080e+01
7.175749800001085532e-02 -4.720326352474884857e+01
7.397071100001140209e-02 -4.725256338355308117e+01
7.626416200001351342e-02 -4.781570023600559693e+01
7.848377300001407875e-02 -4.794335849782206083e+01
8.074116100001571539e-02 -4.813354471241741095e+01
8.290306900001853663e-02 -4.840718086016514832e+01
8.485927900001621893e-02 -4.841424882299200760e+01
8.714870800001595086e-02 -4.880398778021895367e+01
8.947672200001566267e-02 -4.904710954833304015e+01
9.154037200001496899e-02 -4.910580780787691424e+01
9.364362600001552295e-02 -4.972494999495634715e+01
9.565673500001681262e-02 -4.977544730113671534e+01
9.778161600001888942e-02 -5.000853964335518498e+01
9.987300300001766828e-02 -5.004218382051411140e+01
1.020088560000176336e-01 -5.009600286697181559e+01
1.040466670000155247e-01 -5.027433978039699980e+01
1.061962060000158914e-01 -5.037026835604361708e+01
1.082549650000159680e-01 -5.047503278236743540e+01
1.104411150000186304e-01 -5.061562245557999518e+01
1.126271510000207421e-01 -5.070505024455194842e+01
1.147801830000205747e-01 -5.084445869071289081e+01
1.168901140000198069e-01 -5.087197775015458490e+01
1.191356920000190556e-01 -5.114089021521273537e+01
1.211689970000175975e-01 -5.123642665735133761e+01
1.232957380000163639e-01 -5.146651040378009867e+01
1.253820470000164278e-01 -5.156728091022294791e+01
1.275788820000163248e-01 -5.179995418475159141e+01
1.297766940000180114e-01 -5.185111488584202277e+01
1.318295380000193973e-01 -5.188680926653106695e+01
1.339829930000182578e-01 -5.194867999890671229e+01
1.360804600000200537e-01 -5.198837094774096101e+01
1.383804240000228170e-01 -5.215894837907902826e+01
1.406917390000228529e-01 -5.238479384678130657e+01
1.427170590000237382e-01 -5.241510115743245990e+01
1.447852240000249147e-01 -5.241821620809683679e+01
1.468681280000248002e-01 -5.254459205546220346e+01
1.490976600000242236e-01 -5.263152522121344390e+01
1.511483480000239688e-01 -5.267108146148853365e+01
1.533489530000240464e-01 -5.286938392891170224e+01
1.554716140000245161e-01 -5.292441628496575134e+01
1.575543590000241245e-01 -5.298112235186219721e+01
1.595797800000231526e-01 -5.302213610143388678e+01
1.616476400000235181e-01 -5.310143838311780939e+01
1.638159400000240851e-01 -5.315493765918718339e+01
1.658351060000256005e-01 -5.320532578585861216e+01
1.678791910000247967e-01 -5.328658863410797153e+01
1.700397830000239807e-01 -5.335337009573486000e+01
1.723053560000242790e-01 -5.386472129487385985e+01
1.743945070000272324e-01 -5.390929208372776316e+01
1.765934140000271491e-01 -5.430652656303833936e+01
1.788031250000288175e-01 -5.439414504229944924e+01
1.808770600000286777e-01 -5.439630579152610323e+01
1.829621110000267947e-01 -5.453016347598101277e+01
1.849444360000269683e-01 -5.460050578201386884e+01
1.870748900000278603e-01 -5.461871114635273017e+01
1.891608460000275826e-01 -5.465353617916784401e+01
1.912079220000291180e-01 -5.467535710879226230e+01
1.934555110000277800e-01 -5.479314214124970306e+01
1.956345130000269883e-01 -5.504173899584578322e+01
1.976642900000267211e-01 -5.504879614149259481e+01
1.997433190000257319e-01 -5.507244862072023750e+01
2.018614130000240259e-01 -5.527685724420754809e+01
2.039139280000230592e-01 -5.535901752864690195e+01
2.059027210000237140e-01 -5.536306258296107075e+01
2.079389430000246897e-01 -5.540540836234139732e+01
2.100823420000219599e-01 -5.570712997595261129e+01
2.123388700000208296e-01 -5.584276181949911688e+01
2.144095960000207413e-01 -5.602552676506071094e+01
2.165238680000221017e-01 -5.616378261531774285e+01
2.185448170000228174e-01 -5.618233999083307850e+01
2.207133190000236667e-01 -5.622781540387730814e+01
2.227111410000235381e-01 -5.628687578253430956e+01
2.246132460000231923e-01 -5.628687578253430956e+01
2.267147000000240276e-01 -5.634834527342410126e+01
2.288189750000246825e-01 -5.637709256829113258e+01
2.308759600000263035e-01 -5.649697100312575060e+01
2.330141780000278828e-01 -5.657866985413556193e+01
2.350912800000295455e-01 -5.662411782309276020e+01
2.372605930000295515e-01 -5.688170414639104422e+01
2.394553430000287975e-01 -5.697528886192764475e+01
2.415627840000293958e-01 -5.708841484305786906e+01
2.435771270000275379e-01 -5.713680045038169908e+01
2.456529720000291128e-01 -5.746867457293406289e+01
2.477771860000297366e-01 -5.769836794924836454e+01
2.497931380000331103e-01 -5.770876363279026577e+01
2.518518850000353027e-01 -5.775968193321766364e+01
2.539755060000348230e-01 -5.786693303164042845e+01
2.561600460000348356e-01 -5.805912908291622898e+01
2.582964450000320156e-01 -5.834791330987707170e+01
2.603954630000311354e-01 -5.855954091077465762e+01
2.625101130000322414e-01 -5.863532997436792016e+01
2.645777350000328987e-01 -5.876152194631758618e+01
2.666184790000332150e-01 -5.877732853254889278e+01
2.688209740000342407e-01 -5.899863846357796149e+01
2.710130230000338258e-01 -5.929493490838952141e+01
2.730449870000333235e-01 -5.930472464449177039e+01
2.752081830000325802e-01 -5.945058284514885827e+01
2.773508290000310517e-01 -5.949692272352571365e+01
2.793377310000297875e-01 -5.951177993521127974e+01
2.814031390000293342e-01 -5.955684476602147726e+01
2.834659400000272278e-01 -5.960116207405537381e+01
2.855878530000270921e-01 -5.981692962356434862e+01
2.876500840000271175e-01 -5.992022623171106233e+01
2.895873970000266695e-01 -5.997182770330339707e+01
2.916270120000281629e-01 -6.003798958537455377e+01
2.936301640000285040e-01 -6.007495938401209656e+01
2.957899270000279301e-01 -6.015386199543212342e+01
2.978519560000263411e-01 -6.035852828337236531e+01
2.999580260000285215e-01 -6.049926126983901042e+01
3.020547330000300512e-01 -6.069003196339195227e+01
3.040649060000286674e-01 -6.069632385729776303e+01
3.061033590000290516e-01 -6.074025235371308185e+01
3.081690860000292354e-01 -6.077263559345030330e+01
3.102424500000293683e-01 -6.080323018075453945e+01
3.123468790000276663e-01 -6.099367530273714522e+01
3.144804210000273770e-01 -6.104124126654905069e+01
3.165261880000289629e-01 -6.107796946585708753e+01
3.185477880000284756e-01 -6.108135861225157726e+01
3.207620390000269772e-01 -6.124062297042919312e+01
3.227295030000241205e-01 -6.125110746308423870e+01
3.247312520000256164e-01 -6.129081524516444546e+01
3.267617370000257537e-01 -6.134815751946995732e+01
3.287372500000258491e-01 -6.134899467143441143e+01
3.307588710000253229e-01 -6.153722709717829531e+01
3.327647670000257740e-01 -6.153930237128463432e+01
3.347623840000264472e-01 -6.155870599477754723e+01
3.368592360000248753e-01 -6.164540768124848569e+01
3.389786830000245388e-01 -6.202542346037717635e+01
3.410751470000228380e-01 -6.210344053675625986e+01
3.431378100000235243e-01 -6.228343092031290951e+01
3.451534060000254200e-01 -6.235096173106825290e+01
3.471432280000241732e-01 -6.236937519482292913e+01
3.493507750000226508e-01 -6.250089501179306950e+01
3.513691420000251142e-01 -6.251106886228653536e+01
3.533008780000250759e-01 -6.251106886228653536e+01
3.553377800000259157e-01 -6.257414151630176491e+01
3.574966740000271592e-01 -6.302620168154049907e+01
3.594772070000273878e-01 -6.305399521200561708e+01
3.614901990000274346e-01 -6.305975190279062303e+01
3.636352620000260494e-01 -6.311426114407828436e+01
3.657491420000265059e-01 -6.317605491398545325e+01
3.677045740000246532e-01 -6.319209636006271325e+01
3.697383060000265509e-01 -6.323273727064888305e+01
3.717252740000267508e-01 -6.329271790296676414e+01
3.738611790000270219e-01 -6.390653449223137983e+01
3.758349470000266201e-01 -6.393727955077045522e+01
3.778662540000259362e-01 -6.417037889912208470e+01
3.799531680000240996e-01 -6.418411715244467075e+01
3.821150980000229680e-01 -6.425538649924548906e+01
3.840448350000236211e-01 -6.425538649924548906e+01
3.860155550000223812e-01 -6.429388610533757742e+01
3.879470710000227918e-01 -6.429388610533757742e+01
3.901332220000246487e-01 -6.444854106547043671e+01
3.921080060000261547e-01 -6.454929564455098046e+01
3.941790670000253627e-01 -6.469371229789709332e+01
3.962926540000260012e-01 -6.478304984994609583e+01
3.982912260000244231e-01 -6.487632200981255437e+01
4.003919440000225372e-01 -6.496847198453279759e+01
4.023277660000230682e-01 -6.496847198453279759e+01
4.043214380000215158e-01 -6.500327035037115309e+01
4.063408170000211150e-01 -6.501153015280249292e+01
4.084056360000207775e-01 -6.507038901350286153e+01
4.104058780000192641e-01 -6.509530171822186162e+01
4.125383570000198397e-01 -6.516466705504885226e+01
4.145771180000195066e-01 -6.518295811864190625e+01
4.165743620000190717e-01 -6.522485806676839104e+01
4.185845350000185761e-01 -6.523805321392552514e+01
4.207129010000185687e-01 -6.526517517990927786e+01
4.226979940000190616e-01 -6.534175229098065074e+01
4.247642560000208789e-01 -6.539613090594137645e+01
4.268251840000218955e-01 -6.543111294321657567e+01
4.288626490000231328e-01 -6.547806315815714129e+01
4.308207360000237962e-01 -6.548158281924108337e+01
4.328681580000228735e-01 -6.551782269052327479e+01
4.348310930000205410e-01 -6.556360279078104725e+01
4.368105710000205200e-01 -6.556523672224160748e+01
4.387433780000211669e-01 -6.556523672224160748e+01
4.407804020000223311e-01 -6.577566801540260144e+01
4.427681900000211002e-01 -6.586693475619425442e+01
4.448733680000231949e-01 -6.590378864284934934e+01
4.468088550000213210e-01 -6.590567272021604595e+01
4.488423070000213677e-01 -6.596041186185277638e+01
4.509369090000210356e-01 -6.604272301684490287e+01
4.529403120000172756e-01 -6.606597582347626485e+01
4.548664090000178462e-01 -6.612154669823756592e+01
4.568598830000176747e-01 -6.615194843366298016e+01
4.589890390000168630e-01 -6.629553614745491075e+01
4.609613660000162483e-01 -6.629632475033622541e+01
4.629975460000155252e-01 -6.636215690007081491e+01
4.650329690000143401e-01 -6.640050099596929556e+01
4.670410220000129620e-01 -6.641919962256955046e+01
4.691376930000115131e-01 -6.647614867459878951e+01
4.711596400000104268e-01 -6.650222868230285655e+01
4.730975610000105469e-01 -6.650222868230285655e+01
4.750748970000109317e-01 -6.650222868230285655e+01
4.770085830000114768e-01 -6.650416108641982760e+01
4.790677900000117617e-01 -6.652041262390532950e+01
4.811102760000123268e-01 -6.653930136699490561e+01
4.830720030000108522e-01 -6.653930136699490561e+01
4.850099340000131320e-01 -6.655634311736744735e+01
4.870102610000128784e-01 -6.656023424950265621e+01
4.890811960000123193e-01 -6.680887523122078164e+01
4.910553630000129566e-01 -6.680887523122078164e+01
4.930300310000115260e-01 -6.682913391328511921e+01
4.950254340000119768e-01 -6.685080940643675262e+01
4.970839820000105824e-01 -6.687480363338785594e+01
4.991148720000104788e-01 -6.691184778021136026e+01
5.010691290000099940e-01 -6.691561454800681474e+01
5.030408120000089411e-01 -6.691708620689500719e+01
5.050616010000075207e-01 -6.691795116641736740e+01
5.070872480000079285e-01 -6.692625131905575131e+01
5.090497790000050315e-01 -6.692735507498412062e+01
5.111123740000054205e-01 -6.693304672730479865e+01
5.131696340000049261e-01 -6.700362865517162447e+01
5.152291140000047065e-01 -6.704565075043555566e+01
5.172548000000025681e-01 -6.709350911239613424e+01
5.192591550000029699e-01 -6.710527890378143923e+01
5.213982780000048223e-01 -6.712763534440601632e+01
5.233671330000038147e-01 -6.713576482903452813e+01
5.253877770000032754e-01 -6.718203003682214103e+01
5.274026890000040879e-01 -6.718284924085736520e+01
5.294429920000043310e-01 -6.718607243638149384e+01
5.314443090000038339e-01 -6.720207562320061356e+01
5.334552450000051849e-01 -6.731353911874306561e+01
5.354365960000051494e-01 -6.739268267316462868e+01
5.375293020000051492e-01 -6.744247512853252147e+01
5.395349660000055003e-01 -6.754307020375954096e+01
5.415684860000062884e-01 -6.761422329283308841e+01
5.436274400000060680e-01 -6.763775404157561866e+01
5.456420260000052203e-01 -6.765166734975522900e+01
5.475568610000056680e-01 -6.765166734975522900e+01
5.496616960000051400e-01 -6.770929810227730172e+01
5.516656420000045635e-01 -6.778634677438778056e+01
5.536323890000036663e-01 -6.778634677438778056e+01
5.556190970000027818e-01 -6.780846462543313180e+01
5.576380730000023433e-01 -6.783549910305903552e+01
5.596651860000032563e-01 -6.789930548773060082e+01
5.617540570000025824e-01 -6.792519644750213104e+01
5.637233880000018793e-01 -6.792596988951078174e+01
5.656641620000000259e-01 -6.792701487040096708e+01
5.675762360000007334e-01 -6.792701487040096708e+01
5.696025599999998690e-01 -6.792701487040096708e+01
5.716415760000010948e-01 -6.792860884187116710e+01
5.736560580000018561e-01 -6.793189518185599240e+01
5.757073200000015767e-01 -6.800141771373071720e+01
5.777317610000012316e-01 -6.802352391497701944e+01
5.797051260000012363e-01 -6.809249511989459336e+01
5.817463840000032249e-01 -6.809390452470194077e+01
5.837933920000031307e-01 -6.809627183625316604e+01
5.858418150000042068e-01 -6.816759895613412823e+01
5.878152600000059458e-01 -6.850080661492481227e+01
5.898236130000076294e-01 -6.854874724818829179e+01
5.919202820000091236e-01 -6.857242646004536368e+01
5.938669090000101569e-01 -6.857292312276081248e+01
5.958156680000099570e-01 -6.857621342476234361e+01
5.978145560000092118e-01 -6.858218767467673160e+01
5.998682740000087499e-01 -6.861787513781833070e+01
6.018739330000069110e-01 -6.863533878761809603e+01
6.038366890000075315e-01 -6.863780505634302642e+01
6.057928850000076082e-01 -6.864440866099295135e+01
6.078174720000055764e-01 -6.869332553643231165e+01
6.098921990000043536e-01 -6.870779287547571812e+01
6.119028500000043280e-01 -6.873152442569795539e+01
6.138727190000059508e-01 -6.876597277593795354e+01
6.158559880000060716e-01 -6.876597277593795354e+01
6.177884760000060815e-01 -6.876597277593795354e+01
6.197762790000060917e-01 -6.880483012405835552e+01
6.217467240000074113e-01 -6.880588107989260038e+01
6.237531830000047073e-01 -6.888271150758855299e+01
6.257471370000047273e-01 -6.888294147338837092e+01
6.276777360000056483e-01 -6.888294147338837092e+01
6.296151940000060954e-01 -6.888294147338837092e+01
6.315643200000091717e-01 -6.888294147338837092e+01
6.335418510000088155e-01 -6.890883936566473267e+01
6.355363140000096500e-01 -6.892388292265113137e+01
6.375280450000087029e-01 -6.893783190386683657e+01
6.394948250000078716e-01 -6.895211349498416098e+01
6.414979190000078546e-01 -6.897158756249898204e+01
6.434210470000074622e-01 -6.897184341660802431e+01
6.454613680000078624e-01 -6.899706345489755677e+01
6.474433220000075373e-01 -6.910197955996073915e+01
6.493835190000112334e-01 -6.910197955996073915e+01
6.512783120000107395e-01 -6.910197955996073915e+01
6.533238370000113981e-01 -6.914674901902517945e+01
6.552854350000112404e-01 -6.917401130240760665e+01
6.572254810000108805e-01 -6.917452224519169590e+01
6.593169510000138622e-01 -6.928351757146788259e+01
6.613012890000122823e-01 -6.929215510448460691e+01
6.632789800000105096e-01 -6.929352803759000778e+01
6.652989760000087571e-01 -6.934245622562082190e+01
6.672998030000067970e-01 -6.941273328790106234e+01
6.692798700000079926e-01 -6.941761606549268038e+01
6.712577290000059094e-01 -6.942888890542167246e+01
6.732516440000053670e-01 -6.944182391695288459e+01
6.752196740000031561e-01 -6.951165922470543990e+01
6.771942310000031995e-01 -6.951304013865181730e+01
6.791242230000031910e-01 -6.951304013865181730e+01
6.811470560000012497e-01 -6.951915263796426814e+01
6.831179400000007007e-01 -6.955927498594893166e+01
6.850656610000016578e-01 -6.955927498594893166e+01
6.870928260000037646e-01 -6.963063583366096054e+01
6.890866420000034687e-01 -6.964098733865077406e+01
6.911461440000028489e-01 -6.978899284983684481e+01
6.931024690000038291e-01 -6.979269181388650622e+01
6.950883570000052636e-01 -6.992832218219105300e+01
6.970504300000035514e-01 -6.994218997887099931e+01
6.990517780000038428e-01 -6.996667884609421151e+01
7.010201050000035572e-01 -6.997117733632089198e+01
7.030134760000019689e-01 -6.998012710870872866e+01
7.050435709999995915e-01 -6.998612966238863464e+01
7.070506840000003734e-01 -6.999172956956786606e+01
7.089825149999997578e-01 -6.999172956956786606e+01
7.108921009999997764e-01 -6.999582122408045848e+01
7.128559979999984364e-01 -6.999534887374980485e+01
7.148127470000003036e-01 -6.999534887374980485e+01
7.167357950000012856e-01 -6.999542138023369375e+01
7.187648230000007743e-01 -6.999864927574253670e+01
7.206749780000030192e-01 -6.999864927574253670e+01
7.228010730000034023e-01 -7.002656745098749980e+01
7.248026370000029139e-01 -7.002801782566250210e+01
7.267774670000024528e-01 -7.002908317228909141e+01
7.287627580000020089e-01 -7.004066965164705039e+01
7.307892700000016006e-01 -7.006360276057178282e+01
7.327993150000033928e-01 -7.031909706336526256e+01
7.347657270000040874e-01 -7.032044680398276171e+01
7.366956880000001817e-01 -7.032044680398276171e+01
7.387005799999992739e-01 -7.034136478825014649e+01
7.407063889999974116e-01 -7.034153038106120448e+01
7.426669069999953798e-01 -7.034188846061381639e+01
7.446714209999969469e-01 -7.034372574472200768e+01
7.467019539999970590e-01 -7.036867523671249103e+01
7.486620979999965009e-01 -7.037196797970848650e+01
7.506017659999963954e-01 -7.037196797970848650e+01
7.527038709999991362e-01 -7.041567918948219074e+01
7.547360030000005438e-01 -7.043454186652967053e+01
7.566468680000002500e-01 -7.043454186652967053e+01
7.586246940000012096e-01 -7.043634777153044979e+01
7.605750300000000408e-01 -7.043634777153044979e+01
7.625370000000000203e-01 -7.043789112769366056e+01
7.645439070000001891e-01 -7.044637352532816976e+01
7.664745719999999096e-01 -7.044637352532816976e+01
7.685576810000007697e-01 -7.048190311238707295e+01
7.705782000000009901e-01 -7.049235412128442135e+01
7.725698510000005292e-01 -7.051200894733219116e+01
7.745637540000003263e-01 -7.058385110197863810e+01
7.765633489999999028e-01 -7.058388065490487406e+01
7.785257949999988547e-01 -7.058504448973323520e+01
7.805064019999985447e-01 -7.064972122515096942e+01
7.825359339999984343e-01 -7.066201289516656914e+01
7.846694729999996731e-01 -7.067301542874486131e+01
7.867210970000009240e-01 -7.072259415678816197e+01
7.886932510000024266e-01 -7.074288102677459733e+01
7.906891720000013279e-01 -7.080726071700573243e+01
7.927185880000000573e-01 -7.081154001156505728e+01
7.946416299999978783e-01 -7.081154001156505728e+01
7.966095079999973017e-01 -7.084199768465342117e+01
7.985733499999967400e-01 -7.084412489639487376e+01
8.005779479999963755e-01 -7.084444525590888020e+01
8.025492619999985422e-01 -7.084502644195991650e+01
8.045716269999969583e-01 -7.090652307655174980e+01
8.065357859999933154e-01 -7.090652658497398875e+01
8.085173449999887296e-01 -7.090652658497398875e+01
8.105510669999853590e-01 -7.113549141541662379e+01
8.125335309999828226e-01 -7.116704797762380963e+01
8.144980989999819343e-01 -7.117571524658031024e+01
8.166850089999799778e-01 -7.133116078344042421e+01
8.186632749999782632e-01 -7.138602484869788611e+01
8.206527009999797784e-01 -7.139279240517504377e+01
8.226931389999778688e-01 -7.141133521767757486e+01
8.247119149999821985e-01 -7.157290695045611528e+01
8.266360129999812401e-01 -7.157290695045611528e+01
8.286743729999823671e-01 -7.157938431270275714e+01
8.307160489999798614e-01 -7.159380620799862527e+01
8.326550689999772104e-01 -7.159735411697678842e+01
8.347094219999773301e-01 -7.164448618061966556e+01
8.367081489999730337e-01 -7.177997198317244454e+01
8.386487389999750519e-01 -7.177997198317244454e+01
8.405985849999773052e-01 -7.178094452940867143e+01
8.426241419999751514e-01 -7.179581909218400426e+01
8.445910319999772042e-01 -7.179926426830532193e+01
8.465939409999778675e-01 -7.180139624937309861e+01
8.485849309999808909e-01 -7.181059768423884293e+01
8.505128419999845590e-01 -7.181181093141704253e+01
8.525083359999854338e-01 -7.186938338993455488e+01
8.545387379999951349e-01 -7.187857646638542519e+01
8.565686689999978398e-01 -7.189094759773027477e+01
8.585745420000003847e-01 -7.190044754917728653e+01
8.605063449999983405e-01 -7.190044754917728653e+01
8.625508249999969124e-01 -7.200626168515945835e+01
8.644636069999949157e-01 -7.200626168515945835e+01
8.663935889999949680e-01 -7.200626168515945835e+01
8.683516439999960923e-01 -7.201131085869073445e+01
8.704212659999974733e-01 -7.206284140211330680e+01
8.723843619999982479e-01 -7.206518871109683744e+01
8.743848359999981668e-01 -7.207536508147164511e+01
8.764474869999947515e-01 -7.215566496808550312e+01
8.784199439999946790e-01 -7.215566496808550312e+01
8.804303659999943577e-01 -7.218097208778264928e+01
8.824184079999950470e-01 -7.226824630715168496e+01
8.844193929999937254e-01 -7.226853886626109613e+01
8.863354839999919577e-01 -7.226853886626109613e+01
8.882776809999919365e-01 -7.226853886626109613e+01
8.902727459999901782e-01 -7.228300123770023333e+01
8.922819699999919862e-01 -7.229895862276605101e+01
8.942856959999891941e-01 -7.230476179507080303e+01
8.963158089999883060e-01 -7.235396562571585832e+01
8.983112319999895234e-01 -7.236298645846598276e+01
9.003015769999915818e-01 -7.236375182467256195e+01
9.023073299999895269e-01 -7.236858802551415693e+01
9.042621209999897047e-01 -7.237211731942936410e+01
9.062084929999869587e-01 -7.237318034719362458e+01
9.081534019999848439e-01 -7.237318034719362458e+01
9.102044469999874821e-01 -7.243138474902922042e+01
9.122080849999916197e-01 -7.251301690028546432e+01
9.142454399999921932e-01 -7.264815483720262534e+01
9.162975189999915671e-01 -7.306845948873218788e+01
9.184160519999906569e-01 -7.315713669026025912e+01
9.203681439999895630e-01 -7.323480139067396522e+01
9.223929999999889162e-01 -7.324748829090333402e+01
9.243968429999869230e-01 -7.325162867893109819e+01
9.263816689999879728e-01 -7.326577339656255106e+01
9.283403179999876187e-01 -7.326598908175471081e+01
9.302645609999853349e-01 -7.326598908175471081e+01
9.323842269999857990e-01 -7.327446850427691061e+01
9.344123359999869649e-01 -7.334603653156212033e+01
9.364146189999811298e-01 -7.345343609248361361e+01
9.384632959999787971e-01 -7.346735931433538269e+01
9.404083409999817178e-01 -7.346735931433538269e+01
9.423710939999843106e-01 -7.346735931433538269e+01
9.442786819999824388e-01 -7.346735931433538269e+01
9.462437379999855125e-01 -7.346735931433538269e+01
9.482806139999837569e-01 -7.365519550261416271e+01
9.502631749999830291e-01 -7.377793719198271560e+01
9.523282889999915568e-01 -7.379401065170107188e+01
9.542853269999911348e-01 -7.379401065170107188e+01
9.562974349999953105e-01 -7.379869574001571664e+01
9.582653199999970894e-01 -7.386585540266136718e+01
9.602837719999959276e-01 -7.387325236067651701e+01
9.622784159999913101e-01 -7.387387471739836542e+01
9.642542259999915544e-01 -7.388150838099092255e+01
9.661521269999919781e-01 -7.388150838099092255e+01
9.681517089999935877e-01 -7.388461601799077982e+01
9.702377389999927715e-01 -7.392953774448707804e+01
9.722845669999946594e-01 -7.398323525166006220e+01
9.742789699999949704e-01 -7.403893547151031385e+01
9.762805229999891310e-01 -7.408929475008389431e+01
9.782765629999916612e-01 -7.416501629725659939e+01
9.802466249999906012e-01 -7.421545788396369403e+01
9.822370199999914675e-01 -7.428280761302301016e+01
9.841774889999923559e-01 -7.428304788063569220e+01
9.863338129999927872e-01 -7.436673143236200190e+01
9.883297069999921192e-01 -7.436547631121734980e+01
9.903419849999917091e-01 -7.436722512828099241e+01
9.922901419999945460e-01 -7.438017732241391400e+01
9.942528259999949825e-01 -7.438017732241391400e+01
9.962855509999908321e-01 -7.440065515807535235e+01
9.982191699999898304e-01 -7.440065515807535235e+01
1.000205165999990875e+00 -7.440175488846840324e+01
1.002156996999993055e+00 -7.441370179691178066e+01
1.004152187999992840e+00 -7.441740074203130462e+01
1.006123523999987945e+00 -7.442620735607404470e+01
1.008106635999986622e+00 -7.442681724662043052e+01
1.010088400999990199e+00 -7.443623774612927946e+01
1.012109082999989695e+00 -7.447108419499969045e+01
1.014087968999989542e+00 -7.447269329620438327e+01
1.016064442999989659e+00 -7.447363817893337057e+01
1.017971855999989295e+00 -7.447363817893337057e+01
1.019900797999987674e+00 -7.447363817893337057e+01
1.021894673999984349e+00 -7.447312085276175253e+01
1.023853458999983701e+00 -7.447312085276175253e+01
1.025781541999980284e+00 -7.447312085276175253e+01
1.027830555999980966e+00 -7.448951023677875583e+01
1.029832463999980519e+00 -7.451672778851258272e+01
1.031828353999980408e+00 -7.452894840644970031e+01
1.033844935999985282e+00 -7.453297548790121141e+01
1.035738398999986210e+00 -7.453297548790121141e+01
1.037673049999987107e+00 -7.453297548790121141e+01
1.039748716999985056e+00 -7.468147294649115508e+01
1.041650993999984287e+00 -7.468147294649115508e+01
1.043630305999987407e+00 -7.468264927610572101e+01
1.045626601999982697e+00 -7.470160640485156023e+01
1.047655834999984492e+00 -7.478917719824272581e+01
1.049577800999985655e+00 -7.478917719824272581e+01
1.051535959999985614e+00 -7.478988682855442960e+01
1.053497930999985677e+00 -7.480766519631779943e+01
1.055580938999989726e+00 -7.482797290570437099e+01
1.057624037999990385e+00 -7.484923059104306731e+01
1.059652825999988224e+00 -7.486115616540634221e+01
1.061687222999990965e+00 -7.488539485837819143e+01
1.063615338999988502e+00 -7.488539485837819143e+01
1.065572744999990107e+00 -7.488614765121296557e+01
1.067501779999991740e+00 -7.489360817187679231e+01
1.069536789999989246e+00 -7.492288905640245389e+01
1.071621228999986464e+00 -7.493178894052347516e+01
1.073548104999986208e+00 -7.493178894052347516e+01
1.075519105999985570e+00 -7.496939552182907107e+01
1.077525967999986456e+00 -7.497989404858910234e+01
1.079519857999985177e+00 -7.498315705076339555e+01
1.081446571999981288e+00 -7.498315705076339555e+01
1.083472322999977422e+00 -7.505659481212410356e+01
1.085553828999975323e+00 -7.514820731021811184e+01
1.087518182999978045e+00 -7.516684633491331624e+01
1.089545855999978663e+00 -7.519586533879282797e+01
1.091533997999976080e+00 -7.527258410835906943e+01
1.093684445999978827e+00 -7.534062947800802590e+01
1.095656367999976233e+00 -7.546476959511298332e+01
1.097662121999976037e+00 -7.558758662406415851e+01
1.099659554999972144e+00 -7.558959084750669888e+01
1.101659019999972955e+00 -7.559990980831335605e+01
1.103588354999974541e+00 -7.559990980831335605e+01
1.105552081999974234e+00 -7.567167911307615213e+01
1.107650848999971238e+00 -7.578545751766033334e+01
1.109597681999971108e+00 -7.578545751766033334e+01
1.111545143999970620e+00 -7.578545751766033334e+01
1.113468973999974132e+00 -7.578545751766033334e+01
1.115451211999976877e+00 -7.585024281144329450e+01
1.117446616999976605e+00 -7.586371349328459246e+01
1.119368168999978153e+00 -7.586371349328459246e+01
1.121320009999977607e+00 -7.586819034757168367e+01
1.123318395999978847e+00 -7.588521056523354957e+01
1.125306135999978530e+00 -7.589410121348521443e+01
1.127269172999983304e+00 -7.600052177075382076e+01
1.129313287999983650e+00 -7.622202286163133067e+01
1.131328937999982465e+00 -7.622817097301829392e+01
1.133302021999983644e+00 -7.624087962554214926e+01
1.135261175999983330e+00 -7.626495630561589678e+01
1.137195166999982909e+00 -7.626534151903246084e+01
1.139155757999983365e+00 -7.626534151903246084e+01
1.141084727999984061e+00 -7.626534151903246084e+01
1.143053242999982899e+00 -7.628186702143712239e+01
1.144988026999983255e+00 -7.628260096713654548e+01
1.147024433999981774e+00 -7.628606165439150288e+01
1.149010817999980283e+00 -7.629447638120620923e+01
1.151036007999981514e+00 -7.637188804020270538e+01
1.153067527999981579e+00 -7.640097862340438439e+01
1.155022690999978785e+00 -7.640143501677509619e+01
1.156960328999977250e+00 -7.640143501677509619e+01
1.158925533999978441e+00 -7.641389786542841023e+01
1.160921126999975073e+00 -7.641892254410392127e+01
1.162921322999975082e+00 -7.642420754313565112e+01
1.164868508999974850e+00 -7.643443873873030725e+01
1.166898907999976309e+00 -7.647273692290869462e+01
1.168873295999975248e+00 -7.652702412205984217e+01
1.170937962999973436e+00 -7.657263997581904391e+01
1.172943421999972813e+00 -7.663929448874435479e+01
1.174865906999971621e+00 -7.663929448874435479e+01
1.176868542999973677e+00 -7.664049379700981035e+01
1.178905468999972506e+00 -7.664264688833372929e+01
1.180798788999972260e+00 -7.664264688833372929e+01
1.182822338999967471e+00 -7.674548488599613449e+01
1.184775227999963931e+00 -7.674548488599613449e+01
1.186770194999961170e+00 -7.676410062554644753e+01
1.188844831999959162e+00 -7.676318886513894313e+01
1.190751852999960114e+00 -7.676318886513894313e+01
1.192799588999964300e+00 -7.683331405464585373e+01
1.194759355999968520e+00 -7.684561688558711978e+01
1.196720674999969702e+00 -7.686120814520181455e+01
1.198618216999968844e+00 -7.686120814520181455e+01
1.200669095999971070e+00 -7.686422609264673156e+01
1.202611526999970870e+00 -7.686422609264673156e+01
1.204574140999973508e+00 -7.686435575627059791e+01
1.206529476999968153e+00 -7.690819138207525896e+01
1.208582378999966345e+00 -7.693431931794255263e+01
1.210526799999964709e+00 -7.693611033726350001e+01
1.212543754999967582e+00 -7.693632442665942506e+01
1.214445348999968033e+00 -7.693632442665942506e+01
1.216476280999968296e+00 -7.696844213800480361e+01
1.218445896999969413e+00 -7.698728040680148865e+01
1.220429766999969523e+00 -7.699105995876183783e+01
1.222428701999972667e+00 -7.699731297764560622e+01
1.224409278999971207e+00 -7.702426633362091479e+01
1.226369737999972287e+00 -7.702341746237092934e+01
1.228317446999969142e+00 -7.704139354439170972e+01
1.230299487999960917e+00 -7.714586857445254964e+01
1.232366078999961090e+00 -7.718449821971856295e+01
1.234336566999963303e+00 -7.718642481336459582e+01
1.236285119999968707e+00 -7.719077326486603852e+01
1.238285244999969059e+00 -7.719109521075969838e+01
1.240257258999968748e+00 -7.719769165848634884e+01
1.242160659999965056e+00 -7.719769165848634884e+01
1.244086061999973403e+00 -7.719769165848634884e+01
1.246082290999974695e+00 -7.719816094611682900e+01
1.248044203999977952e+00 -7.720385161588846756e+01
1.249981109999977136e+00 -7.720767053419572790e+01
1.251943673999976525e+00 -7.725540210441677402e+01
1.253921299999979588e+00 -7.725540210441677402e+01
1.255898438999976108e+00 -7.725687970229877521e+01
1.257829485999972796e+00 -7.725687970229877521e+01
1.259771048999973608e+00 -7.725900105819007990e+01
1.261895085999971577e+00 -7.732530453539935422e+01
1.263886803999970887e+00 -7.733091134200338956e+01
1.265846271999967243e+00 -7.733156541926219063e+01
1.267939831999962408e+00 -7.734970391270535117e+01
1.269929559999957824e+00 -7.736499192704654604e+01
1.271961398999952308e+00 -7.745467905672151687e+01
1.273896643999946399e+00 -7.745550717704274746e+01
1.275954659999943175e+00 -7.751375828830997250e+01
1.277922318999949347e+00 -7.751375828830997250e+01
1.279955404999949309e+00 -7.755799045435014705e+01
1.281949973999953585e+00 -7.763843363076122728e+01
1.283867518999956658e+00 -7.763843363076122728e+01
1.285910094999960229e+00 -7.766261057381274213e+01
1.287933620999957895e+00 -7.778556967826308721e+01
1.289899051999960022e+00 -7.780454621572717144e+01
1.291807963999958453e+00 -7.780454621572717144e+01
1.293777319999959374e+00 -7.780454621572717144e+01
1.295748423999961041e+00 -7.780592794384025979e+01
1.297775009999959650e+00 -7.783746965902534498e+01
1.299782754999959877e+00 -7.793820626458894196e+01
1.301751160999961243e+00 -7.794106098300146357e+01
1.303711445999963914e+00 -7.794115807672723406e+01
1.305710661999964550e+00 -7.798636140930619831e+01
1.307629603999965084e+00 -7.798636140930619831e+01
1.309589582999965529e+00 -7.801473141649027809e+01
1.311549298999962865e+00 -7.804882391004581166e+01
1.313527717999965816e+00 -7.814842161452085634e+01
1.315514525999964768e+00 -7.815989489596603335e+01
1.317578553999966928e+00 -7.817612407853474110e+01
1.319547280999972649e+00 -7.817612407853474110e+01
1.321511986999970745e+00 -7.818918177948107484e+01
1.323451099999971348e+00 -7.818918177948107484e+01
1.325432096999970000e+00 -7.818955627286031529e+01
1.327368818999972611e+00 -7.818955627286031529e+01
1.329368961999972676e+00 -7.825128123272777714e+01
1.331386069999972221e+00 -7.829119628300968259e+01
1.333321382999970162e+00 -7.829119628300968259e+01
1.335257105999967386e+00 -7.829119628300968259e+01
1.337236099999964622e+00 -7.830379251430623810e+01
1.339253759999968096e+00 -7.831056420381270300e+01
1.341223591999966658e+00 -7.831468966606141180e+01
1.343154247999969186e+00 -7.831468966606141180e+01
1.345128136999971247e+00 -7.831728606670795045e+01
1.347058283999971628e+00 -7.831728606670795045e+01
1.348989106999971099e+00 -7.831728606670795045e+01
1.350960699999968817e+00 -7.832272438546118565e+01
1.352929907999969927e+00 -7.832285052588346730e+01
1.354904039999977883e+00 -7.832285052588346730e+01
1.356862697999981826e+00 -7.832287645806874821e+01
1.358840076999983104e+00 -7.833681167403143775e+01
1.360840024999982134e+00 -7.834241870529476159e+01
1.362806328999983663e+00 -7.834242018593498358e+01
1.364697168999984278e+00 -7.834242018593498358e+01
1.366680915999983981e+00 -7.835503705993528456e+01
1.368632209999981697e+00 -7.835503705993528456e+01
1.370620359999981552e+00 -7.837514111871358580e+01
1.372573028999977574e+00 -7.837927193339324106e+01
1.374531953999977851e+00 -7.837977434629270590e+01
1.376597531999978585e+00 -7.853149738363936194e+01
1.378564795999980497e+00 -7.853180940427078838e+01
1.380530070999983927e+00 -7.853038608779742447e+01
1.382459615999982461e+00 -7.853038608779742447e+01
1.384428710999981327e+00 -7.853038608779742447e+01
1.386384236999982811e+00 -7.853099776958015354e+01
1.388337172999982272e+00 -7.853167911323944850e+01
1.390303404999982284e+00 -7.853283433213942999e+01
1.392265967999978926e+00 -7.853283433213942999e+01
1.394229725999975855e+00 -7.854109417790304803e+01
1.396131259999974894e+00 -7.854109417790304803e+01
1.398156252999971372e+00 -7.860275263748039265e+01
1.400219628999971988e+00 -7.860822584574266614e+01
1.402254691999969438e+00 -7.864684367190919545e+01
1.404174557999970041e+00 -7.864684367190919545e+01
1.406138500999969843e+00 -7.865903234726474125e+01
1.408177388999969359e+00 -7.879978773896355904e+01
1.410228593999964808e+00 -7.881312026035766394e+01
1.412193678999960511e+00 -7.881315729367739209e+01
1.414097194999959228e+00 -7.881315729367739209e+01
1.416114120999953485e+00 -7.881641340668790008e+01
1.418019733999956067e+00 -7.881641340668790008e+01
1.420055461999957913e+00 -7.882599752252068015e+01
1.422072505999955716e+00 -7.882599846215154571e+01
1.424048395999955474e+00 -7.887287795613625008e+01
1.426017015999958559e+00 -7.887722655553628215e+01
1.427940528999960712e+00 -7.887722655553628215e+01
1.429925131999958410e+00 -7.887722655553628215e+01
1.431835844999958418e+00 -7.887722655553628215e+01
1.433774222999958603e+00 -7.887722655553628215e+01
1.435693128999959711e+00 -7.887722655553628215e+01
1.437725760999958524e+00 -7.887961491346460718e+01
1.439659233999957877e+00 -7.887961491346460718e+01
1.441649704999957926e+00 -7.888105889199454168e+01
1.443600152999958475e+00 -7.888356364726256231e+01
1.445606452999959046e+00 -7.888450494252997203e+01
1.447536597999958374e+00 -7.888450494252997203e+01
1.449459973999958962e+00 -7.888450494252997203e+01
1.451415520999963071e+00 -7.888464877697387578e+01
1.453385113999964062e+00 -7.888464877697387578e+01
1.455320595999967992e+00 -7.888496090616277456e+01
1.457333670999969577e+00 -7.888964436894856647e+01
1.459306380999971786e+00 -7.889141741500570504e+01
1.461339544999970208e+00 -7.897593150600775402e+01
1.463247966999970728e+00 -7.897593150600775402e+01
1.465233706999972796e+00 -7.897607258264712016e+01
1.467289767999971239e+00 -7.899422533565180515e+01
1.469290777999970210e+00 -7.899541421557634635e+01
1.471261805999970029e+00 -7.899773446832523405e+01
1.473168525999966505e+00 -7.899774070603703535e+01
1.475136021999967184e+00 -7.899987188111091996e+01
1.477106824999967927e+00 -7.899987188111091996e+01
1.479077211999970665e+00 -7.900111251948418101e+01
1.481045631999975853e+00 -7.900683735439821476e+01
1.483048730999976250e+00 -7.900729999615924726e+01
1.485020528999975831e+00 -7.903130313177308608e+01
1.486985988999975916e+00 -7.903143468028731888e+01
1.488951934999985127e+00 -7.907133899678292721e+01
1.490951615999983382e+00 -7.909438152407946632e+01
1.492882820999986038e+00 -7.909438152407946632e+01
1.494863143999986654e+00 -7.909552237224959015e+01
1.496802044999986592e+00 -7.909787353466246884e+01
1.498771231999992182e+00 -7.909787353466246884e+01
1.500710127999995258e+00 -7.909787353466246884e+01
1.502636399999992101e+00 -7.909787353466246884e+01
1.504609684999993036e+00 -7.909956361925003421e+01
1.506580918999985919e+00 -7.909956361925003421e+01
1.508587156999987577e+00 -7.912214102887656964e+01
1.510502444999990423e+00 -7.912214102887656964e+01
1.512462852999993501e+00 -7.917174701954225213e+01
1.514430537999994719e+00 -7.917192034345509910e+01
1.516351515999996735e+00 -7.917192034345509910e+01
1.518317597999997659e+00 -7.917490686267784383e+01
1.520308543999998818e+00 -7.918609072823181805e+01
1.522257197999996592e+00 -7.918609072823181805e+01
1.524207825999996935e+00 -7.918609072823181805e+01
1.526216234999996146e+00 -7.922028763039044463e+01
1.528189951999995522e+00 -7.999779243860984934e+01
1.530133184999997731e+00 -7.999779243860984934e+01
1.532081678999993812e+00 -7.999779243860984934e+01
1.534026633999989286e+00 -7.999812262694655374e+01
1.535945228999990420e+00 -7.999812262694655374e+01
1.537909687999990282e+00 -7.999812262694655374e+01
1.539867634999989576e+00 -8.000832299166398798e+01
1.541826966999989779e+00 -8.000964213159105043e+01
1.543784322999984582e+00 -8.000964213159105043e+01
1.545746675999983388e+00 -8.001300042417457803e+01
1.547753241999986429e+00 -8.001856365869656429e+01
1.549757138999985351e+00 -8.007166064568701813e+01
1.551836896999984283e+00 -8.046433479350049822e+01
1.553887279999984550e+00 -8.051047559372526052e+01
1.555912893999988889e+00 -8.052324194657953171e+01
1.557908948999984666e+00 -8.052857649825682529e+01
1.559908606999981906e+00 -8.052857649825682529e+01
1.561899418999982636e+00 -8.066785085194005944e+01
1.563929319999980194e+00 -8.072008004083630794e+01
1.565929349999979792e+00 -8.071733310861790756e+01
1.567894564999980922e+00 -8.071733310861790756e+01
1.569895904999980552e+00 -8.075606121060968690e+01
1.571853133999979057e+00 -8.075606121060968690e+01
1.573804922999977762e+00 -8.075606121060968690e+01
1.575758812999974445e+00 -8.075606121060968690e+01
1.577747265999977166e+00 -8.075649445483486488e+01
1.579689032999979759e+00 -8.075649445483486488e+01
1.581665238999977241e+00 -8.075651975332169741e+01
1.583726291999980162e+00 -8.076737685544672729e+01
1.585636662999981183e+00 -8.076737685544672729e+01
1.587701159999983069e+00 -8.089589551282116986e+01
1.589691714999982963e+00 -8.090340213992520546e+01
1.591683634999978558e+00 -8.091022396474535583e+01
1.593631433999979308e+00 -8.093251350305305891e+01
1.595642528999979604e+00 -8.099494122737229418e+01
1.597613659999976399e+00 -8.099494135841038656e+01
1.599590953999973308e+00 -8.120484681990652120e+01
1.601469482999972271e+00 -8.120484681990652120e+01
1.603447943999974257e+00 -8.121239779929510405e+01
1.605430258999975379e+00 -8.121296443777568186e+01
1.607422416999967574e+00 -8.122346286728793530e+01
1.609419363999968766e+00 -8.122768262595643307e+01
1.611401932999969588e+00 -8.130606593239518531e+01
1.613353028999964245e+00 -8.130606593239518531e+01
1.615286563999966951e+00 -8.130606593239518531e+01
1.617361407999968748e+00 -8.137790120930048943e+01
1.619312101999966558e+00 -8.137790120930048943e+01
1.621262540999969026e+00 -8.137790120930048943e+01
1.623210502999967275e+00 -8.137790120930048943e+01
1.625125605999969913e+00 -8.137790120930048943e+01
1.627043047999968906e+00 -8.137790120930048943e+01
1.629053505999968010e+00 -8.139757606957303437e+01
1.631098142999967138e+00 -8.160371501792438664e+01
1.633058747999971416e+00 -8.163969876707560047e+01
1.635068106999971072e+00 -8.166574177682947777e+01
1.637012258999973824e+00 -8.166574177682947777e+01
1.639020281999977513e+00 -8.200780590900185985e+01
1.640961263999979991e+00 -8.200941301417385887e+01
1.642920786999976457e+00 -8.201176792954582595e+01
1.644881074999978487e+00 -8.201176792954582595e+01
1.646861246999979933e+00 -8.202290774347886781e+01
1.648857969999978579e+00 -8.202492731053578723e+01
1.650790313999976888e+00 -8.202492731053578723e+01
1.652766520999977118e+00 -8.202687546346245995e+01
1.654734281999981071e+00 -8.202735116181790431e+01
1.656726806999973434e+00 -8.202491477396593211e+01
1.658735984999974100e+00 -8.202916292655555708e+01
1.660645293999970740e+00 -8.202916292655555708e+01
1.662590303999971653e+00 -8.202916292655555708e+01
1.664530952999971447e+00 -8.202916292655555708e+01
1.666535630999972817e+00 -8.205911452936655337e+01
1.668429568999973078e+00 -8.205911452936655337e+01
1.670335545999972027e+00 -8.205911452936655337e+01
1.672256091999971161e+00 -8.205911452936655337e+01
1.674304449999969968e+00 -8.207432295488338525e+01
1.676267355999965680e+00 -8.207617794144758250e+01
1.678220344999965974e+00 -8.207757606824603158e+01
1.680165263999965575e+00 -8.207757606824603158e+01
1.682169814999961766e+00 -8.213828090097813117e+01
1.684116579999962227e+00 -8.214422033783330335e+01
1.686001354999959290e+00 -8.214422033783330335e+01
1.687941791999957530e+00 -8.214422033783330335e+01
1.689894968999953839e+00 -8.214422033783330335e+01
1.691853278999957411e+00 -8.214423394744748919e+01
1.693770370999957642e+00 -8.214423394744748919e+01
1.695773842999956926e+00 -8.229953267870654088e+01
1.697810333999959731e+00 -8.233870018177647410e+01
1.699712611999961709e+00 -8.233870018177647410e+01
1.701616462999965051e+00 -8.233870018177647410e+01
1.703613298999966830e+00 -8.234236111343321340e+01
1.705565065999968155e+00 -8.234236111343321340e+01
1.707519856999968333e+00 -8.235411851059859600e+01
1.709473505999968168e+00 -8.240473947027584245e+01
1.711399928999974840e+00 -8.240473947027584245e+01
1.713358965999974615e+00 -8.240473947027584245e+01
1.715233569999973895e+00 -8.240473947027584245e+01
1.717165882999975857e+00 -8.240473947027584245e+01
1.719213495999975194e+00 -8.241177858668420697e+01
1.721189243999974749e+00 -8.251057483993933772e+01
1.723161278999977952e+00 -8.251368157799362280e+01
1.725123309999983867e+00 -8.251608049047771942e+01
1.727110427999984488e+00 -8.252392282969674397e+01
1.729047266999986121e+00 -8.252392282969674397e+01
1.731016514999987876e+00 -8.252603919830606571e+01
1.732981332999985469e+00 -8.253188583482496199e+01
1.734939440999985649e+00 -8.253188583482496199e+01
1.736911733999987106e+00 -8.253192091774221240e+01
1.738883849999981912e+00 -8.253297334715655609e+01
1.740811976999981248e+00 -8.253297334715655609e+01
1.742768745999981661e+00 -8.253297334715655609e+01
1.744714327999977499e+00 -8.253394924461071014e+01
1.746631016999978137e+00 -8.253394924461071014e+01
1.748552476999975624e+00 -8.253394924461071014e+01
1.750516161999973619e+00 -8.253394924461071014e+01
1.752465866999974864e+00 -8.259195308895866106e+01
1.754461520999976543e+00 -8.277530902837821714e+01
1.756522642999976291e+00 -8.282607972440926858e+01
1.758507987999975875e+00 -8.282607972440926858e+01
1.760447748999977691e+00 -8.282607972440926858e+01
1.762493733999976442e+00 -8.293892210624633776e+01
1.764378961999980788e+00 -8.293892210624633776e+01
1.766352096999976418e+00 -8.293892210624633776e+01
1.768325367999976194e+00 -8.303352242332888977e+01
1.770294952999972082e+00 -8.303484447982968675e+01
1.772207647999970881e+00 -8.303484447982968675e+01
1.774184299999974179e+00 -8.303524487893638195e+01
1.776115577999972217e+00 -8.303524487893638195e+01
1.778132876999972467e+00 -8.312048741753172010e+01
1.780067527999970700e+00 -8.312048741753172010e+01
1.782004491999968465e+00 -8.312610751503427764e+01
1.783973363999966644e+00 -8.312649508969714418e+01
1.785904003999967848e+00 -8.312649508969714418e+01
1.787871199999968574e+00 -8.312649508969714418e+01
1.789797108999975350e+00 -8.312974169930376434e+01
1.791740061999975708e+00 -8.313273256498564479e+01
1.793654682999972216e+00 -8.313273256498564479e+01
1.795690040999970982e+00 -8.315548646322517357e+01
1.797656459999974921e+00 -8.315649839546347266e+01
1.799605440999974881e+00 -8.316166902179713816e+01
1.801572819999977426e+00 -8.316181657290783846e+01
1.803531430999973928e+00 -8.316181657290783846e+01
1.805463095999971124e+00 -8.316181657290783846e+01
1.807364472999972271e+00 -8.316181657290783846e+01
1.809309979999969897e+00 -8.317092871017067068e+01
1.811400118999974218e+00 -8.317713265195956751e+01
1.813314543999978490e+00 -8.317713265195956751e+01
1.815277066999978040e+00 -8.317721392514550871e+01
1.817227865999978320e+00 -8.318149567709875214e+01
1.819164106999976660e+00 -8.318149567709875214e+01
1.821096226999975087e+00 -8.318149567709875214e+01
1.823041314999973572e+00 -8.318169239707508211e+01
1.824947467999970208e+00 -8.318169239707508211e+01
1.826892925999969108e+00 -8.318169239707508211e+01
1.828828015999969026e+00 -8.318169239707508211e+01
1.830794397999974343e+00 -8.320428634791372247e+01
1.832798066999974829e+00 -8.320606315570147160e+01
1.834799588999978859e+00 -8.321527959010458630e+01
1.836739718999981008e+00 -8.321622377092610634e+01
1.838673365999982323e+00 -8.321622377092610634e+01
1.840632470999986836e+00 -8.321622377092610634e+01
1.842596090999985670e+00 -8.321776555849325518e+01
1.844573931999986094e+00 -8.323671148592873692e+01
1.846533380999985319e+00 -8.327013506126205300e+01
1.848542680999987198e+00 -8.326538484799891648e+01
1.850547185999986688e+00 -8.352850190187351131e+01
1.852472794999989958e+00 -8.352850190187351131e+01
1.854396535999990547e+00 -8.352850190187351131e+01
1.856381882999995625e+00 -8.352850190187351131e+01
1.858287520999998499e+00 -8.352850190187351131e+01
1.860291114999998108e+00 -8.352906211472158304e+01
1.862278011999999983e+00 -8.392038038439964964e+01
1.864312636000002854e+00 -8.394618412486497050e+01
1.866239573000005869e+00 -8.394618412486497050e+01
1.868194972000002174e+00 -8.395129821363613587e+01
1.870141160000002856e+00 -8.401705570283085933e+01
1.872136732000006631e+00 -8.402090639476870138e+01
1.874071760000004971e+00 -8.403476083286992093e+01
1.876042082000003219e+00 -8.404040588708873827e+01
1.878006880999999240e+00 -8.404315049372735302e+01
1.879997170999994971e+00 -8.404557876367134384e+01
1.881937440999993605e+00 -8.405996174223916739e+01
1.883931463999990008e+00 -8.406040070663178199e+01
1.885891509999991555e+00 -8.406695357868406404e+01
1.887859571999987551e+00 -8.406695357868406404e+01
1.889786415999989089e+00 -8.406695357868406404e+01
1.891723333999995482e+00 -8.407551609157329153e+01
1.893716462999996963e+00 -8.414742812207840927e+01
1.895683491000000664e+00 -8.414742812207840927e+01
1.897648342999996629e+00 -8.414787490280149029e+01
1.899569923999992582e+00 -8.414787490280149029e+01
1.901531726999998284e+00 -8.414787490280149029e+01
1.903455766000002214e+00 -8.414787490280149029e+01
1.905386994999998862e+00 -8.414787490280149029e+01
1.907291650000001226e+00 -8.414787490280149029e+01
1.909301000000000137e+00 -8.414824215987616185e+01
1.911292152999999772e+00 -8.414827672848167595e+01
1.913269457999991374e+00 -8.415418004562796739e+01
1.915193544999993946e+00 -8.415418004562796739e+01
1.917211289999996460e+00 -8.415510643535176882e+01
1.919153911999996076e+00 -8.415516088047647258e+01
1.921104434999998389e+00 -8.415546226603896685e+01
1.923096582999996862e+00 -8.430891144297631001e+01
1.925129741999993094e+00 -8.433338823544177387e+01
1.927112724999995308e+00 -8.448407198855618105e+01
1.929047973999995058e+00 -8.448407198855618105e+01
1.930986754999994837e+00 -8.448456667174303902e+01
1.932964372999993685e+00 -8.448456667174303902e+01
1.934901235999994640e+00 -8.448456667174303902e+01
1.936838331999991780e+00 -8.448456667174303902e+01
1.938741041999987758e+00 -8.448456667174303902e+01
1.940698028999988445e+00 -8.448456667174303902e+01
1.942632644999987335e+00 -8.448456667174303902e+01
1.944594475999989136e+00 -8.450843278749118781e+01
1.946501442999990061e+00 -8.450843278749118781e+01
1.948495600999989641e+00 -8.453280061401272860e+01
1.950425119999986912e+00 -8.453280061401272860e+01
1.952319446999989161e+00 -8.453280061401272860e+01
1.954294837999985823e+00 -8.453280061401272860e+01
1.956216046999990965e+00 -8.453280061401272860e+01
1.958180859999996137e+00 -8.453158435525372738e+01
1.960073084999994997e+00 -8.453158435525372738e+01
1.962072645999995757e+00 -8.453159225397202192e+01
1.964001505999993569e+00 -8.453159225397202192e+01
1.965958320999990683e+00 -8.453894828412245488e+01
1.967909907999989549e+00 -8.457626020828894298e+01
1.969856062999988389e+00 -8.457626020828894298e+01
1.971761808999985099e+00 -8.457626020828894298e+01
1.973666361999982577e+00 -8.457626020828894298e+01
1.975622822999985928e+00 -8.457626020828894298e+01
1.977593575999984310e+00 -8.458340650134120153e+01
1.979568304999985706e+00 -8.458778146099032824e+01
1.981470899999988156e+00 -8.458778146099032824e+01
1.983472254999987250e+00 -8.460958143675298970e+01
1.985431088999987104e+00 -8.460958143675298970e+01
1.987391264999983420e+00 -8.462656054669231764e+01
1.989297231999983318e+00 -8.462656054669231764e+01
1.991251214999984143e+00 -8.462656054669231764e+01
1.993246973999989180e+00 -8.462656054669231764e+01
1.995207561999992052e+00 -8.462656054669231764e+01
1.997158410999992917e+00 -8.467654328565123478e+01
1.999109476999995749e+00 -8.467654328565123478e+01
2.001046441999991821e+00 -8.467654328565123478e+01
2.003003376999988205e+00 -8.467669100147580252e+01
2.004978239999986478e+00 -8.469328160449023812e+01
2.006910499999988495e+00 -8.469328160449023812e+01
2.008926709999987459e+00 -8.473478053796767995e+01
2.010919656999990757e+00 -8.487027889052833984e+01
2.012980324999993798e+00 -8.487120434187835372e+01
2.015040299999992790e+00 -8.487120434187835372e+01
2.017024062999995593e+00 -8.492514443669759316e+01
2.019033545000000984e+00 -8.498538094362403683e+01
2.021010726999995732e+00 -8.498606969390685606e+01
2.023024980999996281e+00 -8.500198557797176591e+01
2.024972919999993515e+00 -8.500198557797176591e+01
2.026897608999992606e+00 -8.500198557797176591e+01
2.028830337999990796e+00 -8.500198557797176591e+01
2.030883016999990076e+00 -8.500239651177820122e+01
2.032806844999989870e+00 -8.500239651177820122e+01
2.034777318999989149e+00 -8.500393843242754599e+01
2.036744330999987973e+00 -8.500456311476759197e+01
2.038734175999987741e+00 -8.500498391483239402e+01
2.040649885999988200e+00 -8.500498391483239402e+01
2.042589191999992337e+00 -8.500498391483239402e+01
2.044546602999993468e+00 -8.500658059906469077e+01
2.046494721999995825e+00 -8.500658059906469077e+01
2.048388472999998378e+00 -8.500658059906469077e+01
2.050315469999998363e+00 -8.500658059906469077e+01
2.052240226000002110e+00 -8.500658059906469077e+01
2.054235081000001628e+00 -8.501706628180450309e+01
2.056263145000007952e+00 -8.514420017206956004e+01
2.058212331000005335e+00 -8.514420017206956004e+01
2.060183773000007434e+00 -8.516636056733135263e+01
2.062134091000009661e+00 -8.516636056733135263e+01
2.064044317000012896e+00 -8.516636056733135263e+01
2.065977225000008133e+00 -8.516636056733135263e+01
2.067943874000010673e+00 -8.516668872715939642e+01
2.069910212000008798e+00 -8.516668872715939642e+01
2.071824395000005481e+00 -8.516668872715939642e+01
2.073750548000001359e+00 -8.516668872715939642e+01
2.075751778000005210e+00 -8.521924786140658625e+01
2.077726869000007248e+00 -8.523301406059857754e+01
2.079623328000004712e+00 -8.523301406059857754e+01
2.081578431000004059e+00 -8.524449619309635295e+01
2.083548251999997269e+00 -8.524449619309635295e+01
2.085585721000001946e+00 -8.536241122431341921e+01
2.087494644000002175e+00 -8.536241122431341921e+01
2.089426524000005614e+00 -8.536241122431341921e+01
2.091447541000002630e+00 -8.536251931728759246e+01
2.093452220000004971e+00 -8.570573239173208435e+01
2.095383963000001515e+00 -8.571093960699045056e+01
2.097333144000002036e+00 -8.571093960699045056e+01
2.099307213000001227e+00 -8.571093960699045056e+01
2.101277082000002849e+00 -8.582865599403483259e+01
2.103172843999999486e+00 -8.582865599403483259e+01
2.105182206000002054e+00 -8.583691741346657977e+01
2.107136538999997200e+00 -8.583691741346657977e+01
2.109076783999994653e+00 -8.583691741346657977e+01
2.111034631999993749e+00 -8.583693151481546124e+01
2.113032169999994103e+00 -8.586576389032961742e+01
2.115055883999994890e+00 -8.597674232644371273e+01
2.117044572999998486e+00 -8.616121970302124566e+01
2.119009343999997519e+00 -8.616374880403995462e+01
2.121031879000000231e+00 -8.618859338214683419e+01
2.122995805999997820e+00 -8.618859338214683419e+01
2.124967884000002805e+00 -8.619858214384707651e+01
2.127012519000006208e+00 -8.625273587447858858e+01
2.129019083000005530e+00 -8.625856626842276853e+01
2.130990992000005413e+00 -8.625856626842276853e+01
2.132988090000007553e+00 -8.626125642933928361e+01
2.134979040000006378e+00 -8.626180276432887695e+01
2.136909897000007774e+00 -8.626180276432887695e+01
2.138850126000006568e+00 -8.626180276432887695e+01
2.140846243000010141e+00 -8.627462620079336375e+01
2.142774644000011719e+00 -8.629302242022136227e+01
2.144738292000010205e+00 -8.629302242022136227e+01
2.146704643000007628e+00 -8.629313630393798462e+01
2.148672012000012010e+00 -8.629320050517313234e+01
2.150623107000016354e+00 -8.632992823229827195e+01
2.152598540000021821e+00 -8.632992823229827195e+01
2.154521694000020915e+00 -8.632992823229827195e+01
2.156454542000020957e+00 -8.632992823229827195e+01
2.158386241000018302e+00 -8.632992823229827195e+01
2.160476594000014572e+00 -8.633203970557006812e+01
2.162536298000016899e+00 -8.636866167968578623e+01
2.164475631000020606e+00 -8.636866167968578623e+01
2.166377211000016345e+00 -8.636866167968578623e+01
2.168440660000015896e+00 -8.702540782280058806e+01
2.170391468000016033e+00 -8.702540782280058806e+01
2.172331978000011432e+00 -8.702540782280058806e+01
2.174309152000005518e+00 -8.702550911622113006e+01
2.176296731000004314e+00 -8.704093506122654844e+01
2.178295436000007079e+00 -8.716339914551063828e+01
2.180273745000007146e+00 -8.718783976248423073e+01
2.182286963000009017e+00 -8.719455007531203705e+01
2.184239575000009204e+00 -8.719455007531203705e+01
2.186169290000010257e+00 -8.719455007531203705e+01
2.188163850000010235e+00 -8.719716076636559876e+01
2.190138026000006732e+00 -8.719732053441890685e+01
2.192130130000010446e+00 -8.738048801434439383e+01
2.194070480000008594e+00 -8.738048801434439383e+01
2.196025149000006671e+00 -8.738222717364250514e+01
2.197995173000005131e+00 -8.738222717364250514e+01
2.199939881000003261e+00 -8.741189941807829200e+01
2.201874843000003246e+00 -8.741189941807829200e+01
2.203806532000009533e+00 -8.741189941807829200e+01
2.205805613000007881e+00 -8.741218803512913382e+01
2.207729357000000725e+00 -8.741218803512913382e+01
2.209661542999996620e+00 -8.741218803512913382e+01
2.211617304999999867e+00 -8.743460635087295429e+01
2.213628159999996292e+00 -8.751290152063160122e+01
2.215522233000002394e+00 -8.751290152063160122e+01
2.217492853000003983e+00 -8.751344747709194394e+01
2.219424499000004936e+00 -8.751344747709194394e+01
2.221398345999999968e+00 -8.751344747709194394e+01
2.223315024000003248e+00 -8.751344747709194394e+01
2.225285843000006203e+00 -8.755960053419683220e+01
2.227250584000005418e+00 -8.757890979405479470e+01
2.229249128000007296e+00 -8.800351242374688354e+01
2.231206482000009039e+00 -8.800548291654203581e+01
2.233113865000003528e+00 -8.800548291654203581e+01
2.235041708000004235e+00 -8.800548291654203581e+01
2.237049204000003400e+00 -8.806449737246678922e+01
2.239005921000003951e+00 -8.806449737246678922e+01
2.241014760000003214e+00 -8.832364081801611633e+01
2.242925855000002855e+00 -8.832364081801611633e+01
2.244960835999998849e+00 -8.832488940635303720e+01
2.246880649999998703e+00 -8.832488940635303720e+01
2.248813586999997227e+00 -8.832680588549467871e+01
2.250865449999995604e+00 -8.833836524115400834e+01
2.252841410999997684e+00 -8.833930205641732414e+01
2.254787141999997857e+00 -8.835879669461357366e+01
2.256790947999998131e+00 -8.835968418291444948e+01
2.258747094999996818e+00 -8.835968418291444948e+01
2.260722481999994926e+00 -8.836029686489710855e+01
2.262638561999992248e+00 -8.836029686489710855e+01
2.264609456999989057e+00 -8.837072420590840238e+01
2.266604129999987727e+00 -8.837306195688894661e+01
2.268548159999984826e+00 -8.846730574759205012e+01
2.270461985999983057e+00 -8.846730574759205012e+01
2.272452772999979942e+00 -8.850260705968359787e+01
2.274426762999977925e+00 -8.850260705968359787e+01
2.276327600999979772e+00 -8.850260705968359787e+01
2.278257111999978157e+00 -8.850260705968359787e+01
2.280201464999978000e+00 -8.850260705968359787e+01
2.282173308999981387e+00 -8.850260705968359787e+01
2.284080345999979222e+00 -8.850260705968359787e+01
2.286026637999981403e+00 -8.851198426413391473e+01
2.287968040999984076e+00 -8.851198426413391473e+01
2.289947930999985282e+00 -8.851198426413391473e+01
2.291934254999985932e+00 -8.852242522152577919e+01
2.293870909999990992e+00 -8.852242522152577919e+01
2.295809756999998896e+00 -8.852242522152577919e+01
2.297837269999999599e+00 -8.853189782249057771e+01
2.299778113999997764e+00 -8.856582918641031199e+01
2.301769024999995139e+00 -8.858265461860710843e+01
2.303680510999998710e+00 -8.858265461860710843e+01
2.305702838000001975e+00 -8.870702318313759349e+01
2.307633484000003676e+00 -8.870702318313759349e+01
2.309567849000004003e+00 -8.870702318313759349e+01
2.311555639000001605e+00 -8.870702318313759349e+01
2.313462497000002394e+00 -8.870702318313759349e+01
2.315399487000004086e+00 -8.870702318313759349e+01
2.317337993000000651e+00 -8.870702318313759349e+01
2.319346488000003426e+00 -8.871739426938573558e+01
2.321301170000002578e+00 -8.877124056142366726e+01
2.323270372000003192e+00 -8.881250864032807613e+01
2.325280608999999110e+00 -8.893017838001641451e+01
2.327282018999998314e+00 -8.893986265161086635e+01
2.329241119999996279e+00 -8.921435888768017719e+01
2.331190607999995557e+00 -8.922072250645624081e+01
2.333130112999993955e+00 -8.922072250645624081e+01
2.335097711999997827e+00 -8.922072250645624081e+01
2.337025168999999458e+00 -8.922072250645624081e+01
2.339036041999996485e+00 -8.933734430697681717e+01
2.340965880999999804e+00 -8.933734430697681717e+01
2.342940776999998143e+00 -8.933734430697681717e+01
2.344852310999995026e+00 -8.933734430697681717e+01
2.346864615999993298e+00 -8.935067487245294160e+01
2.348884612999995625e+00 -8.940209312424165944e+01
2.350893229999995171e+00 -8.940497811691066943e+01
2.352829853999993226e+00 -8.940497811691066943e+01
2.354836864999989565e+00 -8.942481528513688716e+01
2.356852957999989506e+00 -8.945423695288857857e+01
2.358806449999988786e+00 -8.945423695288857857e+01
2.360891861999986574e+00 -8.946834043906774525e+01
2.362831166999989740e+00 -8.946834043906774525e+01
2.364805871999991815e+00 -8.947058414822727457e+01
2.366804794999993966e+00 -8.947058414822727457e+01
2.368768009999989488e+00 -8.947058414822727457e+01
2.370733789999992069e+00 -8.947090282431277330e+01
2.372717586999995909e+00 -8.947090282431277330e+01
2.374690081999995428e+00 -8.956822708923597531e+01
2.376620200999995269e+00 -8.956822708923597531e+01
2.378512896999990467e+00 -8.956822708923597531e+01
2.380480923999994225e+00 -8.956822708923597531e+01
2.382462562999994482e+00 -8.957200606610533100e+01
2.384437598999997299e+00 -8.957434432735840346e+01
2.386407466999994398e+00 -8.957642411834063978e+01
2.388405891999997088e+00 -8.957832933357687466e+01
2.390407461999998873e+00 -8.958094663266305702e+01
2.392346607999999542e+00 -8.958094663266305702e+01
2.394280158999999131e+00 -8.958094663266305702e+01
2.396254861999997487e+00 -8.958118404349477260e+01
2.398179603999996523e+00 -8.958118404349477260e+01
2.400149409999995598e+00 -8.958547069468616542e+01
2.402121275999997252e+00 -8.959497927784880744e+01
2.404117063000001941e+00 -8.962549266165849815e+01
2.406039850000001756e+00 -8.962549266165849815e+01
2.408005570000002038e+00 -8.962605158668341687e+01
2.409940924000001594e+00 -8.962605158668341687e+01
2.411875183000009137e+00 -8.962605158668341687e+01
2.413878682000006215e+00 -8.963011348255855637e+01
2.415877481000004323e+00 -8.974275878429919828e+01
2.417802512000000625e+00 -8.974275878429919828e+01
2.419776155000001872e+00 -8.974275878429919828e+01
2.421729261000003852e+00 -8.979310547315452595e+01
2.423664403000001855e+00 -8.979310547315452595e+01
2.425567576999998920e+00 -8.979310547315452595e+01
2.427534930999997620e+00 -8.979310547315452595e+01
2.429489541999997115e+00 -8.979612375253555001e+01
2.431459819999996164e+00 -8.979763301199375292e+01
2.433447465999998727e+00 -8.979763301199375292e+01
2.435380045000001381e+00 -8.979763301199375292e+01
2.437372819999998441e+00 -8.980952090374587726e+01
2.439371211999997513e+00 -8.984814097175622294e+01
2.441381251999998447e+00 -8.984888824226217707e+01
2.443311619000001045e+00 -8.984888824226217707e+01
2.445234620000003467e+00 -8.984888824226217707e+01
2.447240299000003283e+00 -8.988337033962081080e+01
2.449273767000004653e+00 -8.994645862082181509e+01
2.451183637999998943e+00 -8.994645862082181509e+01
2.453209296999999900e+00 -8.994827567528211887e+01
2.455159195999998545e+00 -8.994827567528211887e+01
2.457124446999995548e+00 -8.994827567528211887e+01
2.459057318999996689e+00 -8.994827567528211887e+01
2.460991990999998436e+00 -8.995058605316734202e+01
2.462962855999997203e+00 -9.005126877822304721e+01
2.464910544999995068e+00 -9.005126877822304721e+01
2.466885427999992331e+00 -9.007226178933177607e+01
2.468815036999993495e+00 -9.007226178933177607e+01
2.470796009999991050e+00 -9.007987204578478213e+01
2.472803098999990290e+00 -9.013040735258449843e+01
2.474787796999990519e+00 -9.027338758797854723e+01
2.476763407999992950e+00 -9.027443061960303794e+01
2.478734247999992313e+00 -9.027652552252459373e+01
2.480732118999990021e+00 -9.027709122834095012e+01
2.482635510999996242e+00 -9.027709122834095012e+01
2.484614665999990812e+00 -9.027717579420375671e+01
2.486618725999991675e+00 -9.030398560645051020e+01
2.488649820999995654e+00 -9.040759595672908233e+01
2.490592729999991484e+00 -9.040759595672908233e+01
2.492500526999992694e+00 -9.040759595672908233e+01
2.494468751999995959e+00 -9.040759595672908233e+01
2.496381774999997027e+00 -9.040759595672908233e+01
2.498363381999993749e+00 -9.048858644059183121e+01
2.500293435999990876e+00 -9.048858644059183121e+01
2.502315225999989678e+00 -9.069204158517507608e+01
2.504217848999992668e+00 -9.069204158517507608e+01
2.506163327999991530e+00 -9.069204158517507608e+01
2.508120615999990477e+00 -9.069204845324779285e+01
2.510075398999993546e+00 -9.069204845324779285e+01
2.511981369999993774e+00 -9.069204845324779285e+01
2.513966968999994833e+00 -9.069272232745638007e+01
2.515910261999994901e+00 -9.069272232745638007e+01
2.517889909999998288e+00 -9.069272232745638007e+01
2.519841823999998454e+00 -9.069272232745638007e+01
2.521783700000001183e+00 -9.069272232745638007e+01
2.523719744000001874e+00 -9.069272232745638007e+01
2.525723125000003400e+00 -9.069276060326504307e+01
2.527639223000001323e+00 -9.069276060326504307e+01
2.529611095000006138e+00 -9.069739791865673340e+01
2.531567168000006696e+00 -9.069739791865673340e+01
2.533532651000007796e+00 -9.069739791865673340e+01
2.535488679000005519e+00 -9.069739791865673340e+01
2.537436010000009290e+00 -9.069739791865673340e+01
2.539454021000012496e+00 -9.070246620945455618e+01
2.541413932000010867e+00 -9.070246620945455618e+01
2.543375038000012189e+00 -9.069196438859140130e+01
2.545309701000010527e+00 -9.069196438859140130e+01
2.547261759000011061e+00 -9.069196438859140130e+01
2.549222000000006538e+00 -9.069196438859140130e+01
2.551187646000006026e+00 -9.072428481208619644e+01
2.553122033000009061e+00 -9.072428481208619644e+01
2.555175087000010059e+00 -9.094589560656513072e+01
2.557112012000012591e+00 -9.094589560656513072e+01
2.559035688000012243e+00 -9.094589560656513072e+01
2.560976512000010530e+00 -9.094589560656513072e+01
2.562993771000011911e+00 -9.096195282950390038e+01
2.564951122000013406e+00 -9.097216712878380918e+01
2.566880763000011889e+00 -9.097216712878380918e+01
2.568872464000011568e+00 -9.097257166386637550e+01
2.570834972000011653e+00 -9.097257166386637550e+01
2.572819575000010239e+00 -9.110904016712905218e+01
2.574792925000005894e+00 -9.111247794112790643e+01
2.576774647000005913e+00 -9.114387469813198095e+01
2.578790334000008677e+00 -9.117540328749836931e+01
2.580799943000009478e+00 -9.125644588407907065e+01
2.582720837000005432e+00 -9.125644588407907065e+01
2.584683239000005628e+00 -9.127465491687898691e+01
2.586659523000008676e+00 -9.127465491687898691e+01
2.588599717000008127e+00 -9.127465491687898691e+01
2.590509862000009100e+00 -9.127465491687898691e+01
2.592451635000011301e+00 -9.127465491687898691e+01
2.594424226000010769e+00 -9.127465491687898691e+01
2.596372819000010601e+00 -9.127465491687898691e+01
2.598278362000006503e+00 -9.127465491687898691e+01
2.600226712000005769e+00 -9.127465491687898691e+01
2.602176960000007533e+00 -9.127465491687898691e+01
2.604112525000011225e+00 -9.127465491687898691e+01
2.606026903000010719e+00 -9.127465491687898691e+01
2.608053893000021439e+00 -9.128090198860613214e+01
2.609997213000025518e+00 -9.128090198860613214e+01
2.611948924000025762e+00 -9.132865448926176555e+01
2.613947083000026872e+00 -9.148554547346205368e+01
2.615958049000022712e+00 -9.150005030495968583e+01
2.617916832000017457e+00 -9.150005030495968583e+01
2.619925433000021009e+00 -9.154780980794974710e+01
2.621857081000021239e+00 -9.154780980794974710e+01
2.623820496000019098e+00 -9.154780980794974710e+01
2.625756654000016788e+00 -9.154780980794974710e+01
2.627814156000018997e+00 -9.161417125454471488e+01
2.629780064000023287e+00 -9.161620869524098509e+01
2.631736071000027266e+00 -9.161620869524098509e+01
2.633699948000023383e+00 -9.161739430190783651e+01
2.635661552000019725e+00 -9.161739430190783651e+01
2.637573356000016744e+00 -9.161739430190783651e+01
2.639610799000011276e+00 -9.163412783417241769e+01
2.641545824000012033e+00 -9.163497554696390068e+01
2.643454406000012469e+00 -9.163497554696390068e+01
2.645362876000009855e+00 -9.163497554696390068e+01
2.647392781000013962e+00 -9.163138200047910686e+01
2.649318836000014166e+00 -9.163138200047910686e+01
2.651329617000015126e+00 -9.196188213263950217e+01
2.653349555000017013e+00 -9.200521111262037266e+01
2.655317868000022230e+00 -9.200521111262037266e+01
2.657288078000021869e+00 -9.200521111262037266e+01
2.659314190000023004e+00 -9.200521111262037266e+01
2.661321858000023077e+00 -9.201008364208773571e+01
2.663352750000025360e+00 -9.201373694570654038e+01
2.665320636000024557e+00 -9.201373694570654038e+01
2.667318752000022108e+00 -9.202162717004097203e+01
2.669370407000017487e+00 -9.202162717004097203e+01
2.671392758000017409e+00 -9.202162717004097203e+01
2.673480831000012437e+00 -9.202432411681999724e+01
2.675475744000015865e+00 -9.202432411681999724e+01
2.677518753000019736e+00 -9.202432411681999724e+01
2.679516636000017549e+00 -9.202432411681999724e+01
2.681493944000012952e+00 -9.202432411681999724e+01
2.683534574000017159e+00 -9.204380259964790412e+01
2.685616578000020738e+00 -9.205355199225253671e+01
2.687539393000021981e+00 -9.205355199225253671e+01
2.689473150000021739e+00 -9.205355199225253671e+01
2.691401361000020032e+00 -9.205355199225253671e+01
2.693399447000023095e+00 -9.207066200715418347e+01
2.695318357000018317e+00 -9.207066200715418347e+01
2.697229217000018942e+00 -9.207066200715418347e+01
2.699140555000016484e+00 -9.207066200715418347e+01
2.701127429000017344e+00 -9.207172738893112296e+01
2.703041318000020787e+00 -9.207172738893112296e+01
2.704948674000024589e+00 -9.207172738893112296e+01
2.706924683000021759e+00 -9.208219359391239323e+01
2.708899065000019313e+00 -9.208301640185256076e+01
2.710800517000015120e+00 -9.208301640185256076e+01
2.712707770000014840e+00 -9.208301640185256076e+01
2.714652233000015791e+00 -9.208736040837017356e+01
2.716578391000017412e+00 -9.208736040837017356e+01
2.718512666000015621e+00 -9.212038222073275051e+01
2.720405435000015970e+00 -9.212038222073275051e+01
2.722336111000019265e+00 -9.214631996126222191e+01
2.724274133000017528e+00 -9.214631996126222191e+01
2.726208195000018542e+00 -9.214655470989640662e+01
2.728106386000014538e+00 -9.214655470989640662e+01
2.730030375000017884e+00 -9.214655470989640662e+01
2.731918654000018876e+00 -9.214655470989640662e+01
2.733875418000021540e+00 -9.214655470989640662e+01
2.735786783000021316e+00 -9.214655470989640662e+01
2.737760256000024484e+00 -9.214815023709618913e+01
2.739685724000028522e+00 -9.219003791366397138e+01
2.741579858000027237e+00 -9.219003791366397138e+01
2.743466036000024033e+00 -9.219003791366397138e+01
2.745456466000022466e+00 -9.219003791366397138e+01
2.747400246000023749e+00 -9.219003791366397138e+01
2.749367368000022793e+00 -9.219003791366397138e+01
2.751256551000023975e+00 -9.219003791366397138e+01
2.753279814000027415e+00 -9.219607005101602226e+01
2.755209371000026941e+00 -9.219607005101602226e+01
2.757116517000028466e+00 -9.219607005101602226e+01
2.759073824000025432e+00 -9.220795324990596953e+01
2.761063556000027397e+00 -9.220795324990596953e+01
2.762984861000031600e+00 -9.220795324990596953e+01
2.764909209000030010e+00 -9.220795324990596953e+01
2.766842464000025537e+00 -9.220795324990596953e+01
2.768913030000025977e+00 -9.221188615843604452e+01
2.770835315000029553e+00 -9.221188615843604452e+01
2.772749028000028204e+00 -9.221188615843604452e+01
2.774673199000027068e+00 -9.221188615843604452e+01
2.776694293000029568e+00 -9.222702324550803610e+01
2.778622723000031769e+00 -9.222702324550803610e+01
2.780545418000030189e+00 -9.222702324550803610e+01
2.782462170000028046e+00 -9.222702324550803610e+01
2.784492289000026766e+00 -9.222702324550803610e+01
2.786527592000025422e+00 -9.230843826700954935e+01
2.788568708000022767e+00 -9.232354694074741985e+01
2.790717402000026048e+00 -9.232354694074741985e+01
2.792780336000023844e+00 -9.232354694074741985e+01
2.794770693000024231e+00 -9.232354694074741985e+01
2.796748035000027777e+00 -9.232354694074741985e+01
2.798732732000027923e+00 -9.232354694074741985e+01
2.800659571000029935e+00 -9.232354694074741985e+01
2.802596233000028469e+00 -9.232354694074741985e+01
2.804576341000034390e+00 -9.232408015121646372e+01
2.806568089000035293e+00 -9.232459294881982714e+01
2.808507417000037698e+00 -9.232465817517902451e+01
2.810482563000038958e+00 -9.232478856060214412e+01
2.812423042000038009e+00 -9.232478856060214412e+01
2.814389979000035957e+00 -9.232478856060214412e+01
2.816302464000036920e+00 -9.232478856060214412e+01
2.818228243000036493e+00 -9.232478856060214412e+01
2.820163904000034805e+00 -9.232478856060214412e+01
2.822204077000034950e+00 -9.233440863478294602e+01
2.824137106000036646e+00 -9.233440863478294602e+01
2.826066255000035277e+00 -9.238389086052046650e+01
2.828000114000036369e+00 -9.238389086052046650e+01
2.829963826000039262e+00 -9.238389086052046650e+01
2.831898537000039795e+00 -9.238389086052046650e+01
2.833849003000040945e+00 -9.238389086052046650e+01
2.835878897000041476e+00 -9.239747059405428331e+01
2.837831366000045819e+00 -9.239747059405428331e+01
2.839764935000046897e+00 -9.239747059405428331e+01
2.841709337000048130e+00 -9.247018319474696568e+01
2.843667092000048413e+00 -9.247521913480333922e+01
2.845639068000049399e+00 -9.247521913480333922e+01
2.847609614000051081e+00 -9.247672862126982807e+01
2.849524812000056251e+00 -9.247672862126982807e+01
2.851497206000051854e+00 -9.247672862126982807e+01
2.853411412000053993e+00 -9.247672862126982807e+01
2.855340710000052518e+00 -9.247672862126982807e+01
2.857290863000049086e+00 -9.247672862126982807e+01
2.859276697000052714e+00 -9.250104939996725761e+01
2.861190898000052663e+00 -9.250104939996725761e+01
2.863092906000053617e+00 -9.250104939996725761e+01
2.865000224000054274e+00 -9.250104939996725761e+01
2.867023192000049292e+00 -9.250315833940129551e+01
2.868950868000048615e+00 -9.250315833940129551e+01
2.870877571000045592e+00 -9.251693762336432769e+01
2.872796677000045484e+00 -9.251693762336432769e+01
2.874739765000043690e+00 -9.251693762336432769e+01
2.876665584000050124e+00 -9.258644959178215572e+01
2.878589480000049328e+00 -9.258644959178215572e+01
2.880554138000047892e+00 -9.258768112706435716e+01
2.882592652000047551e+00 -9.261839388910622972e+01
2.884578411000041420e+00 -9.263841237211647694e+01
2.886514830000045606e+00 -9.263841237211647694e+01
2.888482381000044619e+00 -9.263939848995087800e+01
2.890443696000042806e+00 -9.263939848995087800e+01
2.892370057000045236e+00 -9.263939848995087800e+01
2.894316933000038894e+00 -9.265630567294218167e+01
2.896269969000039524e+00 -9.265831303224226190e+01
2.898251865000042393e+00 -9.265831303224226190e+01
2.900221446000043279e+00 -9.266565110421767315e+01
2.902162599000041254e+00 -9.267639077969835171e+01
2.904133072000040450e+00 -9.270149545933176682e+01
2.906097555000043187e+00 -9.270149545933176682e+01
2.908020328000048949e+00 -9.270149545933176682e+01
2.909930492000049718e+00 -9.270149545933176682e+01
2.911927772000046488e+00 -9.270217060837906331e+01
2.913928424000046036e+00 -9.299231160005643915e+01
2.915891157000047862e+00 -9.299685439242068696e+01
2.917774979000046898e+00 -9.299685439242068696e+01
2.919833795000044141e+00 -9.312493326865313747e+01
2.921756113000041566e+00 -9.312493326865313747e+01
2.923677548000043203e+00 -9.312493326865313747e+01
2.925569404000042617e+00 -9.312493326865313747e+01
2.927566162000039718e+00 -9.312813313574798713e+01
2.929520255000039874e+00 -9.312813313574798713e+01
2.931489821000039520e+00 -9.312834162845761909e+01
2.933444472000044989e+00 -9.312890756901597911e+01
2.935395988000048639e+00 -9.312890756901597911e+01
2.937383927000053241e+00 -9.312950748609496543e+01
2.939380267000058389e+00 -9.313438530687470518e+01
2.941452546000059343e+00 -9.314653257582139645e+01
2.943417415000056714e+00 -9.314653257582139645e+01
2.945395025000060230e+00 -9.315935534509435456e+01
2.947331027000056558e+00 -9.315935534509435456e+01
2.949263702000058274e+00 -9.315935534509435456e+01
2.951232998000058672e+00 -9.315935534509435456e+01
2.953113657000054459e+00 -9.315935534509435456e+01
2.955075765000061416e+00 -9.315946897515779312e+01
2.957009517000064314e+00 -9.315946897515779312e+01
2.958962982000064024e+00 -9.315946897515779312e+01
2.960847236000064164e+00 -9.315946897515779312e+01
2.962767827000065246e+00 -9.315946897515779312e+01
2.964764485000067396e+00 -9.315946897515779312e+01
2.966801366000067830e+00 -9.316436017956134208e+01
2.968750852000065166e+00 -9.320930376221500069e+01
2.970659274000066574e+00 -9.320930376221500069e+01
2.972590492000064977e+00 -9.320930376221500069e+01
2.974523925000064573e+00 -9.320930376221500069e+01
2.976431665000063731e+00 -9.320930376221500069e+01
2.978393162000061878e+00 -9.321528208905451152e+01
2.980373158000058531e+00 -9.322037290195645198e+01
2.982314221000055277e+00 -9.322037290195645198e+01
2.984246246000054725e+00 -9.322037290195645198e+01
2.986228412000058619e+00 -9.328141555103711369e+01
2.988265925000054501e+00 -9.341476556641538309e+01
2.990235473000057098e+00 -9.348461357883344647e+01
2.992150709000060083e+00 -9.348461357883344647e+01
2.994137340000059488e+00 -9.348461357883344647e+01
2.996244201000058283e+00 -9.349068513385554979e+01
2.998183795000061380e+00 -9.349068513385554979e+01
3.000105198000063922e+00 -9.349068513385554979e+01
3.002032207000061348e+00 -9.349068513385554979e+01
3.004053196000061376e+00 -9.356183473062608869e+01
3.005994056000060866e+00 -9.356183473062608869e+01
3.007937268000061337e+00 -9.356183473062608869e+01
3.009884702000060308e+00 -9.356183473062608869e+01
3.011854397000056416e+00 -9.356183473062608869e+01
3.013804633000061628e+00 -9.356413909108944438e+01
3.015728207000059946e+00 -9.356413909108944438e+01
3.017731176000061133e+00 -9.354932282803495980e+01
3.019675741000063418e+00 -9.354932282803495980e+01
3.021586980000064315e+00 -9.354932282803495980e+01
3.023521201000064274e+00 -9.354932282803495980e+01
3.025464948000064602e+00 -9.354932282803495980e+01
3.027359465000063921e+00 -9.354932282803495980e+01
3.029261497000065084e+00 -9.354932282803495980e+01
3.031171526000061789e+00 -9.354932282803495980e+01
3.033153878000058867e+00 -9.359739759742876686e+01
3.035109668000058214e+00 -9.359961910769008853e+01
3.037082172000061142e+00 -9.360025054269611644e+01
3.039030343000063361e+00 -9.361273874698007091e+01
3.040972848000062179e+00 -9.361273874698007091e+01
3.042954298000061009e+00 -9.361852932857684095e+01
3.044948665000063670e+00 -9.364498248057584817e+01
3.046959176000059166e+00 -9.366288458879103018e+01
3.048964850000059457e+00 -9.374045777878258434e+01
3.050900483000055452e+00 -9.374177608815617191e+01
3.052863817000055491e+00 -9.385791202724801963e+01
3.054803602000054852e+00 -9.385791202724801963e+01
3.056822328000051492e+00 -9.388950192021076191e+01
3.058757045000054298e+00 -9.389098185097772387e+01
3.060684170000054216e+00 -9.389098185097772387e+01
3.062730251000057358e+00 -9.401929973059557710e+01
3.064706293000058146e+00 -9.401929973059557710e+01
3.066694659000059886e+00 -9.401949349046506654e+01
3.068640058000058346e+00 -9.402013191260724057e+01
3.070591919000060344e+00 -9.402013191260724057e+01
3.072586446000060256e+00 -9.402014765604276647e+01
3.074484923000056824e+00 -9.402014765604276647e+01
3.076430547000055249e+00 -9.402014765604276647e+01
3.078402215000058284e+00 -9.405852106853289740e+01
3.080394614000063314e+00 -9.407225641881900913e+01
3.082293274000062588e+00 -9.407225641881900913e+01
3.084193512000059201e+00 -9.407225641881900913e+01
3.086192658000061151e+00 -9.407713335088817530e+01
3.088093928000061439e+00 -9.407713335088817530e+01
3.090027615000061623e+00 -9.407713335088817530e+01
3.091957003000064930e+00 -9.407713335088817530e+01
3.093937800000060356e+00 -9.408167081346880423e+01
3.095907242000057735e+00 -9.409137256688823925e+01
3.097830135000055662e+00 -9.409137256688823925e+01
3.099712251000059204e+00 -9.409137256688823925e+01
3.101735178000059712e+00 -9.409388610153668253e+01
3.103696384000061315e+00 -9.407762959581791051e+01
3.105637301000060191e+00 -9.407951724252231429e+01
3.107598803000059640e+00 -9.407987196115131212e+01
3.109555625000061774e+00 -9.407987196115131212e+01
3.111561806000064934e+00 -9.412202419299543976e+01
3.113505146000069779e+00 -9.412267729135804473e+01
3.115439245000066748e+00 -9.412267729135804473e+01
3.117424911000067134e+00 -9.412914874354240169e+01
3.119377304000066076e+00 -9.412914874354240169e+01
3.121272363000067607e+00 -9.412914874354240169e+01
3.123200440000061029e+00 -9.412914874354240169e+01
3.125195448000061660e+00 -9.414376991727729660e+01
3.127127093000065194e+00 -9.418470296351648585e+01
3.129118203000063936e+00 -9.418471274709850150e+01
3.131086920000060836e+00 -9.418590113200012581e+01
3.133050733000064092e+00 -9.418590113200012581e+01
3.134959287000063100e+00 -9.418590113200012581e+01
3.136889205000063185e+00 -9.418590113200012581e+01
3.138821822000066319e+00 -9.418590113200012581e+01
3.140768568000065208e+00 -9.418590113200012581e+01
3.142717989000065160e+00 -9.418590113200012581e+01
3.144643402000062871e+00 -9.418590113200012581e+01
3.146614457000060483e+00 -9.418590113200012581e+01
3.148527051000061583e+00 -9.418590113200012581e+01
3.150477052000061562e+00 -9.431625862214887945e+01
3.152397483000064504e+00 -9.431625862214887945e+01
3.154363604000065102e+00 -9.431625862214887945e+01
3.156262968000062230e+00 -9.431625862214887945e+01
3.158168773000059382e+00 -9.431625862214887945e+01
3.160084134000058498e+00 -9.431625862214887945e+01
3.162044458000059066e+00 -9.431625862214887945e+01
3.163955538000061019e+00 -9.431625862214887945e+01
3.165976078000057647e+00 -9.435744351079006265e+01
3.167872146000058287e+00 -9.435744351079006265e+01
3.169819299000056212e+00 -9.435744351079006265e+01
3.171748272000057156e+00 -9.435744351079006265e+01
3.173695220000054995e+00 -9.435784376656999939e+01
3.175620976000057105e+00 -9.435784376656999939e+01
3.177585527000058363e+00 -9.435784376656999939e+01
3.179522648000058460e+00 -9.435784376656999939e+01
3.181457389000057923e+00 -9.435784376656999939e+01
3.183386763000058295e+00 -9.435784376656999939e+01
3.185331800000054336e+00 -9.435784376656999939e+01
3.187260289000048985e+00 -9.435784376656999939e+01
3.189176813000049293e+00 -9.435784376656999939e+01
3.191123819000051931e+00 -9.435844866173476930e+01
3.193105743000049124e+00 -9.436398166219959194e+01
3.195031546000048017e+00 -9.436398166219959194e+01
3.196953646000042504e+00 -9.436398166219959194e+01
3.198855433000043824e+00 -9.436398166219959194e+01
3.200810420000043344e+00 -9.436398166219959194e+01
3.202734814000045560e+00 -9.436398166219959194e+01
3.204647768000044472e+00 -9.436398166219959194e+01
3.206588606000045694e+00 -9.436398166219959194e+01
3.208514366000048135e+00 -9.436398166219959194e+01
3.210440012000048249e+00 -9.436398166219959194e+01
3.212390517000047296e+00 -9.436509044945179880e+01
3.214390862000046312e+00 -9.436519966617895250e+01
3.216282260000042470e+00 -9.436519966617895250e+01
3.218255479000044161e+00 -9.436607384713829560e+01
3.220179556000044130e+00 -9.436607384713829560e+01
3.222188462000044495e+00 -9.437115230115979614e+01
3.224088767000041322e+00 -9.437115230115979614e+01
3.226014147000038967e+00 -9.437115230115979614e+01
3.227913360000041365e+00 -9.437115230115979614e+01
3.229914254000044060e+00 -9.442035609621613901e+01
3.231817142000044996e+00 -9.442035609621613901e+01
3.233743666000043149e+00 -9.442035609621613901e+01
3.235643678000043266e+00 -9.442035609621613901e+01
3.237593222000036519e+00 -9.442035609621613901e+01
3.239536492000035572e+00 -9.442705586583838340e+01
3.241433900000034285e+00 -9.442705586583838340e+01
3.243423681000032310e+00 -9.451090223215658170e+01
3.245423110000031919e+00 -9.450561630479643327e+01
3.247330362000033332e+00 -9.450561630479643327e+01
3.249234238000036967e+00 -9.450561630479643327e+01
3.251156475000030355e+00 -9.450561630479643327e+01
3.253166352000028461e+00 -9.466318856787667357e+01
3.255064625000028578e+00 -9.466318856787667357e+01
3.257018138000029595e+00 -9.467247037454804115e+01
3.258940396000031825e+00 -9.467247037454804115e+01
3.260902483000029939e+00 -9.467247037454804115e+01
3.262834314000026659e+00 -9.467247037454804115e+01
3.264741039000028877e+00 -9.467247037454804115e+01
3.266679277000023696e+00 -9.467247037454804115e+01
3.268687864000025201e+00 -9.481066086568448270e+01
3.270659621000024941e+00 -9.481196122381156499e+01
3.272578475000028853e+00 -9.481196122381156499e+01
3.274558731000027478e+00 -9.482000964724804248e+01
3.276556584000028138e+00 -9.496770778853493766e+01
3.278476036000029126e+00 -9.496770778853493766e+01
3.280407425000029242e+00 -9.496770778853493766e+01
3.282380992000029529e+00 -9.496770778853493766e+01
3.284288831000032438e+00 -9.496770778853493766e+01
3.286292699000030737e+00 -9.497132573525692578e+01
3.288259654000028398e+00 -9.497746125031513031e+01
3.290242987000029373e+00 -9.497746125031513031e+01
3.292192348000029689e+00 -9.498800030525055149e+01
3.294144977000029506e+00 -9.498800030525055149e+01
3.296086055000031934e+00 -9.498800030525055149e+01
3.298053715000036412e+00 -9.498800030525055149e+01
3.300001015000040283e+00 -9.511794956911668919e+01
3.301966533000036286e+00 -9.543365173155416414e+01
3.303894948000035470e+00 -9.543365173155416414e+01
3.305906965000038333e+00 -9.553603844080102192e+01
3.307839545000041959e+00 -9.553603844080102192e+01
3.309804132000043531e+00 -9.559900726776163538e+01
3.311714948000042291e+00 -9.559900726776163538e+01
3.313668192000040591e+00 -9.559900726776163538e+01
3.315633024000038453e+00 -9.562272605916554369e+01
3.317541438000040088e+00 -9.562272605916554369e+01
3.319506819000038966e+00 -9.562272605916554369e+01
3.321446727000033405e+00 -9.562272605916554369e+01
3.323411930000036207e+00 -9.562274382697621888e+01
3.325313556000040194e+00 -9.562274382697621888e+01
3.327239537000041381e+00 -9.562274382697621888e+01
3.329172973000043889e+00 -9.562274382697621888e+01
3.331138799000041395e+00 -9.564764748672661199e+01
3.333113656000041836e+00 -9.576199790390526800e+01
3.335089526000041715e+00 -9.576469608077076145e+01
3.337017717000041905e+00 -9.576469608077076145e+01
3.338954389000039491e+00 -9.576469608077076145e+01
3.340867013000038632e+00 -9.576469608077076145e+01
3.342927466000034542e+00 -9.589935329415826004e+01
3.344856257000033750e+00 -9.589935329415826004e+01
3.346845564000036077e+00 -9.593241054222566788e+01
3.348777527000038390e+00 -9.593278605131594361e+01
3.350760754000039476e+00 -9.594659688862518010e+01
3.352687024000035265e+00 -9.594659688862518010e+01
3.354639350000037545e+00 -9.597350168174962448e+01
3.356564088000038915e+00 -9.597350168174962448e+01
3.358586716000038663e+00 -9.610605308035717087e+01
3.360508771000042749e+00 -9.610605308035717087e+01
3.362536760000043756e+00 -9.614996231264505866e+01
3.364434878000054141e+00 -9.614996231264505866e+01
3.366396585000052788e+00 -9.614996231264505866e+01
3.368388422000048621e+00 -9.616931074408078928e+01
3.370321188000050761e+00 -9.616931074408078928e+01
3.372267097000052338e+00 -9.616937701375910308e+01
3.374286878000052781e+00 -9.617086631789157991e+01
3.376191613000051994e+00 -9.617086631789157991e+01
3.378120058000051884e+00 -9.617086631789157991e+01
3.380067906000048694e+00 -9.617086631789157991e+01
3.381976549000051513e+00 -9.617086631789157991e+01
3.383911641000051596e+00 -9.617086631789157991e+01
3.385849779000051463e+00 -9.617086631789157991e+01
3.387786091000049460e+00 -9.617086631789157991e+01
3.389706097000046547e+00 -9.617086631789157991e+01
3.391647265000049316e+00 -9.617086631789157991e+01
3.393572914000044349e+00 -9.617086631789157991e+01
3.395507808000045813e+00 -9.617086631789157991e+01
3.397481261000049102e+00 -9.621622207980628616e+01
3.399395452000050888e+00 -9.621622207980628616e+01
3.401325821000050986e+00 -9.621622207980628616e+01
3.403302012000052557e+00 -9.621622207980628616e+01
3.405257779000049112e+00 -9.621622207980628616e+01
3.407191736000049431e+00 -9.621622207980628616e+01
3.409118639000051409e+00 -9.621622207980628616e+01
3.411106751000053450e+00 -9.628143380000700802e+01
3.413032681000054858e+00 -9.628143380000700802e+01
3.414969793000055098e+00 -9.628906172299335253e+01
3.416897062000055385e+00 -9.628906172299335253e+01
3.418855879000053832e+00 -9.628906172299335253e+01
3.420757005000051088e+00 -9.628906172299335253e+01
3.422684995000050634e+00 -9.628906172299335253e+01
3.424628411000051109e+00 -9.628906172299335253e+01
3.426587204000050235e+00 -9.628906172299335253e+01
3.428491500000055758e+00 -9.628906172299335253e+01
3.430454697000059561e+00 -9.628979344269801288e+01
3.432397024000056973e+00 -9.628979344269801288e+01
3.434401087000055419e+00 -9.629845533155912563e+01
3.436292690000048999e+00 -9.629845533155912563e+01
3.438217942000050265e+00 -9.629845533155912563e+01
3.440221356000052744e+00 -9.629845533155912563e+01
3.442221808000054395e+00 -9.632383396861246183e+01
3.444171067000055153e+00 -9.642776852737328852e+01
3.446080621000051636e+00 -9.642776852737328852e+01
3.448072491000051087e+00 -9.642864204158431107e+01
3.450004518000050702e+00 -9.642864204158431107e+01
3.451931648000047481e+00 -9.642864204158431107e+01
3.453840749000049115e+00 -9.642864204158431107e+01
3.455870546000052279e+00 -9.644578015692822248e+01
3.457830677000053754e+00 -9.645173042626905158e+01
3.459771866000048490e+00 -9.645984713658108944e+01
3.461684843000051082e+00 -9.645984713658108944e+01
3.463655506000050011e+00 -9.645984713658108944e+01
3.465591026000049979e+00 -9.645984713658108944e+01
3.467559306000049801e+00 -9.646160570530001621e+01
3.469460443000048855e+00 -9.646160570530001621e+01
3.471427905000045833e+00 -9.646160570530001621e+01
3.473350101000050927e+00 -9.646160570530001621e+01
3.475240882000051990e+00 -9.646160570530001621e+01
3.477170670000048425e+00 -9.646160570530001621e+01
3.479186984000045335e+00 -9.651868829947002837e+01
3.481122904000041096e+00 -9.651868829947002837e+01
3.483091905000041066e+00 -9.652075610594556565e+01
3.485008084000043915e+00 -9.652075610594556565e+01
3.486962659000042208e+00 -9.652075610594556565e+01
3.488858351000041935e+00 -9.652075610594556565e+01
3.490831009000043395e+00 -9.652349698463856953e+01
3.492749291000038170e+00 -9.652349698463856953e+01
3.494734083000041736e+00 -9.652380603080106880e+01
3.496629965000045637e+00 -9.652380603080106880e+01
3.498563454000043649e+00 -9.652380603080106880e+01
3.500544953000042092e+00 -9.652445667478816915e+01
3.502445888000039531e+00 -9.652445667478816915e+01
3.504360593000038548e+00 -9.652445667478816915e+01
3.506298496000033182e+00 -9.652445667478816915e+01
3.508270249000029928e+00 -9.652445667478816915e+01
3.510175473000028745e+00 -9.652445667478816915e+01
3.512151567000032060e+00 -9.653246203164800932e+01
3.514101777000034232e+00 -9.653246203164800932e+01
3.516082314000033904e+00 -9.653246203164800932e+01
3.518074196000031684e+00 -9.659542607599263420e+01
3.520021008000029816e+00 -9.659542607599263420e+01
3.521950775000031619e+00 -9.659542607599263420e+01
3.523947185000035454e+00 -9.659542607599263420e+01
3.525884723000030085e+00 -9.659542607599263420e+01
3.527814722000031544e+00 -9.659542607599263420e+01
3.529729253000025935e+00 -9.659542607599263420e+01
3.531685747000027575e+00 -9.659542607599263420e+01
3.533719549000024607e+00 -9.659542607599263420e+01
3.535645092000023304e+00 -9.659542607599263420e+01
3.537567878000021260e+00 -9.659542607599263420e+01
3.539551244000024077e+00 -9.659542607599263420e+01
3.541467738000024568e+00 -9.659542607599263420e+01
3.543423731000021171e+00 -9.659865624996359657e+01
3.545338204000019644e+00 -9.659865624996359657e+01
3.547276554000022841e+00 -9.659865624996359657e+01
3.549205654000023635e+00 -9.659865624996359657e+01
3.551149806000021947e+00 -9.661904842942476535e+01
3.553089551000017998e+00 -9.661904842942476535e+01
3.555092314000019904e+00 -9.662618528695828957e+01
3.557038080000023861e+00 -9.662619415510233978e+01
3.558937459000025783e+00 -9.662619415510233978e+01
3.560904079000031253e+00 -9.662619415510233978e+01
3.562849243000031585e+00 -9.662619415510233978e+01
3.564785140000031660e+00 -9.662619415510233978e+01
3.566732304000032272e+00 -9.661601751745317301e+01
3.568728688000030402e+00 -9.661625907088546228e+01
3.570725276000034754e+00 -9.661912222864390287e+01
3.572691243000035044e+00 -9.663683515765875143e+01
3.574657310000034727e+00 -9.664845956330165677e+01
3.576632319000035309e+00 -9.665860666886237595e+01
3.578555548000031727e+00 -9.665860666886237595e+01
3.580491133000032633e+00 -9.665860666886237595e+01
3.582432591000029198e+00 -9.668306996070467108e+01
3.584371927000026936e+00 -9.668306996070467108e+01
3.586292036000029881e+00 -9.668306996070467108e+01
3.588230182000028634e+00 -9.668306996070467108e+01
3.590216902000032739e+00 -9.668441896053161599e+01
3.592181382000031675e+00 -9.668441896053161599e+01
3.594184739000029438e+00 -9.671413660242335197e+01
3.596101962000025409e+00 -9.671413660242335197e+01
3.598036932000024279e+00 -9.671413660242335197e+01
3.600017211000024808e+00 -9.679224340493152567e+01
3.601996921000025331e+00 -9.701417086613173524e+01
3.603924433000025296e+00 -9.701417086613173524e+01
3.605856566000026575e+00 -9.701417086613173524e+01
3.607808683000025773e+00 -9.701417086613173524e+01
3.609746977000027890e+00 -9.701417086613173524e+01
3.611703826000026041e+00 -9.701417086613173524e+01
3.613684820000024445e+00 -9.701496428513102899e+01
3.615614647000027659e+00 -9.701496428513102899e+01
3.617558057000027638e+00 -9.701496428513102899e+01
3.619502829000028399e+00 -9.701496428513102899e+01
3.621471762000025407e+00 -9.701496428513102899e+01
3.623426426000028400e+00 -9.701496428513102899e+01
3.625375326000028764e+00 -9.701496428513102899e+01
3.627363620000029876e+00 -9.699161436571293393e+01
3.629352039000030672e+00 -9.699161436571293393e+01
3.631255308000028492e+00 -9.699161436571293393e+01
3.633182650000031266e+00 -9.699161436571293393e+01
3.635123367000027805e+00 -9.699161436571293393e+01
3.637231774000027507e+00 -9.709214574972870082e+01
3.639219242000028665e+00 -9.709214574972870082e+01
3.641198428000031129e+00 -9.709214574972870082e+01
3.643188019000032973e+00 -9.707563669610834722e+01
3.645187984000033410e+00 -9.707563669610834722e+01
3.647179022000033299e+00 -9.717548237781285536e+01
3.649134321000035541e+00 -9.717548237781285536e+01
3.651120851000034584e+00 -9.718317509055837888e+01
3.653102104000034878e+00 -9.718317509055837888e+01
3.655080889000033473e+00 -9.718881823929315544e+01
3.657053947000035166e+00 -9.719018334795579506e+01
3.658981355000036295e+00 -9.719018334795579506e+01
3.661109298000035928e+00 -9.728077924117079078e+01
3.663156354000032700e+00 -9.728135899122173669e+01
3.665245802000029585e+00 -9.730880546585510160e+01
3.667194683000030153e+00 -9.730880546585510160e+01
3.669307750000029955e+00 -9.731243911601737295e+01
3.671291959000030580e+00 -9.731243911601737295e+01
3.673227938000031223e+00 -9.731243911601737295e+01
3.675197834000035080e+00 -9.731243911601737295e+01
3.677125442000035882e+00 -9.731243911601737295e+01
3.679097376000034281e+00 -9.731243911601737295e+01
3.681052289000035671e+00 -9.731243911601737295e+01
3.683074370000039011e+00 -9.731243911601737295e+01
3.685050820000040694e+00 -9.731243911601737295e+01
3.687052643000036767e+00 -9.732023690902047974e+01
3.689044868000032729e+00 -9.736074288741980354e+01
3.691083323000036387e+00 -9.737111717682702761e+01
3.693087134000039740e+00 -9.756774508560010872e+01
3.695038897000038958e+00 -9.756774508560010872e+01
3.697035595000035535e+00 -9.759119531001893222e+01
3.699038370000035769e+00 -9.759391444861697096e+01
3.700964144000038480e+00 -9.759391444861697096e+01
3.702904300000034787e+00 -9.759391444861697096e+01
3.704888254000036518e+00 -9.759429616803588203e+01
3.706876159000035642e+00 -9.756898857040422968e+01
3.708821326000041552e+00 -9.757174912451750970e+01
3.710751628000040547e+00 -9.757174912451750970e+01
3.712730020000037712e+00 -9.780161110564166904e+01
3.714714402000031335e+00 -9.780161110564166904e+01
3.716680925000030555e+00 -9.780322509296574651e+01
3.718653918000027758e+00 -9.780929576453063135e+01
3.720595923000024285e+00 -9.791475853316916300e+01
3.722564616000028970e+00 -9.791475853316916300e+01
3.724536056000029127e+00 -9.792945875141231227e+01
3.726500243000031354e+00 -9.822625428754570009e+01
3.728502805000030840e+00 -9.820156871769290774e+01
3.730478120000030984e+00 -9.820949410797508961e+01
3.732435803000031527e+00 -9.821794908533317425e+01
3.734396483000031353e+00 -9.822054566074703530e+01
3.736385969000030727e+00 -9.822054566074703530e+01
3.738330438000031286e+00 -9.829987363369957620e+01
3.740251603000028346e+00 -9.829987363369957620e+01
3.742172350000027237e+00 -9.829987363369957620e+01
3.744178660000023307e+00 -9.831455902836273708e+01
3.746120380000017569e+00 -9.832026608211840824e+01
3.748051858000023273e+00 -9.832026608211840824e+01
3.749967652000023577e+00 -9.832026608211840824e+01
3.751921400000028051e+00 -9.832026608211840824e+01
3.753852464000025257e+00 -9.832026608211840824e+01
3.755774735000029452e+00 -9.832026608211840824e+01
3.757770688000033665e+00 -9.835934567098382786e+01
3.759743930000034595e+00 -9.850458394956474706e+01
3.761668361000039873e+00 -9.850458394956474706e+01
3.763653590000038740e+00 -9.856464125924519237e+01
3.765578129000040519e+00 -9.856464125924519237e+01
3.767520858000039219e+00 -9.856464125924519237e+01
3.769477999000038437e+00 -9.856464125924519237e+01
3.771460833000036317e+00 -9.856464125924519237e+01
3.773421388000036458e+00 -9.856464125924519237e+01
3.775501645000037598e+00 -9.867772533369890198e+01
3.777596987000039874e+00 -9.867772533369890198e+01
3.779684078000038028e+00 -9.867971426829168990e+01
3.781668741000037137e+00 -9.867971426829168990e+01
3.783814853000032841e+00 -9.872422663445236424e+01
3.785762412000035937e+00 -9.872422663445236424e+01
3.787783017000033503e+00 -9.870311917644350785e+01
3.789768974000035762e+00 -9.873879397762991061e+01
3.791761824000039027e+00 -9.875678731180690306e+01
3.793751541000040639e+00 -9.876252385981391058e+01
3.795729999000037047e+00 -9.876486699925406754e+01
3.797748635000038675e+00 -9.882152183301536752e+01
3.799715258000038176e+00 -9.920307568331128323e+01
3.801688052000036677e+00 -9.920414162855799134e+01
3.803618313000035833e+00 -9.920414162855799134e+01
3.805632269000033929e+00 -9.921065468259394038e+01
3.807639611000037227e+00 -9.929078069110798310e+01
3.809605422000041486e+00 -9.929078069110798310e+01
3.811547967000042725e+00 -9.929078069110798310e+01
3.813626154000039570e+00 -9.955540452415262109e+01
3.815527095000036617e+00 -9.955540452415262109e+01
3.817483903000033152e+00 -9.955540452415262109e+01
3.819420627000032376e+00 -9.955540452415262109e+01
3.821400135000030396e+00 -9.955540452415262109e+01
3.823335574000028103e+00 -9.955540452415262109e+01
3.825287015000030877e+00 -9.957419637355744158e+01
3.827208335000031880e+00 -9.957419637355744158e+01
3.829189936000027217e+00 -9.957419637355744158e+01
3.831095862000029939e+00 -9.957419637355744158e+01
3.833037330000030884e+00 -9.957419637355744158e+01
3.834967481000030709e+00 -9.957419637355744158e+01
3.836926853000026227e+00 -9.957419637355744158e+01
3.838849437000028786e+00 -9.957419637355744158e+01
3.840782117000027363e+00 -9.957419637355744158e+01
3.842754317000030007e+00 -9.957535683362192458e+01
3.844769595000027351e+00 -9.967059892713140812e+01
3.846730927000025169e+00 -9.979638238990281707e+01
3.848656329000023746e+00 -9.979638238990281707e+01
3.850574488000024331e+00 -9.979638238990281707e+01
3.852631228000025665e+00 -9.980377939134554310e+01
3.854596873000027735e+00 -9.983168238730499411e+01
3.856622899000027971e+00 -9.988232680411161368e+01
3.858557384000020463e+00 -9.988232680411161368e+01
3.860490350000017834e+00 -9.988237261454830218e+01
3.862452240000017412e+00 -9.988436329807694847e+01
3.864384077000013740e+00 -9.988436329807694847e+01
3.866408030000012097e+00 -9.985365159540920388e+01
3.868337602000011977e+00 -9.985365159540920388e+01
3.870366859000012205e+00 -9.996056644143187953e+01
3.872289345000011096e+00 -9.996056644143187953e+01
3.874295344000008079e+00 -9.996184437399251976e+01
3.876223458000009892e+00 -9.996184437399251976e+01
3.878133753000013506e+00 -9.996184437399251976e+01
3.880080401000014056e+00 -9.997050578963884959e+01
3.882051034000015832e+00 -9.997050578963884959e+01
3.883975751000016352e+00 -9.997050578963884959e+01
3.885905160000013403e+00 -9.997381839394452641e+01
3.887914046000014778e+00 -1.001364357465261890e+02
3.889882504000016006e+00 -1.001364357465261890e+02
3.891811708000015635e+00 -1.001364357465261890e+02
3.893713918000019980e+00 -1.001364357465261890e+02
3.895641416000018786e+00 -1.001364357465261890e+02
3.897637692000020415e+00 -1.001394419327890262e+02
3.899601365000020081e+00 -1.001480862080651093e+02
3.901541654000025616e+00 -1.001487280493485343e+02
3.903469813000024047e+00 -1.001487280493485343e+02
3.905476109000019846e+00 -1.001788389441607876e+02
3.907394715000022778e+00 -1.001788389441607876e+02
3.909314296000026445e+00 -1.001788389441607876e+02
3.911272798000024586e+00 -1.001562284364282220e+02
3.913235739000024083e+00 -1.001562284364282220e+02
3.915163979000024774e+00 -1.001562284364282220e+02
3.917185052000024648e+00 -1.002035778816203901e+02
3.919241213000022483e+00 -1.004610281253621054e+02
3.921209306000020156e+00 -1.004618594603994808e+02
3.923194401000023923e+00 -1.004712786087089285e+02
3.925155184000023390e+00 -1.004819687333825868e+02
3.927106109000019885e+00 -1.004819687333825868e+02
3.929090380000016758e+00 -1.005185117786081861e+02
3.931080046000014150e+00 -1.005303750627430190e+02
3.933017201000012619e+00 -1.005315671693438304e+02
3.935011279000009132e+00 -1.005315671693438304e+02
3.936949275000008797e+00 -1.005315671693438304e+02
3.938927897000005451e+00 -1.005346317227211159e+02
3.940894638000008499e+00 -1.005216700333394897e+02
3.942864508000004875e+00 -1.005216700333394897e+02
3.944799449000004898e+00 -1.005216700333394897e+02
3.946765624000003747e+00 -1.005217015495996122e+02
3.948686117000010043e+00 -1.005217015495996122e+02
3.950661938000010309e+00 -1.005459290204230030e+02
3.952631722000017334e+00 -1.005718901789519890e+02
3.954569011000015344e+00 -1.005718901789519890e+02
3.956510704000017142e+00 -1.005853047641361684e+02
3.958473279000018330e+00 -1.005853047641361684e+02
3.960429401000017613e+00 -1.005783882234517534e+02
3.962393998000018236e+00 -1.005848159351620694e+02
3.964299830000016733e+00 -1.005848159351620694e+02
3.966280496000015532e+00 -1.005848159351620694e+02
3.968266795000016778e+00 -1.006124152736678639e+02
3.970239318000015061e+00 -1.006268826405113970e+02
3.972269560000013300e+00 -1.006268826405113970e+02
3.974315655000016712e+00 -1.006429786302358451e+02
3.976338918000018374e+00 -1.006475072216799305e+02
3.978314558000014323e+00 -1.006477042800435413e+02
3.980338046000015950e+00 -1.006544194453253454e+02
3.982362258000016197e+00 -1.006788446559629193e+02
3.984364101000016589e+00 -1.006802890431618209e+02
3.986305935000012290e+00 -1.006802890431618209e+02
3.988385284000007580e+00 -1.008152462118145820e+02
3.990359741000006011e+00 -1.009216940524910626e+02
3.992321244000001101e+00 -1.009345382962390545e+02
3.994294026999999581e+00 -1.009353113101017954e+02
3.996279520000006968e+00 -1.009353113101017954e+02
3.998258765000007209e+00 -1.009353431001911474e+02
4.000185437000004285e+00 -1.009353431001911474e+02
4.002116573000006561e+00 -1.009353431001911474e+02
4.004080798000008379e+00 -1.009353431001911474e+02
4.006013101000005960e+00 -1.009353431001911474e+02
4.007933650000011561e+00 -1.009353431001911474e+02
4.009867263000010951e+00 -1.009353431001911474e+02
4.011850410000011635e+00 -1.009353431001911474e+02
4.013795536000009712e+00 -1.009355019941428395e+02
4.015767775000009365e+00 -1.009355019941428395e+02
4.017702498000010003e+00 -1.009355019941428395e+02
4.019675249000010275e+00 -1.009480722280952989e+02
4.021578323000008837e+00 -1.009480722280952989e+02
4.023518439000005387e+00 -1.009677289319326832e+02
4.025441462000004300e+00 -1.009677289319326832e+02
4.027436770000000443e+00 -1.009677289319326832e+02
4.029382221000000541e+00 -1.009677289319326832e+02
4.031295427000001652e+00 -1.009677289319326832e+02
4.033311272000003278e+00 -1.009685528355161068e+02

==> figures/ex1/M16Lam1a.txt <==
4.343193999820638140e-04 -1.039512802129054947e+01
1.587059570012869930e-02 -3.360327058626621266e+01
2.934248730005020039e-02 -3.695640060616609901e+01
4.235885810002222585e-02 -3.946386529759289630e+01
5.497280310023570926e-02 -4.108446964906186594e+01
6.733307430027987706e-02 -4.243895374815097199e+01
7.945087920036945917e-02 -4.341762949999385768e+01
9.168210530052922635e-02 -4.449463460798553172e+01
1.035328599003091377e-01 -4.547825481922042457e+01
1.153017708002831154e-01 -4.605215985804235146e+01
1.271421970001444246e-01 -4.681801120170354835e+01
1.388204737997018601e-01 -4.758615945151179005e+01
1.505272084998642845e-01 -4.819306054287440588e+01
1.621955292999092690e-01 -4.876354505604420808e+01
1.738882624998040194e-01 -4.920700562756988461e+01
1.854906140995889463e-01 -4.982929867907299837e+01
1.971486674996984489e-01 -5.031634148413621688e+01
2.087402935995575359e-01 -5.082345141333514960e+01
2.202324915993966736e-01 -5.123075639187684516e+01
2.315497369994631016e-01 -5.153529641004062967e+01
2.430569959994885454e-01 -5.189703659209605036e+01
2.545864684993306981e-01 -5.221836796268981118e+01
2.659936851995944873e-01 -5.253850110464735224e+01
2.778049244994037492e-01 -5.286878197161563264e+01
2.891638986995933025e-01 -5.315414224549196831e+01
3.007067103994193191e-01 -5.346381362633658085e+01
3.122874084995372335e-01 -5.377159339083591760e+01
3.238115766997478051e-01 -5.406260936979303722e+01
3.352839360994704365e-01 -5.436549836105480438e+01
3.466152240995065137e-01 -5.458006521566017000e+01
3.578259371993520732e-01 -5.483975309271924203e+01
3.692625710993544530e-01 -5.512576968467576677e+01
3.806923768995036372e-01 -5.533400442390891527e+01
3.920249969995266426e-01 -5.556967566621335664e+01
4.034766528999608193e-01 -5.583104354334581387e+01
4.149469849001203303e-01 -5.614411321887509843e+01
4.262458584998295441e-01 -5.642354063604953041e+01
4.376107144994484943e-01 -5.669557947118521213e+01
4.488135366994147057e-01 -5.688551913416002748e+01
4.601567421995523821e-01 -5.717388794796895723e+01
4.714075785997897117e-01 -5.738582318105566316e+01
4.827623422997404101e-01 -5.766667590105150509e+01
4.938621462999227552e-01 -5.788204153233331084e+01
5.049364115001644393e-01 -5.805235321985279739e+01
5.161580295000918195e-01 -5.829157689224710737e+01
5.274930693003165860e-01 -5.855531094473947462e+01
5.387150968005550711e-01 -5.878284857618814385e+01
5.498691038007670340e-01 -5.899346284827598907e+01
5.608569813006686333e-01 -5.914566193147722117e+01
5.718501167009513164e-01 -5.932824587379131032e+01
5.829448429007612065e-01 -5.956476401895213257e+01
5.939376184009630411e-01 -5.969523978142715492e+01
6.051407344007496691e-01 -5.994527650845219569e+01
6.161920079009405304e-01 -6.007831819145369678e+01
6.272691414009319288e-01 -6.026088643994931004e+01
6.384425196009437808e-01 -6.045394931489924772e+01
6.496485015010418085e-01 -6.060359393675391715e+01
6.608235614010802284e-01 -6.077700513396194992e+01
6.719676833011651862e-01 -6.101699463948470026e+01
6.830836345012187838e-01 -6.117161579067000332e+01
6.941857415010976862e-01 -6.125643862375339666e+01
7.052947682012243868e-01 -6.142520652308809304e+01
7.164442428013287900e-01 -6.158758820711487658e+01
7.275227785015355719e-01 -6.171363879331428137e+01
7.387569381015667291e-01 -6.187558967734539550e+01
7.498266212016619914e-01 -6.204268290010196552e+01
7.608986957015722030e-01 -6.217408792161486275e+01
7.720007128017621900e-01 -6.230431716303898781e+01
7.832146620019054817e-01 -6.247931169372630933e+01
7.943195133018409182e-01 -6.262537759362025724e+01
8.054299764016630281e-01 -6.277391100609414565e+01
8.164847317016288297e-01 -6.290677556303234041e+01
8.275068390015665187e-01 -6.306827592827427509e+01
8.385613691015340043e-01 -6.320640296791341228e+01
8.496099466015568646e-01 -6.335519065040866593e+01
8.605735640014879895e-01 -6.345386756216804258e+01
8.716626065014561053e-01 -6.358640047663523376e+01
8.825899172013567107e-01 -6.371848377782725947e+01
8.934666159014412745e-01 -6.385606106758318390e+01
9.044509461016154717e-01 -6.395849062314603373e+01
9.154564749015932090e-01 -6.407371099472410947e+01
9.264119753015510605e-01 -6.418150918762825086e+01
9.374320797015236462e-01 -6.433306920370395687e+01
9.482981143016721015e-01 -6.438904207138129721e+01
9.591771682016414502e-01 -6.452695888476625896e+01
9.702284075014917519e-01 -6.466147847350407574e+01
9.810955253016899746e-01 -6.477703887483816914e+01
9.920982803017913687e-01 -6.490376831433101756e+01
1.003069211301982122e+00 -6.504734178156022040e+01
1.013867866402051066e+00 -6.514703777403961737e+01
1.024845901701870288e+00 -6.525186244283148085e+01
1.035673673502121694e+00 -6.536701268397931130e+01
1.046495595202059148e+00 -6.545143280016520748e+01
1.057402183002060569e+00 -6.555066961714229024e+01
1.068183502702126253e+00 -6.563162102428923106e+01
1.078965569502403854e+00 -6.573623946813866326e+01
1.089757013302032673e+00 -6.587249090132529261e+01
1.100661509501540181e+00 -6.597558161285925848e+01
1.111513756001509368e+00 -6.607572819389741881e+01
1.122421987701601953e+00 -6.621100089784326315e+01
1.133301475601771191e+00 -6.629167075153475253e+01
1.144120036901610238e+00 -6.635650543388030087e+01
1.155000013501646272e+00 -6.648057548294733010e+01
1.165749939501505184e+00 -6.661306498853443259e+01
1.176401987601374710e+00 -6.668135843486803083e+01
1.187055252601386668e+00 -6.674535459747644950e+01
1.197766282301308660e+00 -6.685441094367895687e+01
1.208459708701590696e+00 -6.690989359554284022e+01
1.219164440901647328e+00 -6.698804387241688119e+01
1.229792402701597620e+00 -6.706479289368280661e+01
1.240706258801440587e+00 -6.715617967913101438e+01
1.251461328501427328e+00 -6.725057341335867989e+01
1.262152719501152820e+00 -6.734789982614346115e+01
1.273041596301094813e+00 -6.746299518913909310e+01
1.283816622601092972e+00 -6.754748047715355597e+01
1.294628754601200971e+00 -6.765846619144456042e+01
1.305438140601289154e+00 -6.775628089343921090e+01
1.316167884101485441e+00 -6.780983511851721346e+01
1.326820723801672708e+00 -6.787391536074756004e+01
1.337524419701474843e+00 -6.794822425166975677e+01
1.348281901001439742e+00 -6.805191667961338453e+01
1.359042929701344660e+00 -6.814821089453400305e+01
1.369927439601327901e+00 -6.823760009299451212e+01
1.380683619501124948e+00 -6.830008217825331940e+01
1.391405161401378709e+00 -6.835888689194986512e+01
1.402353062901674274e+00 -6.843471009637904956e+01
1.413261316101651399e+00 -6.849598469858830185e+01
1.425020925501912616e+00 -6.855826584990140304e+01
1.435672025101760507e+00 -6.863611696489286373e+01
1.446462833801864800e+00 -6.870492802419595080e+01
1.457137413301989648e+00 -6.876212689574489900e+01
1.467974145401894859e+00 -6.882401340415084690e+01
1.478595448201989182e+00 -6.888460233489396956e+01
1.489095525601823011e+00 -6.893128031298989811e+01
1.499794774301889122e+00 -6.900161247299720912e+01
1.510652726101980869e+00 -6.910663628061597308e+01
1.521344587002051885e+00 -6.917783914193002204e+01
1.532075311601714507e+00 -6.924685794424429730e+01
1.542843132401791717e+00 -6.932886293423264590e+01
1.553609357201752861e+00 -6.939410019000663965e+01
1.564383387001877734e+00 -6.948759739577974415e+01
1.575251904401819392e+00 -6.958679786782514043e+01
1.586089080401659857e+00 -6.964471323896603394e+01
1.596994851301608342e+00 -6.976227512289240451e+01
1.607764460901672576e+00 -6.981721309037037315e+01
1.618596153701677975e+00 -6.986450479263493207e+01
1.629573744701706017e+00 -6.992001058654234669e+01
1.640437349601803874e+00 -7.002762413593214319e+01
1.651309093001703587e+00 -7.008725265858444686e+01
1.662006453501827297e+00 -7.016070098371777419e+01
1.672795251601989275e+00 -7.021088591975021131e+01
1.683579113702019514e+00 -7.027835367526661514e+01
1.694405975402027753e+00 -7.034279076385770679e+01
1.705218420801867918e+00 -7.038007209077233028e+01
1.716057476401953608e+00 -7.044854425243279650e+01
1.726916847402010902e+00 -7.051047003916403355e+01
1.737703335102030122e+00 -7.057899958138243335e+01
1.748481319001988554e+00 -7.063441282630370210e+01
1.759186166602126011e+00 -7.067766858681508779e+01
1.769893449502050853e+00 -7.072789452003192423e+01
1.780690160002072364e+00 -7.078098729386024957e+01
1.791501455501916640e+00 -7.085469513698103583e+01
1.802286873002052703e+00 -7.090911847598725615e+01
1.812965647902095467e+00 -7.095613338581522100e+01
1.823611339102206630e+00 -7.103443546777164386e+01
1.834709593402353622e+00 -7.109389709578070438e+01
1.845618595702664733e+00 -7.114289108201710121e+01
1.856436558702903694e+00 -7.121528681459980703e+01
1.867233698502639871e+00 -7.126903752203674003e+01
1.878047107102559066e+00 -7.132819861136596273e+01
1.888842131402591162e+00 -7.138945669640561675e+01
1.899643434002416642e+00 -7.143423359669506567e+01
1.910500854202310750e+00 -7.147982518911796035e+01
1.921433078402270400e+00 -7.152912797016838908e+01
1.932215410201938210e+00 -7.159062374544141960e+01
1.943090845201927763e+00 -7.167303859724350446e+01
1.953901921502205097e+00 -7.171529371282967702e+01
1.964697617202219693e+00 -7.176888702359619288e+01
1.975463103902166839e+00 -7.182888768179400074e+01
1.986215394501930520e+00 -7.189962209685214134e+01
1.997077037501931773e+00 -7.194470021275961358e+01
2.007882778402533042e+00 -7.202993334571708317e+01
2.018915577402262240e+00 -7.208168415004601570e+01
2.029740949102293079e+00 -7.215193898456584520e+01
2.040631285602309664e+00 -7.219393252672432482e+01
2.051578658302250169e+00 -7.224609587842888914e+01
2.062501606702337398e+00 -7.230379791517445653e+01
2.073409547202117231e+00 -7.236535443451286653e+01
2.084382045602047207e+00 -7.242062949124306215e+01
2.095472972702098868e+00 -7.248299716454985742e+01
2.106393389202263045e+00 -7.252843228942886356e+01
2.117318525502390969e+00 -7.257396523124961618e+01
2.128162732102294008e+00 -7.262757157472324820e+01
2.138922487002764772e+00 -7.266401925455139121e+01
2.149696085102883458e+00 -7.271793639351004401e+01
2.160672664502791385e+00 -7.278205319959744202e+01
2.171644253402656322e+00 -7.285954811326452329e+01
2.182632644102906916e+00 -7.290437085283083718e+01
2.193533414802737447e+00 -7.297164920318439840e+01
2.204386141002486088e+00 -7.300305344907403082e+01
2.215201840802595079e+00 -7.304410194867352857e+01
2.225799660302482330e+00 -7.308723279661106176e+01
2.236597556502363471e+00 -7.315849822557673576e+01
2.247458195402190828e+00 -7.319144824068463606e+01
2.258229480802216305e+00 -7.323190621534561728e+01
2.269085487702282133e+00 -7.328359242129923246e+01
2.279793663902301759e+00 -7.332331578882111955e+01
2.290801787802105860e+00 -7.336083662634618463e+01
2.301638114902309074e+00 -7.339015469759331722e+01
2.312518475702311616e+00 -7.344082781188475906e+01
2.323339843702217689e+00 -7.349924801109622763e+01
2.334196070602494455e+00 -7.353433513740421290e+01
2.345925244402606857e+00 -7.356884062341983110e+01
2.356816822102394404e+00 -7.362307020845634042e+01
2.367650012702471329e+00 -7.369463513290853030e+01
2.378399667902369341e+00 -7.372267377128834198e+01
2.389107885002568210e+00 -7.376134328819708230e+01
2.400075756902402269e+00 -7.383205679428179735e+01
2.410792723902470236e+00 -7.388370546230896707e+01
2.421508351002379822e+00 -7.395565792316543252e+01
2.432304764702657884e+00 -7.401282475965720664e+01
2.442921897702777123e+00 -7.405414072730904707e+01
2.453694318402818375e+00 -7.408134141877795287e+01
2.464878423202586433e+00 -7.411930774848438830e+01
2.476246685002479353e+00 -7.417729559463218436e+01
2.486867782002241345e+00 -7.421815270009690835e+01
2.497667532702448678e+00 -7.428356362721146411e+01
2.508414446402247755e+00 -7.434843960745114089e+01
2.519069885302150702e+00 -7.437283554474102232e+01
2.529964713701942980e+00 -7.442675736369008632e+01
2.541012118301939626e+00 -7.446966263034757105e+01
2.551776539802006916e+00 -7.450526744143105873e+01
2.562637474301972418e+00 -7.454435208185522299e+01
2.573387387002064486e+00 -7.456643501121882878e+01
2.584114689802337494e+00 -7.462019276903404830e+01
2.594909710802228986e+00 -7.465730932451251078e+01
2.605639785802186914e+00 -7.470713968202296940e+01
2.616567318602461611e+00 -7.476928318731643230e+01
2.627444348602257840e+00 -7.479938090790901128e+01
2.638219570502212896e+00 -7.483300511835145130e+01
2.649122964002132985e+00 -7.488750028772727774e+01
2.659999528802308610e+00 -7.494205403819572098e+01
2.670915576901968347e+00 -7.498247080121296904e+01
2.681773567702205874e+00 -7.500863524643179403e+01
2.692618590602279038e+00 -7.504606479264150209e+01
2.703398174002322296e+00 -7.507593409129894724e+01
2.714160271702292349e+00 -7.512552722016603468e+01
2.724875114702239642e+00 -7.516326092804179382e+01
2.735551737802350836e+00 -7.519384306643166838e+01
2.746249859702413865e+00 -7.523470610541207293e+01
2.757052955902334013e+00 -7.525955431681090602e+01
2.767861129202698223e+00 -7.528862428356418945e+01
2.778739030902688256e+00 -7.532661028300063322e+01
2.789584442002555953e+00 -7.535489961802403514e+01
2.800494575602270775e+00 -7.539305753968267254e+01
2.811273823602519872e+00 -7.543368441168411209e+01
2.822098497402879325e+00 -7.548151078225032506e+01
2.833098851203190716e+00 -7.553581478724146336e+01
2.843877455103474894e+00 -7.555822333339278885e+01
2.854715502203687638e+00 -7.559959449121343766e+01
2.865529053803918202e+00 -7.562859165972983533e+01
2.876363746904174512e+00 -7.566526492979662066e+01
2.887322989104248450e+00 -7.573927900634939192e+01
2.898099193604009027e+00 -7.578355110839308395e+01
2.908878961703913468e+00 -7.582866909346977025e+01
2.919740195304204367e+00 -7.585944147537496463e+01
2.930464517404420377e+00 -7.589545286161668969e+01
2.941195927204477645e+00 -7.595000836112913589e+01
2.952187985704615159e+00 -7.600039999873584406e+01
2.962917859104486240e+00 -7.603010631353716064e+01
2.973594523504344167e+00 -7.606767852389866391e+01
2.984381593104438846e+00 -7.610692070516699914e+01
2.995339029904611206e+00 -7.613989726061871011e+01
3.006401163805021870e+00 -7.616319081219553766e+01
3.017529440804904262e+00 -7.621101808884611728e+01
3.028443347705068511e+00 -7.624582666132805286e+01
3.039386418705292137e+00 -7.628869433537111888e+01
3.050314933405154250e+00 -7.631739308142459777e+01
3.061177662205290861e+00 -7.634754063206221986e+01
3.072024791205177241e+00 -7.638437883345477530e+01
3.083138686004992302e+00 -7.643129751308903508e+01
3.093892764104797521e+00 -7.647447626210919225e+01
3.104695593804701392e+00 -7.650987712870529833e+01
3.115546415204994979e+00 -7.655089831918743926e+01
3.126364419304837217e+00 -7.658684107633544613e+01
3.137171990404652888e+00 -7.661439322352960346e+01
3.148041368704650900e+00 -7.665152801928574888e+01
3.158924895004776356e+00 -7.668273476471557615e+01
3.169769520404493335e+00 -7.672127076643150190e+01
3.180686100204449307e+00 -7.675774736471801418e+01
3.191480692504577110e+00 -7.679353437746426891e+01
3.202242269504627536e+00 -7.682162155905999157e+01
3.213152765304688074e+00 -7.684720161733913812e+01
3.224315094204942334e+00 -7.688522316744698060e+01
3.235250503405235456e+00 -7.692839787380013661e+01
3.246246980105250479e+00 -7.697501526016942819e+01
3.257296091405276428e+00 -7.702327847351338619e+01
3.268209572005169150e+00 -7.705400434708288060e+01
3.279147459805074938e+00 -7.708052083105405927e+01
3.290100582704746923e+00 -7.712223945069915487e+01
3.301019492104530606e+00 -7.716843419692963835e+01
3.311950897404623895e+00 -7.721527114591748386e+01
3.322832312004417865e+00 -7.724323555159547539e+01
3.333757179504354351e+00 -7.728000729974257865e+01
3.344716925604439783e+00 -7.733006838515163395e+01
3.355584856904762603e+00 -7.736762716702926923e+01
3.366271518904846882e+00 -7.740007823498294215e+01
3.377019952605177622e+00 -7.744285549908894950e+01
3.387973659505273183e+00 -7.747115685344265046e+01
3.398803924905260399e+00 -7.751279679020547064e+01
3.409422783805303059e+00 -7.752978414200971713e+01
3.420206346305366019e+00 -7.755705648003660713e+01
3.430893875505170776e+00 -7.758279253788592200e+01
3.441429436005466247e+00 -7.760950303797928029e+01
3.452160649505462864e+00 -7.763660745944486052e+01
3.462812217405410564e+00 -7.769351679160604363e+01
3.473388687705171840e+00 -7.772310525384665425e+01
3.484106646605294344e+00 -7.776888770501602721e+01
3.494678205405096882e+00 -7.780020060512127600e+01
3.505213557904880872e+00 -7.782325035521181178e+01
3.515861587804875121e+00 -7.784295451676227628e+01
3.526445178204826725e+00 -7.787657073082965553e+01
3.536985543104763430e+00 -7.790898665678817281e+01
3.547880504904915799e+00 -7.794034555969410860e+01
3.558638810505086347e+00 -7.797149960043364558e+01
3.569304161605489689e+00 -7.800813000379665141e+01
3.580064327005447744e+00 -7.805728183569553380e+01
3.590586909805638438e+00 -7.808150315934290120e+01
3.601223048905876745e+00 -7.810570060517289903e+01
3.611821720005734981e+00 -7.814554830882926240e+01
3.622446054005934002e+00 -7.816949375604913541e+01
3.633133602206046753e+00 -7.820796439936349032e+01
3.643738780905793728e+00 -7.822875568175740568e+01
3.654442281405557935e+00 -7.826339079798322018e+01
3.665193379905987481e+00 -7.828814674552744179e+01
3.675828020205689661e+00 -7.831094062594648619e+01
3.686524318205653294e+00 -7.832670672265221867e+01
3.697153293605794033e+00 -7.835535983961622719e+01
3.707806887605998636e+00 -7.838721078892731953e+01
3.718495563306048357e+00 -7.841310066817027291e+01
3.729299408506311586e+00 -7.845921022415892310e+01
3.739981291906221195e+00 -7.848815490460906119e+01
3.750554922006090752e+00 -7.851385568876266063e+01
3.761215114405731974e+00 -7.856832991536958843e+01
3.771923305105821633e+00 -7.859369698851581632e+01
3.782668294305658208e+00 -7.862968399934149488e+01
3.793414791505332229e+00 -7.867635329189316451e+01
3.804273013405368609e+00 -7.870410960296744918e+01
3.815062165605280775e+00 -7.873265303363325529e+01
3.825746314405458204e+00 -7.876983555978274865e+01
3.836595840705403049e+00 -7.881199604458319641e+01
3.847367671505264930e+00 -7.884039729182066480e+01
3.858122671405086468e+00 -7.887094669961456361e+01
3.868970290804877088e+00 -7.891098004707791347e+01
3.879698967905244267e+00 -7.892564829949330374e+01
3.890415500305225205e+00 -7.894952634983576445e+01
3.901218202505468469e+00 -7.899709121867597617e+01
3.912026671305643966e+00 -7.902433806292978602e+01
3.922695998305543608e+00 -7.903955655162626215e+01
3.933615406205801968e+00 -7.906902702949588502e+01
3.944495554706093365e+00 -7.910542155277792631e+01
3.955050673006239581e+00 -7.913282718406568961e+01
3.965709992106305037e+00 -7.915344590803513825e+01
3.976526143606393671e+00 -7.919318393711620274e+01
3.987252584206543382e+00 -7.922078855699750477e+01
3.998144005306485838e+00 -7.925220998042161114e+01
4.008954980706231019e+00 -7.927403277431957918e+01
4.019763026006097029e+00 -7.931117130468912535e+01
4.030573202605955530e+00 -7.933999055676798662e+01
4.041339230606084243e+00 -7.936307669424871847e+01
4.052209264906543318e+00 -7.938640793636248816e+01
4.063011536106744259e+00 -7.940629952700041372e+01
4.073856395806612518e+00 -7.942681335791687047e+01
4.084501679906809457e+00 -7.945483800064894808e+01
4.095271193306773583e+00 -7.948213390591196514e+01
4.106150310606809128e+00 -7.950149242501890967e+01
4.116914291506825307e+00 -7.953652111425722637e+01
4.127517738007070669e+00 -7.955311130331584479e+01
4.138221509106886131e+00 -7.957931399457541488e+01
4.149029095906959341e+00 -7.960929630141185953e+01
4.159946380307493641e+00 -7.964059418975220694e+01
4.170796089707435428e+00 -7.966743586125042498e+01
4.181547735907422236e+00 -7.968381729807069291e+01
4.192342903907490204e+00 -7.970729050357792289e+01
4.203293236107640496e+00 -7.972788706740284681e+01
4.214073205707648206e+00 -7.975147539906518546e+01
4.224992301607499279e+00 -7.977989610473977677e+01
4.235766178707593532e+00 -7.981620141388530953e+01
4.246570822707872672e+00 -7.985149581006064068e+01
4.257391646008095165e+00 -7.987318959872534663e+01
4.268208281008339711e+00 -7.990667700540522844e+01
4.279015133808206528e+00 -7.993860461789610383e+01
4.289802409707932362e+00 -7.997979798981505439e+01
4.300505284907953474e+00 -8.000718190474923119e+01
4.311254335808115457e+00 -8.003654007461291542e+01
4.322077653608002556e+00 -8.006128967010930353e+01
4.332821269508178474e+00 -8.007827176394502544e+01
4.343497815007820506e+00 -8.010319438122216695e+01
4.354280305307417720e+00 -8.013895988194356335e+01
4.365092572507665025e+00 -8.016587287496614067e+01
4.375718456507847520e+00 -8.018547477147578206e+01
4.386569551307302639e+00 -8.022201947867822014e+01
4.397251920707626383e+00 -8.025207432406003250e+01
4.407914396507506716e+00 -8.027452295148404460e+01
4.418798178307403290e+00 -8.029870849305666525e+01
4.429509147007455461e+00 -8.031894776617983212e+01
4.440267973307212124e+00 -8.033956001699759497e+01
4.451094287206728062e+00 -8.037019812944774344e+01
4.461911433106863001e+00 -8.042120091588641628e+01
4.472686615006904454e+00 -8.045773640205769084e+01
4.483338423406989293e+00 -8.047842637507044117e+01
4.494006530907259211e+00 -8.050438585594646668e+01
4.504779665407393274e+00 -8.052960355914058255e+01
4.515521031807260499e+00 -8.056313576834006085e+01
4.526129579807006920e+00 -8.057750540834055641e+01
4.536893015907336846e+00 -8.060465586133204852e+01
4.547722101707280196e+00 -8.064569635450432372e+01
4.558650108107226373e+00 -8.065435942466847052e+01
4.569504202007260041e+00 -8.068100913229936566e+01
4.580067366907251802e+00 -8.070698278111095192e+01
4.590671042307434391e+00 -8.073109272919757018e+01
4.601314089707372545e+00 -8.075202997769585522e+01
4.611863429007629023e+00 -8.077384271414246086e+01
4.622509456207626322e+00 -8.080476027813345752e+01
4.633015036007494203e+00 -8.083664838681639253e+01
4.643665591807481619e+00 -8.087187743457087663e+01
4.654372675807479709e+00 -8.089096226625275676e+01
4.664993641107382238e+00 -8.092327834812371634e+01
4.675569718507507133e+00 -8.095558184996482964e+01
4.686272570207539623e+00 -8.098837313286108497e+01
4.696880531407406245e+00 -8.100742657605177044e+01
4.707485190907131134e+00 -8.102517371475667574e+01
4.718197622007226144e+00 -8.104302549997019867e+01
4.728867469907015675e+00 -8.107634702678373628e+01
4.739595680207126627e+00 -8.111233004496183696e+01
4.750176157707075575e+00 -8.112865386569885118e+01
4.760882210107288515e+00 -8.115952390010265560e+01
4.771601754307078558e+00 -8.118135447980316144e+01
4.782262411907113098e+00 -8.120785046599601742e+01
4.792919448307344510e+00 -8.123637739719121953e+01
4.803611377407587035e+00 -8.127737817823597766e+01
4.814231309607643894e+00 -8.130741520787921672e+01
4.824949362107561868e+00 -8.132137463246534992e+01
4.835543561607788199e+00 -8.135012673678447470e+01
4.846125380707443142e+00 -8.138624280201742067e+01
4.856783615207467264e+00 -8.141236988712270772e+01
4.867404114707655438e+00 -8.143097604268760392e+01
4.878032631007509501e+00 -8.145537000754252688e+01
4.888747338407632093e+00 -8.148701402498288360e+01
4.899472256907630552e+00 -8.151437235120172886e+01
4.910144759107891055e+00 -8.154655351845708822e+01
4.920793803207687667e+00 -8.157526601835346014e+01
4.931567717307594023e+00 -8.160395023608201370e+01
4.942309345007646293e+00 -8.163573438506760738e+01
4.952937703407916281e+00 -8.166164775391609965e+01
4.963530692507918118e+00 -8.167739192720850383e+01
4.974128876307762681e+00 -8.171343097735964989e+01
4.984806698207940201e+00 -8.174112009892351693e+01
4.995426485707950448e+00 -8.175673017667583053e+01
5.006115984308056710e+00 -8.180336649789344960e+01
5.016764404608271555e+00 -8.182244949127421307e+01
5.027441789408159778e+00 -8.184520467078057493e+01
5.038152228108410569e+00 -8.186273952825681022e+01
5.048888667308249367e+00 -8.188611151145681788e+01
5.059582695308149525e+00 -8.190425795825208866e+01
5.070668173108141552e+00 -8.193645749710785253e+01
5.081487628108092736e+00 -8.195489878442576526e+01
5.092287310108202902e+00 -8.198955397970868830e+01
5.103063910607939846e+00 -8.202150643808366226e+01
5.113720813708164670e+00 -8.204762269030732114e+01
5.124377320907735012e+00 -8.207368959344817938e+01
5.135271097908267635e+00 -8.209993371189975164e+01
5.146062000108477363e+00 -8.212273544952837767e+01
5.156775101408518580e+00 -8.214646558083998684e+01
5.167384623408506350e+00 -8.217051038437358557e+01
5.177924954508837274e+00 -8.219791172858397488e+01
5.188520771308955837e+00 -8.222674684777419429e+01
5.199215595708938764e+00 -8.224764356117539421e+01
5.209912525009043449e+00 -8.228401667576314082e+01
5.220598942309071511e+00 -8.230349985182692762e+01
5.231289283709020133e+00 -8.232342619923352345e+01
5.241932736809131299e+00 -8.234693403795772326e+01
5.252456111809135741e+00 -8.237906589602275176e+01
5.263335199808915732e+00 -8.239708634684451738e+01
5.273989850008942604e+00 -8.242942755281131895e+01
5.284613854808679179e+00 -8.244594389738406903e+01
5.295568698509027783e+00 -8.246797723577361694e+01
5.306109742208855451e+00 -8.247927601369782735e+01
5.316646297109011599e+00 -8.250720495050528314e+01
5.327294232708749355e+00 -8.252328967721254571e+01
5.337824921208796702e+00 -8.256636175062449468e+01
5.348476569808869208e+00 -8.258997557754312879e+01
5.359100801209047304e+00 -8.260822330793362767e+01
5.369709865109191682e+00 -8.262381967535804961e+01
5.380274191509408332e+00 -8.264226650572842914e+01
5.390803796509521462e+00 -8.266584062751121564e+01
5.401435850309253439e+00 -8.268798607976901849e+01
5.412005300309215450e+00 -8.271125327021799478e+01
5.422525441509167266e+00 -8.272113824032990692e+01
5.432988356009460063e+00 -8.274447497497280324e+01
5.443604839009212881e+00 -8.276216884564593101e+01
5.454200435609104503e+00 -8.277834876663914088e+01
5.464793922509199042e+00 -8.279231781289561809e+01
5.475460821909105213e+00 -8.281028374058496411e+01
5.486047005509097296e+00 -8.283615785641180196e+01
5.496654985508993896e+00 -8.286634966806012415e+01
5.507256046509004577e+00 -8.288589983241115533e+01
5.517721019508654123e+00 -8.290914153077901005e+01
5.528355448008397843e+00 -8.293577119977844347e+01
5.538913929008364434e+00 -8.295350753799499444e+01
5.549512685108213716e+00 -8.297815996999008803e+01
5.560164768008371006e+00 -8.300588461788025540e+01
5.570855772508394921e+00 -8.302777928780338357e+01
5.581488002408663718e+00 -8.304066557810540417e+01
5.592075253408552271e+00 -8.306417048610173026e+01
5.602856980508573947e+00 -8.309464540599815052e+01
5.613595333208413862e+00 -8.311562546758128178e+01
5.624300097608253779e+00 -8.313995778025514483e+01
5.635017645808103381e+00 -8.316366600157034839e+01
5.645582677208255795e+00 -8.319235707918662115e+01
5.656198004108510702e+00 -8.320254020747719892e+01
5.666760021308616224e+00 -8.324028187682935709e+01
5.677463525608797745e+00 -8.326573774010735463e+01
5.688339359008703688e+00 -8.327900803904273630e+01
5.698944544208826457e+00 -8.330215495824572258e+01
5.709557160708828683e+00 -8.331895405857326864e+01
5.720183716308876676e+00 -8.333639362334393752e+01
5.730747546909308987e+00 -8.335272406624585528e+01
5.741399869609622009e+00 -8.338914098295745703e+01
5.752057829709803727e+00 -8.341653093712203315e+01
5.762534232209846508e+00 -8.344184762513825149e+01
5.773045449109718064e+00 -8.346455904817503324e+01
5.783597680009913589e+00 -8.348559214083108770e+01
5.794053110109570248e+00 -8.349730789161722555e+01
5.804785160009656941e+00 -8.352851079790448807e+01
5.815318848809885921e+00 -8.354981006102859453e+01
5.825945208609678794e+00 -8.357921107235711133e+01
5.836626689409652791e+00 -8.359701248256185124e+01
5.847479416109544914e+00 -8.361965973200049973e+01
5.858385761209707887e+00 -8.363416381426220880e+01
5.869239316809603757e+00 -8.364887014132595766e+01
5.880000396809642815e+00 -8.366863843943431789e+01
5.890865609209987142e+00 -8.369328886051434324e+01
5.901649233210124024e+00 -8.371824497926419895e+01
5.912418522309828006e+00 -8.374962866874288636e+01
5.923030755609936193e+00 -8.376291317570299100e+01
5.933719103509748294e+00 -8.379231051444692469e+01
5.944540215309588760e+00 -8.382803130342213649e+01
5.955266498409488740e+00 -8.384205629154820372e+01
5.966399792309421635e+00 -8.386345604420816358e+01
5.977301356009379063e+00 -8.388931500383810658e+01
5.988090930409059709e+00 -8.392587666626261012e+01
5.999076551109100208e+00 -8.395054171816732946e+01
6.009802626309040718e+00 -8.397423324587057891e+01
6.020548732508778755e+00 -8.398999920774271288e+01
6.031410268208746928e+00 -8.401377873456057443e+01
6.042081749409043745e+00 -8.404129020356030821e+01
6.053051416808813201e+00 -8.405750364374979711e+01
6.063942468208646019e+00 -8.408549205940170168e+01
6.074669986208606431e+00 -8.410386293844274519e+01
6.085501066308675711e+00 -8.413921910675233562e+01
6.096248412108600689e+00 -8.415142890063130210e+01
6.106898580108557795e+00 -8.416907686962501600e+01
6.117571893708922737e+00 -8.423225523924149627e+01
6.128314099908864776e+00 -8.425050145274005331e+01
6.139140670508360209e+00 -8.427887342677320248e+01
6.149822748808374762e+00 -8.430478906608944101e+01
6.160516017908287623e+00 -8.433220692232950455e+01
6.171037608908504168e+00 -8.435484957590324484e+01
6.181917045308409797e+00 -8.436957252814450214e+01
6.192627291108612653e+00 -8.438737365188833905e+01
6.203291902608830455e+00 -8.441312145637380127e+01
6.213993277408722982e+00 -8.444200558346615537e+01
6.224778268808774051e+00 -8.447211214910505817e+01
6.235441062908608778e+00 -8.449022910390959851e+01
6.246109295008613671e+00 -8.452851959226008205e+01
6.256676248508591165e+00 -8.454332619529375847e+01
6.267363412408640144e+00 -8.456090571487420959e+01
6.277980528208756184e+00 -8.458088516496171394e+01
6.288740641308673496e+00 -8.459324815074889159e+01
6.299447665408791863e+00 -8.461951921335398197e+01
6.310157751708687535e+00 -8.463439751578090409e+01
6.320876543108864709e+00 -8.464777404630719104e+01
6.331684387608715880e+00 -8.468322728747605765e+01
6.342426917708665179e+00 -8.471219811566894009e+01
6.353165959908562144e+00 -8.473700017096436454e+01
6.363831101508689692e+00 -8.476296192767058812e+01
6.374501696008862517e+00 -8.479479528737685712e+01
6.385361592508880690e+00 -8.481054340240919487e+01
6.396030556708748982e+00 -8.483980253777360758e+01
6.406765127608937682e+00 -8.486738321959963116e+01
6.417577821308884545e+00 -8.488540990762575689e+01
6.428203247208936766e+00 -8.491521156372115797e+01
6.438791727009079757e+00 -8.494762885900270533e+01
6.449292588408937377e+00 -8.497228534742525596e+01
6.459885761908974011e+00 -8.500342694876174221e+01
6.470441769808888743e+00 -8.502975962895311568e+01
6.480961945108904665e+00 -8.504816063171560359e+01
6.491496730808984594e+00 -8.509030585001859492e+01
6.501992047108878126e+00 -8.512475605039182369e+01
6.512770729108483536e+00 -8.514726666880262940e+01
6.523461749308552271e+00 -8.518388863262592281e+01
6.534020333008652592e+00 -8.520532945420816873e+01
6.544409346608782485e+00 -8.522372784420397807e+01
6.554965788908750035e+00 -8.524307201125340328e+01
6.565593713608604887e+00 -8.525899773500870538e+01
6.576172736708637778e+00 -8.528061685388766477e+01
6.586864288808738088e+00 -8.532084090368407203e+01
6.597441279308869255e+00 -8.534948844257050382e+01
6.607947718908763868e+00 -8.537932297640445256e+01
6.618595395009078786e+00 -8.540892819615871190e+01
6.629212044509221968e+00 -8.543546981907896054e+01
6.639622524609275267e+00 -8.545801515753271360e+01
6.650275295009093313e+00 -8.547512689024468102e+01
6.660852286108912779e+00 -8.549403088776534787e+01
6.671262367708860275e+00 -8.552764395503521655e+01
6.681973728409007940e+00 -8.555098606405532280e+01
6.692503024609303353e+00 -8.558650432971724342e+01
6.702855293309130325e+00 -8.561965303286092421e+01
6.713480679108897675e+00 -8.564508889422299376e+01
6.723993642208696997e+00 -8.567194149198044784e+01
6.734441244508349023e+00 -8.569974803929227392e+01
6.745061647408475025e+00 -8.572441433533442989e+01
6.755850544808401636e+00 -8.573853643130817659e+01
6.766488362008314716e+00 -8.576065865868807236e+01
6.777027499808499833e+00 -8.577361205231748897e+01
6.787530510608671186e+00 -8.578594710655166011e+01
6.798046194308514423e+00 -8.581198741564963939e+01
6.808513510808444025e+00 -8.583884890095933429e+01
6.818925034508249716e+00 -8.585622522310001159e+01
6.829430112908100980e+00 -8.586945066397446169e+01
6.839932196208299509e+00 -8.589093560115686898e+01
6.850332218408311746e+00 -8.590971859670193567e+01
6.860858323408654869e+00 -8.593631357963616324e+01
6.871334282708912333e+00 -8.596551328181512019e+01
6.881771687808788229e+00 -8.598358315463177348e+01
6.892397324608893427e+00 -8.600678447301741869e+01
6.902823081508985936e+00 -8.602334805875744905e+01
6.913308970408911236e+00 -8.604901995460085118e+01
6.924009196908808228e+00 -8.607881473922803650e+01
6.934416758408856296e+00 -8.609648273053558398e+01
6.944866439708841099e+00 -8.611856717997494570e+01
6.955251665708897413e+00 -8.613821942688477407e+01
6.965802671609139907e+00 -8.616330542910877455e+01
6.976174723009281209e+00 -8.619321670664685087e+01
6.986511927209032358e+00 -8.622334626332484220e+01
6.996998865208864160e+00 -8.624394471894795799e+01
7.007377750009086803e+00 -8.626481571344712052e+01
7.017639406709308858e+00 -8.629649132883714913e+01
7.028064760409227674e+00 -8.631134544231927919e+01
7.038420805409276504e+00 -8.632612367571182688e+01
7.048698981008973519e+00 -8.635045842055941989e+01
7.058975054308746166e+00 -8.636755382509426227e+01
7.069293766108666333e+00 -8.639083571744151868e+01
7.079638411008619236e+00 -8.640183448188545867e+01
7.089990374508708726e+00 -8.641082646624204244e+01
7.100412327908633969e+00 -8.645094782542764733e+01
7.110710065308796679e+00 -8.647055043190130164e+01
7.121021219208789610e+00 -8.648896027993387747e+01
7.131391949908905126e+00 -8.650570525742227801e+01
7.141659159809084834e+00 -8.653218285359540118e+01
7.152125088808938713e+00 -8.654979505661155770e+01
7.162482457909012723e+00 -8.657333021867610512e+01
7.172879344509295763e+00 -8.660437528630895088e+01
7.183218511309064525e+00 -8.662588286675260463e+01
7.193476598109262099e+00 -8.664701290279518275e+01
7.203782482209417637e+00 -8.667176037530535382e+01
7.214116066409263617e+00 -8.669424142273089728e+01
7.224802211209242486e+00 -8.672031673791335038e+01
7.235153279309026075e+00 -8.674619481708535318e+01
7.245514332108500710e+00 -8.675783662088909409e+01
7.256048254308554490e+00 -8.677849226395339599e+01
7.266392301008468557e+00 -8.679965184343055284e+01
7.276746850108298581e+00 -8.682105181126067350e+01
7.287333264508258246e+00 -8.684504876706168375e+01
7.297803605008027716e+00 -8.685630620689607895e+01
7.308237582708207114e+00 -8.687895033063144012e+01
7.318681154808182043e+00 -8.692041452239743649e+01
7.329085556407884283e+00 -8.694006916883131453e+01
7.339367722907780944e+00 -8.697211033727205631e+01
7.349817906708030257e+00 -8.699136355693156020e+01
7.360345166308325915e+00 -8.700988416713829565e+01
7.370798340808292437e+00 -8.702643870887490607e+01
7.381185929408673019e+00 -8.704046660382709888e+01
7.391528840008499301e+00 -8.705854085052939695e+01
7.401840133008919409e+00 -8.707767927285320297e+01
7.412283149808857274e+00 -8.709187607909896656e+01
7.422772129308896183e+00 -8.710775245611016260e+01
7.433113523408801271e+00 -8.714562047317483007e+01
7.443477319608694742e+00 -8.716492115302807520e+01
7.453950471708519210e+00 -8.718641956051844488e+01
7.464543553908893792e+00 -8.720141149774352129e+01
7.475270018208743927e+00 -8.722522317292265370e+01
7.486169168108739669e+00 -8.724962740184884069e+01
7.496942861108794709e+00 -8.725871492757933368e+01
7.507704555709118210e+00 -8.727782457506279457e+01
7.518517357309278282e+00 -8.729574218915001893e+01
7.529202298509294344e+00 -8.731870243233726114e+01
7.539837671409173936e+00 -8.734191044957456995e+01
7.550503931009103553e+00 -8.735922805203945529e+01
7.561317795609356907e+00 -8.739022988956979532e+01
7.572067152309327476e+00 -8.742009364696737350e+01
7.582591136609489801e+00 -8.746023228643093717e+01
7.593185203909605718e+00 -8.747901310686378906e+01
7.603712440209847045e+00 -8.750229203778822296e+01
7.614370967909477095e+00 -8.752372388372297962e+01
7.624783305109524179e+00 -8.754236040447771927e+01
7.635236886209101570e+00 -8.756812788257423108e+01
7.645918322009113588e+00 -8.759254141714032471e+01
7.656342133409074435e+00 -8.761736074648592876e+01
7.666917829209185520e+00 -8.763232041611654211e+01
7.677422123608735660e+00 -8.764954285326811600e+01
7.687986368108811419e+00 -8.766928113430557801e+01
7.698681578208748988e+00 -8.768914503946142247e+01
7.709242166108817074e+00 -8.771106975172381226e+01
7.719746005808795886e+00 -8.772912139789310970e+01
7.730284891008736281e+00 -8.775484604986827719e+01
7.740866283108735146e+00 -8.778293274817066560e+01
7.751556498809277329e+00 -8.781389367779046040e+01
7.762206029609035163e+00 -8.783371595799829379e+01
7.772878599508973529e+00 -8.785112970973420943e+01
7.783400381309003357e+00 -8.786812304691133590e+01
7.794039744508921785e+00 -8.790238732201805760e+01
7.804563367209179425e+00 -8.792439316828293272e+01
7.815244089909159086e+00 -8.795849257275730793e+01
7.825677253308715997e+00 -8.797879075552978634e+01
7.836123429508738525e+00 -8.800964936882635925e+01
7.846513591309177471e+00 -8.803479043694773054e+01
7.856978836308885938e+00 -8.805233151653428081e+01
7.867524595109083307e+00 -8.808091963888526266e+01
7.877987971409110557e+00 -8.810075267855975767e+01
7.888481974009240894e+00 -8.812570116290773115e+01
7.898954486309375689e+00 -8.814754531690419981e+01
7.909423866809598636e+00 -8.815766226292716112e+01
7.919924768209713584e+00 -8.817838794387826340e+01
7.930375949509857136e+00 -8.820004326168015041e+01
7.940812639909919923e+00 -8.821780607293734988e+01
7.951369694809988786e+00 -8.823982392331417657e+01
7.961853118509719884e+00 -8.825573341920582493e+01
7.972284880509524108e+00 -8.827000893981671936e+01
7.982872844109491162e+00 -8.828948777089017597e+01
7.993362457209380878e+00 -8.830349564741979407e+01
8.003848038209204319e+00 -8.831634857773727276e+01
8.014363313809312217e+00 -8.833998550457636156e+01
8.024740215109124719e+00 -8.835839219266287614e+01
8.035179556508911247e+00 -8.837210052579379749e+01
8.045534426108563508e+00 -8.839308345859505778e+01
8.055846268408753730e+00 -8.842761832886301931e+01
8.066329681608809921e+00 -8.845289887342414659e+01
8.076750399208952658e+00 -8.846780380766907115e+01
8.087140590808761687e+00 -8.848051268131976599e+01
8.097583607808736872e+00 -8.850229772725774069e+01
8.108024235009079206e+00 -8.851269463640987567e+01
8.118465979608973981e+00 -8.853248556776436828e+01
8.128809281809136422e+00 -8.855868691536542769e+01
8.139277662409307723e+00 -8.857682052314268617e+01
8.149698666309301842e+00 -8.859233561086649900e+01
8.159975174309568757e+00 -8.861471865613918908e+01
8.170408343609349089e+00 -8.865031048615526288e+01
8.180750436109221368e+00 -8.867488695202243321e+01
8.191141749609196054e+00 -8.870017094465633534e+01
8.201525896109190583e+00 -8.872329552118576146e+01
8.211903011909129191e+00 -8.873869037267020587e+01
8.222295032309022034e+00 -8.876496453843711265e+01
8.232688613709109759e+00 -8.878933836879232899e+01
8.242977072909345893e+00 -8.881280878635170950e+01
8.253184106909198903e+00 -8.883127042332156975e+01
8.263484103009153259e+00 -8.885612778389423738e+01
8.273859411909409545e+00 -8.886735198816052161e+01
8.284197213809385119e+00 -8.888524663769622691e+01
8.294462405109438663e+00 -8.890115954586133284e+01
8.304892898809294266e+00 -8.893550488497466233e+01
8.315243888709080267e+00 -8.896660615615766687e+01
8.325759242709185770e+00 -8.898806987847621031e+01
8.336293215809181589e+00 -8.900546541899184660e+01
8.346759109109246566e+00 -8.902503010389339977e+01
8.357183696509412840e+00 -8.904410118757262182e+01
8.367506342609004832e+00 -8.906090337070537544e+01
8.377895152708990878e+00 -8.908948432804700701e+01
8.388138371508885527e+00 -8.910629907942575301e+01
8.398484173308965239e+00 -8.913584913543809307e+01
8.408881444208882172e+00 -8.915824725316586807e+01
8.419121391609062144e+00 -8.917723426734553982e+01
8.429431370409250945e+00 -8.918859172615402997e+01
8.439836330309354651e+00 -8.922311758376270063e+01
8.450141709709189541e+00 -8.925180595264727401e+01
8.460483697709047846e+00 -8.927653985348061383e+01
8.470949493008953723e+00 -8.931561191792889076e+01
8.481312264309380566e+00 -8.933543500419686723e+01
8.491648981009287667e+00 -8.935278258449673672e+01
8.501968270909509684e+00 -8.938140369584898792e+01
8.512276754009484137e+00 -8.941435217165289373e+01
8.522622781109458145e+00 -8.945159138914932839e+01
8.533332150909378910e+00 -8.946825896368554254e+01
8.543876239409504691e+00 -8.948863772683822049e+01
8.554251228509551552e+00 -8.951123318883570334e+01
8.564689686609558095e+00 -8.951962044869203794e+01
8.575054143609282420e+00 -8.954646351061396103e+01
8.585546370109124581e+00 -8.955348055511038297e+01
8.595977878108879366e+00 -8.957948330690373950e+01
8.606498851208698397e+00 -8.961069637846028968e+01
8.616920228908771406e+00 -8.962818832242005840e+01
8.627455114908940459e+00 -8.964932173327541420e+01
8.638314481608551532e+00 -8.967432030062083470e+01
8.648669241008606789e+00 -8.968929191745570506e+01
8.659002103208392143e+00 -8.971378911782012722e+01
8.669464544508567627e+00 -8.972866590155476274e+01
8.679820066408675316e+00 -8.974118431354256131e+01
8.690383703808564064e+00 -8.976635958857615094e+01
8.701022667508464536e+00 -8.978864033198701122e+01
8.711630509008459811e+00 -8.981849672386231020e+01
8.722185868008697440e+00 -8.983230248147368968e+01
8.732636661008509549e+00 -8.984930881408807579e+01
8.743095510408704030e+00 -8.986324450262519292e+01
8.753565440808854348e+00 -8.988332992506323649e+01
8.763855455808833739e+00 -8.989983342439441572e+01
8.774288896408982907e+00 -8.991727555905117697e+01
8.784732284908972844e+00 -8.996171817987777786e+01
8.795154836208974203e+00 -8.997165510628596508e+01
8.805599045508861522e+00 -8.998946425428157170e+01
8.815976049108607882e+00 -9.002178860759445911e+01
8.826271466908270469e+00 -9.004059462572347172e+01
8.836704948808142390e+00 -9.005937813810845682e+01
8.847088406108317926e+00 -9.007490447151607782e+01
8.857620577608386725e+00 -9.009908257626413786e+01
8.868144051707949060e+00 -9.012646284993709855e+01
8.878595157607948707e+00 -9.014133505714823968e+01
8.889098393707957513e+00 -9.018743356616150209e+01
8.899566856108041435e+00 -9.020727250210254056e+01
8.910024151307656126e+00 -9.022792120229067336e+01
8.920353380907744878e+00 -9.024079275269772893e+01
8.930852812907946969e+00 -9.026599868196940690e+01
8.941448581107948712e+00 -9.029621433807265873e+01
8.951854066207513227e+00 -9.031795109112999853e+01
8.962313397407609017e+00 -9.033703134210803398e+01
8.972669317807572043e+00 -9.034833383988882360e+01
8.983183646807848532e+00 -9.037199697353415218e+01
8.993735079407899846e+00 -9.039623117014585318e+01
9.004173359307884539e+00 -9.040577542136357181e+01
9.014657038207650075e+00 -9.044375433241802398e+01
9.025113957307370427e+00 -9.046269789449391396e+01
9.035474188307208721e+00 -9.048443347361262568e+01
9.045888456807229971e+00 -9.050819496309540568e+01
9.056132807907479432e+00 -9.053536739436236758e+01
9.066398698707459403e+00 -9.056475329310403311e+01
9.076783890307529745e+00 -9.058100678222359647e+01
9.087134231607581825e+00 -9.059813562248925223e+01
9.097479958507376452e+00 -9.061633137047742537e+01
9.107807650107115904e+00 -9.063653082920527027e+01
9.118140964106661528e+00 -9.065142753325292801e+01
9.128394856306915273e+00 -9.066443391096106552e+01
9.138681414306834228e+00 -9.068520213178710776e+01
9.148827355706895759e+00 -9.070937416920500596e+01
9.159041289806593156e+00 -9.072764456594315163e+01
9.169289592106597553e+00 -9.075075962302611288e+01
9.179564391106561416e+00 -9.077578652302602791e+01
9.189824164106687121e+00 -9.079478472835221226e+01
9.200090759506755589e+00 -9.080806346102379223e+01
9.210454529406502999e+00 -9.084903956008483306e+01
9.220781378106536863e+00 -9.086170259783713732e+01
9.231167200306646947e+00 -9.089104135270822837e+01
9.241517670606659962e+00 -9.091429994101966372e+01
9.251857188906543072e+00 -9.093413476328791489e+01
9.262098078106319576e+00 -9.096142841372248711e+01
9.272414741006615557e+00 -9.099379061830487103e+01
9.282770038606662055e+00 -9.101234410414011222e+01
9.293077242206608801e+00 -9.103069084660344856e+01
9.303406040606390093e+00 -9.105129459746027010e+01
9.313661628306274309e+00 -9.107636604223746701e+01
9.323903433106293548e+00 -9.109481918916401355e+01
9.334243114506204364e+00 -9.112302739449650346e+01
9.344658701006242296e+00 -9.113767560954455860e+01
9.354928415806309516e+00 -9.116881886445239047e+01
9.365246938806226495e+00 -9.117693687425686733e+01
9.375678859206226790e+00 -9.119758937243356911e+01
9.385964679805960387e+00 -9.121606819025893742e+01
9.396289791306088546e+00 -9.122703906071738800e+01
9.406743301005816349e+00 -9.124191053878055868e+01
9.416956986805924856e+00 -9.125599012955498779e+01
9.427261477005751900e+00 -9.127744763681253914e+01
9.437705389205499173e+00 -9.129320016895631795e+01
9.448080751605242966e+00 -9.132043796890410192e+01
9.458430517805268778e+00 -9.133896593876291092e+01
9.468876390105771534e+00 -9.136076503437406870e+01
9.479359954705532942e+00 -9.138957556230731427e+01
9.489676465705489505e+00 -9.140210975776173541e+01
9.500167574705475459e+00 -9.142851981004005779e+01
9.510719685605725005e+00 -9.146534865281464022e+01
9.521302590005536359e+00 -9.148769667352365786e+01
9.531891473505600842e+00 -9.151127944845021034e+01
9.542352083705514687e+00 -9.153037080697507122e+01
9.552756475405335124e+00 -9.154142403878417156e+01
9.563181776505299325e+00 -9.155774646217284385e+01
9.573634586805260582e+00 -9.159371197029908274e+01
9.584130458105089900e+00 -9.161094270673800111e+01
9.594525401505332951e+00 -9.164172206028618461e+01
9.604948839105587055e+00 -9.166725511529742221e+01
9.615564368705474152e+00 -9.169423721570419161e+01
9.625988464205468276e+00 -9.171220098292161538e+01
9.636390889605745969e+00 -9.172861408333976385e+01
9.646856055005773811e+00 -9.175514529049641510e+01
9.657465589605827461e+00 -9.177233169595658069e+01
9.667850207005875163e+00 -9.178611516904618384e+01
9.678353184405722232e+00 -9.180022929863659442e+01
9.689575534705749504e+00 -9.182033828180108515e+01
9.700069644905834565e+00 -9.184105400098607674e+01
9.710329577905920218e+00 -9.185556893960480807e+01
9.720756317405999880e+00 -9.188134599062169627e+01
9.731278724406166702e+00 -9.190701133308013482e+01
9.741661628906301829e+00 -9.192980594961304064e+01
9.752017780706065508e+00 -9.194717414566055425e+01
9.762411459606289199e+00 -9.198181456377122345e+01
9.772865663106797385e+00 -9.200399212505342916e+01
9.783147648506773209e+00 -9.202122497724278105e+01
9.793416229206801660e+00 -9.204247865265594442e+01
9.803828648906669940e+00 -9.206255784394599573e+01
9.814108400106695385e+00 -9.207361018884296300e+01
9.824392423906697758e+00 -9.209540682254815636e+01
9.834733762406711932e+00 -9.211149983422095033e+01
9.844939791306831722e+00 -9.213300456100702718e+01
9.855133299306961803e+00 -9.216422879612919417e+01
9.865398404907185892e+00 -9.217687034486127118e+01
9.875601827907344088e+00 -9.218724455687885211e+01
9.885830128407228301e+00 -9.220260927413059449e+01
9.896026204307124985e+00 -9.222053540364952084e+01
9.906231355607053146e+00 -9.223505750423683480e+01
9.916433021007376780e+00 -9.225456980549763841e+01
9.926617446407302481e+00 -9.226765666871131089e+01
9.936944893907346810e+00 -9.229137940001774609e+01
9.947211204007285090e+00 -9.230302996080938271e+01
9.957644306407461343e+00 -9.232424020758651295e+01
9.967951386906925393e+00 -9.235055700406715573e+01
9.978184857007097008e+00 -9.236647491739520888e+01
9.988501041407285896e+00 -9.237927340246154984e+01
9.998797853507165101e+00 -9.239221771279656537e+01
1.000915708040706242e+01 -9.241179902909127009e+01
1.001945706490697141e+01 -9.243554297450347690e+01
1.002984380960694999e+01 -9.245372428690919264e+01
1.004018719970669693e+01 -9.248053094190666457e+01
1.005043312380690779e+01 -9.250920817970721544e+01
1.006079139190702598e+01 -9.252625923559959631e+01
1.007114518130704184e+01 -9.254985369552778707e+01
1.008142027810695929e+01 -9.257399493111631728e+01
1.009171429700695732e+01 -9.259320469924237784e+01
1.010202144290682291e+01 -9.260673687941320509e+01
1.011224320700666546e+01 -9.261644665538030097e+01
1.012267717070656659e+01 -9.263880441912668573e+01
1.013307781360664350e+01 -9.266060276773465887e+01
1.014352399040651598e+01 -9.268739706953550694e+01
1.015388286290656694e+01 -9.271438126120821721e+01
1.016429651590645378e+01 -9.274516806581530659e+01
1.017470131050707138e+01 -9.276096322085879819e+01
1.018507242320700001e+01 -9.277329709021029203e+01
1.019551791750682312e+01 -9.279247153029032802e+01
1.020580139620703264e+01 -9.280740529235406200e+01
1.021612184810699198e+01 -9.281812276636620140e+01
1.022640109680714282e+01 -9.285064941603101829e+01
1.023665061490709860e+01 -9.286712302511232053e+01
1.024702544340700605e+01 -9.288680884716535502e+01
1.025737777170714971e+01 -9.291313502362034171e+01
1.026762776750691408e+01 -9.292173485726128490e+01
1.027799172730703070e+01 -9.293635745730396991e+01
1.028833840880729866e+01 -9.295078516976484195e+01
1.029863067310729541e+01 -9.297727087337810303e+01
1.030897281170732427e+01 -9.299256678423188305e+01
1.031928882880706944e+01 -9.300954340542007515e+01
1.032946067580717120e+01 -9.304093268460903232e+01
1.033983160790704758e+01 -9.306251938210940011e+01
1.035006462780703274e+01 -9.308658252809389921e+01
1.036026692050688069e+01 -9.311067675759888118e+01
1.037041627140692057e+01 -9.313403432699249151e+01
1.038065697580721647e+01 -9.316354080003436877e+01
1.039096032500700595e+01 -9.317905074945984722e+01
1.040125067960713423e+01 -9.319785444314879896e+01
1.041162856560694294e+01 -9.321854580930560985e+01
1.042197782600697664e+01 -9.323404110957136481e+01
1.043237647650702549e+01 -9.326977895678791697e+01
1.044277402000683708e+01 -9.328461857918266276e+01
1.045312330680661717e+01 -9.331029977724172397e+01
1.046351463120657321e+01 -9.334646465281596761e+01
1.047393315970662719e+01 -9.336337505880649701e+01
1.048420563370688186e+01 -9.337765428270738255e+01
1.049453961070669372e+01 -9.339480672600925004e+01
1.050477738970664987e+01 -9.341156737749847139e+01
1.051506362120678695e+01 -9.342327809040382647e+01
1.052531610720673250e+01 -9.343995751466084698e+01
1.053566621870671227e+01 -9.344878237260044784e+01
1.054607129150643274e+01 -9.346221276780637766e+01
1.055637183370643939e+01 -9.347650215745103708e+01
1.056674454330616086e+01 -9.349513476981249482e+01
1.057729037010650686e+01 -9.351567729277901719e+01
1.058766409700662336e+01 -9.353151212620025490e+01
1.059801891570674215e+01 -9.356352784208189632e+01
1.060838311090674146e+01 -9.359090194565072807e+01
1.061872565750690534e+01 -9.362010268537066793e+01
1.062905924630682009e+01 -9.364744895809528202e+01
1.063941067440675425e+01 -9.366312753509309630e+01
1.064980414060702252e+01 -9.367196846808573696e+01
1.066041845730734572e+01 -9.370916702785132202e+01
1.067077212210754134e+01 -9.373793211258355029e+01
1.068134209280778180e+01 -9.375828480587810532e+01
1.069179877000777878e+01 -9.377026703577296018e+01
1.070209035240798201e+01 -9.378524479839528283e+01
1.071256005950821688e+01 -9.381256509225565310e+01
1.072289046570825022e+01 -9.383053618570814081e+01
1.073323537930800420e+01 -9.384998358131107921e+01
1.074364617920801024e+01 -9.386525181945927443e+01
1.075395289220770501e+01 -9.388730117785492268e+01
1.076432193750763133e+01 -9.390227369223310916e+01
1.077470487510769637e+01 -9.391483173995852951e+01
1.078498721080781664e+01 -9.393117350678261346e+01
1.079540667190765113e+01 -9.394209296423477440e+01
1.080571164890763036e+01 -9.396159915194557755e+01
1.081605442230754832e+01 -9.399563100280236938e+01
1.082632333460762908e+01 -9.401316174513247859e+01
1.083659397570752780e+01 -9.402351667227191001e+01
1.084711620140743626e+01 -9.405120841903968198e+01
1.085762701230771832e+01 -9.406326250936834299e+01
1.086803782670767227e+01 -9.409476466318349708e+01
1.087838390430755631e+01 -9.412745658315564867e+01
1.088876524420794922e+01 -9.415092741417647915e+01
1.089919210610820066e+01 -9.418116762239522188e+01
1.090955750880844199e+01 -9.419832064436160124e+01
1.092007403370825003e+01 -9.422347552815513438e+01
1.093054316060806563e+01 -9.423234394598259200e+01
1.094092027940807732e+01 -9.424472181737317555e+01
1.095135281030816721e+01 -9.427194677698608416e+01
1.096170797730816560e+01 -9.428856270162782494e+01
1.097209033730808159e+01 -9.432048613374705326e+01
1.098246823920817938e+01 -9.434782765745023880e+01
1.099291501710804120e+01 -9.436263732503354618e+01
1.100325552420789599e+01 -9.436916639952843866e+01
1.101367589490792298e+01 -9.438703883830865493e+01
1.102405025100780733e+01 -9.439613049658144917e+01
1.103439700040771854e+01 -9.442355415919635675e+01
1.104474967820751807e+01 -9.444493139382730362e+01
1.105504959540744458e+01 -9.446260667811539236e+01
1.106544716710752674e+01 -9.448482156085037786e+01
1.107595309920736959e+01 -9.451336152557257719e+01
1.108649057540740657e+01 -9.453641398241634874e+01
1.109688357350727550e+01 -9.456682949084600409e+01
1.110730309260743809e+01 -9.459283559419034759e+01
1.111761122860744067e+01 -9.460902986258172120e+01
1.112815387130746103e+01 -9.463825474628312406e+01
1.113865053640746616e+01 -9.465732355162863598e+01
1.114901815990730327e+01 -9.467367284400127403e+01
1.115942116850737875e+01 -9.469748985246599204e+01
1.116980311060734365e+01 -9.471924214682044862e+01
1.118010264000732690e+01 -9.474596679271731148e+01
1.119047885980761059e+01 -9.475965358625494162e+01
1.120095806220755108e+01 -9.478586185208428105e+01
1.121129868630772464e+01 -9.480396697079041246e+01
1.122177294830801131e+01 -9.482686751545850257e+01
1.123209199580779760e+01 -9.484853682872650893e+01
1.124245743870796588e+01 -9.488754922960693250e+01
1.125271538010800221e+01 -9.489982377147701698e+01
1.126315869670791514e+01 -9.492534257241651119e+01
1.127362745260797361e+01 -9.494416634066524807e+01
1.128405077780788091e+01 -9.496508187844557369e+01
1.129445088010785625e+01 -9.497918498965384515e+01
1.130480669330789922e+01 -9.499743596666297663e+01
1.131511221180777760e+01 -9.502187126437686970e+01
1.132537138710738311e+01 -9.503640685152154788e+01
1.133581342320771412e+01 -9.505733797923967643e+01
1.134614273230761938e+01 -9.507368386296825236e+01
1.135655272570751073e+01 -9.508306532958792445e+01
1.136711935100758808e+01 -9.509836873732668039e+01
1.137744526640805987e+01 -9.512240346305512162e+01
1.138775580280796795e+01 -9.513942222780785585e+01
1.139814903220787734e+01 -9.514913172378335560e+01
1.140850666050782891e+01 -9.516675290573149937e+01
1.141896748830793129e+01 -9.519891279574963505e+01
1.142930169690794173e+01 -9.522664613001397527e+01
1.143964795820797420e+01 -9.523469894067895325e+01
1.145001620280791776e+01 -9.524970564659864181e+01
1.146026784040796898e+01 -9.527260949514996469e+01
1.147070921950796496e+01 -9.528695437156690673e+01
1.148098563690791707e+01 -9.531258461595690790e+01
1.149132001770785294e+01 -9.533893005042406799e+01
1.150177548150770157e+01 -9.536030553585042924e+01
1.151209423310756108e+01 -9.538520977459134542e+01
1.152243919440768494e+01 -9.539482173913009433e+01
1.153284559120780628e+01 -9.541375563390054992e+01
1.154329514280784608e+01 -9.544930004625197739e+01
1.155374942110794656e+01 -9.548017508120949515e+01
1.156411526980786064e+01 -9.550194222170483727e+01
1.157447347980789054e+01 -9.552188824777218201e+01
1.158484436930790551e+01 -9.553899712245151932e+01
1.159520074160788461e+01 -9.556669922432755016e+01
1.160564160110811471e+01 -9.557927000673107898e+01
1.161611464880798117e+01 -9.559064347473093903e+01
1.162651142700804385e+01 -9.560883609673955164e+01
1.163687896000791611e+01 -9.562596947581990037e+01
1.164722923440810298e+01 -9.564460585014992944e+01
1.165759272930821489e+01 -9.565622545132184484e+01
1.166804025320803362e+01 -9.568192300279274320e+01
1.167863027310805002e+01 -9.569126246187144602e+01
1.168933765630763055e+01 -9.572937336979278200e+01
1.169974260180778991e+01 -9.574955675230562235e+01
1.171028432210815673e+01 -9.576796962361596854e+01
1.172066908510770489e+01 -9.579272346567304908e+01
1.173106495730756649e+01 -9.581115472719980630e+01
1.174151758610770813e+01 -9.582928767718064478e+01
1.175196157170793221e+01 -9.584165089399863291e+01
1.176223213330768225e+01 -9.585822184719620509e+01
1.177258677000774512e+01 -9.586793841499097368e+01
1.178280735650772115e+01 -9.587761274556407898e+01
1.179311784360769977e+01 -9.589408069837696758e+01
1.180349555800772166e+01 -9.590841614016827066e+01
1.181385089570811431e+01 -9.591780223351213408e+01
1.182437296040815511e+01 -9.592909167427362149e+01
1.183471739310812154e+01 -9.595374941620367792e+01
1.184515547620828713e+01 -9.596751840104211340e+01
1.185555782090829346e+01 -9.599050394471950653e+01
1.186595112110819272e+01 -9.601053560285144783e+01
1.187649227760799953e+01 -9.602643866889627589e+01
1.188695197690806182e+01 -9.603463831598114098e+01
1.189742446410776289e+01 -9.605452029469965680e+01
1.190780375360763443e+01 -9.606662421561034648e+01
1.191810612310738904e+01 -9.608747469941722841e+01
1.192843781210765997e+01 -9.611587903971941671e+01
1.193874089700758034e+01 -9.613266067303348450e+01
1.194897973250763812e+01 -9.614420291687656572e+01
1.195923183090741659e+01 -9.616282937169397371e+01
1.196944288240754872e+01 -9.618120274604507358e+01
1.197968497330756144e+01 -9.620152254567651084e+01
1.198988596690776376e+01 -9.621115555383502738e+01
1.200019366560777989e+01 -9.623788311624687708e+01
1.201044674380758615e+01 -9.625262779652187817e+01
1.202077768380775957e+01 -9.626580226164131204e+01
1.203108368180781973e+01 -9.629597659250342190e+01
1.204139441690750978e+01 -9.631232552080851406e+01
1.205172843370724856e+01 -9.635106535686561813e+01
1.206203568730704312e+01 -9.636865513365174252e+01
1.207226907010713823e+01 -9.637982177602378897e+01
1.208267889830707098e+01 -9.639631889898964801e+01
1.209294306160633070e+01 -9.640697218371046517e+01
1.210333817960601799e+01 -9.643050500529105307e+01
1.211373651910585281e+01 -9.644699881892282178e+01
1.212403116210592557e+01 -9.646365934082106719e+01
1.213458719360599147e+01 -9.648990282941902308e+01
1.214509121930607272e+01 -9.650334091931237879e+01
1.215552376970613935e+01 -9.652249134681316889e+01
1.216593115450628559e+01 -9.654888161974703564e+01
1.217620038830672158e+01 -9.656038289617868031e+01
1.218639856160718260e+01 -9.657743404516720886e+01
1.219679921850728377e+01 -9.660193639333940041e+01
1.220708653470708427e+01 -9.661736662732985792e+01
1.221729301990729333e+01 -9.663372114334953267e+01
1.222763274270738165e+01 -9.664742232693167523e+01
1.223785186820746063e+01 -9.666014065744612083e+01
1.224827939180732450e+01 -9.668307593986006054e+01
1.225853765630732717e+01 -9.670164996054316475e+01
1.226872283570726196e+01 -9.671196508397167690e+01
1.227914796340711590e+01 -9.673063485887558954e+01
1.228945128110719942e+01 -9.674461908304726876e+01
1.229988115980737362e+01 -9.677080614906171263e+01
1.231029749220751945e+01 -9.679865983050093803e+01
1.232069713060755234e+01 -9.681768665821516606e+01
1.233110922500774898e+01 -9.683670336382647292e+01
1.234141525850739640e+01 -9.685612646142806170e+01
1.235197131950739902e+01 -9.686625246504482334e+01
1.236241122550724114e+01 -9.688636137855668551e+01
1.237275990540711135e+01 -9.690006688766109733e+01
1.238327690660706537e+01 -9.693274734828298733e+01
1.239359340980722379e+01 -9.695203044430687100e+01
1.240405935450710828e+01 -9.697756720544951747e+01
1.241458834670710765e+01 -9.699483048944246377e+01
1.242493883100709517e+01 -9.701572566041619439e+01
1.243546889660685473e+01 -9.702707830446618686e+01
1.244593618590644191e+01 -9.704669413071384554e+01
1.245642856210635863e+01 -9.706720357691627044e+01
1.246693162150633327e+01 -9.708519732413751058e+01
1.247738597800612581e+01 -9.710161521572021570e+01
1.248787712450602783e+01 -9.711583725939655665e+01
1.249847801880599363e+01 -9.713349508754535577e+01
1.250899677310640357e+01 -9.715064654697829383e+01
1.251934829150641448e+01 -9.716204929586002947e+01
1.252974492520641192e+01 -9.717979008698134180e+01
1.254008325670661961e+01 -9.720206394749531853e+01
1.255050900180652462e+01 -9.722094563662422217e+01
1.256104702930645622e+01 -9.725090161751532492e+01
1.257182957040641469e+01 -9.726464782672681508e+01
1.258239195980644176e+01 -9.727845744314055310e+01
1.259283376160619916e+01 -9.728981280550092947e+01
1.260322927550611816e+01 -9.730846291017724070e+01
1.261365393560590498e+01 -9.733130817457754347e+01
1.262404725710588771e+01 -9.735043231747764025e+01
1.263450877110587811e+01 -9.735919747173842609e+01
1.264488299630588131e+01 -9.737503699967720650e+01
1.265529586740577450e+01 -9.738171948345309659e+01
1.266569291500587724e+01 -9.740103626032325224e+01
1.267621568030596890e+01 -9.742511972100483320e+01
1.268674978550615684e+01 -9.744988118452047843e+01
1.269733963710611313e+01 -9.747548056871441702e+01
1.270799447740636978e+01 -9.748498008261692860e+01
1.271867370880624648e+01 -9.751246415576250115e+01
1.272943688710617138e+01 -9.754842449506421076e+01
1.274008267980631537e+01 -9.756206371780153574e+01
1.275082921960618876e+01 -9.758650786185144455e+01
1.276153117760621036e+01 -9.760226823047861444e+01
1.277225097440615365e+01 -9.762585292521934832e+01
1.278297324590589845e+01 -9.764555660853770291e+01
1.279371875550595838e+01 -9.765990678062051700e+01
1.280439040140623241e+01 -9.767855360216510974e+01
1.281500961890624879e+01 -9.769697196066945821e+01
1.282565781790625614e+01 -9.772405325087095207e+01
1.283637686580615522e+01 -9.774136192114161759e+01
1.284698535750646364e+01 -9.775688079159166932e+01
1.285749485770648981e+01 -9.776171175975859740e+01
1.286815665210630222e+01 -9.777069869154705373e+01
1.287871781460622778e+01 -9.778049880391584736e+01
1.288931367030632202e+01 -9.778953355153353755e+01
1.289992110670664793e+01 -9.780883575838581123e+01
1.291055056500639964e+01 -9.783400643797635610e+01
1.292117516650629305e+01 -9.785139956308496778e+01
1.293171166700643582e+01 -9.786006857718776075e+01
1.294236108500640547e+01 -9.787835914834323603e+01
1.295279260440671010e+01 -9.788835650038660674e+01
1.296322488670624296e+01 -9.791725845222552493e+01
1.297383050110620317e+01 -9.793046141366338020e+01
1.298432084120628716e+01 -9.795169900776377858e+01
1.299505571030628026e+01 -9.796925983911724245e+01
1.300547382270588948e+01 -9.797676175988389957e+01
1.301594499770576974e+01 -9.799552888434905640e+01
1.302651643430555417e+01 -9.800857562575532711e+01
1.303706891430561576e+01 -9.803333509651820066e+01
1.304753861920573499e+01 -9.806288070700816206e+01
1.305812445150597512e+01 -9.808395738817316101e+01
1.306866148900598112e+01 -9.809817749906741824e+01
1.307911026890601036e+01 -9.812195979933419210e+01
1.308952324500625153e+01 -9.813888948747629115e+01
1.309994205500645492e+01 -9.815110075923425370e+01
1.311033932350612119e+01 -9.817123149802134208e+01
1.312082283450621034e+01 -9.818125607714603120e+01
1.313133005910631823e+01 -9.819579017480882044e+01
1.314174878670641888e+01 -9.820615849548752863e+01
1.315218007980648096e+01 -9.822366919899047844e+01
1.316284058150642089e+01 -9.823006657692673116e+01
1.317343201960616739e+01 -9.827063924028317388e+01
1.318421807920633171e+01 -9.828996637469344932e+01
1.319473595070630267e+01 -9.831203608698589846e+01
1.320517153980628677e+01 -9.833381084841502684e+01
1.321571750940623247e+01 -9.834668250026199132e+01
1.322615368640621725e+01 -9.836428614339496335e+01
1.323671874210644361e+01 -9.838436358622229250e+01
1.324710456960644933e+01 -9.840269242645413783e+01
1.325744126450626581e+01 -9.842448167296460326e+01
1.326798321340628739e+01 -9.844591417119158905e+01
1.327845907800632475e+01 -9.846404860456102881e+01
1.328891989490657366e+01 -9.847207595594869645e+01
1.329931615910680343e+01 -9.848645933189052926e+01
1.330972760360674023e+01 -9.849997124878458976e+01
1.332018314440692563e+01 -9.850448128312339691e+01
1.333053826380721851e+01 -9.852520678793540299e+01
1.334120377630696375e+01 -9.853985140515396779e+01
1.335183753410702501e+01 -9.856104661227530528e+01
1.336260483080702954e+01 -9.858104853251768418e+01
1.337317672690706161e+01 -9.859827895445114621e+01
1.338374709390696182e+01 -9.861938009947996875e+01
1.339432787090702348e+01 -9.863799322911967238e+01
1.340486523960695919e+01 -9.864377248117129682e+01
1.341544552440664084e+01 -9.866473850196541662e+01
1.342606095560669210e+01 -9.867434659353550330e+01
1.343650919390650600e+01 -9.870129086939631691e+01
1.344689884380656153e+01 -9.872285808164039622e+01
1.345752804370671996e+01 -9.874877267521667079e+01
1.346795488070674551e+01 -9.876973786426351865e+01
1.347837164210661776e+01 -9.878555436177589399e+01
1.348880953750653156e+01 -9.881026577689033275e+01
1.349922177090675746e+01 -9.883672011721861850e+01
1.350969565110678694e+01 -9.884593731302031472e+01
1.352014336150690532e+01 -9.885782467702925658e+01
1.353050773490697622e+01 -9.887903082727935100e+01
1.354094034790687751e+01 -9.889697210528467508e+01
1.355131786160710661e+01 -9.891775283935015750e+01
1.356160185140700492e+01 -9.892628620297075770e+01
1.357185627450715870e+01 -9.894078042699287323e+01
1.358224162980746463e+01 -9.896479609451640158e+01
1.359253046230711526e+01 -9.899333004423905891e+01
1.360280757250725436e+01 -9.901368716274188841e+01
1.361320576550733108e+01 -9.902913374434848492e+01
1.362353831790730041e+01 -9.905018303233377708e+01
1.363382593570687717e+01 -9.907287974366397520e+01
1.364442378650691090e+01 -9.908483606048716297e+01
1.365481436310672692e+01 -9.910992554005702004e+01
1.366524147460659400e+01 -9.913529995607657952e+01
1.367567817100679406e+01 -9.915279121571144572e+01
1.368618338410710145e+01 -9.918064142164942609e+01
1.369674436090725145e+01 -9.919856202356700692e+01
1.370711893000726000e+01 -9.921216617244172653e+01
1.371755395670726330e+01 -9.922814732924345549e+01
1.372809547460733803e+01 -9.925165379799622656e+01
1.373859967650753866e+01 -9.927113614607365832e+01
1.374928981150780416e+01 -9.930321906421777101e+01
1.376002000040762674e+01 -9.932011254688029567e+01
1.377058752490755111e+01 -9.933498646511336005e+01
1.378122177070742360e+01 -9.938001344877781662e+01
1.379177544720735682e+01 -9.939457697991413454e+01
1.380226310560728464e+01 -9.941823246923222257e+01
1.381282003510738221e+01 -9.943739693679108882e+01
1.382344056580759606e+01 -9.945264522048373124e+01
1.383389144590755038e+01 -9.946757471318576904e+01
1.384449385520761133e+01 -9.948383835116918306e+01
1.385491530570765839e+01 -9.949246366348322113e+01
1.386541327180765926e+01 -9.950560856972165880e+01
1.387599453960750395e+01 -9.953279830037590159e+01
1.388678547370752447e+01 -9.955212850589386164e+01
1.389787647970765860e+01 -9.957483403502621400e+01
1.390852162160784289e+01 -9.959275867411517424e+01
1.391903872950800825e+01 -9.960359125523029888e+01
1.392947530340784468e+01 -9.962613404902005243e+01
1.393982637500766941e+01 -9.965384276648471484e+01
1.395039688260800759e+01 -9.966623441618447998e+01
1.396093265640826964e+01 -9.968854116156533962e+01
1.397137357550845138e+01 -9.970184911850739695e+01
1.398181385350841843e+01 -9.972182819069224990e+01
1.399224461200827285e+01 -9.973164548445001287e+01
1.400274962950827629e+01 -9.975019848170992987e+01
1.401314300320800044e+01 -9.976725451897672770e+01
1.402341286120801023e+01 -9.977436192518931080e+01
1.403386484790802946e+01 -9.979125065679383511e+01
1.404427668280778008e+01 -9.980803444667765234e+01
1.405490300020779770e+01 -9.982531290444980243e+01
1.406575372080777697e+01 -9.986029535470321150e+01
1.407612372340799745e+01 -9.986949140352359677e+01
1.408657998170800418e+01 -9.989572403049214699e+01
1.409709162370795354e+01 -9.990333518755649322e+01
1.410748749620791997e+01 -9.991250446411743269e+01
1.411798725410791278e+01 -9.992415793902998189e+01
1.412831730250802664e+01 -9.994499240430408804e+01
1.413868738270786807e+01 -9.996686195013322163e+01
1.414916016520779429e+01 -9.998956362586959301e+01
1.415969310690792682e+01 -1.000080478656290808e+02
1.417041350000791411e+01 -1.000233695831218483e+02
1.418096887130792005e+01 -1.000365606004798735e+02
1.419171359830786727e+01 -1.000542032346938583e+02
1.420239077510788128e+01 -1.000703676719182340e+02
1.421293567540776870e+01 -1.001000701036018512e+02
1.422339210120797759e+01 -1.001229468403979581e+02
1.423387947100799167e+01 -1.001409728731225499e+02
1.424433233680829325e+01 -1.001556710174326525e+02
1.425470845940844278e+01 -1.001716147293900860e+02
1.426523178040829443e+01 -1.001852817968104290e+02
1.427564878840831852e+01 -1.001901451507889362e+02
1.428631987720819652e+01 -1.002155150693297401e+02
1.429697503320850593e+01 -1.002256050484994319e+02
1.430752688870840394e+01 -1.002600467141529350e+02
1.431819825970867477e+01 -1.002860842645491175e+02
1.432873819180863428e+01 -1.003078715499698035e+02
1.433928810130880649e+01 -1.003217773359291698e+02
1.434994387880911049e+01 -1.003335546943833805e+02
1.436051055860927406e+01 -1.003477632661141286e+02
1.437107541370921737e+01 -1.003657835697556209e+02
1.438180914130865595e+01 -1.003754667519044830e+02
1.439232082120852851e+01 -1.003932279276833981e+02
1.440283596920828657e+01 -1.004103749175629900e+02
1.441330322220863458e+01 -1.004317910817372592e+02
1.442370660350852063e+01 -1.004461524962971026e+02
1.443426420620866679e+01 -1.004714791843023107e+02
1.444494333580873935e+01 -1.004898794623984770e+02
1.445551297280884384e+01 -1.005064135602528523e+02
1.446604028310857792e+01 -1.005241771712096011e+02
1.447647675040828652e+01 -1.005337464214963319e+02
1.448710000960807598e+01 -1.005574033984886597e+02
1.449765754950808194e+01 -1.005750588697705723e+02
1.450810240160805265e+01 -1.005834755329004508e+02
1.451854994760807926e+01 -1.005920478173456445e+02
1.452900811980799389e+01 -1.006009776324737004e+02
1.453935033890780915e+01 -1.006113644783020931e+02
1.454980532330761278e+01 -1.006236937435766521e+02
1.456027705550770079e+01 -1.006319620304858518e+02
1.457077483600784795e+01 -1.006526568880218662e+02
1.458130831790776938e+01 -1.006701848239448793e+02
1.459180241460769523e+01 -1.006933280894897393e+02
1.460229189680778994e+01 -1.007153537391634757e+02
1.461271502330805561e+01 -1.007503628713910473e+02
1.462309148660799352e+01 -1.007676352137094966e+02
1.463347702280786322e+01 -1.007971524986288898e+02
1.464382108790765713e+01 -1.008134423116545975e+02
1.465423053720763313e+01 -1.008376278983064367e+02
1.466448533280758326e+01 -1.008482148366419153e+02
1.467486418550773308e+01 -1.008734407264944792e+02
1.468519467630792441e+01 -1.008908776966077028e+02
1.469556029020800381e+01 -1.009010617725235335e+02
1.470616675270828821e+01 -1.009261012421749939e+02
1.471665509950821082e+01 -1.009459779944882456e+02
1.472715715870833719e+01 -1.009687801455133354e+02
1.473812415320814395e+01 -1.009779937859980521e+02
1.474865286350808447e+01 -1.009996555022365783e+02
1.475921327460797627e+01 -1.010166631186108077e+02
1.476976729760809448e+01 -1.010389964050592226e+02
1.478030476810821803e+01 -1.010493288168420776e+02
1.479077800770827977e+01 -1.010623453142340935e+02
1.480128317260838422e+01 -1.010986229305519828e+02
1.481174490030827506e+01 -1.011146498905504529e+02
1.482229877310822452e+01 -1.011473554106378288e+02
1.483279703420815920e+01 -1.011637089902820605e+02
1.484330183600832598e+01 -1.011820921844157226e+02
1.485379939690824358e+01 -1.012099276488906554e+02
1.486427511130804646e+01 -1.012374163979742008e+02
1.487481635110775358e+01 -1.012601653946824172e+02
1.488522869910779534e+01 -1.012704266102393973e+02
1.489561629780768648e+01 -1.012851302052655171e+02
1.490605057670771849e+01 -1.013047459285082539e+02
1.491648953470764560e+01 -1.013288701803481047e+02
1.492692690510758702e+01 -1.013578078739995050e+02
1.493736375930739158e+01 -1.013734029681650526e+02
1.494780059930711857e+01 -1.013948651319097252e+02
1.495808161950709447e+01 -1.014068283614306551e+02
1.496850784980707694e+01 -1.014284459422297999e+02
1.497899807650728121e+01 -1.014381686637962332e+02
1.498946323580719842e+01 -1.014549752797018840e+02
1.499992696820725868e+01 -1.014734706915511424e+02
1.501041389230696232e+01 -1.014919898040173933e+02
1.502085873890675849e+01 -1.015120250550775012e+02
1.503148829230662997e+01 -1.015254807871772158e+02
1.504199367030647672e+01 -1.015368734871498049e+02
1.505246338240668003e+01 -1.015505986782495143e+02
1.506293882050676380e+01 -1.015739679514928184e+02
1.507346830010659389e+01 -1.015906523018201426e+02
1.508388458030675494e+01 -1.015999215119632737e+02
1.509435993180655622e+01 -1.016123979114116906e+02
1.510480241420666481e+01 -1.016332409871703675e+02
1.511543136810656129e+01 -1.016525173794258023e+02
1.512598188950631162e+01 -1.016763335217987105e+02
1.513662302940601023e+01 -1.016921084759959228e+02
1.514707852950592759e+01 -1.016970596769745896e+02
1.515756532480603802e+01 -1.017114241623807089e+02
1.516802770100593456e+01 -1.017270508307454975e+02
1.517853446070586187e+01 -1.017424613326996621e+02
1.518912829110595908e+01 -1.017635489282909305e+02
1.519966430850588424e+01 -1.017919368084132543e+02
1.521006118830609921e+01 -1.018015249459591018e+02
1.522039039380616643e+01 -1.018224703997892391e+02
1.523062773540629067e+01 -1.018505713058953717e+02
1.524093942090613041e+01 -1.018658486940986450e+02
1.525125511300607251e+01 -1.018911923255544849e+02
1.526174613840597694e+01 -1.019131824905362009e+02
1.527203896180601461e+01 -1.019272286065461230e+02
1.528276797010607879e+01 -1.019343995190281618e+02
1.529419856730590332e+01 -1.019575402534532458e+02
1.530470626470578921e+01 -1.019700705205918183e+02
1.531545110280601385e+01 -1.019862154351774564e+02
1.532633554510616669e+01 -1.020047717225051827e+02
1.533713433400570558e+01 -1.020154514666936620e+02
1.534793829980588420e+01 -1.020343069156752591e+02
1.535853927440597566e+01 -1.020491418701864461e+02
1.536915168720590330e+01 -1.020568035705535266e+02
1.537980546900567447e+01 -1.020663546971755693e+02
1.539090346020531364e+01 -1.020754520032381834e+02
1.540202637090535021e+01 -1.020889292210989368e+02
1.541244573390542882e+01 -1.021013577648895279e+02
1.542290060120557804e+01 -1.021170912671522188e+02
1.543334265630556601e+01 -1.021419731638451083e+02
1.544381460690576624e+01 -1.021586668351200728e+02
1.545426271320579836e+01 -1.021886779755066641e+02
1.546477685070579255e+01 -1.022067666694429278e+02
1.547515384020586815e+01 -1.022295820126444426e+02
1.548570946120579528e+01 -1.022479164590122593e+02
1.549607050040541978e+01 -1.022729425371170606e+02
1.550652234740537416e+01 -1.023001136564427611e+02
1.551695357450544144e+01 -1.023227074385481785e+02
1.552726419750548459e+01 -1.023444815679316662e+02
1.553757152540555353e+01 -1.023673989563661451e+02
1.554789960800512816e+01 -1.023945946497655370e+02
1.555825516870515912e+01 -1.024063283734780896e+02
1.556884510970543545e+01 -1.024203062481731195e+02
1.557957160510555994e+01 -1.024301850213997085e+02
1.559037736130554208e+01 -1.024543626931099425e+02
1.560121512050524473e+01 -1.024746981435006035e+02
1.561187930460532058e+01 -1.024864387973420037e+02
1.562264481810529126e+01 -1.025098035316079006e+02
1.563343770570521407e+01 -1.025334574125684668e+02
1.564422849520546244e+01 -1.025560177412408365e+02
1.565528733200533829e+01 -1.025665103671453551e+02
1.566618577080557451e+01 -1.025780442310327771e+02
1.567711543760551152e+01 -1.025937915988935600e+02
1.568802638120545190e+01 -1.026247879270576959e+02
1.569894444040567727e+01 -1.026404353147150488e+02
1.571000745260564280e+01 -1.026560216801589576e+02
1.572084357710551750e+01 -1.026738832526378928e+02
1.573167327430563844e+01 -1.026909729512626228e+02
1.574264121660524474e+01 -1.027115886588531595e+02
1.575333580460545946e+01 -1.027292918161863611e+02
1.576439532370537222e+01 -1.027448933127250683e+02
1.577506333620551082e+01 -1.027606982004176217e+02
1.578577665740527358e+01 -1.027674779639718707e+02
1.579622865100510865e+01 -1.027760896396146535e+02
1.580669038230496781e+01 -1.027872420926582606e+02
1.581706961350486473e+01 -1.027964412500677724e+02
1.582746653340469400e+01 -1.028099861301328417e+02
1.583792871280467196e+01 -1.028225153633428306e+02
1.584856110020487030e+01 -1.028478517717327634e+02
1.585913051760475767e+01 -1.028712716724358813e+02
1.586988917740447924e+01 -1.028971715931016178e+02
1.588043815050465035e+01 -1.029182803663804862e+02
1.589096996720479993e+01 -1.029433981550674417e+02
1.590153790760475161e+01 -1.029669827810164833e+02
1.591192741670475286e+01 -1.029826137889274094e+02
1.592234209050458915e+01 -1.029949276914587273e+02
1.593293032300445233e+01 -1.030090901156868597e+02
1.594348855900456741e+01 -1.030265508114697184e+02
1.595415302000429314e+01 -1.030548928020089363e+02
1.596473671140428863e+01 -1.030714564533506916e+02
1.597528909930379371e+01 -1.030898833062102113e+02
1.598579252330365819e+01 -1.031089261964569914e+02
1.599664267090361491e+01 -1.031153177242362489e+02
1.600735276350370029e+01 -1.031262530696660633e+02
1.601788782850364257e+01 -1.031421102206932829e+02
1.602881212270370526e+01 -1.031662464362900948e+02
1.603939012990372248e+01 -1.031919593497108707e+02
1.604998188920360747e+01 -1.032040360051317265e+02
1.606064272730355214e+01 -1.032129841234912675e+02
1.607112604780369125e+01 -1.032223374672913394e+02
1.608157236960381908e+01 -1.032389815139757019e+02
1.609204884660375967e+01 -1.032505142612391182e+02
1.610250001130393471e+01 -1.032602952496722253e+02
1.611308292050388857e+01 -1.032713018760999546e+02
1.612360072280393553e+01 -1.032910014884993473e+02
1.613418045600401740e+01 -1.033154998638316044e+02
1.614481064310391289e+01 -1.033383132516502627e+02
1.615533943020410490e+01 -1.033547012956459383e+02
1.616583169000429976e+01 -1.033710525629150681e+02
1.617644013630449962e+01 -1.034030914149197997e+02
1.618700895010459107e+01 -1.034179057867747389e+02
1.619742477270455794e+01 -1.034327917736459597e+02
1.620791076280418253e+01 -1.034528881085346086e+02
1.621839894120403613e+01 -1.034719844950044774e+02
1.622905413650388340e+01 -1.034947009470382682e+02
1.623951576610404501e+01 -1.035096422932101206e+02
1.625003158240423318e+01 -1.035226216214860244e+02
1.626059742160425259e+01 -1.035389249333225905e+02
1.627089713770420332e+01 -1.035573075045932399e+02
1.628136796210380766e+01 -1.035747958296090019e+02
1.629180219240380367e+01 -1.036089302586670158e+02
1.630209800420372090e+01 -1.036171954808700377e+02
1.631252192770381271e+01 -1.036266158002993905e+02
1.632299829010373671e+01 -1.036556456683930207e+02
1.633345698780380673e+01 -1.036780017092776660e+02
1.634394126990398988e+01 -1.036974909178511979e+02
1.635441674960416591e+01 -1.037097155971968334e+02
1.636480622680441499e+01 -1.037348847423234446e+02
1.637516369600470156e+01 -1.037461222268695309e+02
1.638562387640439866e+01 -1.037582710971014706e+02
1.639596387620474616e+01 -1.037692417694159701e+02
1.640627150970471604e+01 -1.037774103593863231e+02
1.641650404050488277e+01 -1.037951128953086481e+02
1.642683721790514184e+01 -1.038178129031433201e+02
1.643709369260525932e+01 -1.038382556390261300e+02
1.644741785410536039e+01 -1.038581598773477452e+02
1.645775911850537199e+01 -1.038712442218768928e+02
1.646811074680532272e+01 -1.038901487178254257e+02
1.647839720530544128e+01 -1.039166608174584780e+02
1.648877771070555198e+01 -1.039379504096194040e+02
1.649904083610571703e+01 -1.039565944574236482e+02
1.650925745020600033e+01 -1.039623502802517976e+02
1.651958560350610838e+01 -1.039789852862096780e+02
1.653006193900638365e+01 -1.040045230173099071e+02
1.654063891450605439e+01 -1.040147291559062523e+02
1.655168459050618779e+01 -1.040283014546768925e+02
1.656235015520622511e+01 -1.040361261702897480e+02
1.657310732840583611e+01 -1.040496562672931020e+02
1.658389858740570588e+01 -1.040733815786675507e+02
1.659580590730586280e+01 -1.040795432923059423e+02
1.660722321610608532e+01 -1.040969104930288012e+02
1.661817199830610292e+01 -1.041125449779937497e+02
1.662875295090608319e+01 -1.041244665806626983e+02
1.663945867320602545e+01 -1.041351956299370869e+02
1.665008264180583097e+01 -1.041605855283318363e+02
1.666049113040562446e+01 -1.041754655064835760e+02
1.667096155500559718e+01 -1.041895957000400870e+02
1.668147580880575021e+01 -1.042029490116882471e+02
1.669182101940569396e+01 -1.042174032886150172e+02
1.670232526850566757e+01 -1.042324383492480564e+02
1.671265062240562926e+01 -1.042392974033806752e+02
1.672300840920578935e+01 -1.042584223378960786e+02
1.673337477390583317e+01 -1.042748127917236332e+02
1.674368706700599319e+01 -1.042855391064411776e+02
1.675400247370554396e+01 -1.043074468709895655e+02
1.676431081070579054e+01 -1.043214563090714648e+02
1.677459924490569421e+01 -1.043487881910407822e+02
1.678487870030559037e+01 -1.043657705632831778e+02
1.679521900800556722e+01 -1.043854081534160798e+02
1.680558546390559727e+01 -1.044143341592641718e+02
1.681598920660581342e+01 -1.044317836778144226e+02
1.682641755620601387e+01 -1.044489223560291720e+02
1.683687760010585421e+01 -1.044697591236537875e+02
1.684719493280588765e+01 -1.044762447660186808e+02
1.685772609500613228e+01 -1.045019575264970655e+02
1.686806375850608930e+01 -1.045149854198208885e+02
1.687846402570609428e+01 -1.045237254359536507e+02
1.688883966100619816e+01 -1.045353027380905644e+02
1.689930804890624572e+01 -1.045527440190434589e+02
1.690975506360659253e+01 -1.045688234827278791e+02
1.692025263120684997e+01 -1.045775181852945934e+02
1.693071439050668658e+01 -1.045966157358834323e+02
1.694114470910687231e+01 -1.046102222336902940e+02
1.695148917850734804e+01 -1.046239403638970060e+02
1.696200711060726718e+01 -1.046324454398727113e+02
1.697251243020709666e+01 -1.046425281508938099e+02
1.698292855690725034e+01 -1.046552113781629316e+02
1.699343973040711120e+01 -1.046705736095196215e+02
1.700403561490696802e+01 -1.046900011123860850e+02
1.701450879630719371e+01 -1.047050641521977496e+02
1.702499701820737243e+01 -1.047147584540738023e+02
1.703538873350738925e+01 -1.047291981177987026e+02
1.704566927890711625e+01 -1.047388843043335527e+02
1.705599027770698584e+01 -1.047621283606834766e+02
1.706630573010695073e+01 -1.047804465607332247e+02
1.707684700710700554e+01 -1.048015623235353075e+02
1.708722712610705230e+01 -1.048195079148116093e+02
1.709762907360705597e+01 -1.048377263320849835e+02
1.710814810690698451e+01 -1.048569733372469983e+02
1.711857113400706254e+01 -1.048706743062797813e+02
1.712902499140703938e+01 -1.048883720541240763e+02
1.713968543450700110e+01 -1.049122565909120368e+02
1.715014224540694698e+01 -1.049295312849807544e+02
1.716068602700709533e+01 -1.049677852180017226e+02
1.717129607410712211e+01 -1.049894725516934670e+02
1.718203940430673882e+01 -1.050204232421394011e+02
1.719269005890699731e+01 -1.050302749899170749e+02
1.720346791130713271e+01 -1.050519546760882150e+02
1.721416422800731638e+01 -1.050599896162901530e+02
1.722476605100730751e+01 -1.050837680178260598e+02
1.723554411650739127e+01 -1.050957369423645105e+02
1.724609109100730819e+01 -1.051201254788485073e+02
1.725684564160766143e+01 -1.051272503738056230e+02
1.726748556060752549e+01 -1.051410679942027144e+02
1.727817931650746530e+01 -1.051516330354607760e+02
1.728886481030762212e+01 -1.051653823073020959e+02
1.729959186220768430e+01 -1.051841984874116918e+02
1.731048028070752665e+01 -1.051904862340159497e+02
1.732114723450733607e+01 -1.052102873249222768e+02
1.733186384000757485e+01 -1.052238704105592433e+02
1.734256889880767361e+01 -1.052385156197145761e+02
1.735308201380793491e+01 -1.052573057485889194e+02
1.736389779310785997e+01 -1.052884671939463885e+02
1.737450486750828560e+01 -1.053085719469382582e+02
1.738513458130834977e+01 -1.053311821875220602e+02
1.739583846010857116e+01 -1.053507430566556593e+02
1.740645090220845503e+01 -1.053720139293412075e+02
1.741693205350867046e+01 -1.053915909373975239e+02
1.742739041360874097e+01 -1.053981428614687701e+02
1.743786500470866230e+01 -1.054223598220150251e+02
1.744838022310896264e+01 -1.054266314672961471e+02
1.745902889680917980e+01 -1.054375443279168394e+02
1.746959907420924196e+01 -1.054537919477186279e+02
1.748009296020930492e+01 -1.054633017542909812e+02
1.749060308300902733e+01 -1.054854811485174224e+02
1.750104317010885779e+01 -1.055058221444432576e+02
1.751162922790886256e+01 -1.055311736543809218e+02
1.752209654450878062e+01 -1.055485387319517514e+02
1.753246025950903686e+01 -1.055669367939510011e+02
1.754290299590915225e+01 -1.055885840696411151e+02
1.755324974050929399e+01 -1.055985611561441999e+02
1.756378120120931996e+01 -1.056163204724643236e+02
1.757422022590941424e+01 -1.056368109318919579e+02
1.758443418340963049e+01 -1.056549557536521462e+02
1.759485091550952873e+01 -1.056832627309733397e+02
1.760539481400952155e+01 -1.057060677428012525e+02
1.761585361110975256e+01 -1.057176922372129582e+02
1.762645504191003809e+01 -1.057330569682772392e+02
1.763688883210998171e+01 -1.057478168999226966e+02
1.764751110270962542e+01 -1.057721036676195183e+02
1.765801679780943090e+01 -1.057936923796439714e+02
1.766838144570949254e+01 -1.058081715163375520e+02
1.767866731920908308e+01 -1.058162770327945026e+02
1.768907550920921068e+01 -1.058278260432048512e+02
1.769949053230931213e+01 -1.058495415096524255e+02
1.771000615070953543e+01 -1.058639527404576057e+02
1.772054942680959044e+01 -1.058762443748484401e+02
1.773094328910990214e+01 -1.058796745605930454e+02
1.774137626190985983e+01 -1.059093163836207907e+02
1.775174105940997293e+01 -1.059234650539597169e+02
1.776208295970998563e+01 -1.059490580137466367e+02
1.777257730210966358e+01 -1.059698499156835823e+02
1.778297818910972339e+01 -1.059850361462621748e+02
1.779333328010962489e+01 -1.059941208977362948e+02
1.780365983200988111e+01 -1.060070603531268034e+02
1.781391524970990758e+01 -1.060186057118002765e+02
1.782436868830966503e+01 -1.060306523779512418e+02
1.783473029480953187e+01 -1.060409186036353333e+02
1.784510948150975196e+01 -1.060488184718996933e+02
1.785546556220995740e+01 -1.060546137828805087e+02
1.786579394171014812e+01 -1.060601256745949996e+02
1.787614628601003730e+01 -1.060713396570640299e+02
1.788644300651018426e+01 -1.060765650587242135e+02
1.789692989181003924e+01 -1.060894882231056329e+02
1.790721793560982178e+01 -1.061133192097197480e+02
1.791790296080959877e+01 -1.061269935917797937e+02
1.792850661920958188e+01 -1.061405690038530594e+02
1.793902054180951566e+01 -1.061497571205548809e+02
1.794947256690941373e+01 -1.061607931940065725e+02
1.795994015050957415e+01 -1.061824072402277608e+02
1.797029173800966717e+01 -1.061933915693209656e+02
1.798079104070993139e+01 -1.062000471208979206e+02
1.799136391620987041e+01 -1.062239671747193626e+02
1.800170714571025599e+01 -1.062463676634087335e+02
1.801225441321021847e+01 -1.062666258876946586e+02
1.802270972631055201e+01 -1.062749366642954527e+02
1.803314156941083368e+01 -1.062850952697625218e+02
1.804375692791071373e+01 -1.063127261368498466e+02
1.805425811031077643e+01 -1.063356521412124920e+02
1.806497994581041056e+01 -1.063600476195615840e+02
1.807562408821031141e+01 -1.063805129193339098e+02
1.808607916441054542e+01 -1.063923840557008589e+02
1.809655047911076764e+01 -1.064074167390984087e+02
1.810703366691067373e+01 -1.064219816958977560e+02
1.811741798821082128e+01 -1.064529169943790095e+02
1.812790272201079489e+01 -1.064766593832652291e+02
1.813832890781104723e+01 -1.064939458777901820e+02
1.814879005441097704e+01 -1.065064324897334274e+02
1.815936535351102066e+01 -1.065330754987592172e+02
1.816990241741110168e+01 -1.065557759946000971e+02
1.818035058141138549e+01 -1.065713044367620626e+02
1.819103235821144082e+01 -1.065865783082163318e+02
1.820160416901135747e+01 -1.066061496176256469e+02
1.821192433211148654e+01 -1.066302425949702410e+02
1.822225653181193294e+01 -1.066405943441082798e+02
1.823266451861194781e+01 -1.066531820710003160e+02
1.824300362521186614e+01 -1.066689792299307555e+02
1.825339395441183399e+01 -1.066784220580620968e+02
1.826364153421159742e+01 -1.066910936517810313e+02
1.827392166581167388e+01 -1.067046040843173103e+02
1.828419441271159940e+01 -1.067401016382626437e+02
1.829459728861154844e+01 -1.067622223394033369e+02
1.830498352901154746e+01 -1.067807608075315073e+02
1.831520786961128877e+01 -1.067848091419086813e+02
1.832536496561129979e+01 -1.067922314897328278e+02
1.833558691901128057e+01 -1.068083625066444000e+02
1.834582421331098701e+01 -1.068256367714309363e+02
1.835623212781072056e+01 -1.068385850301968674e+02
1.836650956761095443e+01 -1.068633241507915699e+02
1.837690070001102072e+01 -1.068739771826479483e+02
1.838737895771097186e+01 -1.068838434850120365e+02
1.839772582301086956e+01 -1.069053771254228877e+02
1.840816126081048765e+01 -1.069121086451729923e+02
1.841869064001041778e+01 -1.069277313944713796e+02
1.842915398011067651e+01 -1.069347952600957967e+02
1.843965514071084755e+01 -1.069452034182085924e+02
1.845019043261078195e+01 -1.069655011520202095e+02
1.846079282301088398e+01 -1.069834328905916863e+02
1.847129043781093216e+01 -1.069951866856904843e+02
1.848174892811085712e+01 -1.070158325316355956e+02
1.849224166331112684e+01 -1.070286825226356484e+02
1.850270665971127571e+01 -1.070465082734820470e+02
1.851317803331131984e+01 -1.070628398220759010e+02
1.852373734921147275e+01 -1.070790743010736321e+02
1.853416675931118718e+01 -1.070944563167874151e+02
1.854457000721113857e+01 -1.071038204047537903e+02
1.855498383431109488e+01 -1.071163840527384252e+02
1.856527995011109766e+01 -1.071277604109091754e+02
1.857575387761092855e+01 -1.071547269280775510e+02
1.858616098131092187e+01 -1.071843399885125763e+02
1.859649256831104225e+01 -1.071969990891435884e+02
1.860694561761106058e+01 -1.072169089988101831e+02
1.861736850271130805e+01 -1.072399824116275084e+02
1.862785802161115356e+01 -1.072582466555436014e+02
1.863841187651123832e+01 -1.072685577978455029e+02
1.864875443691116175e+01 -1.072860874231390937e+02
1.865903366661122931e+01 -1.072967558033817141e+02
1.866931796741137006e+01 -1.073046474132972037e+02
1.867961591391145859e+01 -1.073222269282821344e+02
1.868981926181162123e+01 -1.073355900327161834e+02
1.870008304501168439e+01 -1.073561406128980877e+02
1.871033446931152611e+01 -1.073785900124158843e+02
1.872067639951121976e+01 -1.073896106045111054e+02
1.873098564271126065e+01 -1.074124059742161279e+02
1.874123968051129197e+01 -1.074245986494368026e+02
1.875151024831132318e+01 -1.074424426836613122e+02
1.876182653271147416e+01 -1.074566541096877188e+02
1.877226754091159222e+01 -1.074713049479118183e+02
1.878266884311179297e+01 -1.074920064973162681e+02
1.879296478431202289e+01 -1.075238580718666981e+02
1.880356061571219684e+01 -1.075366827883488412e+02
1.881385186381218588e+01 -1.075518667035153157e+02
1.882417374681234534e+01 -1.075774182195702906e+02
1.883463199561215973e+01 -1.075931520646905426e+02
1.884503250131229279e+01 -1.076092612617190269e+02
1.885537442661257046e+01 -1.076239212568184485e+02
1.886573802861237326e+01 -1.076485921837615223e+02
1.887603932321257005e+01 -1.076644039149037297e+02
1.888629027501289670e+01 -1.076837815184190248e+02
1.889671353751300487e+01 -1.077069595895180782e+02
1.890693727091297660e+01 -1.077159351269367562e+02
1.891734255981300095e+01 -1.077342794133815005e+02
1.892783109871294300e+01 -1.077631385279167233e+02
1.893812115081280467e+01 -1.077732788713112058e+02
1.894843558381280957e+01 -1.077881276006696680e+02
1.895893589411268110e+01 -1.078052889860124850e+02
1.896929583921266627e+01 -1.078393813479028438e+02
1.897976463771266253e+01 -1.078562843146395096e+02
1.899024088741295557e+01 -1.078795636894810741e+02
1.900071371951317900e+01 -1.078955720177269768e+02
1.901105272431323101e+01 -1.079019517542661504e+02
1.902149383771301672e+01 -1.079175480003077183e+02
1.903197393831305817e+01 -1.079282106484240984e+02
1.904237984051295030e+01 -1.079550354718121099e+02
1.905268167911290078e+01 -1.079685551589738850e+02
1.906306296311246840e+01 -1.079859506413654344e+02
1.907337431461256116e+01 -1.079976062173575002e+02
1.908378531021257984e+01 -1.080123436518798172e+02
1.909423990691276884e+01 -1.080276110196733015e+02
1.910466754641297982e+01 -1.080516152452871239e+02
1.911512655961267626e+01 -1.080723250358852283e+02
1.912584705051241230e+01 -1.080910226757208932e+02
1.913624432291230804e+01 -1.081083230803670432e+02
1.914673268201235601e+01 -1.081285390719596933e+02
1.915728494861237863e+01 -1.081388738869087263e+02
1.916767160761270361e+01 -1.081634882093920851e+02
1.917811586581295913e+01 -1.081866738362271434e+02
1.918859630591282794e+01 -1.081910222956986161e+02
1.919886015241308286e+01 -1.081976788745078863e+02
1.920926797801326558e+01 -1.082164587255973345e+02
1.921951909571345141e+01 -1.082339911492243090e+02
1.922981763491337759e+01 -1.082497428008016698e+02
1.924022451021308200e+01 -1.082669894109248361e+02
1.925049828831295073e+01 -1.082851882802233661e+02
1.926101021121313650e+01 -1.082999013693171975e+02
1.927159411421319746e+01 -1.083200527913607658e+02
1.928218479081307990e+01 -1.083290647509174107e+02
1.929281861121285147e+01 -1.083439261832126022e+02
1.930339706311307779e+01 -1.083590485982444704e+02
1.931395453301268361e+01 -1.083715473334407733e+02
1.932436294081276884e+01 -1.083856838975699901e+02
1.933500552651301874e+01 -1.084108121769665303e+02
1.934572864191316555e+01 -1.084146519258710697e+02
1.935614711561308710e+01 -1.084358098302050593e+02
1.936655474781306197e+01 -1.084521177833156855e+02
1.937699976321299999e+01 -1.084668350223198274e+02
1.938735889991293604e+01 -1.084843185916740822e+02
1.939774350211312992e+01 -1.084925822539836702e+02
1.940816807351297513e+01 -1.085042142654352091e+02
1.941846596131274083e+01 -1.085312141473079635e+02
1.942882577231272734e+01 -1.085392837645816542e+02
1.943915795921270373e+01 -1.085515531524909676e+02
1.944939794251271792e+01 -1.085672602884540510e+02
1.945967371551242309e+01 -1.085898031245593529e+02
1.947001937941248073e+01 -1.086092059791657505e+02
1.948031521531264332e+01 -1.086269615221364973e+02
1.949075331721282467e+01 -1.086452763441914868e+02
1.950106221911294568e+01 -1.086733245457207460e+02
1.951141787351321710e+01 -1.086811904750926914e+02
1.952171339671304295e+01 -1.086881677945471836e+02
1.953209330951301581e+01 -1.087003458737918180e+02
1.954245513941297929e+01 -1.087139040923769642e+02
1.955283490311294514e+01 -1.087314548133724230e+02
1.956311546291296111e+01 -1.087416779333392185e+02
1.957344931251321896e+01 -1.087504878043329484e+02
1.958382402421322510e+01 -1.087650811438074214e+02
1.959417227011342533e+01 -1.088042712431487899e+02
1.960461642521345027e+01 -1.088236325553107235e+02
1.961497072191345836e+01 -1.088358950840752613e+02
1.962534961761376806e+01 -1.088564056541881229e+02
1.963580989501342700e+01 -1.088742968033106706e+02
1.964614531351347182e+01 -1.088892282699690242e+02
1.965660259861345338e+01 -1.088977027931448163e+02
1.966713481701286170e+01 -1.089266255615753352e+02
1.967759186221281809e+01 -1.089420283796040678e+02
1.968829886301269738e+01 -1.089584163813555051e+02
1.969886100251238048e+01 -1.089691518397463881e+02
1.970938005351251121e+01 -1.089781579178076782e+02
1.971990677961248295e+01 -1.089872576387312364e+02
1.973037346511250689e+01 -1.090083847520679967e+02
1.974079948551260344e+01 -1.090278722102411848e+02
1.975132057981249645e+01 -1.090420831741468817e+02
1.976189859821233341e+01 -1.090572435361526686e+02
1.977240378171222090e+01 -1.090745888519663822e+02
1.978297279601201808e+01 -1.090802337025525901e+02
1.979378634651199675e+01 -1.090899361591874595e+02
1.980484316821208779e+01 -1.091026143044424117e+02
1.981573344911211265e+01 -1.091307780422268223e+02
1.982643431701174563e+01 -1.091558209543852342e+02
1.983711329731159978e+01 -1.091685985660459721e+02
1.984786556831169335e+01 -1.091830452869089214e+02
1.985872196601150108e+01 -1.092010153660197318e+02
1.986944893451163097e+01 -1.092290521890485024e+02
1.988005625761189776e+01 -1.092407354239205404e+02
1.989060682371225042e+01 -1.092554936753424926e+02
1.990110769981233219e+01 -1.092660638257171968e+02
1.991162031741253458e+01 -1.092903677174060277e+02
1.992221300221272529e+01 -1.093141870509110731e+02
1.993287754401247369e+01 -1.093368296306613985e+02
1.994356824911217885e+01 -1.093579116948895944e+02
1.995421857591200876e+01 -1.093670072310941066e+02
1.996483452361202637e+01 -1.093804316278243220e+02
1.997548497721182770e+01 -1.094096941866525157e+02
1.998600485281196626e+01 -1.094305550927903852e+02
1.999654492321182531e+01 -1.094500430337790249e+02
2.000716937051181077e+01 -1.094639952241325318e+02
2.001784381211200525e+01 -1.094853161187496937e+02
2.002845042181252921e+01 -1.095058692647207863e+02
2.003911066981244815e+01 -1.095268852241246407e+02
2.004968397431207094e+01 -1.095419128158455777e+02
2.006022029071205992e+01 -1.095665389540143906e+02
2.007096045991217181e+01 -1.095952154565532339e+02
2.008147555661228267e+01 -1.096095349949192297e+02
2.009185442211233408e+01 -1.096160221411282265e+02
2.010233878441270150e+01 -1.096222890110613832e+02
2.011286757761240196e+01 -1.096407736735793321e+02
2.012351001451259336e+01 -1.096555453465453240e+02
2.013412225571242331e+01 -1.096776627989867166e+02
2.014465681341240355e+01 -1.097004393369701347e+02
2.015509728211272389e+01 -1.097181000828843906e+02
2.016555380581272061e+01 -1.097323705099429816e+02
2.017602231971274662e+01 -1.097495028026420130e+02
2.018636274801281871e+01 -1.097626176730498599e+02
2.019674277531279216e+01 -1.097834607688733257e+02
2.020711603981262883e+01 -1.097987807041306496e+02
2.021758550971265933e+01 -1.098157959673354327e+02
2.022807436501278033e+01 -1.098417335918264826e+02
2.023857513001265573e+01 -1.098663910513161710e+02
2.024908999691266587e+01 -1.098823462368072086e+02
2.025966593891262590e+01 -1.099104267764845702e+02
2.027040361751234698e+01 -1.099392115412236137e+02
2.028126102741253334e+01 -1.099511911798637414e+02
2.029214845051235727e+01 -1.099697163005464802e+02
2.030296689551228084e+01 -1.099813001178762022e+02
2.031372731291233436e+01 -1.100008473884318363e+02
2.032448615181218088e+01 -1.100135684870235053e+02
2.033520092031192661e+01 -1.100170882364638629e+02
2.034634015031194920e+01 -1.100297869265473594e+02
2.035719364911221874e+01 -1.100543629766003022e+02
2.036801590221219982e+01 -1.100729372656593625e+02
2.037918023531241474e+01 -1.100854869509008722e+02
2.038991543301230536e+01 -1.101190521041288548e+02
2.040050034181245309e+01 -1.101353631163811144e+02
2.041114434001234912e+01 -1.101547752202294106e+02
2.042181858521264459e+01 -1.101784912113974286e+02
2.043241536901283695e+01 -1.101906913808004731e+02
2.044341857011308861e+01 -1.102066628188961204e+02
2.045419260441277842e+01 -1.102172860562269818e+02
2.046479537541306470e+01 -1.102212688767299795e+02
2.047545362431316107e+01 -1.102430436668549447e+02
2.048605086401305897e+01 -1.102669988734710671e+02
2.049674919281293484e+01 -1.102875765075632160e+02
2.050731710121335283e+01 -1.103047132699846316e+02
2.051794300941348581e+01 -1.103233018187995640e+02
2.052861185091347096e+01 -1.103378719479882903e+02
2.053924756311354827e+01 -1.103492748255395384e+02
2.055004171211339781e+01 -1.103695571885218385e+02
2.056105863481355911e+01 -1.103870631840557479e+02
2.057174610751351906e+01 -1.104009753284178430e+02
2.058236962581357687e+01 -1.104043402926747888e+02
2.059313178751344253e+01 -1.104218862100913583e+02
2.060388584431321490e+01 -1.104423807838120126e+02
2.061478788861344569e+01 -1.104616725072273482e+02
2.062556847851353581e+01 -1.104719937648982722e+02
2.063611526261364659e+01 -1.104911068996369750e+02
2.064674533441377235e+01 -1.105038242159116635e+02
2.065737817161392442e+01 -1.105315582770235352e+02
2.066818847441383511e+01 -1.105572299164259249e+02
2.067870695181373009e+01 -1.105783018435628975e+02
2.068934489321341275e+01 -1.105836619992779504e+02
2.069990973671318812e+01 -1.106000841684220006e+02
2.071050183141331757e+01 -1.106133356922055953e+02
2.072125349141320783e+01 -1.106278261283406152e+02
2.073201852501319564e+01 -1.106324297678557684e+02
2.074280823441316812e+01 -1.106440046808669138e+02
2.075339514041298727e+01 -1.106546672407156393e+02
2.076390413311314731e+01 -1.106605398449179347e+02
2.077451230261305071e+01 -1.106707719924146858e+02
2.078500142851317989e+01 -1.106878867390641688e+02
2.079570038111329922e+01 -1.107059374011481623e+02
2.080624317011288582e+01 -1.107203363023906348e+02
2.081685458581275938e+01 -1.107295114238965397e+02
2.082749128811307315e+01 -1.107450569965791090e+02
2.083820167791292732e+01 -1.107568825181550949e+02
2.084893819711260932e+01 -1.107790991612379656e+02
2.085952335651257172e+01 -1.108097660181110484e+02
2.087010022521290864e+01 -1.108219229807240538e+02
2.088072891481318294e+01 -1.108408371025157351e+02
2.089112350111296834e+01 -1.108494770068184323e+02
2.090161503241279917e+01 -1.108574940180537141e+02
2.091204531871288097e+01 -1.108744204760152599e+02
2.092244381521264174e+01 -1.108947677891673038e+02
2.093296489561250695e+01 -1.109007330935456821e+02
2.094332982771241447e+01 -1.109076779489600710e+02
2.095367990401265246e+01 -1.109244983159455415e+02
2.096404761501253944e+01 -1.109360315381046576e+02
2.097442285091246461e+01 -1.109493605120201920e+02
2.098511687931282310e+01 -1.109618856643427023e+02
2.099552266431283698e+01 -1.109721454490442341e+02
2.100610465951283246e+01 -1.109790702558630784e+02
2.101681476991324260e+01 -1.109882958869948197e+02
2.102747312931344936e+01 -1.110007355497316723e+02
2.103854226311323927e+01 -1.110340972703480702e+02
2.104915803101330241e+01 -1.110549461920336682e+02
2.106020005731331324e+01 -1.110662159053520384e+02
2.107104442891320062e+01 -1.110843825643493830e+02
2.108165507621308521e+01 -1.110954945659715776e+02
2.109216547751303139e+01 -1.111060427781646069e+02
2.110273457401301300e+01 -1.111302798949338921e+02
2.111330978721297313e+01 -1.111414432693522230e+02
2.112373401131324968e+01 -1.111590586581578037e+02
2.113429543511337982e+01 -1.111659274821101491e+02
2.114475853961341301e+01 -1.111822622624599290e+02
2.115548705311325861e+01 -1.111916366829282623e+02
2.116616589261343151e+01 -1.112014268247785083e+02
2.117696451531364232e+01 -1.112113768001009930e+02
2.118748682801352601e+01 -1.112240896759324613e+02
2.119797176521346316e+01 -1.112288972884767162e+02
2.120849332151347610e+01 -1.112383266828877169e+02
2.121887259521330193e+01 -1.112440344647439190e+02
2.122942099151329032e+01 -1.112579757776045852e+02
2.124011168711333752e+01 -1.112783473619392680e+02
2.125055953881345872e+01 -1.112942964781509971e+02
2.126101477201362044e+01 -1.113020043518311439e+02
2.127150604641369114e+01 -1.113192126915941600e+02
2.128190839171371707e+01 -1.113353638566661914e+02
2.129234745021388520e+01 -1.113649396953942414e+02
2.130287861701414798e+01 -1.113875481034700670e+02
2.131343459181380240e+01 -1.114048423252606881e+02
2.132395255831390557e+01 -1.114116921740195068e+02
2.133446030221374556e+01 -1.114262139446110069e+02
2.134521835401358203e+01 -1.114381898535021662e+02
2.135584333551334524e+01 -1.114590339182242644e+02
2.136643247151336666e+01 -1.114650590772832572e+02
2.137690519861363470e+01 -1.114873889129940352e+02
2.138747079531374951e+01 -1.115015747375311719e+02
2.139801213021362258e+01 -1.115219997163695353e+02
2.140859937791383771e+01 -1.115310108190139573e+02
2.141915819611416438e+01 -1.115553446528198265e+02
2.142968312191392855e+01 -1.115847486338967371e+02
2.144002801231371436e+01 -1.116089904670705835e+02
2.145062967071406845e+01 -1.116181181987812749e+02
2.146122651141390492e+01 -1.116280887232588128e+02
2.147179875771421820e+01 -1.116369182271568832e+02
2.148235051021443809e+01 -1.116432530323428125e+02
2.149286896691450011e+01 -1.116593918727767942e+02
2.150344400401461797e+01 -1.116854380010724270e+02
2.151402192181444306e+01 -1.116984088147206222e+02
2.152453937561454111e+01 -1.117065436577786102e+02
2.153518385751478803e+01 -1.117235419363935023e+02
2.154606402271503640e+01 -1.117380246703565945e+02
2.155655454241493985e+01 -1.117525447137225285e+02
2.156699782661473108e+01 -1.117689935553186160e+02
2.157765833301458258e+01 -1.117797082562122171e+02
2.158811289541471723e+01 -1.117940596623302127e+02
2.159849450291470774e+01 -1.118055145182886889e+02
2.160899941801463697e+01 -1.118207663546593693e+02
2.161941177911467449e+01 -1.118334766893114676e+02
2.162991301481482509e+01 -1.118509804196355333e+02
2.164049740731501714e+01 -1.118649728984094338e+02
2.165114946481480374e+01 -1.118914985639029709e+02
2.166168380131481896e+01 -1.119074314945701900e+02
2.167210397681488843e+01 -1.119263230279134831e+02
2.168258519271466866e+01 -1.119486536849824745e+02
2.169326897761479245e+01 -1.119634847769883237e+02
2.170393628621458859e+01 -1.119845926001891740e+02
2.171435809391424598e+01 -1.119990356108265530e+02
2.172479194861428908e+01 -1.120060173138780328e+02
2.173522470291405284e+01 -1.120094929110272659e+02
2.174595279871406817e+01 -1.120230719152601040e+02
2.175648340701400230e+01 -1.120299344806749531e+02
2.176691321521426659e+01 -1.120486634234359826e+02
2.177761725471419751e+01 -1.120602146355891335e+02
2.178810881581439673e+01 -1.120749633060509751e+02
2.179851972651451320e+01 -1.120855469603287986e+02
2.180921010661455028e+01 -1.121008750102332243e+02
2.181974917551460180e+01 -1.121261215374462097e+02
2.183027086031393793e+01 -1.121472298766829852e+02
2.184088230751436299e+01 -1.121640379760954573e+02
2.185164006941424120e+01 -1.121886460103843604e+02
2.186230586881419669e+01 -1.122030143064672529e+02
2.187288248091405052e+01 -1.122171556707076405e+02
2.188344958581411248e+01 -1.122376204892194664e+02
2.189408306311441876e+01 -1.122470503011075351e+02
2.190505646491445901e+01 -1.122799671794346494e+02
2.191574167311448917e+01 -1.122954633455395026e+02
2.192649051051459708e+01 -1.123019537038808551e+02
2.193712743481476224e+01 -1.123172944798482575e+02
2.194784251471472203e+01 -1.123217011720960699e+02
2.195864214861480690e+01 -1.123301684647653502e+02
2.196955379731472391e+01 -1.123432733799292009e+02
2.198030861381474921e+01 -1.123536997744540713e+02
2.199093985121455930e+01 -1.123781757530762633e+02
2.200174617931428855e+01 -1.123923329069389609e+02
2.201250619471412051e+01 -1.123992378070517759e+02
2.202318584001408297e+01 -1.124051609334732120e+02
2.203389024661388973e+01 -1.124225712525448699e+02
2.204455382471397940e+01 -1.124341896441265618e+02
2.205527327691402917e+01 -1.124551343395577305e+02
2.206594980341428069e+01 -1.124715105462233566e+02
2.207655651431416644e+01 -1.124763215477272098e+02
2.208721656891399121e+01 -1.124921852830311764e+02
2.209800003931396262e+01 -1.125178015048372373e+02
2.210855453171427598e+01 -1.125401617258453797e+02
2.211922622401444727e+01 -1.125467803122528494e+02
2.212978809411476533e+01 -1.125718660559150095e+02
2.214141934001477097e+01 -1.125884316867941095e+02
2.215207429461468180e+01 -1.126008229276801842e+02
2.216277847141473956e+01 -1.126181519095768664e+02
2.217337879391484279e+01 -1.126371193104818076e+02
2.218392660851509035e+01 -1.126654888217587569e+02
2.219461105101484577e+01 -1.126834722798473223e+02
2.220520784251497304e+01 -1.126955818448848561e+02
2.221593367081517911e+01 -1.127134236151380264e+02
2.222658834731529254e+01 -1.127240496739998861e+02
2.223731217821555006e+01 -1.127290018258035786e+02
2.224796967031569039e+01 -1.127455061520122683e+02
2.225856766161587430e+01 -1.127648160586752795e+02
2.226928502941611754e+01 -1.127903696977650441e+02
2.227992872901636545e+01 -1.128106012096156974e+02
2.229049720931663359e+01 -1.128311965841783149e+02
2.230109441491667965e+01 -1.128436345509360308e+02
2.231162147881661895e+01 -1.128609868264805556e+02
2.232211024311681413e+01 -1.128738472921151725e+02
2.233281150591688657e+01 -1.128832667016858977e+02
2.234358857881689531e+01 -1.128983089339808714e+02
2.235416315811688648e+01 -1.129095642286191321e+02
2.236542628141678790e+01 -1.129200788781726459e+02
2.237623107811663203e+01 -1.129396606509060064e+02
2.238690057401638711e+01 -1.129557133909836040e+02
2.239806677711651872e+01 -1.129770644030861888e+02
2.240933862181660530e+01 -1.129950740367129356e+02
2.242008859681650534e+01 -1.130045074311300652e+02
2.243079139501665153e+01 -1.130257817905972786e+02
2.244150049281660486e+01 -1.130383068962418491e+02
2.245226074171651831e+01 -1.130686080432019764e+02
2.246300480991589765e+01 -1.130790791863515352e+02
2.247377505561572164e+01 -1.131028167122865824e+02
2.248469980511567812e+01 -1.131169839342835957e+02
2.249549395041578848e+01 -1.131299581147681295e+02
2.250670156501568897e+01 -1.131367799043924407e+02
2.251763128141560699e+01 -1.131646044412692333e+02
2.252881273881582302e+01 -1.131773691514354567e+02
2.253994007961582824e+01 -1.131939405607404723e+02
2.255136449121563302e+01 -1.132007644392217856e+02
2.256260296071566174e+01 -1.132207265842682773e+02
2.257375980681575101e+01 -1.132285770928102977e+02
2.258473041741571663e+01 -1.132367023800519235e+02
2.259567499341561003e+01 -1.132505951594679772e+02
2.260659692211581273e+01 -1.132750625059098013e+02
2.261764821731578223e+01 -1.132823560467420521e+02
2.262855861701610038e+01 -1.132991389685868455e+02
2.263964387531604672e+01 -1.133186370642599741e+02
2.265050788131612336e+01 -1.133346923226857399e+02
2.266121508781586158e+01 -1.133497652432558596e+02
2.267190754791596419e+01 -1.133592630273675184e+02
2.268260724381553217e+01 -1.133831926483653945e+02
2.269326354311539973e+01 -1.133969066341432352e+02
2.270411793771567233e+01 -1.134114251356719052e+02
2.271475255621576395e+01 -1.134284663357978218e+02
2.272569743481566107e+01 -1.134418418623695572e+02
2.273652736951552811e+01 -1.134517622625070601e+02
2.274730607891563494e+01 -1.134692544851777996e+02
2.275798756991551386e+01 -1.134875503498160896e+02
2.276869002471538295e+01 -1.135061802959046702e+02
2.277944410301541467e+01 -1.135212851985570950e+02
2.279021075861522405e+01 -1.135325881431752606e+02
2.280155761521521640e+01 -1.135483890444210999e+02
2.281220186081509382e+01 -1.135588158634317040e+02
2.282289068261533060e+01 -1.135918141659505665e+02
2.283347209541550882e+01 -1.136097867450453407e+02
2.284418554051549677e+01 -1.136229073111576042e+02
2.285473814081554167e+01 -1.136377934270830394e+02
2.286521841841575764e+01 -1.136430402282092444e+02
2.287566570131576071e+01 -1.136485061824159430e+02
2.288635150471600710e+01 -1.136602548792941434e+02
2.289689342431579888e+01 -1.136722908219624344e+02
2.290742196111590445e+01 -1.136851940568689940e+02
2.291806343371600363e+01 -1.136954712597588184e+02
2.292867590071558581e+01 -1.137174279077242289e+02
2.293939202341527306e+01 -1.137270026129101979e+02
2.295002830771504421e+01 -1.137319023600522314e+02
2.296097524431492332e+01 -1.137611390872288837e+02
2.297162986731454026e+01 -1.137748007029681929e+02
2.298225457781470737e+01 -1.137828128045619849e+02
2.299280114361482674e+01 -1.137845848214218165e+02
2.300312471261486280e+01 -1.137934991290927655e+02
2.301366117751465623e+01 -1.138123842140372943e+02
2.302412355581476078e+01 -1.138292102880595422e+02
2.303458888951477235e+01 -1.138415972588591814e+02
2.304520580951477626e+01 -1.138467602645738879e+02
2.305580365221478445e+01 -1.138663619614399067e+02
2.306630372341484048e+01 -1.138832044797577083e+02
2.307685973391495082e+01 -1.138849529882938612e+02
2.308731238631488125e+01 -1.138953517564055602e+02
2.309777213761517345e+01 -1.139176690346376972e+02
2.310827038621516749e+01 -1.139290597868889279e+02
2.311864923281483897e+01 -1.139471208489860601e+02
2.312914045441497990e+01 -1.139619839165710289e+02
2.313968042581500129e+01 -1.139777887238944061e+02
2.315016244311484783e+01 -1.139911701876311270e+02
2.316073921661460844e+01 -1.139988501182245244e+02
2.317124588271472518e+01 -1.140249090893698138e+02
2.318164941711466298e+01 -1.140307795917364899e+02
2.319211118061446797e+01 -1.140508675040374840e+02
2.320254047911436146e+01 -1.140728709921959023e+02
2.321296736321432519e+01 -1.140882881387370844e+02
2.322350677691434129e+01 -1.140948647729239553e+02
2.323399697991456136e+01 -1.141031748880815684e+02
2.324452181421473540e+01 -1.141195062061490262e+02
2.325523968051471968e+01 -1.141370048028588116e+02
2.326588256331466198e+01 -1.141541534813182608e+02
2.327648244971458524e+01 -1.141655064850569516e+02
2.328719290051468960e+01 -1.141876514868802417e+02
2.329781415651482490e+01 -1.142102634460048449e+02
2.330844963831488315e+01 -1.142284522836652485e+02
2.331910882941480878e+01 -1.142368058415670191e+02
2.332979088701503301e+01 -1.142570634529055553e+02
2.334046360271472054e+01 -1.142765967866690033e+02
2.335110205311454479e+01 -1.142914474949550652e+02
2.336166572161463151e+01 -1.143122210570111008e+02
2.337228922611470239e+01 -1.143438505964686129e+02
2.338298936221477931e+01 -1.143571674749486817e+02
2.339340584761462338e+01 -1.143702726952304829e+02
2.340399481171468921e+01 -1.143894092437277124e+02
2.341455649891453916e+01 -1.144108896112693401e+02
2.342492287421424635e+01 -1.144287113637517450e+02
2.343539773231412937e+01 -1.144439151356023956e+02
2.344601226651440129e+01 -1.144600148153930093e+02
2.345656776451420100e+01 -1.144634280584375148e+02
2.346720691861423091e+01 -1.144772185350921347e+02
2.347777651361407436e+01 -1.145003838466567458e+02
2.348848254641420752e+01 -1.145111778051322062e+02
2.350010746721462596e+01 -1.145315239376866714e+02
2.351079119691452135e+01 -1.145434664102405407e+02
2.352131746681445890e+01 -1.145520516952725814e+02
2.353190878941450137e+01 -1.145654627207219818e+02
2.354248168091458737e+01 -1.145768691433328570e+02
2.355294344511457894e+01 -1.145878661750458889e+02
2.356339960831454761e+01 -1.145994969765564946e+02
2.357385546231442675e+01 -1.146197279955670183e+02
2.358441874981444286e+01 -1.146499995347423635e+02
2.359488716971433675e+01 -1.146688784124999074e+02
2.360531099401429600e+01 -1.146835718389768743e+02
2.361582260781417375e+01 -1.146975432849303331e+02
2.362629793341423579e+01 -1.147087126906807271e+02
2.363672335781429368e+01 -1.147284941018110658e+02
2.364717935381423786e+01 -1.147416301679535025e+02
2.365763033921438208e+01 -1.147511431884642263e+02
2.366803328831442599e+01 -1.147692383155829958e+02
2.367850967031422726e+01 -1.147805744637191339e+02
2.368897892761425439e+01 -1.147917408360351885e+02
2.369957584501420200e+01 -1.148019629335610290e+02
2.371006993871375101e+01 -1.148148312760216214e+02
2.372061623871373470e+01 -1.148351899410885864e+02
2.373105020951340549e+01 -1.148505482060029834e+02
2.374156907081364309e+01 -1.148642286914314354e+02
2.375198143691346786e+01 -1.148691193403365389e+02
2.376231947121362609e+01 -1.148839715560083334e+02
2.377285165261373479e+01 -1.149018324791701389e+02
2.378331244381374532e+01 -1.149279975941422691e+02
2.379375633361379272e+01 -1.149573305958504505e+02
2.380431866291365495e+01 -1.149667023375469341e+02
2.381484501731365455e+01 -1.149811199751804622e+02
2.382540187271396093e+01 -1.150052144047082550e+02
2.383587127751410506e+01 -1.150298014662352273e+02
2.384635955151403053e+01 -1.150573502040099640e+02
2.385682561741402097e+01 -1.150665406075579256e+02
2.386727554561408127e+01 -1.150819980346467020e+02
2.387761455591365234e+01 -1.150931127664242695e+02
2.388795286581373034e+01 -1.151078563390513665e+02
2.389834924171377040e+01 -1.151245835533231059e+02
2.390869999011393787e+01 -1.151312237904179767e+02
2.391922162841386168e+01 -1.151448886365197239e+02
2.392960329361386940e+01 -1.151616112193019745e+02
2.394013435081375363e+01 -1.151701902789437497e+02
2.395067356461345653e+01 -1.151891685059268440e+02
2.396106022051343487e+01 -1.152033958986681625e+02
2.397161009701335743e+01 -1.152350777327968245e+02
2.398195159911332297e+01 -1.152435559108788965e+02
2.399222940151329198e+01 -1.152550926990273865e+02
2.400258146311317020e+01 -1.152722487671080387e+02
2.401297565341328166e+01 -1.153004647319595506e+02
2.402335909251317503e+01 -1.153190069309904402e+02
2.403365340971321729e+01 -1.153304694852541132e+02
2.404396096471356614e+01 -1.153367738199652166e+02
2.405441876071345320e+01 -1.153616470258931059e+02
2.406476273531338705e+01 -1.153739154321591229e+02
2.407508441781344288e+01 -1.153885424858251127e+02
2.408553301591382123e+01 -1.153997298487169019e+02
2.409612759821392203e+01 -1.154206117916233296e+02
2.410666843891372224e+01 -1.154335656956387339e+02
2.411724154011375987e+01 -1.154560528850533956e+02
2.412783503031385735e+01 -1.154737381822075122e+02
2.413831886061355902e+01 -1.154983610182846689e+02
2.414877242671345314e+01 -1.155037536342961886e+02
2.415923108321354107e+01 -1.155224744451269743e+02
2.416979686601333199e+01 -1.155393507418212096e+02
2.418047730381336891e+01 -1.155442578787058920e+02
2.419092847801354296e+01 -1.155597252788950726e+02
2.420145752111374904e+01 -1.155711928234885306e+02
2.421201290371353210e+01 -1.155947966961919775e+02
2.422239941041399902e+01 -1.156057272902521191e+02
2.423280628811398074e+01 -1.156172499680144057e+02
2.424325173991389448e+01 -1.156277035688126773e+02
2.425363786681374734e+01 -1.156415957666011280e+02
2.426405541581358705e+01 -1.156642264463662571e+02
2.427453371251365155e+01 -1.156764608310786144e+02
2.428514252211411772e+01 -1.156903085650546501e+02
2.429556229941383805e+01 -1.157013239599127701e+02
2.430603375391368459e+01 -1.157239219096379372e+02
2.431647046111371679e+01 -1.157378231522325649e+02
2.432692867151413196e+01 -1.157637084677231059e+02
2.433726949841408782e+01 -1.157789894477131867e+02
2.434777792591417267e+01 -1.157958289003144472e+02
2.435812740471413207e+01 -1.158157897949622281e+02
2.436855447101394390e+01 -1.158389354092194736e+02
2.437896594161406938e+01 -1.158456557694806861e+02
2.438944778751415043e+01 -1.158592856463705658e+02
2.439988893261406844e+01 -1.158668267446573452e+02
2.441030606741396269e+01 -1.158763079175593020e+02
2.442069878101425928e+01 -1.158873788604602879e+02
2.443106369611422224e+01 -1.159000621977209420e+02
2.444150989391405204e+01 -1.159121032361916406e+02
2.445192638921408701e+01 -1.159329046380496067e+02
2.446249284701424287e+01 -1.159406201878489355e+02
2.447338016851426445e+01 -1.159569149431322757e+02
2.448420310991438242e+01 -1.159817963054856875e+02
2.449496528511421189e+01 -1.160004352679289923e+02
2.450553807571423093e+01 -1.160210341978524866e+02
2.451616808841403738e+01 -1.160380128356537881e+02
2.452674689541397512e+01 -1.160463232610931499e+02
2.453728160621430021e+01 -1.160593701378348470e+02
2.454787271421420769e+01 -1.160761825058242778e+02
2.455846709161420094e+01 -1.160916712252486178e+02
2.456894293761416748e+01 -1.161114961854419505e+02
2.457957985591459504e+01 -1.161412606752998897e+02
2.459063394381467305e+01 -1.161567822336727147e+02
2.460140765811483377e+01 -1.161793715465152843e+02
2.461213789351502257e+01 -1.162016297848827264e+02
2.462273211921534966e+01 -1.162132377582778702e+02
2.463344074381535265e+01 -1.162332009980428182e+02
2.464398800161516689e+01 -1.162573266502824652e+02
2.465458901211534481e+01 -1.162883570184245201e+02
2.466539403061570468e+01 -1.163096445791874487e+02
2.467603385421535478e+01 -1.163324690021406695e+02
2.468653037191531396e+01 -1.163518045543638237e+02
2.469711003131571303e+01 -1.163695614410499672e+02
2.470768205261560979e+01 -1.163804689860621977e+02
2.471842897331532285e+01 -1.164038968151914588e+02
2.472920099951549133e+01 -1.164313567445270792e+02
2.473987097821520820e+01 -1.164421041701602206e+02
2.475060072261535282e+01 -1.164582710750368761e+02
2.476128762531541128e+01 -1.164743015051188166e+02
2.477179564961528158e+01 -1.164891363230238142e+02
2.478229963101530231e+01 -1.164924165552010038e+02
2.479270627891509804e+01 -1.164981351240846834e+02
2.480313440361539890e+01 -1.165243417172455622e+02
2.481366918151528722e+01 -1.165526291799095588e+02
2.482419593041521466e+01 -1.165806442310134514e+02
2.483467925181554392e+01 -1.165961460151687561e+02
2.484527273191559260e+01 -1.166119378515059282e+02
2.485578297681556492e+01 -1.166221066986418435e+02
2.486625527591560925e+01 -1.166304756958977578e+02
2.487691150991572542e+01 -1.166555200130879086e+02
2.488744018251596657e+01 -1.166691480773329488e+02
2.489794323191588887e+01 -1.166786568590385258e+02
2.490850235311577165e+01 -1.166996496680073960e+02
2.491879089361557575e+01 -1.167135181973487477e+02
2.492925126861550211e+01 -1.167282334871465963e+02
2.493977770921575043e+01 -1.167448014843072315e+02
2.495005261491565562e+01 -1.167704626084842374e+02
2.496046488351539949e+01 -1.167813390629954284e+02
2.497072202211542091e+01 -1.167907045579703862e+02
2.498112505981540110e+01 -1.168049218007294456e+02
2.499238386521549060e+01 -1.168170290384425982e+02
2.500286649611543410e+01 -1.168301325452681141e+02
2.501343929911574904e+01 -1.168501863931635114e+02
2.502384624361594589e+01 -1.168734025547782096e+02
2.503421122211624450e+01 -1.168825724323973674e+02
2.504466552551606284e+01 -1.168995961755833832e+02
2.505520932251642563e+01 -1.169194550069373406e+02
2.506571573791650565e+01 -1.169340180887715803e+02
2.507615884621635161e+01 -1.169636369853106288e+02
2.508660729231624842e+01 -1.169913206570921318e+02
2.509714578681610675e+01 -1.170111884351945974e+02
2.510770913321626807e+01 -1.170453820186608880e+02
2.511824657401612981e+01 -1.170626513089192997e+02
2.512888068811640352e+01 -1.170731386345842537e+02
2.513938040881650693e+01 -1.170880529407686481e+02
2.514987439411642356e+01 -1.170944574511139109e+02
2.516028093271636479e+01 -1.171150390675435773e+02
2.517063077181603603e+01 -1.171262698444552086e+02
2.518093460061616540e+01 -1.171384573539062046e+02
2.519122450911636335e+01 -1.171425360281595403e+02
2.520148749771646379e+01 -1.171593560554856168e+02
2.521172996461654492e+01 -1.171748112973756406e+02
2.522193303311646417e+01 -1.171882099976320433e+02
2.523223445731615655e+01 -1.172022395067873930e+02
2.524244051341636919e+01 -1.172152333300404763e+02
2.525279477321620192e+01 -1.172374571892013648e+02
2.526326163441599348e+01 -1.172649108756787371e+02
2.527367760161591903e+01 -1.172830142587811935e+02
2.528400651131590138e+01 -1.173066210234237872e+02
2.529437715361584793e+01 -1.173216757827479313e+02
2.530488247721573813e+01 -1.173391881095796663e+02
2.531523434351575830e+01 -1.173574344212254630e+02
2.532557069111566150e+01 -1.173761296185793128e+02
2.533594133411553884e+01 -1.173843408102532919e+02
2.534622172341568458e+01 -1.173925725286891293e+02
2.535657935481572167e+01 -1.174057090443991882e+02
2.536692334461569232e+01 -1.174158471005315931e+02
2.537726394361579807e+01 -1.174339061529338153e+02
2.538764680991595313e+01 -1.174550147034172198e+02
2.539793797891575267e+01 -1.174749759829806806e+02
2.540809273031586457e+01 -1.174924286347651758e+02
2.541842646761576319e+01 -1.175060074712280738e+02
2.542875654201585434e+01 -1.175191936594982707e+02
2.543900545071577568e+01 -1.175375927771390536e+02
2.544928605891587381e+01 -1.175635847362680551e+02
2.545966546471577630e+01 -1.175839952705686784e+02
2.547004356041586348e+01 -1.176009728540403785e+02
2.548045085821594213e+01 -1.176168745304416205e+02
2.549070137251604251e+01 -1.176234926669876586e+02
2.550111052911607956e+01 -1.176388732175873457e+02
2.551143593451622849e+01 -1.176501036794883959e+02
2.552178533141654526e+01 -1.176691976753020583e+02
2.553225267921667552e+01 -1.176821793750953304e+02
2.554257260581690403e+01 -1.176837555718403365e+02
2.555285524331680946e+01 -1.176971925008385824e+02
2.556321187711642651e+01 -1.177133381179218787e+02
2.557376450621641339e+01 -1.177238601231874497e+02
2.558404418781647749e+01 -1.177422545292244820e+02
2.559432229611651621e+01 -1.177551573471009476e+02
2.560475973551642781e+01 -1.177720207697454526e+02
2.561508838731625559e+01 -1.177873393338186077e+02
2.562557079801637627e+01 -1.178066425000143482e+02
2.563585428621656703e+01 -1.178194748648090808e+02
2.564628212981675048e+01 -1.178333483273463145e+02
2.565673058531671558e+01 -1.178420121000279153e+02
2.566718042701695168e+01 -1.178617082202204074e+02
2.567764920141712537e+01 -1.178843563322745496e+02
2.568808265691707149e+01 -1.178985501952097366e+02
2.569865066991684444e+01 -1.179218334453259587e+02
2.570928103071674897e+01 -1.179397131420875269e+02
2.571977398611689480e+01 -1.179507404803547672e+02
2.573024422501682551e+01 -1.179657350783592449e+02
2.574062085391675936e+01 -1.179862372424257728e+02
2.575113850101666912e+01 -1.179995588551587673e+02
2.576156167221692073e+01 -1.180105348187016290e+02
2.577191364481709002e+01 -1.180226115952009849e+02
2.578246948841702491e+01 -1.180422943232741773e+02
2.579290890851701334e+01 -1.180603052302978568e+02
2.580322097871695064e+01 -1.180703038616368303e+02
2.581349682861685579e+01 -1.180944318078229571e+02
2.582401282311661816e+01 -1.181136060111554400e+02
2.583475145991620892e+01 -1.181287109371861845e+02
2.584544680651610449e+01 -1.181342871289651839e+02
2.585595281421609570e+01 -1.181528525946585404e+02
2.586638906651610270e+01 -1.181818757287049095e+02
2.587694094151637358e+01 -1.181991821094435409e+02
2.588747318431623512e+01 -1.182044788092319152e+02
2.589786162511643397e+01 -1.182129378746269310e+02
2.590842414481674183e+01 -1.182261634840295557e+02
2.591896342251677154e+01 -1.182452855146025570e+02
2.592949799171674385e+01 -1.182645277403215971e+02

==> figures/ex1/M16Lam1o.txt <==
5.019580000000800624e-04 -1.322448776118253733e+01
1.466423599999577831e-02 -3.331575164233831288e+01
2.649670899999634344e-02 -3.565034137285423554e+01
3.785877799999681770e-02 -3.872520081160875804e+01
4.854627599999927767e-02 -3.982746620041203300e+01
5.968408899999655404e-02 -4.098830923465179410e+01
7.028209299999765847e-02 -4.192983129334295000e+01
8.082161999999559754e-02 -4.255934580114737287e+01
9.115065999999449886e-02 -4.356275011993773916e+01
1.016202169999922411e-01 -4.442421969530854398e+01
1.116742199999900542e-01 -4.494877854576302667e+01
1.219083189999965455e-01 -4.560248205135846433e+01
1.323296139999943222e-01 -4.623105988499995078e+01
1.426924059999938876e-01 -4.723625970045499400e+01
1.529124459999939845e-01 -4.787932891783745504e+01
1.628678339999942715e-01 -4.829155728195235753e+01
1.730461209999925032e-01 -4.934174934672574864e+01
1.833119509999958652e-01 -5.057281872106328535e+01
1.934184960000022713e-01 -5.105484432470411349e+01
2.031699290000030800e-01 -5.120089139970031056e+01
2.131638440000043211e-01 -5.164456112145738587e+01
2.230579450000025332e-01 -5.200271695138255268e+01
2.330682380000008713e-01 -5.240514896024738789e+01
2.430874579999966478e-01 -5.269812585483655454e+01
2.532345710000005745e-01 -5.323239248555840675e+01
2.631590340000036221e-01 -5.333612653967877293e+01
2.730020180000058971e-01 -5.350218737600344809e+01
2.826504740000022053e-01 -5.373249594703658261e+01
2.924679750000054312e-01 -5.397648546335987163e+01
3.022600580000087689e-01 -5.430276450662987031e+01
3.119776600000099265e-01 -5.454616280621930713e+01
3.216550120000087887e-01 -5.473857545234984201e+01
3.315550900000094892e-01 -5.494139150594137533e+01
3.415474080000100443e-01 -5.539590784511300825e+01
3.514344660000094933e-01 -5.556119806939213390e+01
3.612083600000079997e-01 -5.574588769265906762e+01
3.711566180000089865e-01 -5.614292442984513798e+01
3.810755250000092964e-01 -5.667381755611162930e+01
3.907748540000097748e-01 -5.706789703569377536e+01
4.008357620000100319e-01 -5.744994808461767377e+01
4.104897930000102058e-01 -5.757740109481648005e+01
4.204613290000076553e-01 -5.783206881205235561e+01
4.302211360000058882e-01 -5.801820158191544863e+01
4.401875860000035168e-01 -5.817386276261029820e+01
4.499100820000068168e-01 -5.854015942663792771e+01
4.596290800000035759e-01 -5.875123139505419090e+01
4.695365750000073390e-01 -5.901683291076260929e+01
4.791952760000075529e-01 -5.920479433485433418e+01
4.891197990000102358e-01 -5.941343614389398908e+01
4.989627810000110131e-01 -5.958962111891000291e+01
5.088873960000133145e-01 -5.980617752666010034e+01
5.185559390000085145e-01 -5.998513601156662389e+01
5.282699520000067039e-01 -6.006326731321750145e+01
5.379784180000077853e-01 -6.025272457428937400e+01
5.478894920000079161e-01 -6.049846183939196465e+01
5.575533700000119275e-01 -6.070773755846489195e+01
5.673356940000142679e-01 -6.099750511672872477e+01
5.770095790000135949e-01 -6.136741205349413519e+01
5.867223400000138867e-01 -6.158161160370136145e+01
5.966065800000213137e-01 -6.176075647115825973e+01
6.061575460000181437e-01 -6.180168065644505759e+01
6.158450810000180020e-01 -6.199114924187939124e+01
6.254632710000245233e-01 -6.207366215136208609e+01
6.350445830000275294e-01 -6.228928971944550597e+01
6.449211960000291732e-01 -6.257750919752679408e+01
6.548598420000275588e-01 -6.296134227349810430e+01
6.645874890000342816e-01 -6.303810221643647083e+01
6.740732360000349921e-01 -6.310682579012561177e+01
6.835779510000330461e-01 -6.316056921382227785e+01
6.933386400000323135e-01 -6.327439735944808064e+01
7.029033420000323495e-01 -6.346969321670604813e+01
7.125505890000320974e-01 -6.361322555591574712e+01
7.220186090000382251e-01 -6.369901126358446675e+01
7.318729870000346693e-01 -6.388769493062142857e+01
7.413464160000331482e-01 -6.394696820228145384e+01
7.510383060000376254e-01 -6.406506826779744301e+01
7.605155640000371697e-01 -6.408454152020779304e+01
7.701186520000384839e-01 -6.415534023711293798e+01
7.796990840000361800e-01 -6.423468540875889232e+01
7.892262590000371780e-01 -6.427799588620543147e+01
7.989106410000403891e-01 -6.448417255215210275e+01
8.083742010000389833e-01 -6.452996016245317890e+01
8.181962560000402007e-01 -6.478470400372681581e+01
8.277240730000405833e-01 -6.491716224071066677e+01
8.372245460000424799e-01 -6.496494264141077224e+01
8.469518890000378164e-01 -6.502661727846466988e+01
8.564934960000432085e-01 -6.514115510489629912e+01
8.659598460000430542e-01 -6.518489592859253889e+01
8.753988780000363512e-01 -6.522224836836494433e+01
8.849261380000412736e-01 -6.565102763052632895e+01
8.944416900000429216e-01 -6.571671279781610053e+01
9.040991170000389765e-01 -6.586950109150187416e+01
9.138000920000499683e-01 -6.601454890254626662e+01
9.234227730000585943e-01 -6.614564733730476576e+01
9.329526390000597580e-01 -6.621288179619493519e+01
9.427353840000587404e-01 -6.637811977209828740e+01
9.523754810000633064e-01 -6.645549878308240466e+01
9.618500830000589197e-01 -6.653041977307972843e+01
9.715077610000615316e-01 -6.663839606786525849e+01
9.813130800000826603e-01 -6.674069755495112588e+01
9.907625200000818033e-01 -6.683942319705251123e+01
1.000353748000076148e+00 -6.692482595283885871e+01
1.009821331000081646e+00 -6.706101653446626187e+01
1.019523675000075347e+00 -6.722546514161182074e+01
1.029151203000074677e+00 -6.734732278745876499e+01
1.038698866000079324e+00 -6.739650011174813926e+01
1.048411670000089391e+00 -6.745607562374456734e+01
1.058277652000081392e+00 -6.759155125383222185e+01
1.068052291000082032e+00 -6.765968821101947128e+01
1.077765535000083208e+00 -6.778485646736106673e+01
1.087324560000090035e+00 -6.789115219771557008e+01
1.096770525000091201e+00 -6.795608975075589342e+01
1.106107978000105962e+00 -6.800496892197038790e+01
1.115426237000100240e+00 -6.843445499621795136e+01
1.125162456000107891e+00 -6.864100208267328185e+01
1.134646982000095949e+00 -6.892004403765118070e+01
1.144032291000106394e+00 -6.897831160934565276e+01
1.153348087000101163e+00 -6.903614229063063590e+01
1.162791824000089402e+00 -6.906182895254507059e+01
1.172198762000091765e+00 -6.910572603068524700e+01
1.181850575000098491e+00 -6.919529626252649734e+01
1.191532832000092856e+00 -6.936027301175920456e+01
1.200923347000105945e+00 -6.940551273847754032e+01
1.210185760000097144e+00 -6.948037289854271137e+01
1.219619395000095086e+00 -6.954491013224628659e+01
1.229234934000094537e+00 -6.961208293318863127e+01
1.238787720000089632e+00 -6.987077939197911292e+01
1.248390791000085986e+00 -6.992360257423030134e+01
1.257923421000079589e+00 -6.996009415176294510e+01
1.267330290000078019e+00 -7.000214751898515431e+01
1.276919950000083848e+00 -7.008364219975005938e+01
1.286547748000077984e+00 -7.016261443772941675e+01
1.296062576000073019e+00 -7.020680961056223168e+01
1.305512240000077373e+00 -7.031616490731674673e+01
1.315012211000081255e+00 -7.033597750492783973e+01
1.324555602000086818e+00 -7.039098200071032352e+01
1.334230824000083526e+00 -7.050669048020967011e+01
1.343795240000085212e+00 -7.078702798899256265e+01
1.353169074000086791e+00 -7.085141830552305464e+01
1.362494160000085497e+00 -7.091881534852731761e+01
1.371759395000080151e+00 -7.105080143771780854e+01
1.381226182000077518e+00 -7.114260958515066591e+01
1.390871012000073126e+00 -7.121748691756175731e+01
1.400328497000079775e+00 -7.128067610040386626e+01
1.409581776000083497e+00 -7.130165056202770302e+01
1.419067434000079952e+00 -7.132684508102619247e+01
1.428646013000086423e+00 -7.149229000774015219e+01
1.438267612000083684e+00 -7.155013758853600336e+01
1.447788916000087855e+00 -7.159402977148417335e+01
1.457244912000094761e+00 -7.164710624193902788e+01
1.466842482000092485e+00 -7.177085513037602027e+01
1.476215278000100550e+00 -7.179666910743173958e+01
1.485661396000110823e+00 -7.184530377748237129e+01
1.495161485000109369e+00 -7.190953758209548141e+01
1.504403407000107773e+00 -7.195488797143396198e+01
1.513832455000103661e+00 -7.203612459947612479e+01
1.523238947000111754e+00 -7.212017753442290768e+01
1.532554914000117119e+00 -7.216146178209666573e+01
1.541733657000111446e+00 -7.216891725964735826e+01
1.550955647000110904e+00 -7.217782563856482625e+01
1.560449946000106447e+00 -7.219437776973958876e+01
1.569801183000099076e+00 -7.222444750612555708e+01
1.579087715000099923e+00 -7.223472824506026768e+01
1.588490140000093920e+00 -7.237919591328373770e+01
1.597778108000094566e+00 -7.243883745934297735e+01
1.606974271000092269e+00 -7.263233210090143643e+01
1.616452817000084696e+00 -7.276319931609461378e+01
1.626427021000078188e+00 -7.278739684682876998e+01
1.636012935000079604e+00 -7.280554589715345060e+01
1.645419998000077211e+00 -7.281610201425793605e+01
1.654873449000083152e+00 -7.286475269038818681e+01
1.664270671000078305e+00 -7.288357418035958801e+01
1.673640840000070629e+00 -7.292075819743524789e+01
1.683014120000064562e+00 -7.294250892361100114e+01
1.692477084000072463e+00 -7.298031068545307676e+01
1.701950072000069536e+00 -7.299864251106316715e+01
1.711524206000075043e+00 -7.306102177570627987e+01
1.721081591000080291e+00 -7.312917564963329653e+01
1.730598935000087213e+00 -7.319854372572224577e+01
1.740233554000070182e+00 -7.322272944687247787e+01
1.749803915000068155e+00 -7.335411732408587682e+01
1.759176524000073183e+00 -7.342386427928163073e+01
1.768533265000066468e+00 -7.354211932838964572e+01
1.777872673000065351e+00 -7.357840696309934003e+01
1.787052342000057248e+00 -7.362437265712917167e+01
1.796249203000054973e+00 -7.365204343986147251e+01
1.805599150000049224e+00 -7.374587459295020153e+01
1.814884698000040597e+00 -7.381054635799182506e+01
1.824198142000042377e+00 -7.384581310018917577e+01
1.833428469000051297e+00 -7.386783632053997906e+01
1.842685361000043986e+00 -7.390333833409378883e+01
1.851945753000058037e+00 -7.400178934102515882e+01
1.861230748000062274e+00 -7.417475017283857142e+01
1.870413823000070419e+00 -7.421626924841467599e+01
1.879601170000059884e+00 -7.427925402542928168e+01
1.888874443000049919e+00 -7.432167448225915507e+01
1.898008686000056233e+00 -7.441071291257475195e+01
1.907337533000062368e+00 -7.449104247228491715e+01
1.916556287000059644e+00 -7.453260602074553276e+01
1.925832765000053737e+00 -7.455883623553916095e+01
1.935084060000051398e+00 -7.458574706758389539e+01
1.944333655000052286e+00 -7.462140512289724370e+01
1.953578169000053766e+00 -7.469220067791640361e+01
1.962682295000053312e+00 -7.469502351124418738e+01
1.971747990000048301e+00 -7.471042050610734009e+01
1.980810652000046357e+00 -7.472803983952056228e+01
1.989865533000055198e+00 -7.473131347050095030e+01
1.999083144000053824e+00 -7.476858772164733580e+01
2.008292178000065764e+00 -7.480881467497647463e+01
2.017477067000065016e+00 -7.482386567686457113e+01
2.026445909000059498e+00 -7.483675567253870042e+01
2.035622319000055302e+00 -7.485314463650618677e+01
2.044801295000050256e+00 -7.486837810595922349e+01
2.054005074000051945e+00 -7.497007822290765944e+01
2.063118549000058533e+00 -7.500308233330744656e+01
2.072457951000063137e+00 -7.512125011781499495e+01
2.081505639000062136e+00 -7.515315450850273749e+01
2.090758876000070376e+00 -7.516502964393572483e+01
2.099946378000075331e+00 -7.519873899488536040e+01
2.109125338000072514e+00 -7.527815375431774214e+01
2.118260222000070581e+00 -7.533193980732801265e+01
2.127737234000062205e+00 -7.534201885367720308e+01
2.137233086000068116e+00 -7.538495152931260179e+01
2.146630195000061914e+00 -7.538792195839083377e+01
2.156111353000066178e+00 -7.540655760749088188e+01
2.165450711000069806e+00 -7.543976878440037126e+01
2.174879038000069986e+00 -7.547156151256174894e+01
2.184479113000068917e+00 -7.555454407683923534e+01
2.193869619000062610e+00 -7.557062073604495822e+01
2.203236361000057375e+00 -7.558450910835256309e+01
2.212605279000053660e+00 -7.561119030405608044e+01
2.221797494000060436e+00 -7.561263540720014475e+01
2.231303129000058671e+00 -7.566576875527533730e+01
2.240621931000058797e+00 -7.576667450132687520e+01
2.250077572000054982e+00 -7.579048046212588474e+01
2.259571391000049001e+00 -7.585301655496297712e+01
2.269011048000042496e+00 -7.586465989299139778e+01
2.278426034000050837e+00 -7.588464412392836778e+01
2.288060066000058956e+00 -7.597540441227627639e+01
2.297452238000064373e+00 -7.606542277430405363e+01
2.306980999000062038e+00 -7.610983181050806934e+01
2.316589409000069377e+00 -7.613701694631835437e+01
2.326142949000065574e+00 -7.616072465437449068e+01
2.335561883000066619e+00 -7.624302874029152122e+01
2.344922691000081993e+00 -7.624768517350409525e+01
2.354356424000076498e+00 -7.625281682585129772e+01
2.363772857000067784e+00 -7.626547357509937797e+01
2.373070472000071707e+00 -7.627863268331768154e+01
2.382508683000072569e+00 -7.634482471233546619e+01
2.391941472000073343e+00 -7.635243658166713487e+01
2.401221500000069842e+00 -7.636781878950303337e+01
2.410630427000073350e+00 -7.637267865426755975e+01
2.419980110000080398e+00 -7.641266673992338099e+01
2.429380608000079267e+00 -7.642230718627536135e+01
2.438548198000086931e+00 -7.642388854224694228e+01
2.447849325000083009e+00 -7.645644441364790111e+01
2.457394134000089547e+00 -7.648159669376933323e+01
2.466769969000093266e+00 -7.649637109994591810e+01
2.476114210000092353e+00 -7.649863320337210837e+01
2.485520867000094558e+00 -7.665814954936924153e+01
2.494908913000096096e+00 -7.675865472828363067e+01
2.504274081000087637e+00 -7.677348403357113682e+01
2.513718474000084857e+00 -7.678177377872637521e+01
2.523219733000083398e+00 -7.683642388677115775e+01
2.532678242000087732e+00 -7.687620613957001581e+01
2.542207267000096582e+00 -7.690239682468877902e+01
2.551505707000089718e+00 -7.694606503062594527e+01
2.560705476000098013e+00 -7.694785878493087239e+01
2.570091122000110584e+00 -7.697818280409363467e+01
2.579469009000116220e+00 -7.700589354813244825e+01
2.588894712000107123e+00 -7.701198375819960518e+01
2.598212429000112511e+00 -7.701548742584138552e+01
2.607751394000116907e+00 -7.711014798594719366e+01
2.617289768000114147e+00 -7.713069352536123802e+01
2.626663961000117897e+00 -7.715428415932650807e+01
2.636009144000119431e+00 -7.715679624073636944e+01
2.645368569000110082e+00 -7.719616332367526468e+01
2.654663344000118830e+00 -7.723769650317110802e+01
2.664074110000119955e+00 -7.727421021617369945e+01
2.673438381000113662e+00 -7.733949962948803147e+01
2.682828696000122637e+00 -7.750409608108640214e+01
2.692229510000122783e+00 -7.755857762361289076e+01
2.701623127000124303e+00 -7.761324624215986034e+01
2.711173934000128849e+00 -7.761772735863834782e+01
2.720853139000120269e+00 -7.769603232023216322e+01
2.730478477000124915e+00 -7.778376807739127230e+01
2.739900466000134482e+00 -7.780182909646310918e+01
2.749462547000125046e+00 -7.783197271018190122e+01
2.758983818000122934e+00 -7.786319991231336246e+01
2.768775045000126500e+00 -7.789908059429234299e+01
2.778196038000110502e+00 -7.792311837931819696e+01
2.787665284000121257e+00 -7.798417273487388002e+01
2.797252226000128683e+00 -7.799136766214184036e+01
2.806753656000119168e+00 -7.805421032493180178e+01
2.816226858000127731e+00 -7.806826535137317080e+01
2.825658295000124998e+00 -7.808671765913996410e+01
2.835008940000129041e+00 -7.810346323328225537e+01
2.844452645000123514e+00 -7.812741588159870787e+01
2.853863123000123903e+00 -7.813332659767513633e+01
2.863394349000120354e+00 -7.816973297079691463e+01
2.872988938000108572e+00 -7.824048000194210317e+01
2.882473171000116796e+00 -7.830267212727881088e+01
2.891987981000112118e+00 -7.837844538363636104e+01
2.901570296000100857e+00 -7.840367172277836971e+01
2.911035683000096963e+00 -7.841282664607398090e+01
2.920426116000099714e+00 -7.841496167935071071e+01
2.929988516000097132e+00 -7.843065719600767238e+01
2.939427398000094005e+00 -7.846584107990119605e+01
2.948853070000103660e+00 -7.851601775356469659e+01
2.958754050000109270e+00 -7.852002267718140160e+01
2.968054663000109006e+00 -7.853872269221382396e+01
2.977221915000117125e+00 -7.857595827937377919e+01
2.986329456000121230e+00 -7.861571147459690678e+01
2.995512170000121710e+00 -7.865604928715205801e+01
3.004723914000104745e+00 -7.865940263415166100e+01
3.013807441000098120e+00 -7.869173358589503664e+01
3.022867799000091171e+00 -7.869662920415883889e+01
3.031963041000098169e+00 -7.869851168096056426e+01
3.041104081000100212e+00 -7.870910887365806730e+01
3.050430075000100327e+00 -7.875741180409045228e+01
3.059661441000094850e+00 -7.879059506634401089e+01
3.068868613000101053e+00 -7.889469484049384107e+01
3.078094152000109052e+00 -7.892083164990361865e+01
3.087273099000099830e+00 -7.894009731074606862e+01
3.096436635000106019e+00 -7.897688935214914352e+01
3.105517801000115430e+00 -7.898071600256433555e+01
3.114545660000118676e+00 -7.898610644865959785e+01
3.123794026000121793e+00 -7.903950201618070537e+01
3.133018660000125077e+00 -7.913144141071026638e+01
3.142298367000126991e+00 -7.917964157399131864e+01
3.151483032000127249e+00 -7.918190454045719662e+01
3.160969418000123543e+00 -7.924435939819038310e+01
3.171065803000124195e+00 -7.928429834914628316e+01
3.181279528000124923e+00 -7.929600435232421773e+01
3.191752881000127662e+00 -7.929808636321750726e+01
3.201816087000127542e+00 -7.934417642512342184e+01
3.211425635000128676e+00 -7.939599233829299862e+01
3.221064678000130410e+00 -7.941746038878019931e+01
3.230673786000135106e+00 -7.944198527464314452e+01
3.240170790000133305e+00 -7.951210123349684977e+01
3.249502018000141046e+00 -7.954364748927217477e+01
3.258942735000146751e+00 -7.955892586471951233e+01
3.268146471000148434e+00 -7.956550924504989553e+01
3.277204899000153215e+00 -7.958452316705856333e+01
3.286401903000152114e+00 -7.962485113304919082e+01
3.296135164000154827e+00 -7.963807832672996767e+01
3.305868558000154334e+00 -7.964912223628584798e+01
3.314908945000145213e+00 -7.964964982787644487e+01
3.324056405000150871e+00 -7.965442559298492142e+01
3.333116455000154854e+00 -7.967409245662540229e+01
3.342228768000147898e+00 -7.967417928218461043e+01
3.351295359000152185e+00 -7.969766147027188197e+01
3.360428242000148114e+00 -7.970595083185550322e+01
3.369622804000143024e+00 -7.975048406948874913e+01
3.378655418000147126e+00 -7.977353020148399310e+01
3.387750692000146113e+00 -7.980068747922746297e+01
3.396869557000138595e+00 -7.980906073722488259e+01
3.406037353000138435e+00 -7.984032391465541423e+01
3.415289450000142946e+00 -7.989219198865926330e+01
3.424453441000145038e+00 -7.991022017962008306e+01
3.433688744000139348e+00 -7.994390689327453003e+01
3.442817394000126985e+00 -7.996218764583137784e+01
3.452005365000126336e+00 -7.999085477630988805e+01
3.461160930000121372e+00 -8.001173170815734181e+01
3.470163758000127441e+00 -8.001494264798886036e+01
3.479472932000127638e+00 -8.007745961777996513e+01
3.488685128000124980e+00 -8.011647689501982939e+01
3.498085725000118718e+00 -8.015518666680119964e+01
3.507347309000121260e+00 -8.018167609604259383e+01
3.516407672000126272e+00 -8.019165758049547321e+01
3.525567234000122507e+00 -8.019376209846427628e+01
3.534811807000127981e+00 -8.025341635484093672e+01
3.543867436000122328e+00 -8.025456762209790895e+01
3.553048293000124591e+00 -8.033294669780454456e+01
3.562207441000110553e+00 -8.034001417955805380e+01
3.571354180000104517e+00 -8.037559469464888195e+01
3.580488624000101705e+00 -8.040415700315935510e+01
3.589583434000106710e+00 -8.040810003303138842e+01
3.598750109000103503e+00 -8.041531051094558791e+01
3.608106254000096325e+00 -8.043853762094852300e+01
3.617305484000106208e+00 -8.044252171431935494e+01
3.626472581000099726e+00 -8.048275785344029032e+01
3.635494659000100715e+00 -8.052304117115087934e+01
3.644645609000095821e+00 -8.054732405276276097e+01
3.653764692000098346e+00 -8.056118394786339820e+01
3.663120512000102469e+00 -8.063349902626073629e+01
3.672317626000107804e+00 -8.073319798769841782e+01
3.681371703000102524e+00 -8.075061815775390528e+01
3.690561585000102784e+00 -8.075746857729826900e+01
3.699737838000103363e+00 -8.079076183540800571e+01
3.709007874000110672e+00 -8.083042309565441030e+01
3.718148212000101704e+00 -8.083590152711005317e+01
3.727386974000107767e+00 -8.089587760483568957e+01
3.736549802000113107e+00 -8.091077447492823183e+01
3.745578800000102238e+00 -8.094111364139840248e+01
3.754730653000105445e+00 -8.099028854500895136e+01
3.764000209000100572e+00 -8.103048064552734786e+01
3.773184689000104175e+00 -8.107467362539142641e+01
3.782254416000108588e+00 -8.111319352991826293e+01
3.791321332000104238e+00 -8.111527473675880628e+01
3.800415876000098780e+00 -8.113536986684360386e+01
3.809623589000091126e+00 -8.115539950286748194e+01
3.819578675000093515e+00 -8.115895973973529465e+01
3.828847781000098482e+00 -8.121174641610451772e+01
3.838288147000099126e+00 -8.127415613816600626e+01
3.847736531000099713e+00 -8.132315770689149304e+01
3.857041599000092358e+00 -8.132405399204964169e+01
3.866313725000080748e+00 -8.137643257792875318e+01
3.875589940000081501e+00 -8.138586432446119545e+01
3.884679171000074316e+00 -8.140853251099089505e+01
3.893948189000079996e+00 -8.143844004833739803e+01
3.903262346000078598e+00 -8.153424109417952081e+01
3.912346035000076494e+00 -8.158382891554892069e+01
3.921500906000070952e+00 -8.161809941665245560e+01
3.930667548000070344e+00 -8.162956271888046444e+01
3.939814742000069092e+00 -8.169980384201107881e+01
3.949028196000069268e+00 -8.171274335654842957e+01
3.958158516000067184e+00 -8.177844875704869310e+01
3.967380828000058646e+00 -8.180630114931048524e+01
3.976541365000065387e+00 -8.182678618320855435e+01
3.985740229000059198e+00 -8.184209943232139040e+01
3.995102499000064977e+00 -8.185197487206283995e+01
4.004378849000069351e+00 -8.188442280107160798e+01
4.013513472000076021e+00 -8.192006868767120409e+01
4.022724906000080480e+00 -8.201287079973583616e+01
4.031824370000078872e+00 -8.201314424993705643e+01
4.041123449000076029e+00 -8.209816997609576106e+01
4.050208957000068999e+00 -8.211045877869183585e+01
4.059402836000074011e+00 -8.213238861208282060e+01
4.068561053000070871e+00 -8.216542231886641900e+01
4.077702690000059249e+00 -8.218170034738405150e+01
4.086999895000058558e+00 -8.218545000833120184e+01
4.096092597000053459e+00 -8.218985015194581933e+01
4.105165515000059884e+00 -8.219816849206407028e+01
4.114465466000060800e+00 -8.220561712502419027e+01
4.123718334000059826e+00 -8.222034368547747363e+01
4.132681195000061258e+00 -8.222047425011498945e+01
4.141776804000060430e+00 -8.226323468651330018e+01
4.150830939000058173e+00 -8.228974333378306483e+01
4.159983294000059395e+00 -8.229789865704429985e+01
4.169102233000060664e+00 -8.229824999025839816e+01
4.178166589000059439e+00 -8.230266888494341515e+01
4.187342030000062110e+00 -8.230720366308676716e+01
4.196405962000059553e+00 -8.230762861164245692e+01
4.205674513000057679e+00 -8.237753477003707303e+01
4.214741185000051793e+00 -8.244895124938932440e+01
4.224094016000049301e+00 -8.247618845521215292e+01
4.233304609000046348e+00 -8.256799928131137278e+01
4.242410934000056422e+00 -8.257087179401341359e+01
4.251623954000052663e+00 -8.262481585993637623e+01
4.260589724000048761e+00 -8.264400918707187316e+01
4.269673743000050870e+00 -8.265365249532959524e+01
4.278727399000056053e+00 -8.265515315861938461e+01
4.287809516000063326e+00 -8.265654274716862915e+01
4.296930035000057657e+00 -8.267181771714811589e+01
4.306047492000065091e+00 -8.267431550331602352e+01
4.315185845000068632e+00 -8.267478142953264353e+01
4.324253761000059981e+00 -8.269424197143055721e+01
4.333423687000063751e+00 -8.272196820514663784e+01
4.342781337000065633e+00 -8.273574748896862729e+01
4.352071580000074214e+00 -8.274424911601340682e+01
4.361290867000086280e+00 -8.279012830369299536e+01
4.370377704000082630e+00 -8.279559213181383370e+01
4.379473029000088502e+00 -8.282345779658970741e+01
4.388436976000077649e+00 -8.283201279598769418e+01
4.397475224000068295e+00 -8.283655222679567487e+01
4.406620244000076347e+00 -8.284019800641925713e+01
4.415758846000060522e+00 -8.284496925374466514e+01
4.424842968000058718e+00 -8.285193577376568896e+01
4.434003638000057812e+00 -8.287100439511918637e+01
4.443079385000063830e+00 -8.287187545903186958e+01
4.452312854000058273e+00 -8.287606303664853158e+01
4.461466846000052833e+00 -8.292302574155144157e+01
4.470594191000047957e+00 -8.295495528000365937e+01
4.479668367000047446e+00 -8.298143258611062834e+01
4.488779317000055613e+00 -8.302266803436837961e+01
4.497954586000052934e+00 -8.302637540857789133e+01
4.507024277000056145e+00 -8.302781658143416621e+01
4.516303326000056018e+00 -8.308910268596761739e+01
4.525306104000053509e+00 -8.309056565089049684e+01
4.534396758000055705e+00 -8.309535859028838445e+01
4.543484830000060093e+00 -8.310130003889102568e+01
4.552645880000054213e+00 -8.314190046640777609e+01
4.561735628000067599e+00 -8.315730064910496822e+01
4.570808934000064383e+00 -8.321010739232143294e+01
4.580067789000059619e+00 -8.326598910394054087e+01
4.589207026000052814e+00 -8.330521240003378125e+01
4.598232598000058680e+00 -8.330715439831431013e+01
4.607262604000069040e+00 -8.334416547110278373e+01
4.616287970000070295e+00 -8.334460376053255004e+01
4.625372500000072939e+00 -8.335852595908848173e+01
4.634493049000080411e+00 -8.338914908995559472e+01
4.643629341000083954e+00 -8.341705377517951092e+01
4.652750491000096744e+00 -8.342304674179432311e+01
4.661946729000102430e+00 -8.347867650617864399e+01
4.671065541000102073e+00 -8.348336325904935507e+01
4.680417511000104724e+00 -8.349139579853839166e+01
4.689620948000110090e+00 -8.351334245011656776e+01
4.698734731000114628e+00 -8.352126889191094961e+01
4.707955575000113413e+00 -8.353204363694729295e+01
4.717379282000115026e+00 -8.357607134742893606e+01
4.726727362000114674e+00 -8.358313385150520958e+01
4.735739839000110862e+00 -8.360891403619432083e+01
4.744972741000120564e+00 -8.362678420818491531e+01
4.754129376000126861e+00 -8.369170251568795038e+01
4.763194879000128168e+00 -8.369381028868941996e+01
4.772264936000127022e+00 -8.372437169292160775e+01
4.781344603000128757e+00 -8.372752291174717243e+01
4.790550687000114216e+00 -8.375080683867032860e+01
4.799545282000116764e+00 -8.378328313707667974e+01
4.808522503000115300e+00 -8.378337580727161082e+01
4.817689075000108012e+00 -8.386079842396425477e+01
4.826876985000073894e+00 -8.387579891539908772e+01
4.836047834000081203e+00 -8.387812745162115391e+01
4.845171121000066528e+00 -8.390411347878392689e+01
4.854311803000066483e+00 -8.395646910707537813e+01
4.863406232000063945e+00 -8.395714280128217410e+01
4.872413043000080712e+00 -8.395980459641320692e+01
4.881585203000068596e+00 -8.398602924589290808e+01
4.890899067000064271e+00 -8.400616974071141385e+01
4.900328909000077893e+00 -8.408291115686071748e+01
4.909704322000062682e+00 -8.409117298389041650e+01
4.919008515000075299e+00 -8.410991895595726930e+01
4.928256618000065536e+00 -8.412649222962909334e+01
4.937394954000065006e+00 -8.413642150504190909e+01
4.946662637000071250e+00 -8.415180522179751677e+01
4.955613825000065198e+00 -8.415191650177689553e+01
4.964718364000064277e+00 -8.415223710040118021e+01
4.973922772000070047e+00 -8.416176252521218260e+01
4.983021995000060933e+00 -8.416990231877656470e+01
4.992185009000057683e+00 -8.417122099671087199e+01
5.001225652000056421e+00 -8.417839832141561374e+01
5.010307226000041858e+00 -8.419409038652418076e+01
5.019440654000036695e+00 -8.419555883398656704e+01
5.028528231000037430e+00 -8.421067078908487247e+01
5.037763001000048924e+00 -8.430086272503993428e+01
5.046842833000042994e+00 -8.435293110451530652e+01
5.055841202000055823e+00 -8.436422228245322685e+01
5.064815912000043774e+00 -8.436784835264521121e+01
5.073996843000052159e+00 -8.437405981794627507e+01
5.083097071000037381e+00 -8.440364530465318182e+01
5.092254975000051864e+00 -8.444680394521876110e+01
5.101297138000066234e+00 -8.446999249270834298e+01
5.110461190000079590e+00 -8.447140156905385311e+01
5.119589778000068314e+00 -8.449474053420613018e+01
5.128816072000055293e+00 -8.450712478941099448e+01
5.137917643000068146e+00 -8.455591265107219101e+01
5.146984062000087512e+00 -8.456188563769319444e+01
5.156205189000064415e+00 -8.459663548604135030e+01
5.165252944000063628e+00 -8.460273669883318348e+01
5.174323318000078054e+00 -8.460589883666087019e+01
5.183354380000062100e+00 -8.460592626053983167e+01
5.192564599000045966e+00 -8.463998857775351325e+01
5.202311532000021721e+00 -8.465136902836974286e+01
5.211577784000017921e+00 -8.465304810333279306e+01
5.220691026000037205e+00 -8.470162364033880920e+01
5.229808938000028995e+00 -8.471960439061038528e+01
5.238964068000009355e+00 -8.472876470642276558e+01
5.248080929000027872e+00 -8.473296433382157034e+01
5.257358299000006063e+00 -8.477080091961447295e+01
5.266599649000000660e+00 -8.478303696360904951e+01
5.275865532999989505e+00 -8.478836781201111705e+01
5.284990202999977349e+00 -8.483212332887548257e+01
5.294233014999977449e+00 -8.489918855672065945e+01
5.303297571999956439e+00 -8.490132366220237259e+01
5.312302270999958331e+00 -8.490159520942788163e+01
5.321438581999944795e+00 -8.490878483125825937e+01
5.330541017999911979e+00 -8.493859621458670972e+01
5.339696293999906196e+00 -8.505060222618963905e+01
5.348931392999923595e+00 -8.505201258298087907e+01
5.358017740999899026e+00 -8.508407495047168823e+01
5.367210557999901432e+00 -8.512674739309812821e+01
5.376448590999889809e+00 -8.512741421653333873e+01
5.385546562999878439e+00 -8.515599772408799595e+01
5.394610626999869929e+00 -8.516260772905461351e+01
5.403648316999867696e+00 -8.516426385353419448e+01
5.412615867999863717e+00 -8.517242219615374665e+01
5.421687573999878218e+00 -8.524239835215767869e+01
5.430667006999880364e+00 -8.524293847266721968e+01
5.439835671999879274e+00 -8.524998935062453143e+01
5.449147439999888043e+00 -8.533877151785686976e+01
5.458458008999865108e+00 -8.536343405332971201e+01
5.467601584999843389e+00 -8.543218150294697466e+01
5.476698536999816902e+00 -8.546386378896562519e+01
5.485737969999816777e+00 -8.546717303877304062e+01
5.494906465999823020e+00 -8.547421489373468262e+01
5.503953858999799387e+00 -8.547527405866462402e+01
5.512963673999803582e+00 -8.549595302991276924e+01
5.522064006999801045e+00 -8.552826412397672584e+01
5.531098932999804596e+00 -8.553210987917057651e+01
5.540185204999777291e+00 -8.554893976770422626e+01
5.549309575999783029e+00 -8.557081786637817800e+01
5.558393089999801084e+00 -8.557089261199780594e+01
5.567612066999813258e+00 -8.558593940881772255e+01
5.576902188999809162e+00 -8.559481377686125825e+01
5.586039340999811920e+00 -8.559734153074414564e+01
5.595067804999806604e+00 -8.560096075332934618e+01
5.604135747999808181e+00 -8.561092438027687024e+01
5.613106983999801791e+00 -8.562117656191061599e+01
5.622228629999823646e+00 -8.565430064187737003e+01
5.631446485999823004e+00 -8.568296917725132289e+01
5.640461281999813004e+00 -8.570268041437729778e+01
5.649617316999827388e+00 -8.570966343126093534e+01
5.658601874999825476e+00 -8.570971640216004062e+01
5.667732396999839217e+00 -8.574163134765946381e+01
5.676792932999842556e+00 -8.574387120223397574e+01
5.685828753999847329e+00 -8.574396284032968651e+01
5.694775215999832163e+00 -8.575812158547167030e+01
5.703951345999835887e+00 -8.578002852180198090e+01
5.713106017999838748e+00 -8.579739475027126616e+01
5.722254519999823152e+00 -8.579768333438076411e+01
5.731322719999826454e+00 -8.581596076482870217e+01
5.740483348999842583e+00 -8.585899229728875071e+01
5.749665478999847146e+00 -8.589709198418054825e+01
5.758705100999844895e+00 -8.589817579246700063e+01
5.767809826999843459e+00 -8.590986265809340239e+01
5.776924814999847335e+00 -8.600418360294256104e+01
5.786060339999866464e+00 -8.603193495896213960e+01
5.795248196999858159e+00 -8.613370170043620533e+01
5.804592666999840667e+00 -8.617884047326306529e+01
5.813650031999826773e+00 -8.618126754541337675e+01
5.822751998999836864e+00 -8.622840661111878546e+01
5.831849062999833855e+00 -8.628065201141870944e+01
5.840860599999847302e+00 -8.630497170467953083e+01
5.849998031999846582e+00 -8.631905472914237976e+01
5.859082817999849091e+00 -8.634407942179515771e+01
5.868322977999883783e+00 -8.635774812894408115e+01
5.877439984999877076e+00 -8.639363353854763261e+01
5.886879965999894715e+00 -8.640923422636004148e+01
5.896511801999911206e+00 -8.643141616525855397e+01
5.905943963999919610e+00 -8.644894051849672678e+01
5.915220046999919212e+00 -8.648873086371895624e+01
5.924457963999928189e+00 -8.652283223991916827e+01
5.933599636999919547e+00 -8.652426506200853851e+01
5.942669766999936876e+00 -8.652636572558124328e+01
5.951755345999939273e+00 -8.655816709401784692e+01
5.960843476999948543e+00 -8.658053970759395668e+01
5.969822693999954133e+00 -8.658105381399133194e+01
5.978943042999961044e+00 -8.658753172330135328e+01
5.988258639999950894e+00 -8.662242852948600103e+01
5.997341814999949783e+00 -8.667438285036759282e+01
6.006459265999949615e+00 -8.670115592234667190e+01
6.015553937999961853e+00 -8.677301022041351075e+01
6.024563026999969928e+00 -8.680912930833019914e+01
6.033674248999948198e+00 -8.682343783096411016e+01
6.043099538999959996e+00 -8.685212034827351602e+01
6.052391435999955327e+00 -8.687369858708997583e+01
6.061560135999955357e+00 -8.690237305414814273e+01
6.070675845999939035e+00 -8.695449320837056462e+01
6.079951407999925728e+00 -8.695590509033898741e+01
6.089040421999940556e+00 -8.697397695945753071e+01
6.098185104999955364e+00 -8.700593682260375772e+01
6.107344098999946347e+00 -8.706258112426937146e+01
6.116472526999927162e+00 -8.706382799951605023e+01
6.125545183999927978e+00 -8.706833819268057084e+01
6.134528705999934495e+00 -8.706835936190836378e+01
6.143762482999931329e+00 -8.709846299564254934e+01
6.152884923999930145e+00 -8.714557040295601098e+01
6.162014339999937640e+00 -8.716080509222969397e+01
6.171151605999926737e+00 -8.718648691166012554e+01
6.180233936999912636e+00 -8.719090804277838913e+01
6.189392570999911136e+00 -8.719246122355535533e+01
6.198625369999892776e+00 -8.719701184588092246e+01
6.207689991999909118e+00 -8.723201823079465100e+01
6.216682610999897385e+00 -8.724098008435132101e+01
6.225748933999907031e+00 -8.726569756897947627e+01
6.234919142999911124e+00 -8.727792711535636272e+01
6.243991370999906643e+00 -8.730319706525855850e+01
6.253048743999909398e+00 -8.736053271665375064e+01
6.262086217999914162e+00 -8.736489975470631464e+01
6.271101624999920965e+00 -8.740437735277195941e+01
6.280246270999911395e+00 -8.742575817810381977e+01
6.289350852999905150e+00 -8.743160796747230279e+01
6.298555154999895045e+00 -8.743814743783831034e+01
6.307766030999904849e+00 -8.747430829213699610e+01
6.316777132999898292e+00 -8.754542081021141087e+01
6.325965326999896554e+00 -8.757104876656343606e+01
6.335103688999901728e+00 -8.758199815244120146e+01
6.344423722999901649e+00 -8.760537200875964459e+01
6.353499126999884616e+00 -8.762010154522732819e+01
6.362799891999899593e+00 -8.763311840144513098e+01
6.371981140999884552e+00 -8.775347242062588293e+01
6.381137307999883213e+00 -8.779820415957281909e+01
6.390319052999864802e+00 -8.782126123010803553e+01
6.399418151999856086e+00 -8.784090588075228823e+01
6.408502273999856946e+00 -8.785332021261510249e+01
6.417606747999859529e+00 -8.789213085994040853e+01
6.426654365999833196e+00 -8.796170124805468049e+01
6.435697781999823341e+00 -8.796433112061407655e+01
6.444837651999837824e+00 -8.797993782421360720e+01
6.453894398999831417e+00 -8.798813579937279883e+01
6.463185404999827632e+00 -8.800904753200268260e+01
6.472343898999844747e+00 -8.802053721387140683e+01
6.481486277999855439e+00 -8.804452677219939005e+01
6.490594884999855374e+00 -8.804854080456561860e+01
6.499640698999864519e+00 -8.807092225605431679e+01
6.508622891999851667e+00 -8.807113371246578026e+01
6.517850305999831839e+00 -8.811305088629138993e+01
6.526862587999834098e+00 -8.811368005281130422e+01
6.535928983999832020e+00 -8.815249895940924318e+01
6.545067620999851066e+00 -8.818541199092281602e+01
6.554048317999858320e+00 -8.821457408677888168e+01
6.563227443999820387e+00 -8.823250484928699677e+01
6.572308234999828080e+00 -8.824968505933789231e+01
6.581408448999838789e+00 -8.830113057334743587e+01
6.590496312999847284e+00 -8.830773340608388366e+01
6.599574228999832037e+00 -8.835189216453905203e+01
6.608747874999850502e+00 -8.836119859821508271e+01
6.617782862999843196e+00 -8.836719938301339994e+01
6.626767968999845770e+00 -8.836761956389212003e+01
6.635850926999858679e+00 -8.838374656255660966e+01
6.644838536999873035e+00 -8.838396709495344794e+01
6.653966768999864279e+00 -8.840532095457652417e+01
6.663081131999844864e+00 -8.841035722062468949e+01
6.672274748999847738e+00 -8.841711284174493812e+01
6.681281921999850049e+00 -8.841905865237166040e+01
6.690458301999854918e+00 -8.842311530093519423e+01
6.699617034999858056e+00 -8.842736783403317702e+01
6.708717413999871759e+00 -8.842944343140638352e+01
6.717669444999883943e+00 -8.842965142308921145e+01
6.726915808999872404e+00 -8.843147896985911416e+01
6.736124488999892357e+00 -8.844487266255316626e+01
6.745240368999882996e+00 -8.844951226941047651e+01
6.754318012999903864e+00 -8.845284537052714313e+01
6.763364659999909101e+00 -8.847309594375724373e+01
6.772542881999929598e+00 -8.848735163350826838e+01
6.781802476999927443e+00 -8.849886262751455490e+01
6.790943868999925748e+00 -8.850039786529832497e+01
6.799991802999920232e+00 -8.850321350853589308e+01
6.809095544999901328e+00 -8.853908014195850740e+01
6.818247430999892167e+00 -8.854316272417514710e+01
6.827342657999891706e+00 -8.866868439656923329e+01
6.836441771999877126e+00 -8.867381535146677152e+01
6.845537590999886568e+00 -8.868641679052409188e+01
6.854694189999862353e+00 -8.874361321688084558e+01
6.863843163999875152e+00 -8.880401818132361313e+01
6.872873069999866580e+00 -8.881011443232668512e+01
6.881987429999857575e+00 -8.883277770722260414e+01
6.891047031999844030e+00 -8.883334122085796025e+01
6.899986199999850633e+00 -8.883352020511792091e+01
6.909008895999828148e+00 -8.887153752824218600e+01
6.918066746999836703e+00 -8.887280626973995368e+01
6.926988679999825926e+00 -8.887283879298396982e+01
6.936133707999824871e+00 -8.887668140751195267e+01
6.945138829999831565e+00 -8.887676220936791083e+01
6.954147896999828937e+00 -8.887678384341471371e+01
6.963322932999830961e+00 -8.887833166028349297e+01
6.972461176999813937e+00 -8.889895500672260198e+01
6.981531152999823853e+00 -8.889928605495501301e+01
6.990847848999815817e+00 -8.894781449635290471e+01
6.999912589999802925e+00 -8.899636464255192436e+01
7.009075689999794356e+00 -8.901540811011525989e+01
7.018120805999786604e+00 -8.901672592993691069e+01
7.027278578999779590e+00 -8.904405722672406398e+01
7.036273312999763441e+00 -8.911652715489577758e+01
7.045453319999784192e+00 -8.917826635956112113e+01
7.054623471999792450e+00 -8.917842542988013577e+01
7.063727449999793073e+00 -8.922491898835575341e+01
7.073054556999788467e+00 -8.924567141497247746e+01
7.082081630999804922e+00 -8.928312640514759835e+01
7.091288984999809308e+00 -8.928669803462902621e+01
7.100311932999805897e+00 -8.928672970115499652e+01
7.109659834999800587e+00 -8.936766261994739580e+01
7.118898470999789119e+00 -8.943037457915312416e+01
7.127981147999761014e+00 -8.945165037429204347e+01
7.137099316999750975e+00 -8.946241672573810888e+01
7.146132403999758687e+00 -8.947436744559345811e+01
7.155153324999788289e+00 -8.948841161822400636e+01
7.164398995999790465e+00 -8.953637766164493428e+01
7.173455708999793679e+00 -8.954240490277965137e+01
7.182527548999771305e+00 -8.955612088783504987e+01
7.191732052999792124e+00 -8.960403119032983454e+01
7.200934343999807474e+00 -8.964861445250356553e+01
7.209924433999815641e+00 -8.964861578315020552e+01
7.219022237999808134e+00 -8.967479143555023313e+01
7.228043484999809642e+00 -8.971258844764598450e+01
7.237131307999821850e+00 -8.973927882738610151e+01
7.246354793999816302e+00 -8.974005046375572192e+01
7.255575116999827934e+00 -8.974016677203735526e+01
7.264659421999856370e+00 -8.974025552684324225e+01
7.273847994999864675e+00 -8.978868581192587328e+01
7.282961648999873638e+00 -8.984648657247211645e+01
7.292226636999871836e+00 -8.986241003636229152e+01
7.301214314999866950e+00 -8.989463389322396836e+01
7.310284321999881207e+00 -8.995342920053064972e+01
7.319402982999897667e+00 -8.995866813823050734e+01
7.328608092999908230e+00 -8.997669315896763464e+01
7.337658242999906655e+00 -8.998274447933434317e+01
7.346921639999920650e+00 -8.999635824741858414e+01
7.356082092999909783e+00 -9.000382354138983487e+01
7.365221397999882846e+00 -9.000945437311239061e+01
7.374340453999889355e+00 -9.004090979052590171e+01
7.383710856999905481e+00 -9.009556454995453123e+01
7.392830454999914203e+00 -9.012829847033265196e+01
7.401896273999898135e+00 -9.012959200185352415e+01
7.411129357999864276e+00 -9.014120374834473637e+01
7.420185683999856785e+00 -9.014481184048946716e+01
7.429262662999852829e+00 -9.018817039027062776e+01
7.438368793999829087e+00 -9.021871752425744262e+01
7.447500985999817580e+00 -9.022113269691418225e+01
7.456475801999817854e+00 -9.022796446599224396e+01
7.465539008999804160e+00 -9.023246917770595132e+01
7.474698911999786866e+00 -9.024492595470138667e+01
7.483809606999799691e+00 -9.029256055883951149e+01
7.492969009999794316e+00 -9.030430395099686791e+01
7.502113330999802265e+00 -9.034326288209243216e+01
7.511223766999820306e+00 -9.034700697923085499e+01
7.520356700999815125e+00 -9.035143259687599482e+01
7.529435139999825388e+00 -9.035295466743465909e+01
7.538490142999855870e+00 -9.035728871767545911e+01
7.547688448999850586e+00 -9.043774599906058143e+01
7.556793676999842724e+00 -9.045317958428391591e+01
7.565948361999823568e+00 -9.045331027826486547e+01
7.575313577999822634e+00 -9.046732094476058705e+01
7.584694681999821775e+00 -9.055013192734537597e+01
7.593941760999824986e+00 -9.055559734321148824e+01
7.603203457999815562e+00 -9.057717609473354514e+01
7.612401864999813306e+00 -9.058048517985865544e+01
7.621730189999790461e+00 -9.060553563882143635e+01
7.631107857999800181e+00 -9.060956575261701573e+01
7.640299944999822124e+00 -9.060964755503947288e+01
7.649756100999819175e+00 -9.061504027167541153e+01
7.659021284999817603e+00 -9.069836860911141230e+01
7.668381240999821991e+00 -9.072807669070975578e+01
7.677757035999813517e+00 -9.077296823602173959e+01
7.686992634999811891e+00 -9.077494825512501109e+01
7.696449280999813958e+00 -9.078955159336935310e+01
7.705766955999796330e+00 -9.079204691864998722e+01
7.715041872999779393e+00 -9.079257204490610889e+01
7.724480090999795046e+00 -9.085940972473650845e+01
7.733774364999812967e+00 -9.086432895474825955e+01
7.743077648999812546e+00 -9.087726245033550754e+01
7.752307622999818015e+00 -9.091693699883896329e+01
7.761525457999820965e+00 -9.091898081450680991e+01
7.770688249999820663e+00 -9.091901464960429280e+01
7.780009953999814876e+00 -9.097507703874099150e+01
7.789161436999802568e+00 -9.097532803437944438e+01
7.798552244999799932e+00 -9.099520622904834966e+01
7.807913767999795418e+00 -9.105051150995495846e+01
7.817215587999808868e+00 -9.114145998038438279e+01
7.826521523999793395e+00 -9.115627430224186867e+01
7.835698204999800076e+00 -9.117483256999432228e+01
7.844899712999780839e+00 -9.120102141664425233e+01
7.854148039999780728e+00 -9.123194331191960771e+01
7.863433832999779050e+00 -9.125205856402413929e+01
7.872974573999758086e+00 -9.133911439210098138e+01
7.882214789999749449e+00 -9.138611408628702293e+01
7.891569139999758953e+00 -9.139072770171345894e+01
7.900910453999764549e+00 -9.141680935833768729e+01
7.910186347999766276e+00 -9.144102727711661771e+01
7.919345432999780776e+00 -9.144111627651159324e+01
7.928653468999784515e+00 -9.144154309903439071e+01
7.937835204999807992e+00 -9.144762013296498537e+01
7.947193209999803720e+00 -9.147886269887118260e+01
7.956493255999805392e+00 -9.148596395873505571e+01
7.965962205999796986e+00 -9.152360107877120754e+01
7.975263201999791995e+00 -9.153586460418478055e+01
7.984738083999793012e+00 -9.156593984595886582e+01
7.994056485999778694e+00 -9.156639292952587539e+01
8.003289953999773942e+00 -9.156690098614822659e+01
8.012753871999773736e+00 -9.157510123952653203e+01
8.022077218999788428e+00 -9.159079889594949009e+01
8.031334953999799353e+00 -9.159584791070116694e+01
8.040651412999805459e+00 -9.161250625894497546e+01
8.049848276999790997e+00 -9.161278861468672119e+01
8.059190272999780191e+00 -9.168142634322700246e+01
8.068424944999764037e+00 -9.170441999963728108e+01
8.077633330999764993e+00 -9.170616312132678161e+01
8.086910549999762665e+00 -9.170618698492432941e+01
8.096093332999755532e+00 -9.171497607435722443e+01
8.105530929999751777e+00 -9.177308717531970217e+01
8.114809879999738129e+00 -9.179316694695594947e+01
8.124083842999741734e+00 -9.182820883580019711e+01
8.133293074999741634e+00 -9.183809955800097669e+01
8.142647213999746114e+00 -9.185202795994487701e+01
8.151984857999730494e+00 -9.185669281686716658e+01
8.161247127999736506e+00 -9.185673303001433965e+01
8.170429778999736214e+00 -9.185673302365177051e+01
8.179746981999718614e+00 -9.186683282470917788e+01
8.189337960999750976e+00 -9.194335218393349862e+01
8.198676243999752700e+00 -9.196505301093446860e+01
8.207935184999746170e+00 -9.197511504615556532e+01
8.217234469999757707e+00 -9.198472469910826987e+01
8.226522654999778084e+00 -9.200354868419498189e+01
8.235898382999769396e+00 -9.204136261148298104e+01
8.245204062999782479e+00 -9.204986245371998166e+01
8.254687911999795347e+00 -9.207235883059752268e+01
8.264039658999813298e+00 -9.208798217190290814e+01
8.273312807999809948e+00 -9.209302081622078617e+01
8.282561725999801894e+00 -9.211455264172298030e+01
8.291800702999791994e+00 -9.213303417599675527e+01
8.301017390999797740e+00 -9.214967670607697414e+01
8.310222779999795861e+00 -9.218487869115705280e+01
8.319517377999797958e+00 -9.220917698611182800e+01
8.328798162999822452e+00 -9.226393925187983314e+01
8.338206860999816783e+00 -9.229216073601412518e+01
8.347520920999826899e+00 -9.229858735315011131e+01
8.356874105999811064e+00 -9.230606379584735066e+01
8.366183009999826226e+00 -9.230798158297619693e+01
8.375484728999815331e+00 -9.231186306689531307e+01
8.384607448999833679e+00 -9.231425035373307253e+01
8.393765760999832182e+00 -9.233718109669915464e+01
8.402890797999804207e+00 -9.235841895322533901e+01
8.412050756999805756e+00 -9.236989371620857980e+01
8.421376625999814181e+00 -9.238856049872751441e+01
8.430679379999807210e+00 -9.239300585890268280e+01
8.439927060999801611e+00 -9.239378986307366404e+01
8.449288454999814846e+00 -9.239662219745665084e+01
8.458612036999822337e+00 -9.246191888673997994e+01
8.467827260999827743e+00 -9.246372723272557437e+01
8.477175362999833652e+00 -9.246768527339841626e+01
8.486598515999823178e+00 -9.247725914496402311e+01
8.495930066999832775e+00 -9.252782582719555649e+01
8.505503898999826617e+00 -9.252797530502739676e+01
8.515045056999825945e+00 -9.257458005241615240e+01
8.524726321999807510e+00 -9.257940513117713976e+01
8.534183591999815022e+00 -9.260559740692043817e+01
8.543508257999802069e+00 -9.264223651679048999e+01
8.552920424999793880e+00 -9.265557265965719580e+01
8.562413656999785516e+00 -9.274443703732683275e+01
8.571706708999794699e+00 -9.274453618882888861e+01
8.581054747999791843e+00 -9.277894367615505189e+01
8.590411542999817129e+00 -9.277940707254218466e+01
8.599670401999830460e+00 -9.280483499044650841e+01
8.608977499999827643e+00 -9.280752177921725377e+01
8.618303068999836114e+00 -9.290334442863256470e+01
8.627728676999822710e+00 -9.294573694566523159e+01
8.637118203999799348e+00 -9.296414932322724667e+01
8.646516462999787933e+00 -9.296715605133356064e+01
8.655973763999766035e+00 -9.297324958723393706e+01
8.665343686999767314e+00 -9.299039307096180096e+01
8.674890234999757865e+00 -9.301066378059064732e+01
8.684108891999759550e+00 -9.301066353142854837e+01
8.693607560999762285e+00 -9.302014589957119028e+01
8.703188782999758288e+00 -9.305789462366851694e+01
8.712658947999740278e+00 -9.306057009158534754e+01
8.722130198999742845e+00 -9.308470713287488252e+01
8.731566234999744935e+00 -9.308771171907339692e+01
8.740965114999751151e+00 -9.313596461506625701e+01
8.750309108999751118e+00 -9.319093880001244656e+01
8.759714529999758525e+00 -9.320628460271122151e+01
8.769009178999763066e+00 -9.323641192584815940e+01
8.778422080999778387e+00 -9.323801718522011583e+01
8.787880003999783085e+00 -9.324880759062132540e+01
8.797271916999783059e+00 -9.325789399634116705e+01
8.806633073999769579e+00 -9.326143565992182971e+01
8.815757255999768560e+00 -9.326143617219725002e+01
8.825056205999784353e+00 -9.326241596853905946e+01
8.834840625999792252e+00 -9.331218569496527948e+01
8.844262308999793376e+00 -9.332535602051052592e+01
8.853544060999817944e+00 -9.332574742294085013e+01
8.862852062999827751e+00 -9.332587683999727801e+01
8.872303404999833276e+00 -9.332635617764944413e+01
8.881576770999846104e+00 -9.332668834675119740e+01
8.890972245999828161e+00 -9.334433906650897939e+01
8.900248542999825929e+00 -9.334481491511375850e+01
8.909600004999818523e+00 -9.334983279560502467e+01
8.919080717999820607e+00 -9.335752923082631582e+01
8.928380569999827543e+00 -9.336111363477695591e+01
8.937729034999838618e+00 -9.336603061214427157e+01
8.947236345999845852e+00 -9.336889442981762954e+01
8.956795627999857956e+00 -9.337365113060403132e+01
8.966183776999846700e+00 -9.337365388379600972e+01
8.975607135999849717e+00 -9.339976858871889931e+01
8.985053473999840890e+00 -9.341239048114269394e+01
8.994323951999845690e+00 -9.341240806920815487e+01
9.003652517999871208e+00 -9.345873056106400156e+01
9.013026040999875477e+00 -9.346511164527981919e+01
9.022411292999857224e+00 -9.348563702786677254e+01
9.031844663999851974e+00 -9.349593705337932192e+01
9.041174585999858238e+00 -9.349918255786597854e+01
9.050389044999869625e+00 -9.349941134011899635e+01
9.059922435999858692e+00 -9.352943522733903592e+01
9.069131138999868114e+00 -9.353073515549446881e+01
9.078499652999857616e+00 -9.358613239304303022e+01
9.087921870999844387e+00 -9.362891792089259013e+01
9.097277789999845155e+00 -9.364282417368059441e+01
9.106748261999825900e+00 -9.364668581783611501e+01
9.116039061999840598e+00 -9.364776809547262815e+01
9.125207164999855181e+00 -9.364780154795403178e+01
9.134624970999833948e+00 -9.365280002465082987e+01
9.143975150999843038e+00 -9.370854082325575973e+01
9.153441823999813209e+00 -9.372629203050065883e+01
9.162799221999812005e+00 -9.372698250582332946e+01
9.172217179999815784e+00 -9.377496413120537966e+01
9.181439531999817660e+00 -9.381295900916036601e+01
9.190823613999809183e+00 -9.382854013863793341e+01
9.200209785999811984e+00 -9.386245252356047786e+01
9.209524565999803514e+00 -9.387729929340255808e+01
9.218940278999811611e+00 -9.391581643587898043e+01
9.228336839999816021e+00 -9.392936616173741982e+01
9.237605288999823472e+00 -9.399074277390576526e+01
9.246905662999841624e+00 -9.399468529858543775e+01
9.256371276999814768e+00 -9.404489018401294231e+01
9.265610730999828348e+00 -9.406729534945979765e+01
9.275041123999827164e+00 -9.407486234914181011e+01
9.284419353999805224e+00 -9.411441162305166586e+01
9.293821529999789277e+00 -9.413039338045965110e+01
9.303301339999785924e+00 -9.414588406320810066e+01
9.312666768999806166e+00 -9.415118620198745703e+01
9.322398454999802908e+00 -9.427522988513666746e+01
9.331681213999800661e+00 -9.427608648557468030e+01
9.341253489999798987e+00 -9.431714693241201530e+01
9.350555692999787283e+00 -9.432972905140832154e+01
9.360076421999782070e+00 -9.435652325934030671e+01
9.369552623999773289e+00 -9.438070637705598642e+01
9.378911930999786151e+00 -9.440632620151239962e+01
9.388417358999797457e+00 -9.442116037013333596e+01
9.397844369999784675e+00 -9.442666125490194418e+01
9.407051939999774959e+00 -9.442676251493118400e+01
9.416304520999752015e+00 -9.442692925958539263e+01
9.425991133999731986e+00 -9.443254494455599968e+01
9.435506212999731801e+00 -9.451012942892047874e+01
9.444950206999729758e+00 -9.457824072574466356e+01
9.454298986999733145e+00 -9.465020171829691265e+01
9.463724250999741017e+00 -9.465736179620030555e+01
9.472993232999732172e+00 -9.468623030711944466e+01
9.482422453999733492e+00 -9.469098685685003147e+01
9.491837872999738579e+00 -9.471320185417849302e+01
9.501185864999719399e+00 -9.473709154835250956e+01
9.510471025999727601e+00 -9.475432139181592106e+01
9.520096584999732769e+00 -9.477787282482515252e+01
9.529494359999734598e+00 -9.478182554711793273e+01
9.538822628999701791e+00 -9.478795632760467527e+01
9.548048928999719465e+00 -9.478798487665540051e+01
9.557237304999713245e+00 -9.478798542342310895e+01
9.566698203999726147e+00 -9.479377919490643478e+01
9.576032716999735683e+00 -9.483182546686548164e+01
9.585346095999737415e+00 -9.483304388924690898e+01
9.594947373999739071e+00 -9.484464473998644962e+01
9.604434029999753264e+00 -9.488683759602855616e+01
9.615203914999737478e+00 -9.491368833559958773e+01
9.624639722999749125e+00 -9.494026838297557447e+01
9.634051109999754559e+00 -9.494198634337742249e+01
9.643337271999749660e+00 -9.497364388315519079e+01
9.652508808999737511e+00 -9.499621482423964380e+01
9.661541183999739602e+00 -9.500715773967705502e+01
9.670701718999728413e+00 -9.500885604036284349e+01
9.680019343999754611e+00 -9.501599358921821192e+01
9.689415751999741033e+00 -9.501794499849421527e+01
9.698807867999731158e+00 -9.505472193593115549e+01
9.708169613999734437e+00 -9.507726680660839236e+01
9.717466101999713501e+00 -9.507724078976401927e+01
9.726833634999721312e+00 -9.511528728543839861e+01
9.736188479999729140e+00 -9.511541099280665890e+01
9.745512363999747407e+00 -9.516857069299732075e+01
9.754971731999747320e+00 -9.518029058633565853e+01
9.764383849999752840e+00 -9.518050345819801805e+01
9.773757349999762312e+00 -9.520092772400700198e+01
9.783105643999766343e+00 -9.520257323708121078e+01
9.792484970999772997e+00 -9.520441526791961451e+01
9.801689569999778584e+00 -9.524374864148599329e+01
9.811199868999764817e+00 -9.528586422229965081e+01
9.820689893999757558e+00 -9.534015417464237885e+01
9.830013503999760260e+00 -9.536079289258748304e+01
9.839354221999723649e+00 -9.539660641817457076e+01
9.848698897999733859e+00 -9.542198825080477320e+01
9.857866909999732030e+00 -9.542203548223268683e+01
9.867331806999718680e+00 -9.547388026758349611e+01
9.876674006999717648e+00 -9.549143175910371895e+01
9.886005391999724168e+00 -9.549529942023376350e+01
9.895411047999720822e+00 -9.553467642300321927e+01
9.904731598999729769e+00 -9.553763329586294617e+01
9.914273173999731625e+00 -9.554007432531267341e+01
9.924267824999743581e+00 -9.557802016431863024e+01
9.934184727999735287e+00 -9.560420478768718056e+01
9.943887806999732959e+00 -9.560422666604634401e+01
9.953561728999725133e+00 -9.561450402007929483e+01
9.963075783999746804e+00 -9.561451475900636865e+01
9.973301874999744854e+00 -9.565260755309417107e+01
9.982999369999740580e+00 -9.565452115392878341e+01
9.992608868999740324e+00 -9.567431009958795585e+01
1.000281156499973001e+01 -9.568768546329168601e+01
1.001269246199971441e+01 -9.569065222849125973e+01
1.002249688199971267e+01 -9.570083627649621860e+01
1.003208995699969464e+01 -9.573797672875862474e+01
1.004198952099970832e+01 -9.581908563945795265e+01
1.005138785699969617e+01 -9.586073202161543350e+01
1.006063028799967718e+01 -9.588324549169790600e+01
1.006976518199969028e+01 -9.591909506213460190e+01
1.007885644899966948e+01 -9.592087403370942411e+01
1.008797539899966544e+01 -9.592602061472925357e+01
1.009706771799966241e+01 -9.597747614382268466e+01
1.010617187199964739e+01 -9.600131616617204600e+01
1.011554267399964857e+01 -9.607740867786364447e+01
1.012476134199966005e+01 -9.611420422681753450e+01
1.013406443999963713e+01 -9.613061207545447928e+01
1.014347921899964788e+01 -9.615629775994730721e+01
1.015283845499965310e+01 -9.618606244723665100e+01
1.016226413199963652e+01 -9.624058241300424754e+01
1.017171468799963563e+01 -9.630639031747485035e+01
1.018112435699964280e+01 -9.633773455534550578e+01
1.019056346199965013e+01 -9.636090756652959044e+01
1.020029501499964120e+01 -9.636369679385208542e+01
1.021006584599964739e+01 -9.636748159402672798e+01
1.021935822099966273e+01 -9.638549076069091370e+01
1.022853150099966513e+01 -9.639235047534511125e+01
1.023791557899965809e+01 -9.639293672003985591e+01
1.024731113599966470e+01 -9.639297306099959428e+01
1.025655258299968153e+01 -9.639298009594151040e+01
1.026610114199969104e+01 -9.648504593438426014e+01
1.027549133899968936e+01 -9.648557176895140230e+01
1.028478670499969461e+01 -9.649098509573163085e+01
1.029410593099967564e+01 -9.654543271374254232e+01
1.030341608999967917e+01 -9.655573536659167644e+01
1.031272815699970025e+01 -9.655593035190300100e+01
1.032214756699969094e+01 -9.663786328219379129e+01
1.033155352499970014e+01 -9.666005606533666139e+01
1.034092024399969922e+01 -9.668265192083538295e+01
1.035023721099970828e+01 -9.669788895565361031e+01
1.035960668499969728e+01 -9.670162758191025887e+01
1.036900411799969923e+01 -9.672015570885946545e+01
1.037829050499968631e+01 -9.672059367757401560e+01
1.038779812799966962e+01 -9.677466752389241833e+01
1.039720099299964851e+01 -9.682303236794383849e+01
1.040662717299962203e+01 -9.682320477953362570e+01
1.041602050199962370e+01 -9.685969682304659045e+01
1.042541515399961405e+01 -9.687912280019716604e+01
1.043455437699961941e+01 -9.688054133983671079e+01
1.044385690399961675e+01 -9.692178467618165882e+01
1.045346832099962064e+01 -9.692944209839949110e+01
1.046266625699962205e+01 -9.692964450789263253e+01
1.047191465699960666e+01 -9.693051615617655159e+01
1.048126451599957853e+01 -9.694896759904847272e+01
1.049055083199958105e+01 -9.694963537295309663e+01
1.050008980899957400e+01 -9.695317979997852831e+01
1.050943517899957946e+01 -9.696273174542186268e+01
1.051876920099958035e+01 -9.699264951671727886e+01
1.052810985599959004e+01 -9.700129107545991758e+01
1.053733484799957054e+01 -9.700555767910492477e+01
1.054671388299957435e+01 -9.700614476467569602e+01
1.055614002899955572e+01 -9.701230434946933201e+01
1.056558384999955891e+01 -9.705215591734864233e+01
1.057494485599952938e+01 -9.712678727140470869e+01
1.058434780299952926e+01 -9.715025456189167130e+01
1.059376668799954224e+01 -9.715368821677905942e+01
1.060309734299954343e+01 -9.715382383847571646e+01
1.061241483399955143e+01 -9.715706281332130345e+01
1.062194551999953696e+01 -9.720482681910716849e+01
1.063123595499956586e+01 -9.722181213998112526e+01
1.064053127699956747e+01 -9.722384970088234013e+01
1.064992773199957377e+01 -9.725725132801848360e+01
1.065928851899958651e+01 -9.728480855113012638e+01
1.066860801599956687e+01 -9.728654931386057569e+01
1.067785613799956934e+01 -9.736542719002807189e+01
1.068719439299957763e+01 -9.744056524866584823e+01
1.069643536099957970e+01 -9.745731263687552826e+01
1.070583627999961429e+01 -9.748933720769687739e+01
1.071509505399961348e+01 -9.749742619657598652e+01
1.072437960699961756e+01 -9.753584619797277355e+01
1.073364207899961720e+01 -9.753895456580224277e+01
1.074297127299962362e+01 -9.754096422240783681e+01
1.075229949599961543e+01 -9.757545790225906046e+01
1.076151666799960616e+01 -9.757676297853274150e+01
1.077080591299961476e+01 -9.757901628293240037e+01
1.078000620099959761e+01 -9.759061878362709308e+01
1.078940857899960726e+01 -9.759083877284834330e+01
1.079862836899961387e+01 -9.761476459882769063e+01
1.080782543899962533e+01 -9.761631587985725389e+01
1.081718439799962894e+01 -9.761974651159361827e+01
1.082629826499962888e+01 -9.763146422167204719e+01
1.083557722099962106e+01 -9.766305926032052298e+01
1.084492835399961841e+01 -9.770308921293802484e+01
1.085428998399962985e+01 -9.770313913289939478e+01
1.086364419399963310e+01 -9.771607887699404671e+01
1.087294132499964938e+01 -9.771982618376945595e+01
1.088224905699966882e+01 -9.772119089876548514e+01
1.089155940499967201e+01 -9.772987819611361715e+01
1.090082271199966080e+01 -9.773447488727015298e+01
1.091015608999965636e+01 -9.776576797604272429e+01
1.091964503999968272e+01 -9.778398601192181161e+01
1.092914033499969051e+01 -9.778764999437201766e+01
1.093852684299967670e+01 -9.780012379196742245e+01
1.094778298599967670e+01 -9.780020419544904087e+01
1.095705351599965383e+01 -9.781125237194318345e+01
1.096640707999965336e+01 -9.782250916285622111e+01
1.097583783099965871e+01 -9.782575659061215845e+01
1.098529958799963779e+01 -9.783134425678115065e+01
1.099505656599962578e+01 -9.783659308387848341e+01
1.100452933399963307e+01 -9.783673301210058071e+01
1.101403342699964050e+01 -9.790026648781726237e+01
1.102338605299965302e+01 -9.790199945420779670e+01
1.103275722499963152e+01 -9.791266852403170162e+01
1.104257185899962579e+01 -9.792719105245637934e+01
1.105198763999962708e+01 -9.793292606767238340e+01
1.106149649099959831e+01 -9.797382244102388427e+01
1.107091222599960467e+01 -9.798966993735410824e+01
1.108014314199958505e+01 -9.798968334368667854e+01
1.108951967299958064e+01 -9.803035199849098547e+01
1.109879295299958812e+01 -9.803385236501060263e+01
1.110817990699958990e+01 -9.806203853616473509e+01
1.111752853199961066e+01 -9.806908930571957228e+01
1.112681685599961412e+01 -9.810206107812001619e+01
1.113616672299961863e+01 -9.811960445779152451e+01
1.114557012799961910e+01 -9.817188687550618909e+01
1.115481829699961125e+01 -9.817220469953667816e+01
1.116415565699960943e+01 -9.819012200302444171e+01
1.117354983999960005e+01 -9.820608169952159017e+01
1.118280175299959289e+01 -9.820893992355371438e+01
1.119212986299960377e+01 -9.824030461432391803e+01
1.120148984999960184e+01 -9.825270273080320749e+01
1.121076880699961187e+01 -9.830743936610551259e+01
1.122016342599960836e+01 -9.832059233363162321e+01
1.122971719599961204e+01 -9.835049802481712788e+01
1.123906238599959195e+01 -9.835057335410687074e+01
1.124865156199959060e+01 -9.840723842079788142e+01
1.125809745199958201e+01 -9.849033403708958190e+01
1.126743991399958666e+01 -9.849313179521530515e+01
1.127665636999956256e+01 -9.849453143295590962e+01
1.128596600399954575e+01 -9.849821606891686088e+01
1.129526045199955853e+01 -9.853585411553314088e+01
1.130457588599956686e+01 -9.857209245596656899e+01
1.131397255899957877e+01 -9.860111543006343027e+01
1.132318158699956712e+01 -9.860111782121703072e+01
1.133249129599955296e+01 -9.861815678594219037e+01
1.134166792399954815e+01 -9.863902671811823097e+01
1.135095503999957600e+01 -9.864574770850421714e+01
1.136027141299957322e+01 -9.867361522180281952e+01
1.136972470199957463e+01 -9.869839335301844585e+01
1.137920279999959838e+01 -9.873334250741676499e+01
1.138848418199959944e+01 -9.875883909852156251e+01
1.139777212399959794e+01 -9.876010257226630529e+01
1.140712267199960372e+01 -9.876704599578337707e+01
1.141648318699957443e+01 -9.877361791730643859e+01
1.142599869599958140e+01 -9.879152537916664301e+01
1.143515418699956854e+01 -9.879955329502055861e+01
1.144445612799957424e+01 -9.880856188185838107e+01
1.145376902399957686e+01 -9.883224959020111555e+01
1.146322668299960768e+01 -9.883982217222188638e+01
1.147249676199962565e+01 -9.883983510841670750e+01
1.148181128299962772e+01 -9.885096226166669453e+01
1.149122365899962439e+01 -9.885935847717456681e+01
1.150068791899961695e+01 -9.890558347553408680e+01
1.151008547799962045e+01 -9.893995805832039991e+01
1.151955128399963435e+01 -9.896780511168671524e+01
1.152903558099965586e+01 -9.896810352250602705e+01
1.153829839199966756e+01 -9.896810424418777075e+01
1.154779694899965925e+01 -9.898720928677190045e+01
1.155722529999965786e+01 -9.899343924554928265e+01
1.156652667299966986e+01 -9.906337181843269946e+01
1.157580886699966882e+01 -9.906557385009796235e+01
1.158527089699967227e+01 -9.906778772273007405e+01
1.159455305499967004e+01 -9.907219084488941974e+01
1.160399769599967712e+01 -9.910244157313195501e+01
1.161336757899967864e+01 -9.911240752286960287e+01
1.162265579999967535e+01 -9.911546358370748067e+01
1.163208976499969793e+01 -9.912117475632254582e+01
1.164143674099970127e+01 -9.912234574861776082e+01
1.165064451299969761e+01 -9.912454421841999874e+01
1.166002285599970811e+01 -9.914126036796163532e+01
1.166937500699970442e+01 -9.914895079463717309e+01
1.167865078799969858e+01 -9.914896829633802611e+01
1.168802033399970419e+01 -9.915311222287570558e+01
1.169736848499971593e+01 -9.915404401754899766e+01
1.170663354499972186e+01 -9.915433233997484308e+01
1.171601473999971965e+01 -9.915449020484950893e+01
1.172540076299971545e+01 -9.916031622191736972e+01
1.173483483499972557e+01 -9.916190474456543313e+01
1.174421014899971460e+01 -9.916659422926407785e+01
1.175365241799971550e+01 -9.916831088173199760e+01
1.176287241599970912e+01 -9.916886536298163435e+01
1.177227017399971487e+01 -9.916948467056009520e+01
1.178145723199971151e+01 -9.916960599466108306e+01
1.179087372699971681e+01 -9.917063712788549878e+01
1.180022891699971588e+01 -9.917690272741880619e+01
1.180950698299971080e+01 -9.918057300750976424e+01
1.181890235999971850e+01 -9.918468038907744244e+01
1.182814551599969377e+01 -9.918472699096565748e+01
1.183752128799967629e+01 -9.918488568404178807e+01
1.184682899899967623e+01 -9.922672467646911798e+01
1.185603018899966443e+01 -9.922803631542288372e+01
1.186527701699965220e+01 -9.923019129198979726e+01
1.187466100399966784e+01 -9.923413746466260932e+01
1.188394652699968645e+01 -9.923414327850096583e+01
1.189325461399966954e+01 -9.924077472750612117e+01
1.190253975799964969e+01 -9.924100828135362917e+01
1.191169742899964668e+01 -9.928166418132605031e+01
1.192113586299965888e+01 -9.937022160842045082e+01
1.193065316999966718e+01 -9.937654878806723957e+01
1.193992265499966976e+01 -9.937925539301515698e+01
1.194940196499966945e+01 -9.941529932335251374e+01
1.195879787199967303e+01 -9.945510012744682626e+01
1.196815243299967513e+01 -9.945517269176036734e+01
1.197752078399967246e+01 -9.945814726959100938e+01
1.198703404599968181e+01 -9.952453533156855769e+01
1.199618089699966639e+01 -9.953189215754707675e+01
1.200541117399965074e+01 -9.958823439355992946e+01
1.201468658599966410e+01 -9.958973746742005062e+01
1.202401377999967558e+01 -9.959051941856395729e+01
1.203338953499969399e+01 -9.965759872402472297e+01
1.204271315399970455e+01 -9.966199436026440139e+01
1.205193917599969389e+01 -9.966335936458057176e+01
1.206125878899969628e+01 -9.969593197447055388e+01
1.207052601899970412e+01 -9.969676574060108010e+01
1.207980270099968223e+01 -9.973599676136657877e+01
1.208923804099967825e+01 -9.979335627339793291e+01
1.209869317999967997e+01 -9.988549802816181966e+01
1.210795797299966736e+01 -9.990461871396067295e+01
1.211734990099966502e+01 -9.991905501391279643e+01
1.212656326899968562e+01 -9.992187672632560691e+01
1.213582175099970151e+01 -9.996082978314170475e+01
1.214518385399968992e+01 -9.999534959160213532e+01
1.215444967499969131e+01 -9.999765842894761647e+01
1.216380787399968000e+01 -9.999895399535411400e+01
1.217311588699966229e+01 -9.999895988267068958e+01
1.218238953099966260e+01 -9.999897436645015603e+01
1.219167142299965967e+01 -1.000001984518056162e+02
1.220098124299965825e+01 -1.000014216192356002e+02
1.221034844899965144e+01 -1.000304307941727018e+02
1.221996590799965787e+01 -1.000710835408796271e+02
1.222920130599964494e+01 -1.000760416416983247e+02
1.223842532199964417e+01 -1.001011740573383548e+02
1.224777084499964452e+01 -1.001449899691286447e+02
1.225709122599965895e+01 -1.001452391394134054e+02
1.226641366799966448e+01 -1.001458620795090440e+02
1.227568034999966784e+01 -1.001908108905525694e+02
1.228492118099964614e+01 -1.002093657283204351e+02
1.229421432999964559e+01 -1.002148478037612875e+02
1.230347081199965231e+01 -1.002252415733233590e+02
1.231285500199965632e+01 -1.002329429508344703e+02
1.232219387499966601e+01 -1.002693747078779865e+02
1.233151381799967261e+01 -1.003192458947387706e+02
1.234066112299968232e+01 -1.003198108981919745e+02
1.235006454499968243e+01 -1.003319277766377695e+02
1.235947901399970839e+01 -1.003360915634803661e+02
1.236874526599968682e+01 -1.003540819373140778e+02
1.237801114299968042e+01 -1.003543762231033298e+02
1.238717975099968172e+01 -1.003565839223106195e+02
1.239647328999966369e+01 -1.003885278662610148e+02
1.240579666399966285e+01 -1.003885368441383150e+02
1.241520500699965979e+01 -1.004252492758681115e+02
1.242443398599965931e+01 -1.004258559543213067e+02
1.243374109299965724e+01 -1.004754813045356201e+02
1.244298024799966385e+01 -1.004754813124467034e+02
1.245222827399965659e+01 -1.004754892941721920e+02
1.246149956899964373e+01 -1.004813109394685000e+02
1.247087460899963141e+01 -1.004940259784185628e+02
1.248019575399960601e+01 -1.004962940321442488e+02
1.248949260099960590e+01 -1.005096664542006124e+02
1.249882010099961782e+01 -1.005247878560040817e+02
1.250819939099960543e+01 -1.005264947567586944e+02
1.251752379499962409e+01 -1.005294558093068957e+02
1.252671724699962930e+01 -1.005307346608816488e+02
1.253600055499961563e+01 -1.005567162875710778e+02
1.254527336099963364e+01 -1.005596658591949506e+02
1.255469192999962758e+01 -1.005647046616961973e+02
1.256392696299963241e+01 -1.005647632592528566e+02
1.257337471799963602e+01 -1.006114011478797181e+02
1.258285321799963974e+01 -1.006276700532963133e+02
1.259218651999963257e+01 -1.006457699289288001e+02
1.260155882999964128e+01 -1.006973819590910324e+02
1.261104208899962842e+01 -1.007495394469834480e+02
1.262046723199964227e+01 -1.007805909217994866e+02
1.262992630699962326e+01 -1.008004971745815368e+02
1.263911734799963149e+01 -1.008078858049125870e+02
1.264855326199963237e+01 -1.008291901945008817e+02
1.265767769699963807e+01 -1.008291901945008817e+02
1.266697745599963199e+01 -1.008684648151230903e+02
1.267633908899964190e+01 -1.009051856662024420e+02
1.268561066299960771e+01 -1.009064631373422856e+02
1.269500431199960211e+01 -1.009470031835592039e+02
1.270436644199958387e+01 -1.010510581858842585e+02
1.271368431599957738e+01 -1.010577278299001023e+02
1.272282514099956607e+01 -1.010577338752094079e+02
1.273240984499956774e+01 -1.010972768915119389e+02
1.274179463599958417e+01 -1.010981279581522756e+02
1.275111317399960775e+01 -1.011152559132378457e+02
1.276050670299960110e+01 -1.011344754478876382e+02
1.276995050299960432e+01 -1.011599693481373521e+02
1.277932367899963317e+01 -1.011863164481514730e+02
1.278862719399962877e+01 -1.011903474391612292e+02
1.279797018899962602e+01 -1.011903751914636871e+02
1.280732867999962288e+01 -1.012276053265228057e+02
1.281670161999961444e+01 -1.012364473308708170e+02
1.282602121399956907e+01 -1.012373659753649093e+02
1.283535799299956004e+01 -1.012374281874292024e+02
1.284475523799958374e+01 -1.012710250677102977e+02
1.285423223499958389e+01 -1.013027433525493990e+02
1.286366288599957564e+01 -1.013262149314329292e+02
1.287309780199956499e+01 -1.013793390968708934e+02
1.288240123399961057e+01 -1.013837707084683615e+02
1.289164937399964295e+01 -1.013853536390716670e+02
1.290102471499964132e+01 -1.014326747941696851e+02
1.291032325499964806e+01 -1.014756667039216040e+02
1.291954719599962864e+01 -1.014767561438058578e+02
1.292903857399966050e+01 -1.014964558240739052e+02
1.293829316599965473e+01 -1.015221229314831817e+02
1.294765189899969648e+01 -1.015597166072094524e+02
1.295696025699972687e+01 -1.015985828961292015e+02
1.296628592899970478e+01 -1.015990251543996408e+02
1.297547940499974395e+01 -1.016012678117356529e+02
1.298489757199972594e+01 -1.016083165879440742e+02
1.299427222599969234e+01 -1.016100653360567350e+02
1.300371052699967400e+01 -1.016109933938012375e+02
1.301305357599968282e+01 -1.016413379549741762e+02
1.302247277299969674e+01 -1.016685945392598143e+02
1.303187012099965081e+01 -1.017208788999008817e+02
1.304120877999968364e+01 -1.017242817651907671e+02
1.305040074199969347e+01 -1.017243245668797300e+02
1.305955455599971948e+01 -1.017243236192047107e+02
1.306890955299975055e+01 -1.017253031388444384e+02
1.307821864699976722e+01 -1.017327150202652888e+02
1.308763826099973038e+01 -1.017502306742261453e+02
1.309682641999973107e+01 -1.017507661939417289e+02
1.310609342799971877e+01 -1.017507859887605406e+02
1.311536896499973359e+01 -1.017516880063569715e+02
1.312460445099973505e+01 -1.017518872512840460e+02
1.313393914199967405e+01 -1.017538082375913291e+02
1.314333513699962630e+01 -1.017603465150928059e+02
1.315264255499959312e+01 -1.017647076517966127e+02
1.316193424299962267e+01 -1.017691263179012253e+02
1.317135353199964420e+01 -1.017713833945051078e+02
1.318068600399963408e+01 -1.017729423370793995e+02
1.319015139199963293e+01 -1.017750984389915914e+02
1.319941495499967665e+01 -1.017781885483326505e+02
1.320914031199970218e+01 -1.018698964503451236e+02

==> figures/ex1/M16LamBIa.txt <==
3.661217999933796602e-04 -2.533837191282500179e+00
4.177118200038876586e-03 -2.586221604361029591e+01
7.237793800021563931e-03 -2.911589536047284810e+01
1.002643350001619638e-02 -3.159796049703249921e+01
1.278864390005480731e-02 -3.327111787570652979e+01
1.533178289999454977e-02 -3.441551700326211005e+01
1.794252110008471776e-02 -3.541434058035649457e+01
2.038962130013146495e-02 -3.638284450322022678e+01
2.279966460014009114e-02 -3.705849292260152339e+01
2.519954970014453080e-02 -3.792481697270780217e+01
2.758507050016873949e-02 -3.857004311375217043e+01
2.993526230021643572e-02 -3.920414237645842093e+01
3.229718360022389156e-02 -3.985680879845916991e+01
3.463379950015905984e-02 -4.017877586366278564e+01
3.711911270017935471e-02 -4.080664385807125427e+01
3.941642850007269494e-02 -4.108444363696681734e+01
4.166497850004589193e-02 -4.152465233939227574e+01
4.399048180007696096e-02 -4.203553180995477589e+01
4.631704330007267029e-02 -4.236009949132516539e+01
4.857598080002674401e-02 -4.272857435819420857e+01
5.078355830004852717e-02 -4.294808107935460839e+01
5.300571269997646912e-02 -4.340168876774372109e+01
5.521835179996799348e-02 -4.361349723993880900e+01
5.744356509994759385e-02 -4.391979697042653896e+01
5.970041739997213742e-02 -4.436517936505994442e+01
6.190695710004377045e-02 -4.462054466276541831e+01
6.407072400004380774e-02 -4.479090850283639469e+01
6.627391359998853482e-02 -4.523474939975428555e+01
6.845685529993943141e-02 -4.544799122647295064e+01
7.062808919999952195e-02 -4.567212669580375461e+01
7.281337460006512274e-02 -4.587889918847704251e+01
7.499212560012154249e-02 -4.609364268223431793e+01
7.715808350010319727e-02 -4.635615009814104326e+01
7.930075020005915298e-02 -4.652766893916633251e+01
8.153118630004599354e-02 -4.678062354287566649e+01
8.369439490001298609e-02 -4.698897408842746160e+01
8.579374030009319363e-02 -4.713099812736849969e+01
8.798471480008913936e-02 -4.727722010823192988e+01
9.012473580017114905e-02 -4.740604546584337697e+01
9.228597430019931658e-02 -4.757755820611479436e+01
9.440857650014322644e-02 -4.779438173432093606e+01
9.656401910015403878e-02 -4.797789036056158096e+01
9.869783030014503411e-02 -4.815432677006022999e+01
1.008292860001517993e-01 -4.836660057472828100e+01
1.029981418001227611e-01 -4.860814206571223650e+01
1.051912541001286117e-01 -4.877504619250471762e+01
1.072829498000601178e-01 -4.887129515524303969e+01
1.093754689001229935e-01 -4.899661274261127630e+01
1.114840337001709314e-01 -4.912984394478250039e+01
1.136512579001760087e-01 -4.936826705570746299e+01
1.158244095001776941e-01 -4.962447044517271877e+01
1.180136945001805798e-01 -4.991893908251927314e+01
1.201142549001275456e-01 -5.007002455853340450e+01
1.222640477000680875e-01 -5.025573077619800699e+01
1.243637438000519124e-01 -5.047919436321366504e+01
1.264941144000545081e-01 -5.064438530107040748e+01
1.285993840000855815e-01 -5.078827617122384908e+01
1.307199642000966833e-01 -5.092870008400014825e+01
1.328224529001005294e-01 -5.112166392647351643e+01
1.348612690001488035e-01 -5.126023648209142181e+01
1.369664011001162918e-01 -5.135528345646559956e+01
1.390596750001861781e-01 -5.142561715935748623e+01
1.411952438002742893e-01 -5.167951506629508174e+01
1.432775209002926375e-01 -5.177711268780005582e+01
1.453676631002935038e-01 -5.186925128486085157e+01
1.474580164002958216e-01 -5.195783603121263639e+01
1.494753966003202206e-01 -5.202088563772762342e+01
1.515610328003674512e-01 -5.219110513560997333e+01
1.536882690003693597e-01 -5.228084735626030266e+01
1.557203423004182297e-01 -5.236390732742385978e+01
1.578047854004040462e-01 -5.248162525200568496e+01
1.598977749004035220e-01 -5.262411815972146911e+01
1.620225232004742222e-01 -5.272187253603313195e+01
1.640697733004600478e-01 -5.281192531325283568e+01
1.661397482004844106e-01 -5.289294967577878737e+01
1.682253769005058186e-01 -5.310822321782305977e+01
1.703528399004738958e-01 -5.325836969852256431e+01
1.724477157004741801e-01 -5.332686706574220636e+01
1.745700151004683787e-01 -5.344950676879625462e+01
1.766247323005131764e-01 -5.354775046512164494e+01
1.787910689005315079e-01 -5.370233012962108887e+01
1.808591336004468642e-01 -5.384605689308811094e+01
1.829217181003769954e-01 -5.395419155415038404e+01
1.850065170003659942e-01 -5.406961550910928338e+01
1.871105048004466087e-01 -5.417830463048843370e+01
1.891644490004182333e-01 -5.425567551273231715e+01
1.912492430004448241e-01 -5.437286787628545426e+01
1.933073996005418849e-01 -5.449435719170057979e+01
1.954158278005024840e-01 -5.459999499400019118e+01
1.975319816004827145e-01 -5.473669195560724887e+01
1.995851270004806166e-01 -5.482679476062647694e+01
2.016913383005345395e-01 -5.499510348819982397e+01
2.037930275005152281e-01 -5.512043616454870687e+01
2.058780924004679491e-01 -5.518331987495743363e+01
2.079665243004740205e-01 -5.531023365828324501e+01
2.100965667004942306e-01 -5.540281155442964689e+01
2.121784009005153737e-01 -5.550264448077737001e+01
2.142272810005323436e-01 -5.563224888925699219e+01
2.162561490005657505e-01 -5.582838666312227360e+01
2.183675471004960511e-01 -5.601473643557550020e+01
2.204620398005402993e-01 -5.610096259243838546e+01
2.225256280005424858e-01 -5.621266274613128644e+01
2.245551615005240420e-01 -5.642662332288298188e+01
2.266265869005195666e-01 -5.656962078676942696e+01
2.286914872005638699e-01 -5.672691885552230673e+01
2.307224441005388260e-01 -5.682639259865315040e+01
2.327805392005785623e-01 -5.696160613784608984e+01
2.348591629005710446e-01 -5.708010784387558090e+01
2.368959296004334303e-01 -5.721035089856857070e+01
2.389412910004296009e-01 -5.733042741849652657e+01
2.409630733003808589e-01 -5.744239841636819932e+01
2.430624096003725643e-01 -5.760641616362456574e+01
2.450648560004083376e-01 -5.767719393777501580e+01
2.470862616004040890e-01 -5.775651221180773121e+01
2.491432132004376965e-01 -5.786500997283634717e+01
2.512278653004614282e-01 -5.791958506905719872e+01
2.532287699004740489e-01 -5.807449403725566128e+01
2.552659119004204169e-01 -5.826043927588337823e+01
2.572961713004929263e-01 -5.840884809040285575e+01
2.593507485005034363e-01 -5.846908466142328109e+01
2.614245700004858008e-01 -5.860157081370395815e+01
2.635122821005581040e-01 -5.871847724063777463e+01
2.655898060005085770e-01 -5.889069343546624680e+01
2.675673037004827615e-01 -5.896391690759995896e+01
2.696275739004733163e-01 -5.902441067947945896e+01
2.716655932004130025e-01 -5.913630914536516769e+01
2.737620939004358211e-01 -5.922575564821770655e+01
2.757955147003855467e-01 -5.931177292864572337e+01
2.778425136004216145e-01 -5.940634384270053658e+01
2.798423595004095321e-01 -5.946329475038491807e+01
2.819285844004866814e-01 -5.951319213408559960e+01
2.838981541004755860e-01 -5.953155336543632359e+01
2.859503763005107890e-01 -5.961729437514622987e+01
2.879728272005309120e-01 -5.972458585083037264e+01
2.900628862004680508e-01 -5.976702880127511719e+01
2.920932016004684217e-01 -5.982613388282760525e+01
2.940938177004596699e-01 -5.989016511629191797e+01
2.961237432003997472e-01 -5.995122274529725104e+01
2.981735930003509560e-01 -6.000114314149460881e+01
3.001778779003047015e-01 -6.007963081094169411e+01
3.022107999003196821e-01 -6.011161823147337202e+01
3.042818173003041804e-01 -6.016465977454421221e+01
3.063502668002314744e-01 -6.023982134409434508e+01
3.084046158001825799e-01 -6.031975438313219229e+01
3.104224286002022493e-01 -6.043991605703418202e+01
3.124668090001989640e-01 -6.051172473732574275e+01
3.145212914002115667e-01 -6.062190808786065332e+01
3.165106675002277714e-01 -6.063029440865776820e+01
3.185540774002021402e-01 -6.071880580081493406e+01
3.206130871002244587e-01 -6.079790554805376956e+01
3.226870836002405096e-01 -6.084161503386512493e+01
3.247311508002524993e-01 -6.090313538136736327e+01
3.267367610002708256e-01 -6.096040235802181684e+01
3.288555875002401874e-01 -6.108959609669769009e+01
3.308490667002758068e-01 -6.121169510308723005e+01
3.328806994002121433e-01 -6.126365828110941436e+01
3.348890268001866732e-01 -6.133586831764029057e+01
3.369235550001803969e-01 -6.137808557818959798e+01
3.389246123001924960e-01 -6.143626446542875641e+01
3.409628056001565710e-01 -6.156482424762937455e+01
3.429795172002201298e-01 -6.162272264169028091e+01
3.450754326002453132e-01 -6.175154967027776820e+01
3.471245538001938025e-01 -6.181202055039344856e+01
3.491385292002291973e-01 -6.184796560392781117e+01
3.511608147002220903e-01 -6.188710782034040392e+01
3.532313855001547043e-01 -6.197748053833487347e+01
3.552328601001704667e-01 -6.205707186169944123e+01
3.572298269001749071e-01 -6.211602345867721908e+01
3.592039489001478958e-01 -6.216313175240115640e+01
3.612573255001819694e-01 -6.220717546075366045e+01
3.633340841002222765e-01 -6.233097767495960539e+01
3.653636591002538125e-01 -6.237924210592530017e+01
3.673704104002809001e-01 -6.245251470024773965e+01
3.694066202002858068e-01 -6.250292835198429486e+01
3.713821520002625332e-01 -6.252763622863644599e+01
3.733799976002813992e-01 -6.258809866732453742e+01
3.754270591003063262e-01 -6.263887101503500077e+01
3.774875604002801421e-01 -6.269968230430972511e+01
3.795630107002921361e-01 -6.276235380461419311e+01
3.815922967001824651e-01 -6.279237041625536619e+01
3.836181705002473796e-01 -6.281242192628405974e+01
3.857095148003025775e-01 -6.286619344656560315e+01
3.876899444003328310e-01 -6.295852327063003173e+01
3.896822518002409086e-01 -6.299130722426696138e+01
3.916785943002935033e-01 -6.304231198981265294e+01
3.936512111002741787e-01 -6.315294547749520859e+01
3.956321510002339670e-01 -6.319446579219457050e+01
3.976251329002309376e-01 -6.321254435672595662e+01
3.996643464001977120e-01 -6.325588453108739628e+01
4.016590722002320035e-01 -6.332747909225157912e+01
4.036450379001564892e-01 -6.337472399477103124e+01
4.056402748001260994e-01 -6.344511257253896019e+01
4.076202264001181907e-01 -6.346073745831248658e+01
4.095871275001371492e-01 -6.349801926592491697e+01
4.115661916001187026e-01 -6.351849856551863382e+01
4.135803036001817756e-01 -6.357214746737031419e+01
4.156198612002498516e-01 -6.359966778271835608e+01
4.176060302002696512e-01 -6.367577842773575725e+01
4.196005891002471122e-01 -6.377064950464860260e+01
4.215935850003148522e-01 -6.380367018252182021e+01
4.236374353003213855e-01 -6.391906173666141910e+01
4.256504607003421259e-01 -6.399277917529641257e+01
4.276336650002917628e-01 -6.402670007970205290e+01
4.296339601003239528e-01 -6.407516521957896316e+01
4.316636499002214356e-01 -6.410302815335671767e+01
4.336754328001944936e-01 -6.419343529572321927e+01
4.356725090001418721e-01 -6.423401645724989351e+01
4.376104063001463595e-01 -6.426243498742846327e+01
4.396290032001076153e-01 -6.434156394885687291e+01
4.416319031000653927e-01 -6.441444129723699064e+01
4.436456462000762935e-01 -6.446918351389491875e+01
4.456543050001329220e-01 -6.455527201962328832e+01
4.476603267001791897e-01 -6.461638562019741983e+01
4.496185178001468330e-01 -6.472394005655482374e+01
4.515774770001882987e-01 -6.478980069678286213e+01
4.536116037001790002e-01 -6.482701051788782820e+01
4.555842837001733980e-01 -6.492467065004953497e+01
4.575589849002511533e-01 -6.494288518568458812e+01
4.595275094002545524e-01 -6.495776056504837470e+01
4.615561078002258233e-01 -6.507005408519947309e+01
4.635600468001939700e-01 -6.510498200336640195e+01
4.655677290002387392e-01 -6.516256156911505570e+01
4.675712457001822142e-01 -6.519334596544099725e+01
4.696044374001928645e-01 -6.523366521353202074e+01
4.716103581001874767e-01 -6.527722280020789469e+01
4.736006034002173126e-01 -6.535043038591859954e+01
4.755647535002595072e-01 -6.537673516443639699e+01
4.775544869002686932e-01 -6.539323011648379236e+01
4.795403386002788926e-01 -6.542051104786045812e+01
4.815361715001955645e-01 -6.545086570620586031e+01
4.835099551002059459e-01 -6.548887615348358793e+01
4.854976552002483459e-01 -6.551813237875153106e+01
4.874856880002454429e-01 -6.555746354795459752e+01
4.894687986003304903e-01 -6.562027879723510182e+01
4.914358760003182391e-01 -6.564900516613580805e+01
4.934711278003021673e-01 -6.569204279031356464e+01
4.954410063002626652e-01 -6.572279664948322875e+01
4.974193131002863089e-01 -6.576245744409571614e+01
4.993819379002417125e-01 -6.580188267687954351e+01
5.014031241001447592e-01 -6.586742426721671961e+01
5.034046911002036939e-01 -6.591371465369810778e+01
5.053944503002355537e-01 -6.594629134656830161e+01
5.073856658002398046e-01 -6.601859381316620556e+01
5.093922131001932252e-01 -6.603149883619684601e+01
5.114095260002471388e-01 -6.607700917528946150e+01
5.133844107003682211e-01 -6.618434587232812305e+01
5.154049419003797761e-01 -6.620998180887418982e+01
5.173701059003719127e-01 -6.624084179260904648e+01
5.193340773003513045e-01 -6.626803569682417105e+01
5.212852627004253003e-01 -6.633412903708796193e+01
5.233046042005412568e-01 -6.635150308659770246e+01
5.252706097005557240e-01 -6.641212522933831508e+01
5.272110740005331309e-01 -6.646171145572061789e+01
5.291422544005200956e-01 -6.649877443042187508e+01
5.311691738005066554e-01 -6.656540684565105437e+01
5.332101567005878007e-01 -6.663889197745189108e+01
5.351811652005267206e-01 -6.667757598772178085e+01
5.371532217005438037e-01 -6.672090919792402985e+01
5.392026247005248241e-01 -6.679855770401169934e+01
5.412212367005224678e-01 -6.682249308907427121e+01
5.431799838005417769e-01 -6.684571800907595218e+01
5.451622033005406598e-01 -6.690435690072138186e+01
5.471775304005603857e-01 -6.694443363348864295e+01
5.491894794006242364e-01 -6.697522681070938688e+01
5.511796590005758611e-01 -6.703376776664484282e+01
5.531477690005545123e-01 -6.708584577732625576e+01
5.551927484006113911e-01 -6.712029967439788436e+01
5.571803361005948085e-01 -6.714333922032199098e+01
5.591300785005899332e-01 -6.716416125504527201e+01
5.611145746006144241e-01 -6.718894437333803182e+01
5.631599962006618165e-01 -6.741554537869654951e+01
5.651325296006405319e-01 -6.746379791847503782e+01
5.670969481006636892e-01 -6.748593687085040926e+01
5.691130599006981594e-01 -6.752892064335233613e+01
5.710749290007669510e-01 -6.754678696575851404e+01
5.730383445007731780e-01 -6.760324752309949758e+01
5.749825803008462577e-01 -6.762323560748734508e+01
5.769965321009238313e-01 -6.768351541179518449e+01
5.789374345008695411e-01 -6.772348874448861977e+01
5.809557156008537948e-01 -6.777326117842223141e+01
5.829159118008846452e-01 -6.782095720509022385e+01
5.849466631009306861e-01 -6.791931659480273709e+01
5.869160317009203265e-01 -6.793576686426318645e+01
5.888881649009334307e-01 -6.798188266165755067e+01
5.908363012008720494e-01 -6.799712637351233013e+01
5.928280706009132484e-01 -6.801922930143155099e+01
5.947621524008525062e-01 -6.802810284169228794e+01
5.967673153007353459e-01 -6.806772809017374470e+01
5.987581819007801176e-01 -6.808498569969049186e+01
6.007377581008143119e-01 -6.813952832567019868e+01
6.026940438007727385e-01 -6.823279811462319344e+01
6.046691546007793017e-01 -6.836539597949446545e+01
6.066431564007587207e-01 -6.842566117491817579e+01
6.086329305007922574e-01 -6.846848575443652862e+01
6.106245839007925502e-01 -6.851590203692441605e+01
6.125941704008681654e-01 -6.854617622364301610e+01
6.145992633008716677e-01 -6.860654324553368610e+01
6.166074796008785830e-01 -6.862370819213826678e+01
6.185529568009314749e-01 -6.866290184252622453e+01
6.205448280010159579e-01 -6.870599280007222376e+01
6.225132893010225654e-01 -6.872385720060400160e+01
6.245060757010009178e-01 -6.878943251904459544e+01
6.264573213010379282e-01 -6.883853333740820801e+01
6.283913689010006687e-01 -6.887353863364178608e+01
6.303864005010211269e-01 -6.891107768448527793e+01
6.323573561010249477e-01 -6.892930172831134428e+01
6.343158211010404557e-01 -6.899780761287851760e+01
6.362969958010040727e-01 -6.902762946455231940e+01
6.382636673010381179e-01 -6.905727077235056299e+01
6.402457631010151085e-01 -6.910653027805160775e+01
6.422423321009830266e-01 -6.914569619322932681e+01
6.441995961008786242e-01 -6.916546912400823999e+01
6.462595933009737115e-01 -6.921634824994343660e+01
6.482405257009731248e-01 -6.924853318823724635e+01
6.501666759009282481e-01 -6.925365363877513403e+01
6.521347626009059706e-01 -6.933604999214342968e+01
6.541659870009169930e-01 -6.944178984560382162e+01
6.561245821009549228e-01 -6.948859258221594359e+01
6.581320668009652541e-01 -6.954352396199166719e+01
6.600951071009802940e-01 -6.957961670290583811e+01
6.620922251009460080e-01 -6.961378851104750254e+01
6.640837073010004143e-01 -6.966812702873490082e+01
6.660911354010181640e-01 -6.971703578451793248e+01
6.680319214009671214e-01 -6.972402311707209321e+01
6.700564136009689031e-01 -6.975186479079675905e+01
6.720096092009413269e-01 -6.980999011358346706e+01
6.739405972008796208e-01 -6.983473023457466411e+01
6.759238461009345889e-01 -6.986910549056608488e+01
6.779147315009111940e-01 -6.992712726428386816e+01
6.798698412008974401e-01 -6.996457601590975628e+01
6.818504064009317522e-01 -6.999252890470897626e+01
6.837999997009575059e-01 -7.004609584286143331e+01
6.858114063009395078e-01 -7.012447077078878976e+01
6.877667545009643613e-01 -7.013214924639584069e+01
6.897538791009282244e-01 -7.024295145696372344e+01
6.917641251009541969e-01 -7.030520428767363228e+01
6.937457577009269460e-01 -7.032862937538877190e+01
6.957004566008549995e-01 -7.037680118278146324e+01
6.977052820008367018e-01 -7.042240604292933881e+01
6.997036035007682120e-01 -7.046596613502569539e+01
7.016673938007557121e-01 -7.050099470139910807e+01
7.036368939007587864e-01 -7.051842498110069357e+01
7.055920857007521585e-01 -7.053578401325981417e+01
7.076077556006566960e-01 -7.056333166177167016e+01
7.095919334006964840e-01 -7.058100848694321883e+01
7.115578702006984946e-01 -7.059661941932198204e+01
7.135616398007471606e-01 -7.059927857924782302e+01
7.155468363007230215e-01 -7.060740731240312584e+01
7.175506035007941374e-01 -7.067897654354933934e+01
7.195104277007857707e-01 -7.071040704836212853e+01
7.214718073008157262e-01 -7.073256330455272689e+01
7.234835277009125099e-01 -7.079422538356998018e+01
7.254541634008517814e-01 -7.084748284663791651e+01
7.274140870008295456e-01 -7.084908712032128619e+01
7.294117525007891567e-01 -7.091362058169474381e+01
7.314024992008171244e-01 -7.097964954528954706e+01
7.334133940008257246e-01 -7.101128459717781993e+01
7.353819863008652646e-01 -7.108463105160613793e+01
7.373232319009190849e-01 -7.108795905271765037e+01
7.393387313008303874e-01 -7.114537418339418196e+01
7.413477077008735483e-01 -7.118926714117753818e+01
7.433317885008250414e-01 -7.122217651192116250e+01
7.452903166007217584e-01 -7.126658564838854204e+01
7.472537384008290928e-01 -7.128279637819909453e+01
7.492002127008390300e-01 -7.130009306143510628e+01
7.511610527007264171e-01 -7.133091749349988220e+01
7.531308335006883237e-01 -7.134208985509528134e+01
7.551047258007486107e-01 -7.137700334950238812e+01
7.570658643006936694e-01 -7.142013266368715563e+01
7.590358555007185037e-01 -7.145901754327434219e+01
7.610200668007195413e-01 -7.150527010670234063e+01
7.629461006007233204e-01 -7.149388777423986596e+01
7.648887238006920608e-01 -7.151013170584860745e+01
7.668286193006622620e-01 -7.155224635826535007e+01
7.688264396005791701e-01 -7.157428874028727250e+01
7.707917519006002305e-01 -7.166058612873324307e+01
7.727721569006092972e-01 -7.170770027163764837e+01
7.747485341006580262e-01 -7.171188489986705861e+01
7.767750663006409706e-01 -7.180773371471906330e+01
7.787412088006050448e-01 -7.182898714698076503e+01
7.807261556006466208e-01 -7.185246784920244068e+01
7.827095742006889845e-01 -7.193360811445879222e+01
7.846756200006353987e-01 -7.195287581253991505e+01
7.866397902006753151e-01 -7.198688988259837629e+01
7.885752124007382458e-01 -7.199663995928088411e+01
7.905405136006293798e-01 -7.200970893336430834e+01
7.925638022006324945e-01 -7.203210576179949953e+01
7.945325416006767671e-01 -7.212334330881895994e+01
7.965221625006705386e-01 -7.214793141288534173e+01
7.984885462007327295e-01 -7.219239873502988303e+01
8.005264166006981208e-01 -7.223673489755871913e+01
8.025092971007353748e-01 -7.226384220270844594e+01
8.044672294007227942e-01 -7.230003712509370928e+01
8.064183354007127269e-01 -7.232400879640913161e+01
8.084556807006378909e-01 -7.234463703814530788e+01
8.104257625006283661e-01 -7.236393231763047140e+01
8.123357124005792240e-01 -7.237176169528760283e+01
8.143326844006310017e-01 -7.240997929578854553e+01
8.162653690006009821e-01 -7.243054577178827458e+01
8.182078198006053071e-01 -7.244805390042904492e+01
8.201377504006501784e-01 -7.246720337863831674e+01
8.221554351007427375e-01 -7.248729304600637136e+01
8.241039783007380048e-01 -7.250622148767104136e+01
8.260086334007524789e-01 -7.254154765439538721e+01
8.279293104007734438e-01 -7.255426077242421457e+01
8.299089374007337927e-01 -7.257151955124619747e+01
8.318518775007419652e-01 -7.260390652931856437e+01
8.337697744007869227e-01 -7.262061188568041814e+01
8.356833007006685410e-01 -7.262479310428439305e+01
8.376509800007511108e-01 -7.264005212509688647e+01
8.396133718007717794e-01 -7.267328466434068446e+01
8.415381414007896410e-01 -7.276255947372118271e+01
8.434642171007766809e-01 -7.278175736494480930e+01
8.454390357008378931e-01 -7.279434395712306127e+01
8.473835511008246391e-01 -7.282910530739010824e+01
8.493211416009132098e-01 -7.283172161670164257e+01
8.513027610009544777e-01 -7.287363204729541621e+01
8.532740184009384166e-01 -7.298206208101335335e+01
8.552488273009970499e-01 -7.299920850338378386e+01
8.571983993010207081e-01 -7.301683234549891210e+01
8.591506441010523520e-01 -7.304408959155972525e+01
8.611445024010435656e-01 -7.305793117170810547e+01
8.631190364010279392e-01 -7.310799929261754926e+01
8.650850652009836050e-01 -7.313414427408888230e+01
8.670205144009599518e-01 -7.316770043440530458e+01
8.690033717009981729e-01 -7.320368847292509429e+01
8.709662496009287214e-01 -7.327156254437922200e+01
8.729518506008531187e-01 -7.328911387482833106e+01
8.749529409008574010e-01 -7.331897870127680505e+01
8.769401443009059438e-01 -7.335357790024836788e+01
8.788703304008919082e-01 -7.335254823017285730e+01
8.808315667008799199e-01 -7.337123273460932182e+01
8.828410040008577431e-01 -7.340889469864001171e+01
8.847772794008704755e-01 -7.341975953014743084e+01
8.867459761008291697e-01 -7.348529666154573192e+01
8.887159206008192758e-01 -7.350668899120100264e+01
8.907009366008480367e-01 -7.352828662922722458e+01
8.926630897008578369e-01 -7.356443686759452305e+01
8.946247518008760835e-01 -7.359846219342355766e+01
8.965634817009771051e-01 -7.361070445447325028e+01
8.985592043009262841e-01 -7.366419776500862326e+01
9.004978745009196706e-01 -7.366091484158003766e+01
9.024619192009794011e-01 -7.371539965936939609e+01
9.043788469010252129e-01 -7.372771142800561961e+01
9.063624494010269483e-01 -7.374185508751639873e+01
9.083110737009434388e-01 -7.374534034015647421e+01
9.102846065010311571e-01 -7.380742369186378937e+01
9.122320099009811889e-01 -7.384773752855096518e+01
9.142628778010759572e-01 -7.389474484677973010e+01
9.161962856011853784e-01 -7.390326667324036691e+01
9.181556131012627020e-01 -7.392644902876951107e+01
9.201566192012535783e-01 -7.398370986103934399e+01
9.221407542012229896e-01 -7.403596900850043028e+01
9.241098638012517075e-01 -7.405019559907424309e+01
9.260791403012064160e-01 -7.408497500695986560e+01
9.280389744011700026e-01 -7.409254496996878459e+01
9.299733365011235708e-01 -7.410361276633764760e+01
9.319188100011814857e-01 -7.411814638344063155e+01
9.338906519011999086e-01 -7.412841819927305664e+01
9.358872509011660901e-01 -7.414523470843370490e+01
9.378227984011175966e-01 -7.416052509243215241e+01
9.397708415010754823e-01 -7.417609123240399072e+01
9.417457896010290597e-01 -7.421439223782729755e+01
9.437279444010584495e-01 -7.425648956241606413e+01
9.456784050010611509e-01 -7.429639488816175685e+01
9.476514664009585420e-01 -7.432397002565834043e+01
9.496051691008062789e-01 -7.433296169841294443e+01
9.515941312007043518e-01 -7.437838400442569764e+01
9.535746761007430905e-01 -7.443252896722276546e+01
9.555235503007566411e-01 -7.443777822793312282e+01
9.575070670008443141e-01 -7.444281600868450255e+01
9.594672016008842785e-01 -7.444738692514556533e+01
9.614257922008164758e-01 -7.446015874962822068e+01
9.633589324008852151e-01 -7.448823869193688552e+01
9.652699140009985967e-01 -7.449446999197309083e+01
9.672620339010364887e-01 -7.453849504038612395e+01
9.692280093010907649e-01 -7.455859599912275826e+01
9.711888239011330359e-01 -7.456222671208811903e+01
9.731275502011271783e-01 -7.458107749714044132e+01
9.751185635011012653e-01 -7.463179506685472120e+01
9.770819456010457760e-01 -7.467434611148696888e+01
9.790266133010561145e-01 -7.467574097210874129e+01
9.809650886010501392e-01 -7.468948167416053252e+01
9.829254412009816866e-01 -7.471643281641149770e+01
9.848614423009621754e-01 -7.475901766050361630e+01
9.868057136009497077e-01 -7.477213039561340224e+01
9.887960329009473082e-01 -7.476513984154914283e+01
9.907500898009828916e-01 -7.481435041819611342e+01
9.926943565009509474e-01 -7.486116895192296283e+01
9.946266965008817573e-01 -7.490692199251307670e+01
9.966116238008737582e-01 -7.496604336864814400e+01
9.985601125008912726e-01 -7.498087418947893923e+01
1.000492100800769890e+00 -7.499870065596256552e+01
1.002412713000700339e+00 -7.502725325447251237e+01
1.004409874300765226e+00 -7.504925571109737348e+01
1.006342351600701956e+00 -7.505292920317855021e+01
1.008294243500773790e+00 -7.506727758852377974e+01
1.010250674900780243e+00 -7.507704866036594638e+01
1.012242994800723661e+00 -7.508550392013279406e+01
1.014170991200796790e+00 -7.510679645468903232e+01
1.016160982500809995e+00 -7.511928158757613971e+01
1.018227981700829288e+00 -7.515115488285817946e+01
1.020237509200765613e+00 -7.517169885080882352e+01
1.022176657400814204e+00 -7.518251931266006238e+01
1.024134849300799122e+00 -7.521973608834657909e+01
1.026088298900802442e+00 -7.529067715186859289e+01
1.028089374200695350e+00 -7.529871161461822737e+01
1.030065980300679529e+00 -7.534166340148514962e+01
1.032034524300755152e+00 -7.534579209486275886e+01
1.033970791400719236e+00 -7.540265847654822551e+01
1.035976533400815969e+00 -7.543219052782967537e+01
1.037933368400911105e+00 -7.545510566571373090e+01
1.039890902500965719e+00 -7.552428028056070275e+01
1.041817349100949697e+00 -7.554893024644253785e+01
1.043819736301037526e+00 -7.561445305417142038e+01
1.045767871300992580e+00 -7.562732154621593850e+01
1.047722098101058874e+00 -7.564303119536307918e+01
1.049701436601111482e+00 -7.566561923475907747e+01
1.051616547301048810e+00 -7.566622868810179625e+01
1.053528361501025801e+00 -7.569485172207448898e+01
1.055478812701082347e+00 -7.573200937518542730e+01
1.057464442801037352e+00 -7.573663153334591414e+01
1.059420915401065644e+00 -7.578014750790983101e+01
1.061373919501068075e+00 -7.585594751099604593e+01
1.063315339201074128e+00 -7.583379053290747152e+01
1.065337882001080150e+00 -7.593022018782681926e+01
1.067276173001090456e+00 -7.593907395289181750e+01
1.069198757201135663e+00 -7.598697276652316646e+01
1.071170131601101527e+00 -7.602509151410188792e+01
1.073172047301102383e+00 -7.607124137348742465e+01
1.075136641201123622e+00 -7.607660213240563962e+01
1.077093945401063069e+00 -7.608604204271236426e+01
1.079062974201019598e+00 -7.610204432216126236e+01
1.081042335401065202e+00 -7.609867662023474111e+01
1.082968573201040341e+00 -7.614823410093967482e+01
1.084886837301061835e+00 -7.616074525662902772e+01
1.086825325901088490e+00 -7.617798215713109755e+01
1.088841716101009549e+00 -7.621161440153886701e+01
1.090787661900975536e+00 -7.621737049669525277e+01
1.092729237100979800e+00 -7.624606493991579725e+01
1.094697843800978010e+00 -7.628200597209874445e+01
1.096680032300989094e+00 -7.628107228404968509e+01
1.098619746700970179e+00 -7.634871299344158047e+01
1.100568406101001484e+00 -7.636445490284445725e+01
1.102509564900961525e+00 -7.638480480960888030e+01
1.104503531401004990e+00 -7.643168575706201295e+01
1.106456364201034104e+00 -7.644886729618886534e+01
1.108390023601063534e+00 -7.648580610665553081e+01
1.110403393701079766e+00 -7.651398943824581522e+01
1.112357452401079083e+00 -7.654144671359549079e+01
1.114277614501108404e+00 -7.658269113237675185e+01
1.116230991201086820e+00 -7.660096952149385174e+01
1.118219785301161506e+00 -7.663500299813392758e+01
1.120170289801188712e+00 -7.663362478761233376e+01
1.122137909901226749e+00 -7.664851839920615362e+01
1.124070337301227962e+00 -7.666950962110135492e+01
1.126061120101138568e+00 -7.668329732914908448e+01
1.127998575601171227e+00 -7.670043426555761812e+01
1.129931573201201855e+00 -7.670109261099469222e+01
1.131877808001212404e+00 -7.672037500809646815e+01
1.133834233801132907e+00 -7.673006377763890384e+01
1.135796681501125338e+00 -7.676239610584994466e+01
1.137748609701151326e+00 -7.679177476430017180e+01
1.139670218701121396e+00 -7.682088290384749030e+01
1.141649256901160925e+00 -7.686858334061784603e+01
1.143594831401224976e+00 -7.688539034970878561e+01
1.145557078601262990e+00 -7.688676510818933707e+01
1.147539243901266603e+00 -7.690904457625718749e+01
1.149525633701250715e+00 -7.691958727000869089e+01
1.151470077701211014e+00 -7.692813374198362908e+01
1.153426060201297787e+00 -7.694499737496614955e+01
1.155389759401359129e+00 -7.700288156646300308e+01
1.157370945401342555e+00 -7.702087110959048744e+01
1.159319560301318663e+00 -7.703102727597020305e+01
1.161267033601330878e+00 -7.704566339045553036e+01
1.163196045601324613e+00 -7.705682014877481834e+01
1.165174464401366183e+00 -7.706353503892249535e+01
1.167120024601371098e+00 -7.708665898360081314e+01
1.169053290401370848e+00 -7.715300531707654841e+01
1.171030452101365471e+00 -7.715437107154522778e+01
1.173012082201344786e+00 -7.714989213002657209e+01
1.174986636201350576e+00 -7.716334576793472877e+01
1.176937325801461043e+00 -7.721877033613655783e+01
1.178933316001391063e+00 -7.727260078841098334e+01
1.180874389201392205e+00 -7.733110934009502557e+01
1.182800344601417919e+00 -7.735821209413522581e+01
1.184756658801362050e+00 -7.737171405502577670e+01
1.186751448501448092e+00 -7.746797406997731628e+01
1.188702006801551692e+00 -7.746681620203460739e+01
1.190631271301529681e+00 -7.750106598213208997e+01
1.192590613101492725e+00 -7.752976703155505334e+01
1.194564709101527455e+00 -7.756245626922297731e+01
1.196515659301590428e+00 -7.758712552250888450e+01
1.198473746301607523e+00 -7.760624256268415877e+01
1.200432709001583387e+00 -7.765302382068163922e+01
1.202448629301525740e+00 -7.767445650995242090e+01
1.204395976901517340e+00 -7.770862094881843518e+01
1.206330348901579530e+00 -7.772596951119521691e+01
1.208257847601692081e+00 -7.773835630710286182e+01
1.210243758901668798e+00 -7.775592619371374781e+01
1.212208013901704406e+00 -7.778173113868095356e+01
1.214123423101702404e+00 -7.778327242125152452e+01
1.216062400801629861e+00 -7.780242406874259586e+01
1.218031597001618227e+00 -7.781800872219187681e+01
1.219963908901627203e+00 -7.782916717278004626e+01
1.221903865501545283e+00 -7.785200029951084844e+01
1.223880840601543785e+00 -7.790154196516593288e+01
1.225804176001608514e+00 -7.790558175572364519e+01
1.227766032801542950e+00 -7.792854801912102403e+01
1.229691228601575315e+00 -7.795180589061644127e+01
1.231662008101648054e+00 -7.795523986620710843e+01
1.233584252301673789e+00 -7.798434041607791301e+01
1.235523707501616331e+00 -7.803933379835837059e+01
1.237469178101642253e+00 -7.804949412146962118e+01
1.239465148301724273e+00 -7.804502957632912796e+01
1.241404563301767849e+00 -7.806128006608413727e+01
1.243382353501689908e+00 -7.806881460434577491e+01
1.245339100501635654e+00 -7.812203034051044881e+01
1.247325409401722096e+00 -7.819150986608879350e+01
1.249285152601709026e+00 -7.823446489978813645e+01
1.251250269501741785e+00 -7.826929196904052333e+01
1.253195178401747878e+00 -7.831624269862655296e+01
1.255175440401711695e+00 -7.834579139132215175e+01
1.257123566201715947e+00 -7.841337350990012567e+01
1.259064852501748488e+00 -7.844617812873146079e+01
1.261005622901757217e+00 -7.846616797152202594e+01
1.262996318901699055e+00 -7.850425170217351933e+01
1.264909012501732377e+00 -7.853212721293547816e+01
1.266844761101705741e+00 -7.860491635407706212e+01
1.268804191301734274e+00 -7.862117493098692478e+01
1.270781913801763974e+00 -7.863924997082195034e+01
1.272719015301751799e+00 -7.866368099372101597e+01
1.274630902301709057e+00 -7.867371810474861604e+01
1.276552378101663887e+00 -7.868340998551491339e+01
1.278502115501615410e+00 -7.868661833156380681e+01
1.280420935501578539e+00 -7.869274315114623164e+01
1.282333613201629419e+00 -7.871306019594973691e+01
1.284321355201646586e+00 -7.872276424138377138e+01
1.286266192901627026e+00 -7.872760162541132445e+01
1.288204145401678602e+00 -7.875013111739401950e+01
1.290142807201624553e+00 -7.881336462787668040e+01
1.292109697701704363e+00 -7.881228803242092340e+01
1.294067231701742982e+00 -7.884429427794189849e+01
1.296029773501803151e+00 -7.889333094536158342e+01
1.297944379801850845e+00 -7.890575305965350594e+01
1.299895307001844413e+00 -7.891248512495658929e+01
1.301841803301889033e+00 -7.894302556664965209e+01
1.303779613601818710e+00 -7.894549160081729156e+01
1.305727880601818880e+00 -7.898301423972191060e+01
1.307678196501797174e+00 -7.898738567266477162e+01
1.309610805101817821e+00 -7.899334036674005688e+01
1.311558184801876248e+00 -7.900999376308460853e+01
1.313524977601989052e+00 -7.906465387524670518e+01
1.315481624901991609e+00 -7.907583994379911019e+01
1.317400632702012242e+00 -7.907829817451195709e+01
1.319336781602081121e+00 -7.909324966951150770e+01
1.321278181802071572e+00 -7.911792946660342807e+01
1.323233608702133690e+00 -7.911986188057355207e+01
1.325151161602136085e+00 -7.912742784311930677e+01
1.327098314602059848e+00 -7.912661218828202436e+01
1.329038471702091329e+00 -7.915763728516483866e+01
1.331003993702080335e+00 -7.914694113262935105e+01
1.332913144502094749e+00 -7.915677103905287026e+01
1.334842962602189598e+00 -7.918391740497733622e+01
1.336782363402099438e+00 -7.917771716397328419e+01
1.338779858802030320e+00 -7.920739718563916654e+01
1.340766088702028513e+00 -7.930846089559842937e+01
1.342708010001959495e+00 -7.932462409717116714e+01
1.344676150101943746e+00 -7.934213355744338969e+01
1.346628609401921084e+00 -7.936443715664388776e+01
1.348567043801892851e+00 -7.941640218556131003e+01
1.350496605001850980e+00 -7.942056630795306660e+01
1.352458191201890259e+00 -7.942904826250902772e+01
1.354397164501904172e+00 -7.948240525537363510e+01
1.356323531501922641e+00 -7.950045812075650531e+01
1.358272054501946879e+00 -7.956276399029933089e+01
1.360296409902039816e+00 -7.957627242577912341e+01
1.362247819702165019e+00 -7.963767154320933628e+01
1.364183966702231077e+00 -7.964791392187260044e+01
1.366121953702207792e+00 -7.965846706774844677e+01
1.368095742302202211e+00 -7.966957580884169943e+01
1.370024814802155877e+00 -7.967972357522224058e+01
1.371959020502149018e+00 -7.968250400480623341e+01
1.373930720102171765e+00 -7.982251347489793147e+01
1.375918494502136102e+00 -7.983764310323039126e+01
1.377862480802147571e+00 -7.989151372819705443e+01
1.379791436302110652e+00 -7.991398642020480736e+01
1.381730927002129850e+00 -7.993131577860113168e+01
1.383694606502143598e+00 -7.993409710891339159e+01
1.385637813502157201e+00 -7.995410275284936574e+01
1.387581605102229831e+00 -8.000648843498160545e+01
1.389513430202234279e+00 -8.001752770853877905e+01
1.391472094502250956e+00 -8.004207628602983959e+01
1.393457602902250958e+00 -8.004861551239829964e+01
1.395406615202358536e+00 -8.006917988218839355e+01
1.397341052902322689e+00 -8.007281367675849992e+01
1.399319547402350761e+00 -8.009515984944803790e+01
1.401252823802286773e+00 -8.011466793632550321e+01
1.403181351102253505e+00 -8.013974718886102266e+01
1.405152857502193431e+00 -8.014629265756369136e+01
1.407079058402132432e+00 -8.018595778260214502e+01
1.409051223002111941e+00 -8.019668937771345441e+01
1.410973239902099774e+00 -8.020609345676476210e+01
1.412946393102015419e+00 -8.022978365521171895e+01
1.414906979102059426e+00 -8.031521648786397805e+01
1.416837457302054348e+00 -8.032831927453707976e+01
1.418797565502072144e+00 -8.034650163669829226e+01
1.420785058902092057e+00 -8.039021336459219924e+01
1.422709593302138753e+00 -8.040330020526826615e+01
1.424647386102151359e+00 -8.038705430922985329e+01
1.426591017302146769e+00 -8.040247190474657657e+01
1.428585610402075101e+00 -8.055066144548017348e+01
1.430540695102004545e+00 -8.057417753354533829e+01
1.432476313002027268e+00 -8.059389165318508219e+01
1.434415389602040181e+00 -8.061688326153895900e+01
1.436377401201906379e+00 -8.064605447240322178e+01
1.438294928901930891e+00 -8.067121415384526983e+01
1.440231981601922895e+00 -8.066883975773676241e+01
1.442184149901919454e+00 -8.067405566983390486e+01
1.444151503101875234e+00 -8.069589221973184578e+01
1.446122179701851085e+00 -8.071826627783772778e+01
1.448046578201842793e+00 -8.072732124520321406e+01
1.449958822601863151e+00 -8.078398059342744375e+01
1.451946150701797889e+00 -8.082811513599826014e+01
1.453846208501840875e+00 -8.082821096067229405e+01
1.455783269301866856e+00 -8.083445510461247352e+01
1.457712714801877585e+00 -8.088317545723202784e+01
1.459654681801956233e+00 -8.088685213296668053e+01
1.461624192701873381e+00 -8.089659852371451620e+01
1.463578114401917762e+00 -8.087569696996868629e+01
1.465550501801973882e+00 -8.090462118542191661e+01
1.467495390601965211e+00 -8.102606071911739605e+01
1.469444780402051176e+00 -8.104416264570809858e+01
1.471388478302088743e+00 -8.107125619421061913e+01
1.473422619302044767e+00 -8.111727636802220331e+01
1.475362968401989772e+00 -8.123434494926505067e+01
1.477298924001956948e+00 -8.130974052511287198e+01
1.479244321001891738e+00 -8.131795421435359117e+01
1.481215004801944790e+00 -8.134630300508163714e+01
1.483138769402029267e+00 -8.135844153659508038e+01
1.485092942902070945e+00 -8.136522723861571649e+01
1.487028151001985155e+00 -8.139835987065119127e+01
1.489000423401969808e+00 -8.142377262006921512e+01
1.490906263302022694e+00 -8.142971406951784274e+01
1.492839648201976344e+00 -8.143997423528398372e+01
1.494767885401981244e+00 -8.148643893053153420e+01
1.496745557501987012e+00 -8.153451264477359928e+01
1.498667494401897171e+00 -8.155215020986585728e+01
1.500564051301932933e+00 -8.155870096926170731e+01
1.502497952502051204e+00 -8.159605473316712221e+01
1.504448579102086070e+00 -8.161175531124784754e+01
1.506385090602069043e+00 -8.162382260133490774e+01
1.508311727102071176e+00 -8.163335300820298812e+01
1.510247599202114044e+00 -8.164714083446594373e+01
1.512213456402105249e+00 -8.167229849981983136e+01
1.514131711102078226e+00 -8.167756654749926781e+01
1.516040792402139958e+00 -8.167919057288004581e+01
1.517960537302104784e+00 -8.168280419423821570e+01
1.519937898002120757e+00 -8.168893891056376333e+01
1.521880819002026985e+00 -8.171641515318560778e+01
1.523808171601950701e+00 -8.171279197684970086e+01
1.525761769102044196e+00 -8.174161915464068784e+01
1.527692808602034713e+00 -8.176127616874305204e+01
1.529625085202025003e+00 -8.177741074682511169e+01
1.531587863601981736e+00 -8.180803126104241585e+01
1.533589886302004768e+00 -8.182568310827764435e+01
1.535539130802004548e+00 -8.185960852909656182e+01
1.537478761101988223e+00 -8.190411292097681439e+01
1.539390844502031452e+00 -8.192402610384912975e+01
1.541348847502024499e+00 -8.193253239012189226e+01
1.543277328801940573e+00 -8.196152737049230552e+01
1.545223389501964473e+00 -8.199917822345308593e+01
1.547149676102029137e+00 -8.202455803501909770e+01
1.549117649502039784e+00 -8.209252659056025436e+01
1.551027530902064244e+00 -8.209902769297703173e+01
1.552971482402054404e+00 -8.212220394411622237e+01
1.554913899302064806e+00 -8.215440175145906210e+01
1.556859280302131721e+00 -8.216115915030059114e+01
1.558803156202102969e+00 -8.217148196952869910e+01
1.560754185902160973e+00 -8.218500141407068327e+01
1.562680666502134885e+00 -8.221373878209949737e+01
1.564636346202152639e+00 -8.223785086669397515e+01
1.566554396102202373e+00 -8.225112513608208076e+01
1.568480446502209746e+00 -8.225531263502753632e+01
1.570433469802281934e+00 -8.234213426541471392e+01
1.572385992102272256e+00 -8.234877213431312271e+01
1.574317536802234851e+00 -8.235877953484860825e+01
1.576244607802274711e+00 -8.236788782252232011e+01
1.578211180202313768e+00 -8.238272395173484597e+01
1.580126413502392690e+00 -8.237490758196538820e+01
1.582062176402462272e+00 -8.240527858914283854e+01
1.584030908302443752e+00 -8.243643269028039811e+01
1.586000999902481112e+00 -8.245917936254116398e+01
1.587939156102510241e+00 -8.252336707238843871e+01
1.589868310802555085e+00 -8.253335569040879705e+01
1.591790667702622342e+00 -8.253786109948073602e+01
1.593745215602643928e+00 -8.256251741858150694e+01
1.595696908102669953e+00 -8.259507356867496242e+01
1.597619823902547864e+00 -8.259530708353184991e+01
1.599547209702572470e+00 -8.264501804919362371e+01
1.601516684202562102e+00 -8.267147613690295316e+01
1.603459112702557920e+00 -8.267979319440929942e+01
1.605391681902423873e+00 -8.270095063397327806e+01
1.607318568002429560e+00 -8.272446604527921465e+01
1.609289352502344173e+00 -8.273700344823265596e+01
1.611232708202305686e+00 -8.274643615056098156e+01
1.613185211802263597e+00 -8.276662521827788055e+01
1.615131033802245542e+00 -8.276725723863876283e+01
1.617092821302216432e+00 -8.278865475780632721e+01
1.619010716602292677e+00 -8.279551211402761624e+01
1.620949219102317373e+00 -8.292697673139979031e+01
1.622886135002343577e+00 -8.293202675182926953e+01
1.624839405602327203e+00 -8.294476655762319695e+01
1.626792053202262833e+00 -8.296517598865600007e+01
1.628700329902346811e+00 -8.296017152459629074e+01
1.630641643402338969e+00 -8.300292103066136917e+01
1.632606569602319313e+00 -8.299664177579339253e+01
1.634549243202249702e+00 -8.300835019088336253e+01
1.636469255402332124e+00 -8.300838662352239794e+01
1.638436271502308639e+00 -8.304691827211043176e+01
1.640362130002253505e+00 -8.306832873042030485e+01
1.642282440702214741e+00 -8.308769182882858217e+01
1.644213821602164671e+00 -8.308896151859308077e+01
1.646171975902191775e+00 -8.309419072611564161e+01
1.648078618502205384e+00 -8.311506909332817372e+01
1.650009511702265286e+00 -8.311931205489767649e+01
1.651917784902241282e+00 -8.312247467755443608e+01
1.653868743902225491e+00 -8.313923025822764146e+01
1.655771835702233741e+00 -8.316205819780068964e+01
1.657705342202186127e+00 -8.322145557678565808e+01
1.659650915302202545e+00 -8.325497484832897044e+01
1.661609295002256292e+00 -8.330697920905693366e+01
1.663529798702256812e+00 -8.332196214746872442e+01
1.665442664602216016e+00 -8.332847970506074375e+01
1.667393673202201443e+00 -8.333677398230065592e+01
1.669384871402212367e+00 -8.336883228394508194e+01
1.671319728802140414e+00 -8.340408971946411043e+01
1.673244836002214742e+00 -8.340814479234225587e+01
1.675193615302242645e+00 -8.342448919596668588e+01
1.677189934702235430e+00 -8.347802040484347685e+01
1.679124693602227492e+00 -8.348383040095518481e+01
1.681073909602210481e+00 -8.350945330871684291e+01
1.683004863002170781e+00 -8.351115051832377389e+01
1.685000358002139320e+00 -8.350669006807439132e+01
1.686954826002144525e+00 -8.352280360729905340e+01
1.688875637102063454e+00 -8.352169241805816569e+01
1.690769305702076508e+00 -8.357402947804375515e+01
1.692739702902150700e+00 -8.360614674135760538e+01
1.694683042902104919e+00 -8.360085442090090169e+01
1.696614579102208697e+00 -8.365317739101099903e+01
1.698574197102240557e+00 -8.368708163725941063e+01
1.700500064902166653e+00 -8.371899903332851522e+01
1.702414927502175601e+00 -8.372847979681151287e+01
1.704381345702125738e+00 -8.378381700271074806e+01
1.706360555402136381e+00 -8.378604830212445620e+01
1.708305337802102031e+00 -8.385843713781544295e+01
1.710208026402096904e+00 -8.386673660253930507e+01
1.712116466902031675e+00 -8.389741362239901434e+01
1.714085120301933829e+00 -8.391060742734677547e+01
1.716024524701970311e+00 -8.391572391974072787e+01
1.717972927002028971e+00 -8.389129083250773533e+01
1.719917725302036571e+00 -8.402260044272145478e+01
1.721867941402061231e+00 -8.401666046414507605e+01
1.723820943101969760e+00 -8.402959680540870124e+01
1.725749986701939021e+00 -8.405186140885099633e+01
1.727665820301911070e+00 -8.405615600066211357e+01
1.729618700301810419e+00 -8.407320858344836267e+01
1.731542098801824636e+00 -8.407196822151398408e+01
1.733481337301819192e+00 -8.407402231013657001e+01
1.735384438301821319e+00 -8.408185620917345204e+01
1.737354966401852607e+00 -8.409617416836098869e+01
1.739288261301842997e+00 -8.409101468780764321e+01
1.741229993501946183e+00 -8.420139301440208612e+01
1.743167895601919870e+00 -8.422287234746747231e+01
1.745130227001823187e+00 -8.422171422585729772e+01
1.747068173001707692e+00 -8.423949584740412888e+01
1.749009604201575030e+00 -8.425845893522944152e+01
1.750911180401496292e+00 -8.429691500482495314e+01
1.752873106601535280e+00 -8.430827803765703266e+01
1.754781872701525414e+00 -8.431542160246189610e+01
1.756704787601566453e+00 -8.433965898244635184e+01
1.758653449101581057e+00 -8.434713566445302035e+01
1.760580814801627980e+00 -8.435181592668450890e+01
1.762486791201672620e+00 -8.436733391326758635e+01
1.764432514101625271e+00 -8.439044781106626658e+01
1.766384974701557642e+00 -8.439719073347256995e+01
1.768305597001563090e+00 -8.439262555622420336e+01
1.770227174201551179e+00 -8.441971694407003213e+01
1.772149902301535462e+00 -8.445724834415133842e+01
1.774109734101577462e+00 -8.446514340260543463e+01
1.776051473201516684e+00 -8.450846637593198807e+01
1.777967886501491623e+00 -8.451337427882148745e+01
1.779895836401362841e+00 -8.452564853445291249e+01
1.781872657801369497e+00 -8.456897197372320818e+01
1.783821878701323360e+00 -8.459496489156315135e+01
1.785760798101441171e+00 -8.460565321454116372e+01
1.787689032901346398e+00 -8.461366260396877692e+01
1.789665131901415407e+00 -8.462284073956082864e+01
1.791598527401382146e+00 -8.465758453147637397e+01
1.793525394801452011e+00 -8.473123228641705396e+01
1.795464605601500896e+00 -8.474190359589739785e+01
1.797412949701475693e+00 -8.474319022574226778e+01
1.799330210101521832e+00 -8.474853107836919719e+01
1.801275073501497515e+00 -8.476159226309029293e+01
1.803188124801525349e+00 -8.477022296886528352e+01
1.805112404201562937e+00 -8.477292363836687628e+01
1.807036468201536739e+00 -8.477813886967449264e+01
1.808994592701492321e+00 -8.486931814319606815e+01
1.810955620101512453e+00 -8.492200634470758303e+01
1.812887204901429072e+00 -8.492076246366272585e+01
1.814788759201442669e+00 -8.494260217126442569e+01
1.816721151801453882e+00 -8.496336488193533398e+01
1.818692878701432480e+00 -8.498814029318569396e+01
1.820635148901490696e+00 -8.500229903313547197e+01
1.822552812101531527e+00 -8.501578479044346182e+01
1.824497831501503242e+00 -8.509295398413631517e+01
1.826429288901442849e+00 -8.509077022226612996e+01
1.828371664601436963e+00 -8.511109659512217718e+01
1.830264753601477334e+00 -8.510870615860584110e+01
1.832166529601519711e+00 -8.513160951603366300e+01
1.834113072801562883e+00 -8.512632190675286381e+01
1.836065911501603365e+00 -8.522780534861453816e+01
1.837990435301605885e+00 -8.523365213865716328e+01
1.839928788701550300e+00 -8.523919334276175164e+01
1.841880548801566375e+00 -8.524260778262073757e+01
1.843803263801578440e+00 -8.525144172599750902e+01
1.845704611601561851e+00 -8.527113823128684089e+01
1.847647125301591586e+00 -8.529009161955517015e+01
1.849588700801595653e+00 -8.531343869485945675e+01
1.851530459801642881e+00 -8.529674474394496997e+01
1.853460726901653199e+00 -8.529553438052070646e+01
1.855398165001634014e+00 -8.531870708142722037e+01
1.857370269701559051e+00 -8.532937194340404119e+01
1.859297015401546016e+00 -8.538865633206634698e+01
1.861240802001609129e+00 -8.544212649460935438e+01
1.863161167001698093e+00 -8.543861070134980196e+01
1.865106237401715772e+00 -8.546169663757306978e+01
1.867037728901741023e+00 -8.547996793632488277e+01
1.868974189101680894e+00 -8.550311194531141723e+01
1.870915284901650377e+00 -8.549228958709004189e+01
1.872899356401629190e+00 -8.555988404159435845e+01
1.874839292401614399e+00 -8.557026367434882275e+01
1.876778712101639712e+00 -8.559435039760137442e+01
1.878749120701638686e+00 -8.561749081985219334e+01
1.880675259301713753e+00 -8.563228904351807103e+01
1.882598048901709786e+00 -8.563731270807700469e+01
1.884517363001708690e+00 -8.567057846839114177e+01
1.886491292901737893e+00 -8.567918408819895149e+01
1.888434055101794184e+00 -8.569209703347218010e+01
1.890366291701835122e+00 -8.572573820231342268e+01
1.892291600201900792e+00 -8.576102578305736301e+01
1.894247497701886163e+00 -8.578415181646850840e+01
1.896173663401859333e+00 -8.577423437210427437e+01
1.898126623901825294e+00 -8.578407530499143263e+01
1.900054266901878508e+00 -8.580175623806397311e+01
1.902009792301922131e+00 -8.582742994425125005e+01
1.903942443701993170e+00 -8.588036516334541659e+01
1.905871599501924196e+00 -8.592020336718096019e+01
1.907789986501924773e+00 -8.598971741597418372e+01
1.909729005301835425e+00 -8.599380332996754817e+01
1.911674249201925635e+00 -8.604974735007628794e+01
1.913587849201991320e+00 -8.609250515795531555e+01
1.915530771101964458e+00 -8.606348284655436487e+01
1.917464419602109116e+00 -8.611584327354032098e+01
1.919384502102127410e+00 -8.619933534263330444e+01
1.921270971002098760e+00 -8.619927153523511265e+01
1.923179637302069978e+00 -8.620585420989405634e+01
1.925155731402074410e+00 -8.623269374807136955e+01
1.927050391702116006e+00 -8.623425543776446034e+01
1.928962350302185769e+00 -8.623849739244963075e+01
1.930900440202259372e+00 -8.625678584483914335e+01
1.932832110502380463e+00 -8.627100644003991192e+01
1.934767855202406350e+00 -8.628155507540240876e+01
1.936687141702429837e+00 -8.628528638398282169e+01
1.938617028802417597e+00 -8.631626558188479237e+01
1.940560028102453316e+00 -8.634526215843307284e+01
1.942498771102455724e+00 -8.633617655907042376e+01
1.944418216502418861e+00 -8.640534414674100105e+01
1.946410468002366612e+00 -8.651797271990001548e+01
1.948331206202374322e+00 -8.661601885761535868e+01
1.950261469102474665e+00 -8.663146455546910829e+01
1.952196671602393963e+00 -8.668067207799433049e+01
1.954156956902377784e+00 -8.668199029713633763e+01
1.956104656002335629e+00 -8.670262475828570814e+01
1.958018881202346462e+00 -8.667132575802217787e+01
1.959918941302368101e+00 -8.667803728223937298e+01
1.961866788202450973e+00 -8.667917181080687783e+01
1.963811459902478962e+00 -8.668016962923437063e+01
1.965738516602570485e+00 -8.670863603571915235e+01
1.967660395102532878e+00 -8.671605182725735972e+01
1.969615825102604800e+00 -8.672369659584157375e+01
1.971547949802501920e+00 -8.674627237200631669e+01
1.973473322402529151e+00 -8.675805412249363258e+01
1.975371465702531193e+00 -8.675821579603874056e+01
1.977335923002507823e+00 -8.676864921787871765e+01
1.979243025302605430e+00 -8.678507386397794221e+01
1.981142584902670478e+00 -8.678102697267281940e+01
1.983071626202678406e+00 -8.678399729656273109e+01
1.985015285702610210e+00 -8.678623560602548537e+01
1.986944130002632480e+00 -8.680498448862365990e+01
1.988924171502662874e+00 -8.683504446103698626e+01
1.990991318802656451e+00 -8.685223325546451179e+01
1.992972936602649181e+00 -8.686816172851963813e+01
1.994931580502716795e+00 -8.687163095171509042e+01
1.996869902002640584e+00 -8.689300931206130940e+01
1.998841536302612187e+00 -8.692042636262183919e+01
2.000783038902667954e+00 -8.692236181977416720e+01
2.002733726002600356e+00 -8.700605098098816370e+01
2.004676390402559516e+00 -8.701151277882057400e+01
2.006651448602542409e+00 -8.702034618208351446e+01
2.008581519502533386e+00 -8.702816835400599871e+01
2.010513462502481641e+00 -8.703677258608652778e+01
2.012443686702454215e+00 -8.702959342253122088e+01
2.014402375302486892e+00 -8.702547380708921310e+01
2.016337254102489762e+00 -8.702420679099188305e+01
2.018278409002513651e+00 -8.709426556398855723e+01
2.020227149202497685e+00 -8.710320819805988890e+01
2.022199121802577881e+00 -8.711499395690336200e+01
2.024125369102523386e+00 -8.712928864468676693e+01
2.026056075102485643e+00 -8.713702354658451554e+01
2.027958180702455593e+00 -8.715039362812845525e+01
2.029927781802396858e+00 -8.717801363560678851e+01
2.031847040102374713e+00 -8.720026988332064377e+01
2.033772655902447379e+00 -8.722051797665561423e+01
2.035713167102423338e+00 -8.722928666141797294e+01
2.037704788302380443e+00 -8.729352434007925865e+01
2.039632317002317841e+00 -8.731451057070339061e+01
2.041565920702316905e+00 -8.735930859605556975e+01
2.043492995402323320e+00 -8.736205651020098628e+01
2.045490047102271003e+00 -8.738312217580792662e+01
2.047403721002313937e+00 -8.743403739970327138e+01
2.049343251002324173e+00 -8.746703598829422788e+01
2.051332095202354822e+00 -8.751683480243333690e+01
2.053253879202398657e+00 -8.752458931696396860e+01
2.055205550702311257e+00 -8.753340866685924482e+01
2.057130648502368153e+00 -8.754427685235256718e+01
2.059122257102430353e+00 -8.761856693322840783e+01
2.061027487302405259e+00 -8.762178241400472700e+01
2.062950615502376017e+00 -8.763490162846923681e+01
2.064875961002374360e+00 -8.765194253388698087e+01
2.066827069102353587e+00 -8.765435401762336198e+01
2.068763639902331697e+00 -8.764984121130940764e+01
2.070694580402204110e+00 -8.761546793752026474e+01
2.072605758102133766e+00 -8.761550489718929668e+01
2.074586042402143171e+00 -8.776527344689722554e+01
2.076498031002134148e+00 -8.777622001341941882e+01
2.078438704802130221e+00 -8.775505601254894827e+01
2.080362961902090913e+00 -8.777686710312185880e+01
2.082341601302152956e+00 -8.778643908126100825e+01
2.084253296902102370e+00 -8.780022799450478033e+01
2.086171865102002698e+00 -8.781953982335929254e+01
2.088091987002002270e+00 -8.783775684522174743e+01
2.090055419402028658e+00 -8.794491022561378202e+01
2.091958664002012913e+00 -8.795509393009862720e+01
2.093904749702022450e+00 -8.796977394861751520e+01
2.095848185801915342e+00 -8.806352707425867266e+01
2.097812936601931799e+00 -8.807237650063096623e+01
2.099751347201853857e+00 -8.807935227177172521e+01
2.101658277701881072e+00 -8.806804702984619837e+01
2.103615331801969912e+00 -8.808044014053925252e+01
2.105599143101918092e+00 -8.809750590875933085e+01
2.107489648001887872e+00 -8.810206290593605161e+01
2.109446616101948280e+00 -8.812389613115051645e+01
2.111387912101980735e+00 -8.812292674698919370e+01
2.113275890201941731e+00 -8.813460196220512444e+01
2.115190720701986216e+00 -8.824323720228726131e+01
2.117141505402003077e+00 -8.828563670961337095e+01
2.119092817502010284e+00 -8.827668975940524376e+01
2.121020433601961575e+00 -8.828994913781843934e+01
2.122963509001863258e+00 -8.831825656550005021e+01
2.124890356501893507e+00 -8.831972503757573634e+01
2.126848747101948156e+00 -8.832815855027378404e+01
2.128790917301975671e+00 -8.833838462553281090e+01
2.130705805501989403e+00 -8.836485021140347840e+01
2.132626394202028930e+00 -8.836599783081942405e+01
2.134590202602069553e+00 -8.836274609391780643e+01
2.136504652602062126e+00 -8.838070676273773074e+01
2.138429143102081209e+00 -8.844580129605868990e+01
2.140370146402105433e+00 -8.845593371491818857e+01
2.142365286902190746e+00 -8.848120797111479874e+01
2.144308841602182270e+00 -8.848418027391315377e+01
2.146240976902171749e+00 -8.849540004308980201e+01
2.148179872802120194e+00 -8.861775858348576662e+01
2.150167818502199957e+00 -8.863042565338729162e+01
2.152104159002149686e+00 -8.862360856230698403e+01
2.154037341902238722e+00 -8.864101001978846739e+01
2.155962063602262724e+00 -8.864322878582780163e+01
2.157943932502155437e+00 -8.864893212826254398e+01
2.159890488702100875e+00 -8.865881769583154437e+01
2.161824566002030767e+00 -8.866429648348841397e+01
2.163768914702038249e+00 -8.868565322371379978e+01
2.165717853101929880e+00 -8.870272451517033119e+01
2.167661905501873321e+00 -8.876483768217990189e+01
2.169566470501846034e+00 -8.876544416482128952e+01
2.171535231401827470e+00 -8.882010030919589383e+01
2.173469624701766634e+00 -8.882504095266372701e+01
2.175418030101755384e+00 -8.886244237049420747e+01
2.177328449901753338e+00 -8.886633039173122484e+01
2.179305180101755557e+00 -8.887804380515181890e+01
2.181239737501675879e+00 -8.887808286278205117e+01
2.183174198901713048e+00 -8.888813562543332125e+01
2.185100115501646290e+00 -8.888030355248089620e+01
2.187075860101617586e+00 -8.891391475810098655e+01
2.188995686401591367e+00 -8.891567823700728468e+01
2.190938381201525065e+00 -8.895992485125769633e+01
2.192852256801532285e+00 -8.899762919396401628e+01
2.194805676301567310e+00 -8.902037647181825264e+01
2.196727729801545959e+00 -8.902720679684918537e+01
2.198677227101634823e+00 -8.904326193655586508e+01
2.200604542701617650e+00 -8.910276334269211418e+01
2.202553696701593733e+00 -8.910327127657411950e+01
2.204465963801604200e+00 -8.910304877099812870e+01
2.206389390501607206e+00 -8.911054237897985786e+01
2.208314001501696655e+00 -8.911135626618231242e+01
2.210273249401692119e+00 -8.916239920219371129e+01
2.212200464101692798e+00 -8.916140945320267974e+01
2.214111754601634452e+00 -8.918330386003087540e+01
2.216035873701662329e+00 -8.919026067547233083e+01
2.218006957501700072e+00 -8.921220340630563328e+01
2.219957846101678456e+00 -8.925721718613760913e+01
2.221859795701758067e+00 -8.926981566834828641e+01
2.223858821501653260e+00 -8.926726396886957104e+01
2.225810050101659776e+00 -8.927659724545733866e+01
2.227716068101662561e+00 -8.926649770609333245e+01
2.229643270801707988e+00 -8.931278322435137795e+01
2.231600746701727367e+00 -8.933441056878390896e+01
2.233548825601792576e+00 -8.935840087304005408e+01
2.235469151601770843e+00 -8.937042530917427996e+01
2.237395759401633377e+00 -8.938427727919982146e+01
2.239356360901578746e+00 -8.938711992700548592e+01
2.241275269501659118e+00 -8.941180247768402012e+01
2.243191835401603385e+00 -8.942339941561201044e+01
2.245093772001615751e+00 -8.942956793583914532e+01
2.247045921901528409e+00 -8.944668172952238194e+01
2.248980473601562835e+00 -8.947474330175079160e+01
2.250894660801574965e+00 -8.948270399631800842e+01
2.252801816301604365e+00 -8.949879809572537681e+01
2.254757414601672671e+00 -8.950021265641359491e+01
2.256705355201697127e+00 -8.954145640160784581e+01
2.258645354801640970e+00 -8.954509819073699362e+01
2.260582097601639084e+00 -8.954820385784785230e+01
2.262572325501702064e+00 -8.956265594811299025e+01
2.264500818001718763e+00 -8.955156836233952333e+01
2.266447037601699410e+00 -8.959640853156562912e+01
2.268380477901652537e+00 -8.960511380942857329e+01
2.270334080701675639e+00 -8.962292364233633180e+01
2.272277497601686402e+00 -8.966344531159623443e+01
2.274174467601636884e+00 -8.966271458869098865e+01
2.276097986801670636e+00 -8.966134229125573540e+01
2.278056887301724398e+00 -8.968900913798555052e+01
2.280003299601665478e+00 -8.970320609471775697e+01
2.281939856201662842e+00 -8.971631756816422865e+01
2.283886394401710707e+00 -8.971960023749234381e+01
2.285821870501729247e+00 -8.977548203221923018e+01
2.287755457801762482e+00 -8.980341608273997167e+01
2.289665655301732272e+00 -8.979660149771146394e+01
2.291635125501767511e+00 -8.980596533234390222e+01
2.293557903101722584e+00 -8.984459481324158503e+01
2.295478227501726476e+00 -8.986300037004082242e+01
2.297413417601708918e+00 -8.987690762634480279e+01
2.299367806801731806e+00 -8.988065232784563818e+01
2.301293143701727217e+00 -8.989868972254656398e+01
2.303197321601740732e+00 -8.990083484877629871e+01
2.305141239101689443e+00 -8.992646291792888746e+01
2.307096525301724821e+00 -8.993385593299200309e+01
2.309017927501668233e+00 -8.993453201124003726e+01
2.310957915201709234e+00 -8.995755714356046440e+01
2.312885443901754545e+00 -8.997735218331990836e+01
2.314844317901775916e+00 -9.000678037029668133e+01
2.316753514501704192e+00 -9.003069347890713914e+01
2.318671480201703439e+00 -9.005287393818960595e+01
2.320591183401700341e+00 -9.005600727734388045e+01
2.322560540801734241e+00 -9.011504040173846874e+01
2.324467723401750341e+00 -9.013251114899107108e+01
2.326370248501782978e+00 -9.014263047897559034e+01
2.328319103001865731e+00 -9.019576405160516686e+01
2.330268311901883660e+00 -9.022208820598251577e+01
2.332189050201844971e+00 -9.022759260944143023e+01
2.334117964901895270e+00 -9.023508648280225941e+01
2.336040537001935036e+00 -9.023799710238797900e+01
2.338009638501969967e+00 -9.024726799482263573e+01
2.339944191202005364e+00 -9.024974365627049622e+01
2.341870761601990036e+00 -9.026394487804772382e+01
2.343819223202063817e+00 -9.026698728929071081e+01
2.345729651602076249e+00 -9.025892851911640946e+01
2.347682498502058568e+00 -9.027203242288933893e+01
2.349619069802082461e+00 -9.033380351034188038e+01
2.351578893002087334e+00 -9.033538504372211264e+01
2.353481927202091040e+00 -9.032795226615397155e+01
2.355374048702023604e+00 -9.031249355278563939e+01
2.357294460702036076e+00 -9.033302567663358218e+01
2.359248138902068970e+00 -9.042070247049828424e+01
2.361188331702021692e+00 -9.046925794478161720e+01
2.363113819401976734e+00 -9.054123653607329913e+01
2.365002077901962707e+00 -9.054669096754646773e+01
2.366959436402001238e+00 -9.054410444457593599e+01
2.368878157902014614e+00 -9.056239362168729201e+01
2.370782130001998667e+00 -9.058941924706070381e+01
2.372700628602049555e+00 -9.059514949105717108e+01
2.374657094902064891e+00 -9.060442733336988397e+01
2.376590607102014197e+00 -9.062964114829610196e+01
2.378532900001931516e+00 -9.061383412650141622e+01
2.380450328301961349e+00 -9.066565110886756429e+01
2.382387686001933957e+00 -9.069892491637288856e+01
2.384301529601927427e+00 -9.070322630057306412e+01
2.386200631501978364e+00 -9.070317490877184241e+01
2.388131637702005428e+00 -9.071505312486297612e+01
2.390092339102096730e+00 -9.072615213612655793e+01
2.392032545302126501e+00 -9.074838233616036121e+01
2.393970020902088436e+00 -9.080532383735688029e+01
2.395883490102110436e+00 -9.085016911752185820e+01
2.397819342402075726e+00 -9.084857574771221778e+01
2.399750543002113545e+00 -9.089483638845813118e+01
2.401657497302144950e+00 -9.090308307192582049e+01
2.403592710202124838e+00 -9.091848558410089254e+01
2.405514333902107005e+00 -9.092698825286605313e+01
2.407453605502067440e+00 -9.091965892160160934e+01
2.409382600801944996e+00 -9.096080347948084466e+01
2.411326859301971215e+00 -9.095808455461663300e+01
2.413255515001984097e+00 -9.098651800679290602e+01
2.415154379201959411e+00 -9.098686565719654595e+01
2.417074110401947085e+00 -9.099444530409897425e+01
2.419038007901948895e+00 -9.096523973290575782e+01
2.420981762202015553e+00 -9.101207197708154695e+01
2.422888175002023470e+00 -9.102197141356725751e+01
2.424795868302012991e+00 -9.102797549970587454e+01
2.426764732301939009e+00 -9.100814514564561364e+01
2.428678890602049112e+00 -9.101272093348815417e+01
2.430629970902197012e+00 -9.103539568982105834e+01
2.432538605002187548e+00 -9.104386117989811567e+01
2.434488433402225205e+00 -9.106960499016892641e+01
2.436402322702230006e+00 -9.108916901412685263e+01
2.438325745502169184e+00 -9.111581136936760572e+01
2.440234333602217198e+00 -9.120583789044358980e+01
2.442178278902264132e+00 -9.121964602307365055e+01
2.444082280702301269e+00 -9.122985537586386329e+01
2.445999335602232261e+00 -9.124783101927150142e+01
2.447912009502189790e+00 -9.123758761920795735e+01
2.449843342502188825e+00 -9.123896511036302570e+01
2.451760682802179847e+00 -9.126308836172863437e+01
2.453660677402211832e+00 -9.131028082018170267e+01
2.455541405102229735e+00 -9.137655598713969596e+01
2.457493378402205053e+00 -9.138369263724177927e+01
2.459428837502281251e+00 -9.139802690736499358e+01
2.461351482002271496e+00 -9.143612983135305683e+01
2.463298939302242641e+00 -9.144045322620343086e+01
2.465210935402220027e+00 -9.144701838773289637e+01
2.467107868202225607e+00 -9.146497482044621563e+01
2.469029279702280810e+00 -9.148973620915150207e+01
2.470975363202273734e+00 -9.152184934442877307e+01
2.472874805802300013e+00 -9.152361124098356981e+01
2.474793754302268667e+00 -9.152707965337009455e+01
2.476692440802267470e+00 -9.152618323410345624e+01
2.478632002302356252e+00 -9.152251348842803225e+01
2.480545534502363036e+00 -9.152890218942782496e+01
2.482481367202308498e+00 -9.152614596368671585e+01
2.484371592102260884e+00 -9.154736462445784184e+01
2.486316410502200647e+00 -9.153629817647271238e+01
2.488223724102212486e+00 -9.150557432876230735e+01
2.490154972202216932e+00 -9.162545099480948352e+01
2.492057192302203905e+00 -9.162600508213817818e+01
2.494015054002133525e+00 -9.164201254478776093e+01
2.495924672002053146e+00 -9.166779280923017836e+01
2.497826526102076450e+00 -9.166703160199844547e+01
2.499712477402098898e+00 -9.167379930048954861e+01
2.501666694502145738e+00 -9.168190578728602702e+01
2.503576597102187495e+00 -9.171265119080528905e+01
2.505453750802192125e+00 -9.171268517947885357e+01
2.507354783402169662e+00 -9.172480246991371189e+01
2.509295402202195824e+00 -9.173451286269076377e+01
2.511213476202115658e+00 -9.173540485180652126e+01
2.513137889302075045e+00 -9.171166231886665798e+01
2.515057181602009084e+00 -9.178879098998193342e+01
2.517013128102010278e+00 -9.179613494328856405e+01
2.518929322002096960e+00 -9.182608486941050785e+01
2.520847005402103491e+00 -9.183421115665424850e+01
2.522821000602058827e+00 -9.184315762733811539e+01
2.524759577602048832e+00 -9.184202661129151579e+01
2.526686704801991645e+00 -9.184844961742189184e+01
2.528600560901961281e+00 -9.184341620439731457e+01
2.530541427802046606e+00 -9.187278882266494406e+01
2.532478065302100845e+00 -9.186716991907745467e+01
2.534387492302113465e+00 -9.188815018216887154e+01
2.536308681902121887e+00 -9.188798088740851711e+01
2.538271183402096565e+00 -9.186996831743383041e+01
2.540213108102082451e+00 -9.191017585681255753e+01
2.542119414502082009e+00 -9.190676121116901243e+01
2.544019127302107108e+00 -9.191677367164325574e+01
2.545962617002112349e+00 -9.192619682305982565e+01
2.547891122802067976e+00 -9.194299701795493718e+01
2.549824255801988127e+00 -9.196770058977003259e+01
2.551753039002059520e+00 -9.194731764366271420e+01
2.553685920902032169e+00 -9.199513230191388402e+01
2.555578519202086341e+00 -9.203893206101342628e+01
2.557505255502062091e+00 -9.206038045482222287e+01
2.559430943102026568e+00 -9.203323061775006408e+01
2.561394220401976618e+00 -9.208891624964522293e+01
2.563293486901946583e+00 -9.210570620998194613e+01
2.565207777401886435e+00 -9.214733352117472975e+01
2.567145713101933957e+00 -9.216011973612729946e+01
2.569094674101853659e+00 -9.221186154861486273e+01
2.570988338901864179e+00 -9.219872375673624276e+01
2.572903852401813740e+00 -9.220859064159643026e+01
2.574862675501717213e+00 -9.221596140351547888e+01
2.576808197901647279e+00 -9.222030118858356218e+01
2.578723475601620407e+00 -9.222215465054701156e+01
2.580655962101718437e+00 -9.224586050847445051e+01
2.582586719601780878e+00 -9.231209021637650380e+01
2.584495409801758292e+00 -9.235253913517510682e+01
2.586406168901706160e+00 -9.235302718530974175e+01
2.588340308701702952e+00 -9.236074512197683362e+01
2.590273022201679876e+00 -9.235601776815497033e+01
2.592174634101579223e+00 -9.242682905035132990e+01
2.594077180901595447e+00 -9.245271336092174863e+01
2.595984884101574242e+00 -9.247479024233574307e+01
2.597913021201489592e+00 -9.247478662385067594e+01
2.599859456201488506e+00 -9.254340391712280223e+01
2.601766670501464596e+00 -9.255745940828532525e+01
2.603669917501480136e+00 -9.257961569711883953e+01
2.605632326601477367e+00 -9.258706980619194837e+01
2.607567090601463633e+00 -9.259331020376833976e+01
2.609488624001522705e+00 -9.259233470038836344e+01
2.611414800401459679e+00 -9.261533552081472465e+01
2.613351752201398703e+00 -9.261878082072871621e+01
2.615276480101440093e+00 -9.263404187522522193e+01
2.617182046201429468e+00 -9.263263170064882956e+01
2.619096888201360773e+00 -9.263350373790227366e+01
2.621015266301432778e+00 -9.264136710734956637e+01
2.622907994601445303e+00 -9.264174315178216546e+01
2.624825886901504646e+00 -9.266212603327734598e+01
2.626768429601548771e+00 -9.266816228606411698e+01
2.628710800201500497e+00 -9.268214211501447153e+01
2.630618551201516109e+00 -9.268358944606295324e+01
2.632518027901539881e+00 -9.269675958468762644e+01
2.634456819001508077e+00 -9.269343331327959845e+01
2.636352167501578858e+00 -9.271047992239138580e+01
2.638243754301586641e+00 -9.271472775558513035e+01
2.640176038701554262e+00 -9.273211351717380069e+01
2.642111230401647415e+00 -9.274422142891638998e+01
2.644026617801586099e+00 -9.276440171598329698e+01
2.645932914401555536e+00 -9.277093284429608389e+01
2.647861797701500652e+00 -9.279895499960284155e+01
2.649805784701590117e+00 -9.280547870356143392e+01
2.651701355101510948e+00 -9.280096932257478670e+01
2.653614400601489454e+00 -9.279466181767944022e+01
2.655548709901532245e+00 -9.281599997154816606e+01
2.657486556501572839e+00 -9.282700520470794459e+01
2.659395453901618023e+00 -9.284566969748271958e+01
2.661285498301560803e+00 -9.285200312720223792e+01
2.663191345001544530e+00 -9.284745453974878160e+01
2.665147040901638231e+00 -9.291338863449017538e+01
2.667048802701603272e+00 -9.291952487004010663e+01
2.668950840901666677e+00 -9.293358889368587938e+01
2.670848701901744171e+00 -9.296076183901944034e+01
2.672786493201814828e+00 -9.296976989983360795e+01
2.674722682101824400e+00 -9.299066978880520651e+01
2.676650343501884688e+00 -9.299270885951153787e+01
2.678575627601838871e+00 -9.299633205178731998e+01
2.680510985401920898e+00 -9.298997189839070643e+01
2.682435982001933894e+00 -9.300629082982202078e+01
2.684340540301903388e+00 -9.302467013599692791e+01
2.686238405001895924e+00 -9.301350335037110995e+01
2.688178336401910062e+00 -9.306120838731914091e+01
2.690092329101992252e+00 -9.309270298810945121e+01
2.692013403302013330e+00 -9.309599782095156684e+01
2.693959252201949539e+00 -9.310759943057108501e+01
2.695870816002025272e+00 -9.310887860079934342e+01
2.697780157702010406e+00 -9.312910079408146657e+01
2.699683371002106647e+00 -9.312499126167648456e+01
2.701642075502124207e+00 -9.313954929231985602e+01
2.703562099102060579e+00 -9.316886379475627677e+01
2.705471693302035963e+00 -9.317959118229344995e+01
2.707367974702072022e+00 -9.318484675284346963e+01
2.709298232202135726e+00 -9.317171721628088221e+01
2.711239946702107773e+00 -9.318464647059188621e+01
2.713146055302104287e+00 -9.309367575726678012e+01
2.715057194102138194e+00 -9.308275763487111476e+01
2.716996269002166287e+00 -9.308671270528024877e+01
2.718884490902178097e+00 -9.322203227698136629e+01
2.720803621302246622e+00 -9.323193877247527439e+01
2.722717502402269840e+00 -9.328636171314268211e+01
2.724659113502269747e+00 -9.331798424536627579e+01
2.726557987302280051e+00 -9.333363545422820096e+01
2.728475630402252161e+00 -9.333962526291179529e+01
2.730379314802303448e+00 -9.334328020286879735e+01
2.732311597402272696e+00 -9.337254249087672520e+01
2.734209753502315543e+00 -9.337823752524661813e+01
2.736127358002349297e+00 -9.341616891372953546e+01
2.738044898102399038e+00 -9.344679047237988812e+01
2.740006673702398921e+00 -9.344824530007259966e+01
2.741934547202458994e+00 -9.345256301924868580e+01
2.743827756902538884e+00 -9.348878201359136142e+01
2.745728859102535946e+00 -9.350166372024160921e+01
2.747670786202533577e+00 -9.350731394676844843e+01
2.749568622802522011e+00 -9.350957336329365432e+01
2.751499812402505629e+00 -9.351259784603030312e+01
2.753469925902495952e+00 -9.350487248508758853e+01
2.755370453502496098e+00 -9.350745898455025440e+01
2.757269898402509689e+00 -9.350100851847197703e+01
2.759188561902490733e+00 -9.353848043568036985e+01
2.761160201802530967e+00 -9.352272008454681895e+01
2.763065101302541571e+00 -9.350474653461697017e+01
2.764974403902613176e+00 -9.350017702318628210e+01
2.766894347802579368e+00 -9.356004399201924571e+01
2.768851391802544804e+00 -9.358393908037439246e+01
2.770774488202604857e+00 -9.359165608025708138e+01
2.772663142902584532e+00 -9.371043345006873437e+01
2.774583241302539527e+00 -9.371916752060289468e+01
2.776553418502584414e+00 -9.372717002163254563e+01
2.778494105702543404e+00 -9.374612194974987744e+01
2.780419998002614079e+00 -9.377287489396330500e+01
2.782347693802671440e+00 -9.387675375115941279e+01
2.784284217902637693e+00 -9.387576110498372373e+01
2.786208892702600970e+00 -9.387954303694581881e+01
2.788116190002580375e+00 -9.384825379840165738e+01
2.790033368302576200e+00 -9.385939392106958223e+01
2.791999018102589325e+00 -9.393569146205329901e+01
2.793923852102511596e+00 -9.404209094937780833e+01
2.795852912902540677e+00 -9.409141546485628282e+01
2.797765196602548965e+00 -9.413922283808588531e+01
2.799699942602518199e+00 -9.415354490090052764e+01
2.801621985802580816e+00 -9.415531656796139259e+01
2.803537194502533136e+00 -9.416316305933069941e+01
2.805417291102620059e+00 -9.417986784812586620e+01
2.807357617402598926e+00 -9.417208769766935461e+01
2.809289317802736718e+00 -9.422092719801359806e+01
2.811241961702703129e+00 -9.424315651980739972e+01
2.813176306002696858e+00 -9.424859142450199556e+01
2.815098183802837273e+00 -9.425113085279289749e+01
2.817024591202906159e+00 -9.425880278643556665e+01
2.818929598402919900e+00 -9.426988626665161064e+01
2.820881247102929201e+00 -9.426684748623605969e+01
2.822759577802921083e+00 -9.426947538499504731e+01
2.824659950802904884e+00 -9.426848285725066035e+01
2.826581390302879804e+00 -9.428094765700355140e+01
2.828527142002948747e+00 -9.427319877288374528e+01
2.830431149702872240e+00 -9.428505442580858187e+01
2.832360397102851923e+00 -9.442746232991314059e+01
2.834276791202859247e+00 -9.442834272039766574e+01
2.836223017902889776e+00 -9.442891440024348526e+01
2.838166126402947409e+00 -9.443275562677879975e+01
2.840086760402885879e+00 -9.442577076787878809e+01
2.842024225202888665e+00 -9.443078174217706078e+01
2.843982329602960046e+00 -9.444198524702717634e+01
2.845899547302875199e+00 -9.447705173865828954e+01
2.847807531602975839e+00 -9.449409835345757358e+01
2.849754049202971373e+00 -9.459374263342928657e+01
2.851702592803079028e+00 -9.461363301657152647e+01
2.853645935903048603e+00 -9.462081584419577496e+01
2.855579722903010431e+00 -9.461588061938469707e+01
2.857499105003003415e+00 -9.461423517392208282e+01
2.859451241003043265e+00 -9.464994897500520210e+01
2.861362503503065202e+00 -9.468102670269618670e+01
2.863259251303037267e+00 -9.468118282919128603e+01
2.865187932103026469e+00 -9.468172370266509574e+01
2.867138179203053028e+00 -9.465892637982162228e+01
2.869057232903091226e+00 -9.463402091063765909e+01
2.870947960403126054e+00 -9.465754111355090572e+01
2.872915191403188739e+00 -9.466757994882034666e+01
2.874815081103136549e+00 -9.467239739245316343e+01
2.876719741803157149e+00 -9.473264997209602711e+01
2.878628392703194372e+00 -9.473897353987443637e+01
2.880597985703201580e+00 -9.478457844353069106e+01
2.882534196403184978e+00 -9.481523858570268715e+01
2.884446132403286178e+00 -9.481834710274404188e+01
2.886354242603306197e+00 -9.484141817820457732e+01
2.888313687203367230e+00 -9.492473956277348179e+01
2.890231340803367743e+00 -9.491173457098480526e+01
2.892140987003381181e+00 -9.492731858399687894e+01
2.894059076603366698e+00 -9.492947214637578668e+01
2.896012391603372205e+00 -9.494395588560003318e+01
2.897925312703407030e+00 -9.494101419405674847e+01
2.899851390703372722e+00 -9.493089287376729146e+01
2.901753741103303419e+00 -9.492709662099420598e+01
2.903691497303287683e+00 -9.492123543216027315e+01
2.905595339203213889e+00 -9.491155889541161628e+01
2.907494293803219332e+00 -9.494513401940470487e+01
2.909419599903245057e+00 -9.499990983651596821e+01
2.911409007603268151e+00 -9.498981062875984094e+01
2.913329847903318726e+00 -9.501176582392496073e+01
2.915247814203357102e+00 -9.505412617872079295e+01
2.917175664103467625e+00 -9.506221224177042473e+01
2.919168332903526952e+00 -9.512485327027339110e+01
2.921089175203505306e+00 -9.513802219876139077e+01
2.922979166503483661e+00 -9.518997685341261672e+01
2.924908739003410751e+00 -9.520425971530916343e+01
2.926805040703373884e+00 -9.520078503782373502e+01
2.928699454603500563e+00 -9.520838787711883811e+01
2.930597758803545894e+00 -9.522378762705103838e+01
2.932562466403572987e+00 -9.523957774549323574e+01
2.934472836703633902e+00 -9.522690526608758432e+01
2.936396094903673593e+00 -9.529101327176957170e+01
2.938349007403692870e+00 -9.522114052045658639e+01
2.940291114603732492e+00 -9.525434129462990995e+01
2.942193964303712050e+00 -9.518531961955856957e+01
2.944091799403724785e+00 -9.517041888405944405e+01
2.946005310103672059e+00 -9.522605916044116725e+01
2.947969348903663356e+00 -9.524149221461944137e+01
2.949877911003651043e+00 -9.540008489215907161e+01
2.951780131703671373e+00 -9.539257119777299465e+01
2.953756531703729316e+00 -9.545503690372672168e+01
2.955793685503701251e+00 -9.546904860592528053e+01
2.957759900003677167e+00 -9.548804442407239890e+01
2.959679142203759827e+00 -9.550684647022674767e+01
2.961612843403736317e+00 -9.554918455127685206e+01
2.963575330303723554e+00 -9.557228991138148899e+01
2.965479659303702054e+00 -9.559672605271433099e+01
2.967402751803706273e+00 -9.559745163550228142e+01
2.969314135203680483e+00 -9.559911964161454989e+01
2.971250963403662126e+00 -9.561028653712142500e+01
2.973178579703724900e+00 -9.562911853836713760e+01
2.975109235603724755e+00 -9.563580710671442375e+01
2.977023041303783479e+00 -9.562820111773842768e+01
2.978964888803810052e+00 -9.562991991895617616e+01
2.980878948003834239e+00 -9.565301778959428702e+01
2.982794511103850077e+00 -9.568044177544048523e+01
2.984763653503927028e+00 -9.570292244505851897e+01
2.986678125303959153e+00 -9.570942680764100885e+01
2.988575323304024867e+00 -9.570928696006284042e+01
2.990478194504012865e+00 -9.571508751847855478e+01
2.992422758904012881e+00 -9.576497092761879060e+01
2.994348051404043254e+00 -9.582924349096933270e+01
2.996245394004048990e+00 -9.585992362098599529e+01
2.998157344304075878e+00 -9.585879957037920462e+01
3.000096485904092170e+00 -9.585868001654387172e+01
3.002011113004056320e+00 -9.587148737183838421e+01
3.003919436504046026e+00 -9.588035336738980163e+01
3.005821468604060076e+00 -9.592079632790910182e+01
3.007752382004048375e+00 -9.595177293289575005e+01
3.009670248604109588e+00 -9.597706140859102675e+01
3.011581031504062089e+00 -9.598433800995432819e+01
3.013493985804049480e+00 -9.598671052884465382e+01
3.015434911804180551e+00 -9.599702566070158127e+01
3.017349363904224813e+00 -9.602553153316736712e+01
3.019243774804218017e+00 -9.602068289771889908e+01
3.021143452504264637e+00 -9.614128701905990226e+01
3.023103743904198559e+00 -9.614118038411133682e+01
3.024997433804119673e+00 -9.615165062698390841e+01
3.026915718504147979e+00 -9.616790940716091995e+01
3.028840802604179316e+00 -9.616130947190177380e+01
3.030783261304191178e+00 -9.616267775736153567e+01
3.032753246604153130e+00 -9.618726286744508513e+01
3.034652496204190975e+00 -9.619329356271711617e+01
3.036552460804222253e+00 -9.621150872882905958e+01
3.038510405204186693e+00 -9.621618291228712394e+01
3.040407853704138574e+00 -9.621710125735371832e+01
3.042321596404105044e+00 -9.625164628559529945e+01
3.044273842704058097e+00 -9.624685254108730703e+01
3.046216566504063028e+00 -9.625714930496229726e+01
3.048124984003993454e+00 -9.631158640803569426e+01
3.050021237604011226e+00 -9.633436294607761852e+01
3.051965546703985233e+00 -9.634903827110403540e+01
3.053892795503972302e+00 -9.635437585775399327e+01
3.055812342604087739e+00 -9.635492144234427769e+01
3.057714582004095405e+00 -9.634427545230172996e+01
3.059666653504004241e+00 -9.638714437242090582e+01
3.061600589003956152e+00 -9.639626510400593418e+01
3.063526840703957532e+00 -9.641334662512866771e+01
3.065441412303945956e+00 -9.637206444933551097e+01
3.067370293103971246e+00 -9.643146186927671693e+01
3.069287367804034439e+00 -9.644151126373986926e+01
3.071206798403997684e+00 -9.646762340753602416e+01
3.073137254103983196e+00 -9.649582383399325636e+01
3.075081713304004261e+00 -9.651551099057400052e+01
3.076992657003998488e+00 -9.651703581795256071e+01
3.078917207603984796e+00 -9.654992763242125875e+01
3.080853347203938775e+00 -9.656102162747095008e+01
3.082818814803920393e+00 -9.661242586781415298e+01
3.084753834703877651e+00 -9.656693934722454742e+01
3.086662720003829463e+00 -9.658191454161257639e+01
3.088593137003857514e+00 -9.675350833424081998e+01
3.090540671103755521e+00 -9.676100504888503906e+01
3.092452261503825461e+00 -9.675572404874779409e+01
3.094368614103862658e+00 -9.674787232364617751e+01
3.096264515803832662e+00 -9.675970186532438788e+01
3.098215769403807940e+00 -9.677104257675236454e+01
3.100120663203759452e+00 -9.681390767157333244e+01
3.102040629003732786e+00 -9.681963336830045819e+01
3.104003728403765372e+00 -9.680019881165711126e+01
3.105914053603768821e+00 -9.678755772572631599e+01
3.107812004203728495e+00 -9.679849827851612076e+01
3.109717640803688621e+00 -9.681654992681262684e+01
3.111668571203739297e+00 -9.681565707349705008e+01
3.113589122903783757e+00 -9.685966712332275108e+01
3.115492839003780823e+00 -9.686190616201847092e+01
3.117406712303830041e+00 -9.686299387985664566e+01
3.119356796503754303e+00 -9.686492531811094864e+01
3.121262524503799707e+00 -9.689699744990969066e+01
3.123194057603799756e+00 -9.701449980018978181e+01
3.125121362503767930e+00 -9.706892855735131320e+01
3.127076175703729088e+00 -9.704834434715853320e+01
3.128996115903700748e+00 -9.703496200306364017e+01
3.130890524203692848e+00 -9.703693882850285490e+01
3.132815742903650946e+00 -9.703963822934738914e+01
3.134724758703709036e+00 -9.703965453204168057e+01
3.136624973703803221e+00 -9.707679458624687641e+01
3.138519798403834216e+00 -9.710427837465965695e+01
3.140424025103769168e+00 -9.710815822096262195e+01
3.142358672503726691e+00 -9.711425051569912625e+01
3.144269033803712254e+00 -9.712504915585475374e+01
3.146197204603689013e+00 -9.715052879365708804e+01
3.148085241703662884e+00 -9.718702572179219601e+01
3.150019269903558072e+00 -9.719608653692228017e+01
3.151922774103565139e+00 -9.720324259868888817e+01
3.153838881103527392e+00 -9.720992199680431156e+01
3.155786340903441012e+00 -9.723599313885580386e+01
3.157728905103405648e+00 -9.723967377883967345e+01
3.159625552603381404e+00 -9.728566067331306044e+01
3.161524000103369758e+00 -9.728725572866683535e+01
3.163489816703352719e+00 -9.735864910232321279e+01
3.165395479703442927e+00 -9.740683204947711715e+01
3.167296340303465740e+00 -9.740694980839649020e+01
3.169228671503478090e+00 -9.743616108847844259e+01
3.171183049403481391e+00 -9.744973605338267930e+01
3.173107826403500642e+00 -9.749261270861663320e+01
3.175024746703539513e+00 -9.747459438331900117e+01
3.176952600003593918e+00 -9.744094269937541242e+01
3.178911899803614549e+00 -9.746023632057871566e+01
3.180828582803568061e+00 -9.746129867814727277e+01
3.182725759503628460e+00 -9.748836632930382962e+01
3.184630430603624607e+00 -9.751772350696741398e+01
3.186569394103668351e+00 -9.751650695628828203e+01
3.188494586003665088e+00 -9.752389015239241132e+01
3.190418659303676741e+00 -9.777675032164641777e+01
3.192322146103700131e+00 -9.779022997801155270e+01
3.194267495403656287e+00 -9.780160905390417270e+01
3.196177553103635383e+00 -9.780280215683141876e+01
3.198089369603721366e+00 -9.782092170527175767e+01
3.200013560303770710e+00 -9.785486686804928524e+01
3.201978985003779421e+00 -9.786043419223388184e+01
3.203923615103789757e+00 -9.786278727837238023e+01
3.205859758803796922e+00 -9.787748621142004879e+01
3.207761508703890652e+00 -9.788816520647783648e+01
3.209701734703906961e+00 -9.788561450028639399e+01
3.211613447603980376e+00 -9.789582773108394065e+01
3.213524165003974531e+00 -9.790061410871645364e+01
3.215414107004036737e+00 -9.791077251587503838e+01
3.217377075804009223e+00 -9.791804929796440149e+01
3.219292087004041125e+00 -9.787620176514553805e+01
3.221178458304024161e+00 -9.788684887817596803e+01
3.223107198004052432e+00 -9.788878391922878563e+01
3.224990252804118995e+00 -9.791684847458466834e+01
3.226894678704036235e+00 -9.797290773124433372e+01
3.228799808804021065e+00 -9.794083737689366842e+01
3.230731689204063173e+00 -9.793253609963758777e+01
3.232645668604101186e+00 -9.795215683035186771e+01
3.234557666303930823e+00 -9.798589914811547885e+01
3.236465808103963671e+00 -9.801112916722983925e+01
3.238419614904026300e+00 -9.814430855000352949e+01
3.240319051503990799e+00 -9.814597606602823987e+01
3.242233962803987790e+00 -9.818459523983302972e+01
3.244127371904039769e+00 -9.818595954720862551e+01
3.246050245504014331e+00 -9.819148695515153236e+01
3.247956833104103769e+00 -9.819309585824927922e+01
3.249856793304050306e+00 -9.825866425658686865e+01
3.251739805804001460e+00 -9.830843099593178636e+01
3.253670855804080109e+00 -9.832138405972338546e+01
3.255583269804026347e+00 -9.831867330606669952e+01
3.257468658203996004e+00 -9.829623468194438374e+01
3.259354399503902933e+00 -9.832195993129475653e+01
3.261285192703894609e+00 -9.834792329791505949e+01
3.263179078703856817e+00 -9.834808750957714096e+01
3.265124732203850133e+00 -9.836373293940746976e+01
3.267032569103832884e+00 -9.837354528279286114e+01
3.268956995503935925e+00 -9.835491771109442993e+01
3.270853853103935283e+00 -9.835529314290185710e+01
3.272761448903941162e+00 -9.836399781620723104e+01
3.274714149903931393e+00 -9.841210563288589697e+01
3.276626454003948474e+00 -9.843892458655710698e+01
3.278513421203993694e+00 -9.845560029560719784e+01
3.280420656304008364e+00 -9.846477087794842475e+01
3.282356410804041502e+00 -9.850445931961199619e+01
3.284254103904061139e+00 -9.850571438641071609e+01
3.286168632704132619e+00 -9.855260151869882179e+01
3.288093184204115005e+00 -9.860456884935676669e+01
3.290024801004113986e+00 -9.857766708089387464e+01
3.291922163004127988e+00 -9.857859468042663309e+01
3.293825034504112459e+00 -9.857886784317466322e+01
3.295738735504158967e+00 -9.861831017921117848e+01
3.297670302704139633e+00 -9.862888975094423927e+01
3.299584049904157546e+00 -9.860706303481252633e+01
3.301472377104198497e+00 -9.863045125163239391e+01
3.303374652604278872e+00 -9.863939778546470905e+01
3.305304422004326170e+00 -9.864268787078682976e+01
3.307227049004430430e+00 -9.872432319150944124e+01
3.309165299604495569e+00 -9.876897217062504808e+01
3.311101493504486459e+00 -9.877705398791479752e+01
3.313031193304479594e+00 -9.881179547420876474e+01
3.314913682104520198e+00 -9.883425080455505451e+01
3.316816405104427101e+00 -9.885219747871865081e+01
3.318703671304393588e+00 -9.883870155972485350e+01
3.320650903804460263e+00 -9.887329787966021399e+01
3.322541165304341071e+00 -9.887820690895674147e+01
3.324471626904267119e+00 -9.894129561353744862e+01
3.326377982904239250e+00 -9.897167702862654437e+01
3.328331863604262253e+00 -9.896603820364026660e+01
3.330218271604280744e+00 -9.896603820364026660e+01
3.332127575004304454e+00 -9.898115027451119374e+01
3.334085126104355368e+00 -9.897901229357663055e+01
3.335999176204390348e+00 -9.899724966610200738e+01
3.337870729704383255e+00 -9.900500450128679120e+01
3.339769293504318171e+00 -9.902759299747638977e+01
3.341722547104239993e+00 -9.907043625983965285e+01
3.343648104404263854e+00 -9.908050477298327507e+01
3.345541137704219459e+00 -9.908555889419561424e+01
3.347421978904248085e+00 -9.909213751571343209e+01
3.349337558704317708e+00 -9.908899679036572650e+01
3.351245805204317030e+00 -9.909587776269525250e+01
3.353178711704271286e+00 -9.910001668399996788e+01
3.355115777904257079e+00 -9.915082689164154317e+01
3.357052720404269053e+00 -9.917576809290152084e+01
3.358974873304231501e+00 -9.917911864728259275e+01
3.360859986504263652e+00 -9.918532308635722927e+01
3.362768203004244949e+00 -9.917907243635271186e+01
3.364719857904185485e+00 -9.923669215994060266e+01
3.366621750904195576e+00 -9.924070114079384552e+01
3.368519633504226451e+00 -9.927634855015608650e+01
3.370432494404144386e+00 -9.929367877150893662e+01
3.372391189104178011e+00 -9.929368203986237518e+01
3.374293443404110526e+00 -9.929506083025474084e+01
3.376187542904102834e+00 -9.933994599605929920e+01
3.378093574704069901e+00 -9.937365884921204895e+01
3.380021388904069113e+00 -9.937081180709466821e+01
3.381919497804122265e+00 -9.943969110658024135e+01
3.383839904604087678e+00 -9.947135572055258024e+01
3.385754676604122437e+00 -9.947595579739854088e+01
3.387706498804189614e+00 -9.948257671197308127e+01
3.389601771404136432e+00 -9.948530316300680454e+01
3.391501376604099782e+00 -9.948639401751596267e+01
3.393444633904118657e+00 -9.949018696728612099e+01
3.395338280304076584e+00 -9.949569971850688432e+01
3.397242478004082411e+00 -9.954756806310226125e+01
3.399140673604108542e+00 -9.956013306694595144e+01
3.401078904404028158e+00 -9.956316760619833417e+01
3.403001161503985461e+00 -9.956870917753393257e+01
3.404931933803985178e+00 -9.959597082334443030e+01
3.406842882803931438e+00 -9.959622227892432988e+01
3.408790143203910272e+00 -9.962080506875813057e+01
3.410677940903923400e+00 -9.962355222858472814e+01
3.412567525203971108e+00 -9.961247696802180940e+01
3.414476126904057107e+00 -9.961511796414900743e+01
3.416416633504013589e+00 -9.961338785633866166e+01
3.418330070904048057e+00 -9.962142640141392747e+01
3.420214576904041515e+00 -9.963339923467826509e+01
3.422121209304052059e+00 -9.964919430345206308e+01
3.424050082604037648e+00 -9.970888988925355534e+01
3.425930673004049076e+00 -9.970890148451020707e+01
3.427818374404151491e+00 -9.971444504036705325e+01
3.429742777104138440e+00 -9.973759383582562066e+01
3.431680117504171790e+00 -9.974240908781560222e+01
3.433586361704180856e+00 -9.977622818717186703e+01
3.435484959304247354e+00 -9.977736130145288485e+01
3.437392183104191368e+00 -9.977423037984995347e+01
3.439327704704248756e+00 -9.977581940260479598e+01
3.441236457504262880e+00 -9.978977160427548654e+01
3.443143056104292832e+00 -9.978419403587841430e+01
3.445029060704277502e+00 -9.978622262594707593e+01
3.446956509804209645e+00 -9.978750745382072296e+01
3.448866084604202520e+00 -9.981722442685730812e+01
3.450792897304177043e+00 -9.984809739723721123e+01
3.452737745904204125e+00 -9.985805828147991292e+01
3.454638090004195305e+00 -9.979154257389087945e+01
3.456566599904152604e+00 -9.975522999064099849e+01
3.458501364304146453e+00 -9.993455500349588760e+01
3.460449833804156494e+00 -9.994205938790423716e+01
3.462360698304217888e+00 -9.992722678872647180e+01
3.464263303204234035e+00 -9.997130383754270611e+01
3.466176584204222699e+00 -9.999172362787130908e+01
3.468133579204214723e+00 -9.999986463269958392e+01
3.470046119304208698e+00 -1.000144960669026233e+02
3.471966157904145867e+00 -1.000437659921462767e+02
3.473859385204232986e+00 -1.000360282665685219e+02
3.475794173404204823e+00 -1.000396244045356582e+02
3.477709595004171206e+00 -1.000362744171815734e+02
3.479626105404116654e+00 -1.000626041484638051e+02
3.481520743004091312e+00 -1.000423661570202682e+02
3.483447874004059308e+00 -1.000507062950904640e+02
3.485366505004114490e+00 -1.000495401702884664e+02
3.487285136904065830e+00 -1.000707331892901522e+02
3.489169511304047067e+00 -1.000756357007182231e+02
3.491116628904023855e+00 -1.000709200570911435e+02
3.493028395304025757e+00 -1.000361360711837051e+02
3.494928928503981069e+00 -1.000190237498050152e+02
3.496861850604031652e+00 -1.000263061163728082e+02
3.498826502503942670e+00 -1.000421395400071276e+02
3.500738858003927589e+00 -1.001016793760555004e+02
3.502658372103897300e+00 -1.001608872057381916e+02
3.504555629703975050e+00 -1.001728848796776248e+02
3.506494514503972759e+00 -1.001828207150656738e+02
3.508386617803881613e+00 -1.001936855909183350e+02
3.510298165803837467e+00 -1.002030461468103084e+02
3.512255643303930697e+00 -1.002186860964853992e+02
3.514188364103856266e+00 -1.002392126290102254e+02
3.516110862303838847e+00 -1.003481517700987240e+02
3.518008938603844449e+00 -1.003800010880966198e+02
3.519951657603857420e+00 -1.004033349038203227e+02
3.521841295903877178e+00 -1.004033156390806596e+02
3.523728084703876107e+00 -1.004103896297090444e+02
3.525646290503928526e+00 -1.004249855945840579e+02
3.527576399903924020e+00 -1.004264288287297688e+02
3.529477793503954963e+00 -1.004263485669482918e+02
3.531381644503875261e+00 -1.004265803852830032e+02
3.533281899503876389e+00 -1.004261191943443521e+02
3.535217407903922915e+00 -1.004280865321585026e+02
3.537115898803941061e+00 -1.004287955689898979e+02
3.539012487303972332e+00 -1.004011197781438796e+02
3.540914285403965689e+00 -1.003562205036379709e+02
3.542850588603971396e+00 -1.003499398659341892e+02
3.544751271404012805e+00 -1.003419134281019041e+02
3.546668046804003716e+00 -1.002240757909003577e+02
3.548580408204003334e+00 -1.002608145096864689e+02
3.550524474803967045e+00 -1.004617190112844298e+02
3.552429655403995135e+00 -1.004979799389879673e+02
3.554319654703948395e+00 -1.005088348839271077e+02
3.556208645003869240e+00 -1.005091250499397688e+02
3.558131756403835944e+00 -1.005087753927142700e+02
3.560040906503843416e+00 -1.005366066210028890e+02
3.561954796003874435e+00 -1.005780772492901605e+02
3.563873193203860978e+00 -1.005749102774193204e+02
3.565781813903927677e+00 -1.006036189688827704e+02
3.567683163903867971e+00 -1.006478728244161402e+02
3.569564597403879880e+00 -1.006410120917310849e+02
3.571503100003982745e+00 -1.006339138150027566e+02
3.573416713703934988e+00 -1.006393103272830132e+02
3.575331570603850651e+00 -1.006526792021929424e+02
3.577235764503922333e+00 -1.007041868648645675e+02
3.579176152103985764e+00 -1.007068649844246693e+02
3.581068262504024435e+00 -1.007666096260637971e+02
3.582994121004065669e+00 -1.007276837401431351e+02
3.584877237004081785e+00 -1.007246228573995239e+02
3.586805554904054727e+00 -1.007154808027737971e+02
3.588721557904077208e+00 -1.006671665870717050e+02
3.590634785804030393e+00 -1.007194680374948348e+02
3.592544481803995104e+00 -1.007096000476979611e+02
3.594508955204000156e+00 -1.007194965938839175e+02
3.596380571803996506e+00 -1.007369496496893078e+02
3.598301130404069959e+00 -1.007665499806376062e+02
3.600203703104011943e+00 -1.007818941721792356e+02
3.602149135803989655e+00 -1.007899934887805671e+02
3.604044032403976416e+00 -1.008373692395433068e+02
3.605951951703983305e+00 -1.008248344481424112e+02
3.607855117803970391e+00 -1.008017190466820381e+02
3.609789607303892645e+00 -1.008008291717674894e+02
3.611680250103916023e+00 -1.008020420102069892e+02
3.613617596503823304e+00 -1.007866420795486135e+02
3.615550851003805910e+00 -1.008001343392036802e+02
3.617495490503787714e+00 -1.008720580828482554e+02
3.619416501803814690e+00 -1.009986993916956095e+02
3.621321693603766878e+00 -1.010073137118002649e+02
3.623348398503821954e+00 -1.010479214049349679e+02
3.625256553803819948e+00 -1.010373798809881265e+02
3.627175352903830863e+00 -1.011303497991297746e+02
3.629070148203825674e+00 -1.011349474005274800e+02
3.631023449503802958e+00 -1.011316411741188119e+02
3.632935998103769659e+00 -1.011572017398185324e+02
3.634856923903757142e+00 -1.012172943586274698e+02
3.636744494103820280e+00 -1.012218328749510334e+02
3.638717446503812791e+00 -1.011783810889540547e+02
3.640624737203862260e+00 -1.011868193257018760e+02
3.642524714203861258e+00 -1.011880362148961581e+02
3.644427221903910663e+00 -1.012087716400370994e+02
3.646370318003965938e+00 -1.011728802882171721e+02
3.648266014503840804e+00 -1.011756600606961172e+02
3.650178195803920111e+00 -1.011796038343562003e+02
3.652071758303847560e+00 -1.012695955052388399e+02
3.654018119303756862e+00 -1.012682398161884691e+02
3.655951330603764315e+00 -1.012711905501611369e+02
3.657888579403751894e+00 -1.012818286247943149e+02
3.659780879503736539e+00 -1.012842523200864377e+02
3.661705591703773077e+00 -1.012869005665540953e+02
3.663580697203786762e+00 -1.013033787085435335e+02
3.665501101403819462e+00 -1.013076162137836036e+02
3.667420383303809039e+00 -1.013863706399579598e+02
3.669358165103778990e+00 -1.013854260181907421e+02
3.671277982803701434e+00 -1.014806286961117792e+02
3.673182983603709317e+00 -1.014917577962292796e+02
3.675079735103719436e+00 -1.014902190205519616e+02
3.677026025303740564e+00 -1.014993853513536095e+02
3.678912510303777417e+00 -1.015014664744375494e+02
3.680826669403700180e+00 -1.015090598777582471e+02
3.682778338603719614e+00 -1.015090784838017015e+02
3.684702386903688787e+00 -1.015443624670856764e+02
3.686645837203712972e+00 -1.015863719078555221e+02
3.688556428003747278e+00 -1.015916102607452274e+02
3.690507889803768649e+00 -1.016014808487145302e+02
3.692428731203810433e+00 -1.015989903588099423e+02
3.694375519603738667e+00 -1.016650339545939516e+02
3.696299461103708772e+00 -1.016474755365693738e+02
3.698259747403707998e+00 -1.016494759984532550e+02
3.700168789903782063e+00 -1.016243686674444433e+02
3.702083829303847828e+00 -1.015781119950067932e+02
3.704008965903812900e+00 -1.015934350252361185e+02
3.705948290303757719e+00 -1.016411026311107264e+02
3.707838709403733723e+00 -1.016636299292170520e+02
3.709747312003753628e+00 -1.016474808077913110e+02
3.711651891903767542e+00 -1.018276808041858601e+02
3.713687571503752061e+00 -1.018278908595942625e+02
3.715575255103780616e+00 -1.018342832203146742e+02
3.717490552603808673e+00 -1.018389657155592829e+02
3.719408434503788108e+00 -1.017983099854054956e+02
3.721347355103813648e+00 -1.019309316405797858e+02
3.723267776603796708e+00 -1.019842666237667572e+02
3.725150126803873807e+00 -1.020369917853888211e+02
3.727053233903887985e+00 -1.020483916008334120e+02
3.728969498203909438e+00 -1.020976290429048277e+02
3.730859341903942639e+00 -1.022009764703669390e+02
3.732763050303944397e+00 -1.022344236367369206e+02
3.734666811803955877e+00 -1.022430852269147152e+02
3.736611082003906681e+00 -1.022787391117569342e+02
3.738518395504044634e+00 -1.023021195113430792e+02
3.740406884404046561e+00 -1.023486863003971479e+02
3.742320913404077576e+00 -1.023386980779595490e+02
3.744207788604094755e+00 -1.023267234435127762e+02
3.746131725204088436e+00 -1.024019281841980700e+02
3.748041686904130643e+00 -1.024019556863445075e+02
3.749993449804176926e+00 -1.023892844078407336e+02
3.751921117204230605e+00 -1.023410025397996890e+02
3.753808464704263770e+00 -1.023718205176473361e+02
3.755706711404260822e+00 -1.023791608527623396e+02
3.757661537404274554e+00 -1.023772885920247120e+02
3.759575328204204148e+00 -1.024650038533048075e+02
3.761460069904200232e+00 -1.024488534718638846e+02
3.763350482604232550e+00 -1.023931153851393248e+02
3.765298168704214188e+00 -1.024449698771552733e+02
3.767219319304234482e+00 -1.024583575644364117e+02
3.769129973904256303e+00 -1.025048459514361241e+02
3.771025132504257638e+00 -1.024977700528077946e+02
3.772999872204289229e+00 -1.024832931133845761e+02
3.774899016804323715e+00 -1.025320552460423471e+02
3.776809151004351772e+00 -1.025638009522743204e+02
3.778698619604335729e+00 -1.025637433645831891e+02
3.780639718804428728e+00 -1.025881551504290456e+02
3.782548651804455542e+00 -1.025780452043080402e+02
3.784449562304462056e+00 -1.025586250838419318e+02
3.786340454904492780e+00 -1.025799554379088079e+02
3.788258997804470507e+00 -1.025832675988098401e+02
3.790147739704445851e+00 -1.025974738033008009e+02
3.792044719404481068e+00 -1.026290331400405620e+02
3.793947682604488225e+00 -1.026841957695789915e+02
3.795898615404396992e+00 -1.027568894939417987e+02
3.797802579404404355e+00 -1.027798793800403701e+02
3.799699924704356135e+00 -1.028108454378264867e+02
3.801629375804361555e+00 -1.028105485992175829e+02
3.803527267904212472e+00 -1.028183817750200859e+02
3.805422821504254038e+00 -1.029223281790333431e+02
3.807303288104273431e+00 -1.029301041782046013e+02
3.809219777504316173e+00 -1.029609506058370982e+02
3.811135894004328950e+00 -1.029745869774735354e+02
3.813019012104425176e+00 -1.029761244662112176e+02
3.814927883404416686e+00 -1.030384643706717753e+02
3.816868929404372945e+00 -1.030370780338280667e+02
3.818773538704411497e+00 -1.030775464536921220e+02
3.820666429204385484e+00 -1.030872824377073869e+02
3.822556723904318776e+00 -1.030885841103916789e+02
3.824482807404280038e+00 -1.030960626166442609e+02
3.826377202004260791e+00 -1.030655468797638150e+02
3.828285034404288467e+00 -1.030908669985614523e+02
3.830165692504294839e+00 -1.030952305151538155e+02
3.832071732504366057e+00 -1.030480844649846688e+02
3.833964328904341023e+00 -1.031497441890873716e+02
3.835845328604324145e+00 -1.031477571578890036e+02
3.837746018404348369e+00 -1.032595487148049358e+02
3.839668977004308204e+00 -1.032625846856237359e+02
3.841567002504271411e+00 -1.032644657281240370e+02
3.843464113704251783e+00 -1.032921083835231002e+02
3.845380599304291991e+00 -1.032407252546014149e+02
3.847295819704291464e+00 -1.032516901871405253e+02
3.849208383804315847e+00 -1.033934707760022320e+02
3.851111382504268654e+00 -1.033920496200309316e+02
3.853009671504236344e+00 -1.034267436708664292e+02
3.854964035904191455e+00 -1.034571290857915074e+02
3.856866891304187472e+00 -1.034086505678947816e+02
3.858755857304191572e+00 -1.034242596844259623e+02
3.860700148004153398e+00 -1.034082675948397565e+02
3.862608592304144217e+00 -1.034276470406828849e+02
3.864536433804232729e+00 -1.035407562668473531e+02
3.866434325004178163e+00 -1.035428385157524644e+02
3.868376040604212474e+00 -1.035146660063767570e+02
3.870270845804239634e+00 -1.035460642260366484e+02
3.872183069904232777e+00 -1.035442349341787605e+02
3.874085703304240180e+00 -1.035714082570885637e+02
3.876016289704170781e+00 -1.036164103030385348e+02
3.877909366904205513e+00 -1.036404448441545298e+02
3.879820939904243371e+00 -1.036580258231902008e+02
3.881708919804304880e+00 -1.036596303338264562e+02
3.883637022404255568e+00 -1.036597546564929218e+02
3.885533394804252971e+00 -1.036552682329216140e+02
3.887407563504186037e+00 -1.036614786868622957e+02
3.889295216104199149e+00 -1.036617831080269241e+02
3.891230956904172533e+00 -1.036635655628643917e+02
3.893123948704163784e+00 -1.036616989192463762e+02
3.895030231604110327e+00 -1.037106759707198478e+02
3.896928173604044421e+00 -1.037110197802374785e+02
3.898859524004106625e+00 -1.036619806141185336e+02
3.900745948504069638e+00 -1.037115918985467289e+02
3.902640022904108719e+00 -1.037160118500498527e+02
3.904572798304164483e+00 -1.037459575541055017e+02
3.906498777504165965e+00 -1.037460449395889981e+02
3.908401392004171360e+00 -1.037828793876659574e+02
3.910315826604175982e+00 -1.037800438332760251e+02
3.912344456004262838e+00 -1.037825842419713354e+02
3.914326599104291038e+00 -1.037849014294221632e+02
3.916262866104224916e+00 -1.037949021778027117e+02
3.918158625704174280e+00 -1.038172214178789261e+02
3.920092170304164458e+00 -1.038386376074073780e+02
3.922011173204123402e+00 -1.038551068483590569e+02
3.923936404604146055e+00 -1.038623989333276114e+02
3.925843256804182779e+00 -1.038621835183964777e+02
3.927808605304289991e+00 -1.039248888179442076e+02
3.929740325904299336e+00 -1.040095788979529914e+02
3.931652124504316337e+00 -1.040440711372359175e+02
3.933544294804329322e+00 -1.039979412069331346e+02
3.935460350504382809e+00 -1.040016013025013564e+02
3.937354949904323664e+00 -1.040043966349232960e+02
3.939256802804325552e+00 -1.041176869402895875e+02
3.941174215404285697e+00 -1.041106025167647005e+02
3.943090801604364426e+00 -1.041154853544981762e+02
3.944989544404401638e+00 -1.041640554210170677e+02
3.946883059504375346e+00 -1.041678266528000165e+02
3.948772600904416841e+00 -1.041773643502350239e+02
3.950692849604394041e+00 -1.041199710604328459e+02
3.952578882604376620e+00 -1.041214559817989596e+02
3.954466764704375414e+00 -1.041259990970209373e+02
3.956360698104410378e+00 -1.041361625326892693e+02
3.958288716804454932e+00 -1.041528403191809673e+02
3.960188020504463502e+00 -1.041679853761670103e+02
3.962079551504535946e+00 -1.042208922976225551e+02
3.963946648304556675e+00 -1.042352914818368816e+02
3.965885953704562983e+00 -1.042309628514891529e+02
3.967773422604591538e+00 -1.042508859832816199e+02
3.969659906204614508e+00 -1.042514750470425042e+02
3.971583463704644323e+00 -1.042382563715451624e+02
3.973494121204649510e+00 -1.042626438567209561e+02
3.975387646904627648e+00 -1.042734738628031721e+02
3.977277342904582902e+00 -1.042815078424606838e+02
3.979205169904582728e+00 -1.043382587637833723e+02
3.981122539504570845e+00 -1.043666450754696768e+02
3.983044315204625541e+00 -1.043736161233377970e+02
3.984918133904585602e+00 -1.043589402333086582e+02
3.986829232204627260e+00 -1.043589403396226771e+02
3.988708168704661716e+00 -1.044033845812906520e+02
3.990608625704640922e+00 -1.043814195211216429e+02
3.992502684204660479e+00 -1.043679522460393656e+02
3.994434973904566366e+00 -1.043631038141299285e+02
3.996313527404649513e+00 -1.043643976334406744e+02
3.998212886804643151e+00 -1.043884228065941215e+02
4.000108391604618063e+00 -1.044138473494601556e+02
4.002042904804563150e+00 -1.044213421918341282e+02
4.003939682604555905e+00 -1.044369470214973035e+02
4.005839537804570583e+00 -1.044855153584964285e+02
4.007714750504453249e+00 -1.045089855502096725e+02
4.009644619004444799e+00 -1.045050452365214824e+02
4.011543242604412640e+00 -1.045271983914751388e+02
4.013421507404362210e+00 -1.045343744110896012e+02
4.015322128304347871e+00 -1.045244783334615875e+02
4.017261564404333463e+00 -1.045229298499786807e+02
4.019195832704286708e+00 -1.045815173198922992e+02
4.021106031904215783e+00 -1.045844190194897720e+02
4.023024644904270808e+00 -1.046246909530819238e+02
4.024965640304259296e+00 -1.046301787437122357e+02
4.026862841004307469e+00 -1.046333914796935716e+02
4.028762788804283623e+00 -1.046972078029939013e+02
4.030687849604243311e+00 -1.047111466429843887e+02
4.032562182104226345e+00 -1.047118101212393242e+02
4.034469985104240486e+00 -1.046878747771372673e+02
4.036342882104284158e+00 -1.046756044651175159e+02
4.038267578104256295e+00 -1.046712833925072630e+02
4.040157634704172551e+00 -1.046831129413397292e+02
4.042056301104130611e+00 -1.046838212412590536e+02
4.043946611904161159e+00 -1.046943592465671884e+02
4.045868748404129356e+00 -1.047530958408472515e+02
4.047777489704055043e+00 -1.048210281813032054e+02
4.049661656004036381e+00 -1.048322851538454188e+02
4.051537551503997747e+00 -1.048393942746967014e+02
4.053455488504051019e+00 -1.048366994584268923e+02
4.055336266404057532e+00 -1.049057277572798341e+02
4.057262816103980541e+00 -1.048631649223581235e+02
4.059147305604014377e+00 -1.048526858692378454e+02
4.061080218104043738e+00 -1.048575886047744632e+02
4.063000261403999502e+00 -1.048390716964043605e+02
4.064908026204011371e+00 -1.048323155679694310e+02
4.066793939404078628e+00 -1.048346758332121738e+02
4.068736480104078623e+00 -1.048908393458844159e+02
4.070631357904019865e+00 -1.048991582149753583e+02
4.072530817404020453e+00 -1.048803591258997301e+02
4.074435923704035289e+00 -1.048570773417357032e+02
4.076361772804062866e+00 -1.049175724373530301e+02
4.078250721504050880e+00 -1.049364875289074206e+02
4.080142682504046547e+00 -1.049396936568453214e+02
4.082040101604079041e+00 -1.049767099826010792e+02
4.083991446204160880e+00 -1.051316024997500307e+02
4.085894222004159637e+00 -1.051715043752748642e+02
4.087803670304166026e+00 -1.051594327765255485e+02
4.089745975304151848e+00 -1.051708922979475602e+02
4.091650923304120724e+00 -1.052001163451057693e+02
4.093573987104110579e+00 -1.052393034648413277e+02
4.095481787804078344e+00 -1.052411280837405485e+02
4.097424585704061428e+00 -1.052447712538168787e+02
4.099322442304083047e+00 -1.052458370308021642e+02
4.101235116604064146e+00 -1.053719665591664096e+02
4.103130995704063366e+00 -1.054013835342208978e+02
4.105048377604115117e+00 -1.054017217771191071e+02
4.106941857004170693e+00 -1.054015735837515848e+02
4.108826626604158427e+00 -1.054022961870572033e+02
4.110726704604161341e+00 -1.053786650761827275e+02
4.112675739104124872e+00 -1.053644692047455891e+02
4.114554325604120599e+00 -1.054350522526504648e+02
4.116444225404205959e+00 -1.054078013865774182e+02
4.118337593504267424e+00 -1.054382017697143112e+02
4.120275546004296352e+00 -1.054416564824225588e+02
4.122172233104302919e+00 -1.054480333777948999e+02
4.124093079904310066e+00 -1.055120670322832694e+02
4.126023486504254656e+00 -1.055405112582231766e+02
4.127988356404313386e+00 -1.055497207851264818e+02
4.129902899504307001e+00 -1.055716855092630055e+02
4.131812964004285327e+00 -1.056299529454414170e+02
4.133695708004253788e+00 -1.056639803457602937e+02
4.135637428204228527e+00 -1.056955745305764083e+02
4.137536719604176128e+00 -1.056958311152563113e+02
4.139442918404208527e+00 -1.056819895227793324e+02
4.141337902304252694e+00 -1.057259992264827844e+02
4.143247492904220231e+00 -1.057252825813210393e+02
4.145131334204148921e+00 -1.057223208628601725e+02
4.146994027904232993e+00 -1.057223208628601725e+02
4.148931318304295068e+00 -1.057328356604895134e+02
4.150832168004282785e+00 -1.057549317810554328e+02
4.152748824404196348e+00 -1.057658738782892840e+02
4.154628848004245256e+00 -1.057740058635392870e+02
4.156543300704169219e+00 -1.057779765239491070e+02
4.158422468504122449e+00 -1.057960838930602279e+02
4.160305780004122767e+00 -1.057906359000897965e+02
4.162201761004064693e+00 -1.057723231859881281e+02
4.164141110504073318e+00 -1.057616152688604814e+02
4.166050823704071426e+00 -1.057613197705027233e+02
4.167940367104034927e+00 -1.057545321373484910e+02
4.169838036904050860e+00 -1.057979972838024594e+02
4.171771810004000436e+00 -1.057832880931812696e+02
4.173678396903897969e+00 -1.058663191962521779e+02
4.175565578503909414e+00 -1.058659692660389311e+02
4.177464700603962910e+00 -1.058701447674121425e+02
4.179386277704028707e+00 -1.059619930680728430e+02
4.181291552004066325e+00 -1.059788691751078176e+02
4.183202275504098289e+00 -1.060092538157180826e+02
4.185086162404073384e+00 -1.060291553019698370e+02
4.187053377904097928e+00 -1.060084681534713127e+02
4.188931948904079050e+00 -1.060115596387955321e+02
4.190831916804074631e+00 -1.060312775119572990e+02
4.192712968604018542e+00 -1.060717469468861083e+02
4.194638164804038283e+00 -1.060842520021992357e+02
4.196547789704029974e+00 -1.060971634608968088e+02
4.198434594503988038e+00 -1.060934980570281567e+02
4.200314955204023981e+00 -1.060884587618550512e+02
4.202243870104064527e+00 -1.061274980553441480e+02
4.204148502004028565e+00 -1.061440322707709356e+02
4.206030918504052529e+00 -1.061263699081732454e+02
4.207955076304076947e+00 -1.061713131892907285e+02
4.209845808404102385e+00 -1.061856898504915137e+02
4.211747790604116304e+00 -1.062422403397146127e+02
4.213652468004167595e+00 -1.062448035102827362e+02
4.215582167704195804e+00 -1.062698465627047426e+02
4.217462634204184546e+00 -1.062689547319128849e+02
4.219357894804159237e+00 -1.062692419208762260e+02
4.221258395104098504e+00 -1.062825674042493773e+02
4.223189156604012950e+00 -1.063238578831984995e+02
4.225082911004093944e+00 -1.063493103525461265e+02
4.226969268404156210e+00 -1.063430677579343637e+02
4.228850520204145091e+00 -1.063426691779806390e+02
4.230783875004095584e+00 -1.063579843110122312e+02
4.232675984204118613e+00 -1.063509379593900803e+02
4.234556270704112890e+00 -1.063538798322646244e+02
4.236443522704149700e+00 -1.063708586475572417e+02
4.238364170104167883e+00 -1.063709543599707814e+02
4.240262349104179762e+00 -1.063614022570595381e+02
4.242159021704120292e+00 -1.064304041974399553e+02
4.244053211804097892e+00 -1.064362943849014584e+02
4.245954925804122482e+00 -1.064408204631770616e+02
4.247844756404060895e+00 -1.064291067210613164e+02
4.249727631304097031e+00 -1.064297476035285399e+02
4.251610254404132760e+00 -1.064311515703177093e+02
4.253522691404114653e+00 -1.064714371672002073e+02
4.255396215804125859e+00 -1.064716553357989852e+02
4.257286129104121741e+00 -1.064689153401133836e+02
4.259206086204139652e+00 -1.064676320491051200e+02
4.261101753404110681e+00 -1.064828067414483996e+02
4.262997520504145932e+00 -1.064701130493835706e+02
4.264886036404092806e+00 -1.064792298603509124e+02
4.266816856604103592e+00 -1.064754399461919263e+02
4.268732649604013218e+00 -1.065334042040281020e+02
4.270620658704001649e+00 -1.065356228275702222e+02
4.272511937204012789e+00 -1.065358201965253500e+02
4.274442578703943063e+00 -1.067255129356689167e+02
4.276316986403915443e+00 -1.067259260222888315e+02
4.278186574603805248e+00 -1.067718951165344379e+02
4.280081558803781050e+00 -1.067844143545596296e+02
4.282020585303831339e+00 -1.068305529115883274e+02
4.283915213303833625e+00 -1.068787956666259049e+02
4.285823979203849277e+00 -1.069367492355632692e+02
4.287723546403893415e+00 -1.069375167974733785e+02
4.289642260303883958e+00 -1.069836561613616084e+02
4.291554443003837704e+00 -1.070401736539084112e+02
4.293436798903909057e+00 -1.070516352354450902e+02
4.295321410703874854e+00 -1.071060721817386110e+02
4.297228121503801290e+00 -1.071090298394240818e+02
4.299117359303832764e+00 -1.071075903991293217e+02
4.301013714403879362e+00 -1.071226681439882640e+02
4.302935792903904044e+00 -1.070921011616137974e+02
4.304881544303913010e+00 -1.070489754548302983e+02
4.306762217103883295e+00 -1.070790112432454464e+02
4.308653608403881563e+00 -1.070914378499063133e+02
4.310565468403834366e+00 -1.070707927425450237e+02
4.312516308103900187e+00 -1.071160474591044505e+02
4.314423916503821843e+00 -1.070906574721272762e+02
4.316327249103844466e+00 -1.070913449993950053e+02
4.318261619203792812e+00 -1.070913449993950053e+02
4.320147952803774061e+00 -1.070919552703101942e+02
4.322046226703671223e+00 -1.071368906157410947e+02
4.323926984903659232e+00 -1.071353341044811742e+02
4.325867931003651634e+00 -1.072267382828262328e+02
4.327776443103635629e+00 -1.072774449945188451e+02
4.329676633803737573e+00 -1.072853816308794848e+02
4.331565619303660242e+00 -1.073075049272177495e+02
4.333488967703649664e+00 -1.073882190301871304e+02
4.335390815003623111e+00 -1.073895887541074217e+02
4.337308036703669600e+00 -1.072541491887437104e+02
4.339199525003744284e+00 -1.072481743629713691e+02
4.341119178303856074e+00 -1.072520094773386461e+02
4.343010230303869790e+00 -1.072521215366765119e+02
4.344885875803830899e+00 -1.072957497770745903e+02
4.346774111303858490e+00 -1.073037916433963375e+02
4.348710600003809823e+00 -1.072874072218177588e+02
4.350607920703902565e+00 -1.073038835945742449e+02
4.352491800303894820e+00 -1.073095619846367299e+02
4.354364785003904004e+00 -1.073091534756916161e+02
4.356269459403864452e+00 -1.073091656533522809e+02
4.358147915203810285e+00 -1.073174347629551022e+02
4.360053966503838474e+00 -1.072953100815307153e+02
4.361957712703835810e+00 -1.074010743579976150e+02
4.363899690403758136e+00 -1.074032739835491839e+02
4.365797916703814785e+00 -1.074043555607850351e+02
4.367698386403651156e+00 -1.074068455502197423e+02
4.369610834703655300e+00 -1.074833945551848302e+02
4.371547797703641436e+00 -1.074852701168053670e+02

==> figures/ex1/M16LamBIo.txt <==
3.969000000001443595e-04 -6.072778146235991770e+00
4.070752999999260879e-03 -2.274610921722427648e+01
7.068549000001311811e-03 -2.575572012973099234e+01
1.006033900000291581e-02 -2.874643645980012963e+01
1.273124500000166748e-02 -3.018732476570719214e+01
1.528776700000245015e-02 -3.107678191900032516e+01
1.774874400000436836e-02 -3.180767592271438815e+01
2.030099300000332008e-02 -3.223312746524477745e+01
2.260031500000492244e-02 -3.247858592897238594e+01
2.490067100000548095e-02 -3.289016560030913183e+01
2.733623900000559104e-02 -3.373096409662791473e+01
2.972281500000484300e-02 -3.414295262168254652e+01
3.201918600000475124e-02 -3.444934950792568884e+01
3.448741100000907167e-02 -3.555428334488273379e+01
3.668713300001069655e-02 -3.572433739578572442e+01
3.905726300001344242e-02 -3.705765275138978154e+01
4.137458200001553621e-02 -3.737282817252499001e+01
4.382574000001770997e-02 -3.797604976675912525e+01
4.630958800001572229e-02 -3.872449470647145375e+01
4.860930700001464544e-02 -3.918981779739383597e+01
5.078969200001459683e-02 -3.936129573547076888e+01
5.307488700001172788e-02 -3.972585441246909710e+01
5.533521800001039992e-02 -3.979134867476082604e+01
5.760975400001022706e-02 -4.108747109256021446e+01
5.984269900001271125e-02 -4.143774572388206678e+01
6.220927900001260724e-02 -4.490749117421657388e+01
6.443753200001056669e-02 -4.575161788591516654e+01
6.643925600001177045e-02 -4.606538130680179677e+01
6.853991700001182963e-02 -4.636960708200584236e+01
7.057196100001128514e-02 -4.646232198551794568e+01
7.270456600001296010e-02 -4.661536471792736336e+01
7.471010800001298691e-02 -4.677369716660113852e+01
7.686921000001367688e-02 -4.809260089400414984e+01
7.891458700001274806e-02 -4.817726832158249550e+01
8.079698900001064388e-02 -4.818755131159686300e+01
8.291289700000925578e-02 -4.861077868680603586e+01
8.495502600001048066e-02 -4.938373237960355766e+01
8.700000100001048509e-02 -4.969508361106900907e+01
8.904574400001141754e-02 -4.979891276509185616e+01
9.107239600000927027e-02 -4.993532829762447989e+01
9.306244300000976466e-02 -4.997888855688672294e+01
9.507289900000959193e-02 -5.006780204780695698e+01
9.712424900000904415e-02 -5.014731836548147470e+01
9.906890100000831367e-02 -5.027076865745095091e+01
1.011144010000082361e-01 -5.057354737673713885e+01
1.031814720000081564e-01 -5.061617221576017300e+01
1.054048260000088888e-01 -5.083250413335191809e+01
1.074567060000077845e-01 -5.091774443212636214e+01
1.095817150000080176e-01 -5.125396488656586769e+01
1.117879800000078916e-01 -5.163822377027180011e+01
1.138114530000078339e-01 -5.191907098439813950e+01
1.157717910000060080e-01 -5.217289720368972894e+01
1.178917130000063374e-01 -5.224362182069152993e+01
1.199273580000062012e-01 -5.229050058525778155e+01
1.218311330000050319e-01 -5.235643959962742855e+01
1.238212280000063892e-01 -5.253420004842126900e+01
1.258234520000041101e-01 -5.264318892208247291e+01
1.279415670000045857e-01 -5.278360301411365185e+01
1.298882110000048051e-01 -5.298691101398732428e+01
1.317949770000046428e-01 -5.307305705880091296e+01
1.337339890000057707e-01 -5.329660926730026915e+01
1.358091530000060665e-01 -5.353881703623734722e+01
1.380191970000073098e-01 -5.398849240027860219e+01
1.399879990000085783e-01 -5.411503485672590585e+01
1.420637570000069516e-01 -5.475363060155117978e+01
1.439994030000089076e-01 -5.485434250900296860e+01
1.460169480000086395e-01 -5.504293292893506617e+01
1.479585260000084723e-01 -5.518801763487460477e+01
1.499587830000086441e-01 -5.521515462620303083e+01
1.520578000000076813e-01 -5.533347807811473018e+01
1.539240700000084061e-01 -5.533347807811473018e+01
1.558364290000082697e-01 -5.537085813628436171e+01
1.578764250000070923e-01 -5.542901293703614130e+01
1.599108040000043474e-01 -5.543325382826196090e+01
1.619242170000028125e-01 -5.575201958895011245e+01
1.639146570000020731e-01 -5.583661699078803764e+01
1.658591770000024113e-01 -5.586194075500955591e+01
1.678543840000017440e-01 -5.606940633695785436e+01
1.697589809999997534e-01 -5.624256567281598507e+01
1.716953530000013828e-01 -5.630512783442837588e+01
1.737370319999986812e-01 -5.660033545962814117e+01
1.756116379999994592e-01 -5.661579204131947307e+01
1.775643620000018075e-01 -5.670071518375847575e+01
1.795048250000013113e-01 -5.691476296939833901e+01
1.814622219999990627e-01 -5.696476561980614406e+01
1.834066429999983150e-01 -5.703288064484185327e+01
1.853266039999987846e-01 -5.709741957075870999e+01
1.874245960000000544e-01 -5.731356893675969388e+01
1.894405559999992050e-01 -5.736678488140854881e+01
1.914083689999981353e-01 -5.757554012819285560e+01
1.933498499999983800e-01 -5.769247928877150144e+01
1.952629629999962368e-01 -5.775081023390387713e+01
1.971045609999961812e-01 -5.777982514661398739e+01
1.990241899999980468e-01 -5.777339237613200851e+01
2.009284229999996896e-01 -5.780770985416133811e+01
2.029350459999985645e-01 -5.782065894764112812e+01
2.049053709999966166e-01 -5.790187106984495813e+01
2.068581199999965925e-01 -5.807742803825377109e+01
2.087626729999976227e-01 -5.821650646449797506e+01
2.107193500000006381e-01 -5.823859618088445700e+01
2.125609010000015786e-01 -5.836468940463590371e+01
2.144372329999990612e-01 -5.834886088521177783e+01
2.164378120000001182e-01 -5.846562218113545839e+01
2.184287310000017079e-01 -5.858194258178707514e+01
2.203658780000008477e-01 -5.865086212728780168e+01
2.221732720000000327e-01 -5.865086212728780168e+01
2.241422130000021440e-01 -5.863373373475909744e+01
2.261224410000011176e-01 -5.864419937309752129e+01
2.281566770000025279e-01 -5.893293476057655766e+01
2.300891130000057849e-01 -5.896320841942365831e+01
2.322256010000072202e-01 -5.960021332783276904e+01
2.343203620000062770e-01 -5.976430381814147097e+01
2.363202780000048797e-01 -5.988932557003445822e+01
2.382828970000048230e-01 -5.997672093750487221e+01
2.403505460000032734e-01 -6.017444784768966315e+01
2.423948460000024951e-01 -6.021511432104522044e+01
2.443058070000039272e-01 -6.027519601170042307e+01
2.462858550000039948e-01 -6.053479111660544731e+01
2.483294030000022801e-01 -6.076487231286910884e+01
2.503116590000011854e-01 -6.085238700282285151e+01
2.522520219999999647e-01 -6.090209867740802707e+01
2.542404660000001648e-01 -6.093000599091237746e+01
2.561491160000013423e-01 -6.094438176817450881e+01
2.581389949999999267e-01 -6.102922507636831995e+01
2.600882899999996667e-01 -6.134478721106522414e+01
2.621036010000015182e-01 -6.145950309473923312e+01
2.641276400000034386e-01 -6.168192677659967416e+01
2.659809980000038543e-01 -6.171648839611716397e+01
2.679704310000055045e-01 -6.177873343760006719e+01
2.699054830000084948e-01 -6.194012788903599898e+01
2.718651070000079883e-01 -6.196884294835187745e+01
2.738361100000101800e-01 -6.209634280658033134e+01
2.757679960000083419e-01 -6.229753748654937340e+01
2.777382690000087528e-01 -6.232091934672661182e+01
2.797566710000087831e-01 -6.248433381814959375e+01
2.817594990000089616e-01 -6.260117017595711530e+01
2.837552300000067973e-01 -6.286668651106587191e+01
2.856575410000057325e-01 -6.297836733494838768e+01
2.875403640000051553e-01 -6.297965106704328520e+01
2.894733550000063715e-01 -6.297655792955612242e+01
2.913738210000089701e-01 -6.299100777387564420e+01
2.933111470000087095e-01 -6.304412320269670289e+01
2.952523120000076773e-01 -6.304625824938856482e+01
2.971876140000078159e-01 -6.306621576265631290e+01
2.991430900000064952e-01 -6.310133537340411891e+01
3.010167270000043693e-01 -6.312671782853864499e+01
3.030456630000033513e-01 -6.329965107020514381e+01
3.050136680000026246e-01 -6.336057089659172448e+01
3.070053310000022684e-01 -6.341193508185707373e+01
3.088865560000022548e-01 -6.350011701745147263e+01
3.108304840000024605e-01 -6.349641064910458965e+01
3.126783160000052852e-01 -6.349858800638542533e+01
3.145812240000083193e-01 -6.353196463013333073e+01
3.165902860000078256e-01 -6.358819736475885520e+01
3.185838610000084614e-01 -6.363132769297316571e+01
3.204851480000074915e-01 -6.365428922324544203e+01
3.223657570000080241e-01 -6.375814543429127923e+01
3.243456250000065211e-01 -6.376114878534753672e+01
3.262939620000064878e-01 -6.379708930353346830e+01
3.281769350000054430e-01 -6.380856266572486390e+01
3.301155500000048093e-01 -6.385677324753424244e+01
3.319948910000047881e-01 -6.385677324753424244e+01
3.339509390000041655e-01 -6.384883011567929856e+01
3.358843310000034776e-01 -6.389110235646548119e+01
3.378092790000035706e-01 -6.393263778011387899e+01
3.398954670000029488e-01 -6.400503355510603853e+01
3.418454320000026136e-01 -6.425990116634412175e+01
3.436598520000062607e-01 -6.425990116634412175e+01
3.456797250000049893e-01 -6.442526357239628965e+01
3.476644750000055240e-01 -6.446696884732971000e+01
3.496186080000067697e-01 -6.447225469960608280e+01
3.515265120000066190e-01 -6.451516448967484507e+01
3.534809970000054591e-01 -6.472919610439151938e+01
3.553487870000067161e-01 -6.476273463850317569e+01
3.572437730000088685e-01 -6.482259614538907044e+01
3.591414510000090488e-01 -6.514871216941209298e+01
3.610704140000082774e-01 -6.514733822577444755e+01
3.629747600000099439e-01 -6.515400424694863091e+01
3.649345740000082827e-01 -6.518968784389994653e+01
3.669267850000079711e-01 -6.548607056053928943e+01
3.688653990000081428e-01 -6.555591942665886052e+01
3.708243580000094575e-01 -6.557303108777722400e+01
3.728037420000069879e-01 -6.559588610683034915e+01
3.747595320000054464e-01 -6.566090391769250800e+01
3.767212140000038012e-01 -6.585572457697362836e+01
3.787387030000051169e-01 -6.594369931457615053e+01
3.805406060000056101e-01 -6.594369931457615053e+01
3.823674430000045810e-01 -6.594369931457615053e+01
3.843005960000032140e-01 -6.597729405180979256e+01
3.862810380000030186e-01 -6.593339474429006941e+01
3.881178470000019587e-01 -6.599343335843639125e+01
3.899557489999998516e-01 -6.603522897550367077e+01
3.918848599999988913e-01 -6.609881545058767927e+01
3.938740759999981300e-01 -6.622614945673446130e+01
3.956741469999967009e-01 -6.622614945673446130e+01
3.975208549999980079e-01 -6.623043858829136354e+01
3.994563649999989252e-01 -6.629206189810599881e+01
4.013323890000002336e-01 -6.624370031255972435e+01
4.032308590000028836e-01 -6.655681767656207626e+01
4.051336400000011828e-01 -6.657153667061875524e+01
4.071217180000017422e-01 -6.656155533655338274e+01
4.089788150000019940e-01 -6.656233734064704777e+01
4.108846210000018928e-01 -6.656616396278482739e+01
4.128181310000025306e-01 -6.657115993165118084e+01
4.147177270000024230e-01 -6.654458512469449261e+01
4.166682900000009404e-01 -6.654236477121779103e+01
4.185380180000008998e-01 -6.652337751775922925e+01
4.204376390000010844e-01 -6.653948793868413247e+01
4.224501150000024019e-01 -6.666718617248609746e+01
4.243342650000023752e-01 -6.668884853869160168e+01
4.263303120000010438e-01 -6.683016540431580665e+01
4.281783760000026362e-01 -6.680938223601228287e+01
4.300846220000029696e-01 -6.687301521495268730e+01
4.319843200000033079e-01 -6.695099051433678028e+01
4.339537200000029848e-01 -6.706194177030475601e+01
4.359140480000029960e-01 -6.711666105983877628e+01
4.377540150000038821e-01 -6.711709582331968704e+01
4.395649850000018510e-01 -6.711709582331968704e+01
4.414698180000002914e-01 -6.723725073875559133e+01
4.433521110000002707e-01 -6.726397945796642830e+01
4.452915670000012760e-01 -6.728133970009628229e+01
4.472242930000032146e-01 -6.732447002156328608e+01
4.491897410000018631e-01 -6.732702871733940242e+01
4.510609040000037595e-01 -6.732602004844349608e+01
4.528993810000025988e-01 -6.730631955703695724e+01
4.547639450000025008e-01 -6.731459976556678271e+01
4.567328050000023509e-01 -6.741071599304683559e+01
4.587293840000028489e-01 -6.756394909012502126e+01
4.605354820000031602e-01 -6.756394909012502126e+01
4.624091090000002069e-01 -6.757133697285463825e+01
4.642474150000013289e-01 -6.757133697285463825e+01
4.662309330000002916e-01 -6.783364757666508638e+01
4.681358269999984500e-01 -6.789871065859037458e+01
4.700049359999978194e-01 -6.783014756281377799e+01
4.718401569999990386e-01 -6.786717195693121596e+01
4.737681829999971228e-01 -6.790865617080059735e+01
4.756491119999957107e-01 -6.815266399024341126e+01
4.775972189999957429e-01 -6.821453507465029986e+01
4.794998359999951276e-01 -6.826904807190018687e+01
4.814236059999936757e-01 -6.827289469041839709e+01
4.833389879999918648e-01 -6.838454444804368393e+01
4.852651069999915912e-01 -6.851341646768996441e+01
4.871452599999899213e-01 -6.846676403464375937e+01
4.890685629999906858e-01 -6.855062213073001942e+01
4.909034939999901148e-01 -6.855062213073001942e+01
4.928795389999880427e-01 -6.892084002676924115e+01
4.948506359999869098e-01 -6.902183832860765733e+01
4.969210359999869375e-01 -6.921830470269344460e+01
4.987948329999882802e-01 -6.922169185887479159e+01
5.006703729999895103e-01 -6.926130493089053175e+01
5.025084699999906590e-01 -6.926130493089053175e+01
5.043590189999904716e-01 -6.928148100250459152e+01
5.062000729999898141e-01 -6.928148100250459152e+01
5.080636899999881884e-01 -6.929494458033330773e+01
5.099356189999886269e-01 -6.935834796840764227e+01
5.118796019999871660e-01 -6.959930044532212889e+01
5.138145129999864835e-01 -6.964246882535904604e+01
5.156654359999874870e-01 -6.963977092681132319e+01
5.176361729999872097e-01 -6.970470968843621051e+01
5.195760829999875874e-01 -6.985414649113781138e+01
5.215105399999897529e-01 -6.989172977171720902e+01
5.233145049999894383e-01 -6.989172977171720902e+01
5.252237919999886984e-01 -6.995423251095272121e+01
5.270704339999876531e-01 -6.996087257408927940e+01
5.289525279999884866e-01 -6.996310600870785379e+01
5.310106119999891128e-01 -7.001395592113705391e+01
5.329530519999874372e-01 -7.005768328492297314e+01
5.349498479999867939e-01 -7.032853798024927983e+01
5.368035059999844982e-01 -7.033453504581379434e+01
5.386883719999846498e-01 -7.033589289204265071e+01
5.405995449999858593e-01 -7.035887948303451367e+01
5.424837329999863123e-01 -7.051548195738806157e+01
5.445682819999877466e-01 -7.066966845700187605e+01
5.465361989999908410e-01 -7.077390338954329252e+01
5.484013259999893641e-01 -7.077457163433784615e+01
5.503345999999900151e-01 -7.080187601439459399e+01
5.521761489999912342e-01 -7.080435569680905417e+01
5.542091199999923390e-01 -7.077914675593947891e+01
5.560043649999926174e-01 -7.077914675593947891e+01
5.580294679999924234e-01 -7.092090248965214982e+01
5.599204399999928583e-01 -7.094546523451214171e+01
5.620055509999954957e-01 -7.095255897650515919e+01
5.639576639999948071e-01 -7.099226534229316599e+01
5.658327389999944224e-01 -7.099233315691688517e+01
5.677195009999924658e-01 -7.099299057180387251e+01
5.696931449999933506e-01 -7.101228219962669641e+01
5.716521709999917711e-01 -7.124329793241648190e+01
5.735837789999900238e-01 -7.138528492573554729e+01
5.755245799999908485e-01 -7.149035730780936149e+01
5.775321019999921646e-01 -7.150960884378852711e+01
5.795433939999932171e-01 -7.157333788186883794e+01
5.814102709999913188e-01 -7.165958951925608744e+01
5.833307269999892242e-01 -7.184127960564576654e+01
5.853270189999881801e-01 -7.187632869842347816e+01
5.871968369999889248e-01 -7.190849313609984961e+01
5.890788269999887028e-01 -7.191169521568897949e+01
5.910568039999883894e-01 -7.203239142694941677e+01
5.930076529999874779e-01 -7.209309923470965487e+01
5.950163809999864384e-01 -7.211570186096528801e+01
5.969303889999855173e-01 -7.216360413493580950e+01
5.988499029999840850e-01 -7.219017693447742090e+01
6.008111459999851967e-01 -7.235348467257486504e+01
6.027720839999863855e-01 -7.237701033982736476e+01
6.046201619999855836e-01 -7.237832893747349772e+01
6.066483779999858328e-01 -7.239801413924132589e+01
6.086150539999861664e-01 -7.237072579010573747e+01
6.105618489999864451e-01 -7.249792856416246423e+01
6.124460409999872290e-01 -7.252676229589199863e+01
6.144025879999865936e-01 -7.253421428904917434e+01
6.162934779999869050e-01 -7.253424213224563744e+01
6.181863279999864069e-01 -7.251606138818692671e+01
6.201656449999846110e-01 -7.267662296925189480e+01
6.220916119999846394e-01 -7.274694237525773133e+01
6.240560669999859478e-01 -7.276550191137675938e+01
6.259258349999829996e-01 -7.278883351771803234e+01
6.277251269999823968e-01 -7.278883351771803234e+01
6.296643349999815342e-01 -7.278883351771803234e+01
6.315872819999803767e-01 -7.280601463536747531e+01
6.336952359999807882e-01 -7.282870604078046028e+01
6.356826629999807743e-01 -7.284888995195728967e+01
6.375839929999815858e-01 -7.287752620560655714e+01
6.393907349999841117e-01 -7.287752620560655714e+01
6.412794249999831386e-01 -7.289464312170656513e+01
6.433071699999826087e-01 -7.291574926135898238e+01
6.452970009999807743e-01 -7.295650414895830238e+01
6.472244029999796311e-01 -7.301420866173066315e+01
6.491420499999791538e-01 -7.301420866173066315e+01
6.510470949999795920e-01 -7.306677254304115365e+01
6.529731559999807367e-01 -7.306892249659061633e+01
6.549089759999793259e-01 -7.309591814530915599e+01
6.568019559999798140e-01 -7.315133472636745182e+01
6.587177969999817861e-01 -7.314916848197997012e+01
6.607583929999805150e-01 -7.336092994121499089e+01
6.627158919999804887e-01 -7.334854774397312838e+01
6.645779679999783696e-01 -7.344089853015884728e+01
6.665864309999767201e-01 -7.353254707534932777e+01
6.684190489999779494e-01 -7.354482658965311259e+01
6.703627349999790042e-01 -7.353258729956279183e+01
6.723129939999772375e-01 -7.360984409674243523e+01
6.742237579999805774e-01 -7.362607408943900111e+01
6.761714779999805636e-01 -7.362367500428982225e+01
6.780775189999803665e-01 -7.366393340034694859e+01
6.799811049999795465e-01 -7.368477987711806065e+01
6.819707499999787537e-01 -7.403074030981153442e+01
6.838219469999802236e-01 -7.403074030981153442e+01
6.856445189999789136e-01 -7.403081733138637333e+01
6.875063089999811083e-01 -7.420955456663293148e+01
6.894653789999818372e-01 -7.425580066036461346e+01
6.913585089999805255e-01 -7.428316506965147425e+01
6.932876599999802103e-01 -7.429765825656050993e+01
6.952576949999818012e-01 -7.435179327858533327e+01
6.971745789999816978e-01 -7.435580442311533034e+01
6.990616629999806264e-01 -7.438102062126371550e+01
7.009141549999813314e-01 -7.438102062126371550e+01
7.028767769999810788e-01 -7.436848796126591310e+01
7.047892629999821246e-01 -7.438207615316537158e+01
7.068060089999819162e-01 -7.436906768130523915e+01
7.087854989999837763e-01 -7.440023985318867972e+01
7.106584089999832266e-01 -7.439935806866948553e+01
7.127362199999844883e-01 -7.448465724375536468e+01
7.146473669999826583e-01 -7.450972125391565726e+01
7.165476009999820484e-01 -7.451541273951713151e+01
7.185356439999841527e-01 -7.455812234290138463e+01
7.205501529999831511e-01 -7.466323312902272846e+01
7.225116569999832095e-01 -7.470337393611561083e+01
7.244725659999837752e-01 -7.472430880157629929e+01
7.265178309999824613e-01 -7.473380032058207689e+01
7.284787849999809772e-01 -7.466027629675384958e+01
7.304163359999811256e-01 -7.477345020574981049e+01
7.323590749999815408e-01 -7.504806275398851767e+01
7.342713139999808014e-01 -7.506143047450837003e+01
7.361770209999787262e-01 -7.512117632974718617e+01
7.380597509999784478e-01 -7.512194150148984306e+01
7.398668359999782673e-01 -7.512194150148984306e+01
7.417954359999794356e-01 -7.512755242686539248e+01
7.437317929999789357e-01 -7.519455544204848252e+01
7.457112619999803904e-01 -7.517702156162228277e+01
7.475067059999815910e-01 -7.517702156162228277e+01
7.493779569999801105e-01 -7.521536775701278543e+01
7.513072459999801112e-01 -7.522157618346261643e+01
7.532059579999810239e-01 -7.517760273342115340e+01
7.551031919999795505e-01 -7.532834857961701402e+01
7.569857499999801398e-01 -7.532888063835929415e+01
7.588115409999804939e-01 -7.534356792367847788e+01
7.607727589999817575e-01 -7.539789355066585586e+01
7.626035729999798285e-01 -7.545216456766959823e+01
7.645345519999797723e-01 -7.550562510391094406e+01
7.663627429999797513e-01 -7.553134640504902109e+01
7.681687639999790207e-01 -7.553134640504902109e+01
7.700031029999783172e-01 -7.553454927242205486e+01
7.719318039999771841e-01 -7.551376431630667696e+01
7.738326919999747311e-01 -7.551361386532734343e+01
7.757991129999770585e-01 -7.555910865730822934e+01
7.778067999999782600e-01 -7.561272292468495948e+01
7.797572479999779205e-01 -7.573156575382580513e+01
7.815613799999776568e-01 -7.573156575382580513e+01
7.834999359999770263e-01 -7.572977355847169179e+01
7.854850379999778198e-01 -7.573954369925873209e+01
7.873081959999774782e-01 -7.574331697809623165e+01
7.891633099999788570e-01 -7.579640261016380975e+01
7.910502459999779745e-01 -7.585037994344926915e+01
7.929957119999775372e-01 -7.594244788466183138e+01
7.948298459999780796e-01 -7.594244788466183138e+01
7.966570619999764347e-01 -7.594244788466183138e+01
7.986176239999771553e-01 -7.599518493345742343e+01
8.005473759999777172e-01 -7.592562484943402978e+01
8.024295709999758053e-01 -7.592562484943402978e+01
8.043411749999758165e-01 -7.617977002221670091e+01
8.062834969999723711e-01 -7.619605774381531660e+01
8.081948439999706579e-01 -7.618989700513014895e+01
8.101477169999724559e-01 -7.617518126820860402e+01
8.120970009999717298e-01 -7.630114600176349882e+01
8.139534359999718305e-01 -7.630114600176349882e+01
8.158145419999711656e-01 -7.629933971391321279e+01
8.176237289999708224e-01 -7.629933971391321279e+01
8.195073209999717001e-01 -7.634818128780382551e+01
8.213789639999693470e-01 -7.637032178914522262e+01
8.233048869999692876e-01 -7.630535185078416305e+01
8.252078159999678419e-01 -7.658210618926744928e+01
8.271021989999702839e-01 -7.660550470673678092e+01
8.289412759999716940e-01 -7.654756505222016472e+01
8.310233089999701228e-01 -7.670891593960418220e+01
8.329852919999698457e-01 -7.674409167556981970e+01
8.348264449999733827e-01 -7.674409167556981970e+01
8.366446099999742536e-01 -7.674409167556981970e+01
8.384772719999737944e-01 -7.674409167556981970e+01
8.404075779999726770e-01 -7.675952309985291322e+01
8.422052989999730954e-01 -7.675952309985291322e+01
8.440848469999733261e-01 -7.675952309985291322e+01
8.458787699999725795e-01 -7.675952309985291322e+01
8.477303349999725235e-01 -7.679896264289575925e+01
8.495907009999723591e-01 -7.677081468049622970e+01
8.515960539999722911e-01 -7.698096916500796283e+01
8.534002619999738748e-01 -7.698096916500796283e+01
8.552383199999735730e-01 -7.698096916500796283e+01
8.571696859999708984e-01 -7.698876870983576737e+01
8.591023759999711906e-01 -7.703248513523470820e+01
8.609878449999683880e-01 -7.704056795634330967e+01
8.628299689999670008e-01 -7.704056795634330967e+01
8.646837919999676991e-01 -7.703885423262124732e+01
8.665530199999658123e-01 -7.703885423262124732e+01
8.684142959999654465e-01 -7.703793704374123763e+01
8.703131649999655828e-01 -7.705427150125976254e+01
8.721785199999652072e-01 -7.705427150125976254e+01
8.740777629999647580e-01 -7.710116258078863893e+01
8.759333429999629494e-01 -7.710116258078863893e+01
8.778014499999624576e-01 -7.712500247713437318e+01
8.797149599999629643e-01 -7.710573187973353981e+01
8.816432579999600172e-01 -7.708117552678046991e+01
8.835244879999577527e-01 -7.708861169127820290e+01
8.853727609999579862e-01 -7.708861169127820290e+01
8.872620619999578295e-01 -7.710081563064208865e+01
8.892077259999604522e-01 -7.712584056709073366e+01
8.912606499999609078e-01 -7.723136819877068149e+01
8.931725149999598656e-01 -7.723634286233186685e+01
8.951114079999600293e-01 -7.723634286233186685e+01
8.970485209999599086e-01 -7.728482361245229981e+01
8.989085499999589501e-01 -7.728641404254682357e+01
9.007853159999590353e-01 -7.731683211376957843e+01
9.026338159999602873e-01 -7.731683211376957843e+01
9.045218979999631870e-01 -7.733870537575852211e+01
9.063812769999639585e-01 -7.735206172042558137e+01
9.082367119999612548e-01 -7.773691662517957468e+01
9.101290789999603170e-01 -7.771140921136847624e+01
9.120164189999608872e-01 -7.771276032716835402e+01
9.139511109999594041e-01 -7.760999064875281306e+01
9.158433989999603675e-01 -7.772750387639565872e+01
9.177133259999590287e-01 -7.772750387639565872e+01
9.197345619999595101e-01 -7.781472119208085303e+01
9.216804729999608092e-01 -7.800907658169893466e+01
9.235446279999619534e-01 -7.802956362443228500e+01
9.255490309999618859e-01 -7.805470433741474778e+01
9.274154599999619997e-01 -7.805470433741474778e+01
9.293549509999619040e-01 -7.804606419776965254e+01
9.313278539999600980e-01 -7.802400809769810053e+01
9.333108849999609546e-01 -7.802558614609650078e+01
9.351458589999612769e-01 -7.802066000444040128e+01
9.370001699999619404e-01 -7.802318056711081340e+01
9.388686939999622005e-01 -7.804851962182301861e+01
9.407747379999626958e-01 -7.811426194585267524e+01
9.426406609999622432e-01 -7.810939206228886178e+01
9.444743119999623460e-01 -7.816524687761577184e+01
9.462995929999618028e-01 -7.815522406403708544e+01
9.482039949999627737e-01 -7.822020543471133180e+01
9.500955079999613417e-01 -7.832289834003593398e+01
9.520985999999624916e-01 -7.830518875274444213e+01
9.539988499999632054e-01 -7.830716943986141132e+01
9.559491029999649392e-01 -7.831361979871093126e+01
9.578866619999666376e-01 -7.832012258430681584e+01
9.598541469999672948e-01 -7.832176275111581276e+01
9.617665319999670892e-01 -7.837523595665220455e+01
9.636489539999657516e-01 -7.847370772664486083e+01
9.654929579999693701e-01 -7.847023394546128827e+01
9.672911319999717428e-01 -7.847023394546128827e+01
9.691855519999692525e-01 -7.849633788790431765e+01
9.710838919999722485e-01 -7.853733583651033712e+01
9.729738999999750781e-01 -7.865960677522519973e+01
9.748049429999752213e-01 -7.865960677522519973e+01
9.766646619999748147e-01 -7.864587628560525445e+01
9.784774919999770226e-01 -7.864587628560525445e+01
9.804988949999793313e-01 -7.865352747882326412e+01
9.825013469999785976e-01 -7.872672628616456336e+01
9.843968409999805935e-01 -7.872672628616456336e+01
9.862824409999810804e-01 -7.873293143397714289e+01
9.880895439999775043e-01 -7.873293143397714289e+01
9.900731359999777048e-01 -7.873904001877474457e+01
9.920297099999788593e-01 -7.872274269083966658e+01
9.940033459999759735e-01 -7.872439270943597478e+01
9.958791249999738859e-01 -7.872439270943597478e+01
9.978244019999711334e-01 -7.881499334042761973e+01
9.997394189999710967e-01 -7.881499334042761973e+01
1.001673473999970643e+00 -7.882530945419064494e+01
1.003603803999972843e+00 -7.883621215211449851e+01
1.005446595999972548e+00 -7.883641595498262689e+01
1.007409963999972735e+00 -7.890362972869115765e+01
1.009209495999972450e+00 -7.890362972869115765e+01
1.011044624999976715e+00 -7.895216039934591379e+01
1.012893284999977883e+00 -7.895216039934591379e+01
1.014777467999981919e+00 -7.888702757586366943e+01
1.016672639999978589e+00 -7.896095626335774398e+01
1.018551842999974699e+00 -7.896361258761565693e+01
1.020464466999975617e+00 -7.891905866185184948e+01
1.022396487999979175e+00 -7.922847593585876780e+01
1.024393998999979072e+00 -7.924839759510174986e+01
1.026332211999976263e+00 -7.934049914897205724e+01
1.028313824999979698e+00 -7.939701477856411316e+01
1.030206727999984029e+00 -7.939222462343371944e+01
1.032152646999982881e+00 -7.963487368969572344e+01
1.034031876999981225e+00 -7.969748265688072308e+01
1.035877583999980533e+00 -7.969748265688072308e+01
1.037716096999976134e+00 -7.970144606684114308e+01
1.039516644999976425e+00 -7.970144606684114308e+01
1.041395835999977759e+00 -7.970989057697096314e+01
1.043235231999979806e+00 -7.970989057697096314e+01
1.045111791999981055e+00 -7.970528078639983960e+01
1.046924999999979011e+00 -7.970528078639983960e+01
1.048787278999979922e+00 -7.973937114642752988e+01
1.050689290999976766e+00 -7.974652553823543144e+01
1.052479604999976726e+00 -7.974652553823543144e+01
1.054303237999975718e+00 -7.974652553823543144e+01
1.056127198999975203e+00 -7.974652553823543144e+01
1.058092946999972472e+00 -7.982143851783952471e+01
1.060017017999971944e+00 -7.981836185034961773e+01
1.062004878999966540e+00 -7.983957991948082622e+01
1.063984501999972299e+00 -7.987647618924052040e+01
1.065895426999973861e+00 -7.990415235113464121e+01
1.067698363999976419e+00 -7.990415235113464121e+01
1.069537963999977581e+00 -7.990415235113464121e+01
1.071404901999982950e+00 -7.990415235113464121e+01
1.073362203999980391e+00 -7.992439027437764310e+01
1.075233327999982169e+00 -7.993293841415508894e+01
1.077149674999983819e+00 -7.998907714775648969e+01
1.079151756999981782e+00 -8.003122346584123648e+01
1.081080880999981009e+00 -8.009899080997946896e+01
1.082981753999981311e+00 -8.012337213919076362e+01
1.084922735999978460e+00 -8.012154543074109370e+01
1.086811358999982158e+00 -8.012154543074109370e+01
1.088751726999978242e+00 -8.016462894594299371e+01
1.090642514999979884e+00 -8.016996984694769424e+01
1.092557500999979059e+00 -8.018684132424274935e+01
1.094479533999978660e+00 -8.022249610879029547e+01
1.096319522999982699e+00 -8.022249610879029547e+01
1.098306951999981518e+00 -8.022468192928025132e+01
1.100183916999981637e+00 -8.022468192928025132e+01
1.102113244999982644e+00 -8.024936067211805835e+01
1.103985797999987195e+00 -8.023796310182005698e+01
1.105911050999988543e+00 -8.026649649283420729e+01
1.107787803999987108e+00 -8.026649649283420729e+01
1.109647258999987951e+00 -8.026649649283420729e+01
1.111546987999991298e+00 -8.027797078332542924e+01
1.113515124999994388e+00 -8.022613392970428947e+01
1.115451154999993033e+00 -8.036894862300709974e+01
1.117274659999991204e+00 -8.036894862300709974e+01
1.119124706999991670e+00 -8.037221732954408537e+01
1.121048177999994788e+00 -8.045137062192203814e+01
1.123005315999997311e+00 -8.049755697845719737e+01
1.125067336000000306e+00 -8.049695645190907101e+01
1.126927933000000603e+00 -8.052399553001920651e+01
1.128779204000000203e+00 -8.052399553001920651e+01
1.130654315999996218e+00 -8.061206409369903270e+01
1.132518486999995577e+00 -8.065510743701776164e+01
1.134381917999994105e+00 -8.065521957487609939e+01
1.136258639999993658e+00 -8.065446218675909051e+01
1.138155704999992412e+00 -8.059233398644468593e+01
1.140080762999996278e+00 -8.069338563172559020e+01
1.142013563999998649e+00 -8.072831013014703672e+01
1.143897222000000102e+00 -8.072801975952394571e+01
1.145832250999997637e+00 -8.071063654844429891e+01
1.147694460999996391e+00 -8.071080791995569825e+01
1.149558267999992278e+00 -8.071307148548200416e+01
1.151545536999984076e+00 -8.072217651425681595e+01
1.153483871999985144e+00 -8.072865591482172931e+01
1.155614406999988741e+00 -8.083884892951950008e+01
1.157604333999983748e+00 -8.087671238839901378e+01
1.159585144999982109e+00 -8.094744916600966178e+01
1.161578768999977473e+00 -8.099659977873830030e+01
1.163410364999976299e+00 -8.099659977873830030e+01
1.165275012999973381e+00 -8.102391772441148987e+01
1.167218213999970278e+00 -8.101488934741894354e+01
1.169162961999971717e+00 -8.101831256258645908e+01
1.171072210999974050e+00 -8.117427139656136603e+01
1.173072304999976279e+00 -8.117427139656136603e+01
1.174989809999976931e+00 -8.124772709636971513e+01
1.176870597999977175e+00 -8.124772709636971513e+01
1.178820297999976230e+00 -8.125091124720694324e+01
1.180705868999975205e+00 -8.125091124720694324e+01
1.182654958999971750e+00 -8.125718734103489282e+01
1.184479953999970636e+00 -8.125718734103489282e+01
1.186377362999967655e+00 -8.125709113809088535e+01
1.188170950999963171e+00 -8.125709113809088535e+01
1.190100372999963962e+00 -8.125420522644560606e+01
1.191954133999966192e+00 -8.125420522644560606e+01
1.193776694999961752e+00 -8.125420522644560606e+01
1.195672154999963599e+00 -8.125317862927126100e+01
1.197568504999961814e+00 -8.124802927443262490e+01
1.199566686999965714e+00 -8.124955802193410648e+01
1.201432169999968824e+00 -8.129901299127351422e+01
1.203297068999968911e+00 -8.133962769401796322e+01
1.205351733999971753e+00 -8.135540828948963110e+01
1.207241318999978663e+00 -8.135540828948963110e+01
1.209108330999982162e+00 -8.135607482132178347e+01
1.210933763999987978e+00 -8.140054772754535861e+01
1.212828639999993907e+00 -8.140009306944286038e+01
1.214742030999999667e+00 -8.140449403565733633e+01
1.216567713000001216e+00 -8.140449403565733633e+01
1.218414579000003162e+00 -8.140449403565733633e+01
1.220389880000004812e+00 -8.140449403565733633e+01
1.222316889000007567e+00 -8.140449403565733633e+01
1.224285775000009568e+00 -8.140449403565733633e+01
1.226115162000005032e+00 -8.140449403565733633e+01
1.228042678000003551e+00 -8.140449403565733633e+01
1.230037076000004337e+00 -8.142633790501304247e+01
1.231905084000006756e+00 -8.143038796390689527e+01
1.233719663000006239e+00 -8.143038796390689527e+01
1.235544964000003798e+00 -8.143038796390689527e+01
1.237358019000005971e+00 -8.143038796390689527e+01
1.239294863000008906e+00 -8.141755058367311904e+01
1.241237154000006893e+00 -8.141755058367311904e+01
1.243202516000008639e+00 -8.145000679487924344e+01
1.245036381000010461e+00 -8.145000679487924344e+01
1.247005923000011673e+00 -8.144403555179350462e+01
1.248882181000010139e+00 -8.144403555179350462e+01
1.250742915000005784e+00 -8.144403555179350462e+01
1.252553056000003107e+00 -8.144403555179350462e+01
1.254414767000004094e+00 -8.144444329240906200e+01
1.256416851000007551e+00 -8.144320117414687843e+01
1.258210462000003194e+00 -8.144320117414687843e+01
1.260057015000002334e+00 -8.144320117414687843e+01
1.261950938000008460e+00 -8.144711315615339231e+01
1.263821210000007245e+00 -8.144476815915665213e+01
1.265613227000007779e+00 -8.144476815915665213e+01
1.267482857000012952e+00 -8.145010953918037444e+01
1.269307661000012910e+00 -8.145066926096917825e+01
1.271263574000015328e+00 -8.145198677926546793e+01
1.273068055000013299e+00 -8.145198677926546793e+01
1.275006476000010824e+00 -8.145314608592180150e+01
1.276831201000007798e+00 -8.145314608592180150e+01
1.278732099000012834e+00 -8.145322895718322798e+01
1.280605700000014391e+00 -8.143930724794427078e+01
1.282472370000017126e+00 -8.143759048100824316e+01
1.284401256000013536e+00 -8.147069943809135850e+01
1.286341733000015086e+00 -8.149495846154005108e+01
1.288266321000019143e+00 -8.149757376305120715e+01
1.290144917000020097e+00 -8.151432126329945049e+01
1.292002942000018084e+00 -8.147530447612724913e+01
1.294035834000015317e+00 -8.140470684472262519e+01
1.295980361000012682e+00 -8.140457623265233167e+01
1.297973105000014282e+00 -8.183582087565670804e+01
1.299904282000013733e+00 -8.181624876782439060e+01
1.301790843000010245e+00 -8.182794500812498484e+01
1.303660424000011364e+00 -8.190220839060259550e+01
1.305630948000009450e+00 -8.195824661006496115e+01
1.307556453000012109e+00 -8.200994926500983695e+01
1.309389989000007137e+00 -8.200304471361540948e+01
1.311255967000007683e+00 -8.201391804439109023e+01
1.313106835000005912e+00 -8.203080794848102641e+01
1.315034898000004393e+00 -8.218281053707076467e+01
1.316885629000010827e+00 -8.218705735977579252e+01
1.318712221000008622e+00 -8.218705735977579252e+01
1.320712450000006033e+00 -8.220376439170330229e+01
1.322709135000006864e+00 -8.217080761224337948e+01
1.324549562000005398e+00 -8.217080761224337948e+01
1.326439253000011309e+00 -8.219338428502702243e+01
1.328314222000010592e+00 -8.220170690285397086e+01
1.330220163000010114e+00 -8.220847135719880328e+01
1.332257311000009548e+00 -8.226769514785586068e+01
1.334120478000007548e+00 -8.227780758374225911e+01
1.336010367000010302e+00 -8.223118741617017236e+01
1.337932313000006257e+00 -8.228576533969723528e+01
1.339753360000005333e+00 -8.228576533969723528e+01
1.341623910000008468e+00 -8.228576533969723528e+01
1.343503054000006802e+00 -8.234762766088178410e+01
1.345458439000014383e+00 -8.249638207493509867e+01
1.347312616000012842e+00 -8.258870631105621385e+01
1.349111516000010003e+00 -8.258870631105621385e+01
1.350978645000006306e+00 -8.259802707865212312e+01
1.352850992000007135e+00 -8.259786639817272658e+01
1.354772388000003769e+00 -8.260860713284122880e+01
1.356693965999999474e+00 -8.268887153023315761e+01
1.358594406999997783e+00 -8.268887153023315761e+01
1.360483588999996218e+00 -8.268906572071023220e+01
1.362357094999997909e+00 -8.269253838653149558e+01
1.364215601999996696e+00 -8.279461035005542158e+01
1.366126774999995686e+00 -8.279627677927392426e+01
1.368069612999994522e+00 -8.279627713939424893e+01
1.370013459999991579e+00 -8.279627713939424893e+01
1.371936653999993094e+00 -8.279557593879570732e+01
1.373813126999994250e+00 -8.280297624708724413e+01
1.375744182999996124e+00 -8.284931834378987503e+01
1.377671812999991641e+00 -8.284837334999573955e+01
1.379553598999986530e+00 -8.284837334999573955e+01
1.381494283999983086e+00 -8.287811279884563476e+01
1.383423267999976947e+00 -8.291940502922321343e+01
1.385224347999975070e+00 -8.291940502922321343e+01
1.387080211999976331e+00 -8.292050311461856893e+01
1.388994416999974835e+00 -8.292058359391715783e+01
1.390820914999968405e+00 -8.292058359391715783e+01
1.392695287999965448e+00 -8.292131853649613049e+01
1.394557306999967050e+00 -8.291706191134650794e+01
1.396417245999969747e+00 -8.291706191134650794e+01
1.398288340999971791e+00 -8.292925089158551089e+01
1.400144518999970611e+00 -8.292925089158551089e+01
1.401966228999972142e+00 -8.292925089158551089e+01
1.404036316999971223e+00 -8.286649449218660379e+01
1.405959528999972452e+00 -8.286649449218660379e+01
1.407820823999973658e+00 -8.286649449218660379e+01
1.409708882999974211e+00 -8.286777164108629279e+01
1.411541804999972616e+00 -8.286777164108629279e+01
1.413438885999966477e+00 -8.289780187893606467e+01
1.415298709999964988e+00 -8.289958452283445922e+01
1.417177258999964717e+00 -8.289958452283445922e+01
1.419096994999970551e+00 -8.297470038206698462e+01
1.420958429999969130e+00 -8.298370526540128367e+01
1.422817245999968616e+00 -8.298718188575087140e+01
1.424714280999968441e+00 -8.298703219392695019e+01
1.426622939999965478e+00 -8.298737281224339313e+01
1.428457627999965229e+00 -8.298737281224339313e+01
1.430357238999966807e+00 -8.303817153152380115e+01
1.432324587999963317e+00 -8.303881191584753196e+01
1.434209528999965233e+00 -8.303881191584753196e+01
1.436323133999965140e+00 -8.303240141384058859e+01
1.438271572999962888e+00 -8.304886774486993772e+01
1.440195802999962194e+00 -8.304910667724311679e+01
1.442032385999960642e+00 -8.305056854192828553e+01
1.443842624999958968e+00 -8.305056854192828553e+01
1.445668349999956082e+00 -8.305056854192828553e+01
1.447589018999958288e+00 -8.305056946634509529e+01
1.449419581999956907e+00 -8.305056946634509529e+01
1.451282098999954417e+00 -8.305295289666699432e+01
1.453126297999953298e+00 -8.305295289666699432e+01
1.455040263999956895e+00 -8.305295289666699432e+01
1.456846729999960122e+00 -8.305295289666699432e+01
1.458760036999960708e+00 -8.305295289666699432e+01
1.460589897999963416e+00 -8.305295289666699432e+01
1.462613021999962459e+00 -8.305311257633789523e+01
1.464608948999962745e+00 -8.304573012142094512e+01
1.466405526999963183e+00 -8.304573012142094512e+01
1.468243708999965147e+00 -8.304598144773288482e+01
1.470077554999962732e+00 -8.304598144773288482e+01
1.471869334999962309e+00 -8.304598144773288482e+01
1.473749768999964349e+00 -8.331078506501297909e+01
1.475678376999963515e+00 -8.338940594444088106e+01
1.477517787999963250e+00 -8.338940594444088106e+01
1.479478310999962520e+00 -8.341464812079765068e+01
1.481300288999963133e+00 -8.341464812079765068e+01
1.483158034999963792e+00 -8.341464812079765068e+01
1.485016612999966679e+00 -8.341464812079765068e+01
1.486875905999965664e+00 -8.342285830458021678e+01
1.488774180999967722e+00 -8.342969704468841030e+01
1.490774813999967474e+00 -8.340076964113004010e+01
1.492698370999962609e+00 -8.333183452464925267e+01
1.494544052999967843e+00 -8.333183452464925267e+01
1.496450223999965079e+00 -8.327030259079818109e+01
1.498389037999965812e+00 -8.338669530734181023e+01
1.500286675999968455e+00 -8.338669530734181023e+01
1.502192545999962991e+00 -8.338729783598913059e+01
1.504187349999962731e+00 -8.330160642256106485e+01
1.506119648999959981e+00 -8.330160642256106485e+01
1.508040695999963265e+00 -8.336809959743767706e+01
1.509935324999961193e+00 -8.346935330686180521e+01
1.511799248999955214e+00 -8.347032041302259131e+01
1.513708096999957231e+00 -8.356023964058393005e+01
1.515625060999957530e+00 -8.358510710897110130e+01
1.517479745999958940e+00 -8.358664045840329493e+01
1.519397227999962130e+00 -8.359633969327931879e+01
1.521358978999962641e+00 -8.361616252280471429e+01
1.523214385999956288e+00 -8.362309838118579819e+01
1.525178247999955605e+00 -8.389815731181175806e+01
1.527135461999956423e+00 -8.389815731181175806e+01
1.529098626999956689e+00 -8.394234916430470150e+01
1.531046970999958123e+00 -8.402382379640587828e+01
1.533024076999953689e+00 -8.402382379640587828e+01
1.534944024999958412e+00 -8.402382379640587828e+01
1.536916036999957047e+00 -8.404533007779293996e+01
1.538820749999961546e+00 -8.404974832294003306e+01
1.540699608999958503e+00 -8.404974832294003306e+01
1.542608451999959218e+00 -8.404974832294003306e+01
1.544510039999964501e+00 -8.404974832294003306e+01
1.546409985999964487e+00 -8.406684602902338099e+01
1.548238966999964550e+00 -8.414794130204205658e+01
1.550117705999966677e+00 -8.415078710026381259e+01
1.551944640999966207e+00 -8.415078710026381259e+01
1.553760947999965669e+00 -8.415078710026381259e+01
1.555555825999965780e+00 -8.415078710026381259e+01
1.557432234999967857e+00 -8.407008164543340456e+01
1.559293077999967192e+00 -8.407344175126556252e+01
1.561141579999965945e+00 -8.411929438195015507e+01
1.562931727999966380e+00 -8.411929438195015507e+01
1.564809543999967634e+00 -8.412651765413434646e+01
1.566686625999971216e+00 -8.411447374535894994e+01
1.568581511999969980e+00 -8.411777400391160597e+01
1.570437360999971776e+00 -8.411760067124154716e+01
1.572383983999972035e+00 -8.473468161130334408e+01
1.574245498999970128e+00 -8.479140518947104965e+01
1.576122207999970382e+00 -8.479140518947104965e+01
1.578038654999969648e+00 -8.486237644248231504e+01
1.579944699999968893e+00 -8.486188773094602311e+01
1.581781538999968095e+00 -8.480782153327807293e+01
1.583649863999966545e+00 -8.485040328561069600e+01
1.585662755999961870e+00 -8.484747815418599259e+01
1.587661781999962773e+00 -8.484719920560634421e+01
1.589574505999967524e+00 -8.482772050469895930e+01
1.591479870999963797e+00 -8.483150523070121096e+01
1.593347410999962133e+00 -8.487317966020592053e+01
1.595196167999962444e+00 -8.488825121332604340e+01
1.596995951999965246e+00 -8.488825121332604340e+01
1.598906218999962103e+00 -8.489447498753455079e+01
1.600821372999962744e+00 -8.489447498753455079e+01
1.602703922999962227e+00 -8.489514893007205387e+01
1.604532578999964709e+00 -8.489514893007205387e+01
1.606432924999968481e+00 -8.540726445342848194e+01
1.608399463999967249e+00 -8.539414177750872170e+01
1.610279087999969772e+00 -8.539414177750872170e+01
1.612142122999972838e+00 -8.537379061829250304e+01
1.614011114999972296e+00 -8.523124239326065776e+01
1.615945190999972692e+00 -8.564740629632211721e+01
1.617838736999969829e+00 -8.569346345740780180e+01
1.619786752999968105e+00 -8.574910598768434511e+01
1.621691099999968078e+00 -8.574945079840013307e+01
1.623632763999970141e+00 -8.585047144100971650e+01
1.625472234999971288e+00 -8.584877497151275350e+01
1.627271730999974242e+00 -8.584877497151275350e+01
1.629167881999973755e+00 -8.583938193634402580e+01
1.631130146999974162e+00 -8.584702760952730216e+01
1.632979592999977303e+00 -8.584702760952730216e+01
1.634809360999978534e+00 -8.584702760952730216e+01
1.636740601999979727e+00 -8.584501352414005737e+01
1.638645576999981035e+00 -8.584501352414005737e+01
1.640495337999980929e+00 -8.589387570080575074e+01
1.642357863999980072e+00 -8.589171583705358159e+01
1.644236946999979576e+00 -8.589171583705358159e+01
1.646109551999981324e+00 -8.589484138052080198e+01
1.647973000999984006e+00 -8.589484161111712979e+01
1.649870921999980755e+00 -8.589586725379859899e+01
1.651736106999983189e+00 -8.589586725379859899e+01
1.653596268999980357e+00 -8.589634261893482403e+01
1.655514769999980818e+00 -8.590884584343670838e+01
1.657341376999979854e+00 -8.590884584343670838e+01
1.659237105999981754e+00 -8.595640122744424616e+01
1.661065849999979971e+00 -8.595640122744424616e+01
1.662925157999978421e+00 -8.596804926650121104e+01
1.664823842999979764e+00 -8.596853758134479051e+01
1.666740004999981206e+00 -8.596853758134479051e+01
1.668681499999980833e+00 -8.597191080653527706e+01
1.670536738999981896e+00 -8.597191080653527706e+01
1.672395799999978561e+00 -8.602857214598060409e+01
1.674255590999977006e+00 -8.602857214598060409e+01
1.676154064999979543e+00 -8.603105551914751459e+01
1.678056558999978076e+00 -8.617117749324755493e+01
1.679891083999976775e+00 -8.617117749324755493e+01
1.681772275999975808e+00 -8.617117749324755493e+01
1.683810675999979356e+00 -8.629083772168904432e+01
1.685690923999974888e+00 -8.629083772168904432e+01
1.687587860999977263e+00 -8.629083772168904432e+01
1.689501787999979410e+00 -8.629083772168904432e+01
1.691403775999984926e+00 -8.633942774218311911e+01
1.693230294999986452e+00 -8.633942774218311911e+01
1.695129811999986469e+00 -8.633951654627891514e+01
1.697001485999985793e+00 -8.633951654627891514e+01
1.698888093999980864e+00 -8.635161512256600247e+01
1.700750340999981791e+00 -8.629534295722427828e+01
1.702731083999983408e+00 -8.629611989324692445e+01
1.704612185999986540e+00 -8.629611989324692445e+01
1.706477749999986582e+00 -8.631996180254722617e+01
1.708310193999991622e+00 -8.631996180254722617e+01
1.710217451999985538e+00 -8.631660691514595385e+01
1.712274438999986881e+00 -8.636980300730596127e+01
1.714112596999989524e+00 -8.636980300730596127e+01
1.716088684999987901e+00 -8.672400269481910584e+01
1.718009775999989497e+00 -8.672400269481910584e+01
1.719941643999983061e+00 -8.670851953438034343e+01
1.721819649999984936e+00 -8.670294338156506342e+01
1.723832746999979459e+00 -8.667690832469391182e+01
1.725782794999981551e+00 -8.668369094804879182e+01
1.727730347999978822e+00 -8.667222822976236785e+01
1.729643619999979176e+00 -8.672855056826725217e+01
1.731508949999975844e+00 -8.674238390788693209e+01
1.733384354999974786e+00 -8.674238390788693209e+01
1.735346801999976041e+00 -8.674127009728761095e+01
1.737163165999974002e+00 -8.674127009728761095e+01
1.738957982999969953e+00 -8.674127009728761095e+01
1.740833944999963467e+00 -8.674127009728761095e+01
1.742781694999959274e+00 -8.674127009728761095e+01
1.744694136999965561e+00 -8.674127009728761095e+01
1.746556155999964499e+00 -8.674127009728761095e+01
1.748590348999964572e+00 -8.674127009728761095e+01
1.750566410999964351e+00 -8.680931384215267599e+01
1.752454397999962499e+00 -8.691204125167509176e+01
1.754329418999959866e+00 -8.692318043061092681e+01
1.756175695999956599e+00 -8.692318043061092681e+01
1.757982924999955454e+00 -8.692318043061092681e+01
1.759792647999956383e+00 -8.692318043061092681e+01
1.761669956999952991e+00 -8.692615797670055144e+01
1.763645450999953734e+00 -8.685248213425205677e+01
1.765559904999957741e+00 -8.686727122249337185e+01
1.767499190999949565e+00 -8.686727122249337185e+01
1.769415517999951337e+00 -8.679628676325199876e+01
1.771277543999950854e+00 -8.703797320469639942e+01
1.773131493999949182e+00 -8.708414667575375745e+01
1.774988802999946547e+00 -8.711375727745590325e+01
1.776928011999945323e+00 -8.708697511406491287e+01
1.778815707999945150e+00 -8.708697511406491287e+01
1.780695671999943830e+00 -8.737769133148306366e+01
1.782581280999943285e+00 -8.737769133148306366e+01
1.784533074999942404e+00 -8.739824069377375793e+01
1.786348190999944574e+00 -8.739824069377375793e+01
1.788173354999945897e+00 -8.739824069377375793e+01
1.790061808999948045e+00 -8.738850734993739877e+01
1.792013931999951293e+00 -8.739995311788719334e+01
1.793878017999949837e+00 -8.739995311788719334e+01
1.795719956999952682e+00 -8.740315609050854562e+01
1.797538502999948218e+00 -8.740315609050854562e+01
1.799556437999943359e+00 -8.739682564577235269e+01
1.801484779999946273e+00 -8.744365190096026197e+01
1.803371490999941873e+00 -8.745072255005013062e+01
1.805260871999943451e+00 -8.745072255005013062e+01
1.807095492999946540e+00 -8.745072255005013062e+01
1.808989480999944721e+00 -8.752193674260180956e+01
1.810834036999945607e+00 -8.752193674260180956e+01
1.812642948999952264e+00 -8.752193674260180956e+01
1.814517018999950881e+00 -8.752193674260180956e+01
1.816363489999951231e+00 -8.768340492987137225e+01
1.818229726999951001e+00 -8.765467591293852934e+01
1.820059530999946329e+00 -8.765467591293852934e+01
1.821899674999945429e+00 -8.766808473470274521e+01
1.823746828999944558e+00 -8.767007427014922882e+01
1.825585258999945726e+00 -8.767000700792397083e+01
1.827424249999947126e+00 -8.767000700792397083e+01
1.829228668999947960e+00 -8.767000700792397083e+01
1.831140654999941386e+00 -8.776740551071205232e+01
1.833035235999940671e+00 -8.782012737212845366e+01
1.834940580999943283e+00 -8.782615622102520092e+01
1.836836201999945128e+00 -8.782659752935614961e+01
1.838667590999941037e+00 -8.782659752935614961e+01
1.840570144999942759e+00 -8.781533971526954474e+01
1.842443192999947410e+00 -8.781533971526954474e+01
1.844342040999948029e+00 -8.784476766847816975e+01
1.846268506999945824e+00 -8.784282884100933586e+01
1.848181380999947887e+00 -8.784282884100933586e+01
1.850096552999950017e+00 -8.784472904742322896e+01
1.851930601999948411e+00 -8.790827672742489085e+01
1.853791467999950537e+00 -8.790827672742489085e+01
1.855713202999952127e+00 -8.790827672742489085e+01
1.857579971999956836e+00 -8.790827672742489085e+01
1.859531882999955865e+00 -8.803163304457397942e+01
1.861399037999955208e+00 -8.799904306054345682e+01
1.863258738999953312e+00 -8.800357329172115328e+01
1.865152531999951346e+00 -8.800306066526202642e+01
1.867089053999952508e+00 -8.803389971254922841e+01
1.868981900999949541e+00 -8.816588003149375652e+01
1.870999318999948979e+00 -8.818959845457291635e+01
1.872893379999952312e+00 -8.819459948968952290e+01
1.874800672999954454e+00 -8.844056148277175566e+01
1.876628671999952314e+00 -8.839895343011488649e+01
1.878492871999955849e+00 -8.839895343011488649e+01
1.880378966999956436e+00 -8.839763178255344656e+01
1.882207809999959292e+00 -8.842645680764215399e+01
1.884072591999958579e+00 -8.844666421087170249e+01
1.886027420999958348e+00 -8.867072124828962387e+01
1.887849376999958917e+00 -8.867072124828962387e+01
1.889679748999960385e+00 -8.867072124828962387e+01
1.891501244999961084e+00 -8.867072124828962387e+01
1.893390044999958999e+00 -8.867072124828962387e+01
1.895314448999962043e+00 -8.867578232469958266e+01
1.897291484999960698e+00 -8.865329420952532757e+01
1.899205498999961161e+00 -8.866248357496588994e+01
1.901140192999960288e+00 -8.867230946320137264e+01
1.903009303999962487e+00 -8.867230946320137264e+01
1.904942073999965846e+00 -8.867230946320137264e+01
1.906945423999962141e+00 -8.865224678284710080e+01
1.908787841999966428e+00 -8.865224678284710080e+01
1.910626776999967635e+00 -8.867643112290069496e+01
1.912546120999967680e+00 -8.884452540740349491e+01
1.914437555999964236e+00 -8.892375010736435570e+01
1.916352034999964093e+00 -8.892375010736435570e+01
1.918159875999967401e+00 -8.892375010736435570e+01
1.920001916999968028e+00 -8.892375010736435570e+01
1.921975797999965874e+00 -8.909857992853508790e+01
1.923860198999956861e+00 -8.910519410747969005e+01
1.925698001999960329e+00 -8.910519410747969005e+01
1.927580966999961287e+00 -8.910519410747969005e+01
1.929722597999964595e+00 -8.922738819777461572e+01
1.931606559999968109e+00 -8.922859842291811105e+01
1.933510799999965446e+00 -8.922859842291811105e+01
1.935440165999966045e+00 -8.923615327049880364e+01
1.937317121999968084e+00 -8.923615327049880364e+01
1.939264294999971217e+00 -8.923736241638808053e+01
1.941116664999976482e+00 -8.923736241638808053e+01
1.943024329999976541e+00 -8.928189458501097420e+01
1.944907788999978404e+00 -8.928189458501097420e+01
1.946819023999980747e+00 -8.929062251140771878e+01
1.948651961999981364e+00 -8.929062251140771878e+01
1.950549126999975957e+00 -8.929062251140771878e+01
1.952483305999978658e+00 -8.930795982126461752e+01
1.954389640999976141e+00 -8.923792452159605659e+01
1.956294853999976713e+00 -8.935473531717710216e+01
1.958221564999976128e+00 -8.937260839341648477e+01
1.960134665999979209e+00 -8.938896514740775956e+01
1.961955094999977778e+00 -8.938896514740775956e+01
1.963957180999975183e+00 -8.958498773309918306e+01
1.965856203999975182e+00 -8.968549178840989100e+01
1.967692879999975997e+00 -8.968549178840989100e+01
1.969490474999974428e+00 -8.968549178840989100e+01
1.971358929999974752e+00 -8.969093111013408759e+01
1.973192191999977307e+00 -8.969093111013408759e+01
1.975158734999978183e+00 -8.985334136849712650e+01
1.977092529999973980e+00 -8.993014337033721972e+01
1.978954606999976829e+00 -8.993014337033721972e+01
1.980819941999979239e+00 -9.004232452165697964e+01
1.982746991999974728e+00 -9.011863037698833523e+01
1.984580741999973252e+00 -9.011863037698833523e+01
1.986414874999973268e+00 -9.011863037698833523e+01
1.988306238999973719e+00 -9.011863037698833523e+01
1.990228932999973832e+00 -9.009286578451684591e+01
1.992129699999975134e+00 -9.010495536192547661e+01
1.994002285999979751e+00 -9.010495536192547661e+01
1.995928951999985212e+00 -9.010495536192547661e+01
1.997805315999985343e+00 -9.010495536192547661e+01
1.999772355999987372e+00 -9.012139378821575519e+01
2.001675591999992232e+00 -9.014807531954714648e+01
2.003660644999995188e+00 -9.019488889936457099e+01
2.005587808999994781e+00 -9.019488889936457099e+01
2.007553332999991280e+00 -9.019607181125391548e+01
2.009442296999989441e+00 -9.019607181125391548e+01
2.011394194999991836e+00 -9.019607181125391548e+01
2.013336265999986718e+00 -9.013372266170833313e+01
2.015276351999982563e+00 -9.002035150122090101e+01
2.017143383999983275e+00 -9.002035150122090101e+01
2.019134300999984699e+00 -9.033355174767552853e+01
2.020971563999981679e+00 -9.033355174767552853e+01
2.022902768999981671e+00 -9.046672274163022109e+01
2.024771532999977364e+00 -9.048065542917287019e+01
2.026760334999979651e+00 -9.049420617689807500e+01
2.028626352999979954e+00 -9.049420617689807500e+01
2.030565680999981470e+00 -9.049420617689807500e+01
2.032444948999982959e+00 -9.049420617689807500e+01
2.034543445999986044e+00 -9.039065646901778450e+01
2.036513527999986639e+00 -9.043064168659986990e+01
2.038427236999984959e+00 -9.043064168659986990e+01
2.040269894999985123e+00 -9.043064168659986990e+01
2.042122175999983025e+00 -9.043064168659986990e+01
2.044021251999987410e+00 -9.055531293724732222e+01
2.045948169999989741e+00 -9.072302990313872328e+01
2.047948591999980916e+00 -9.071929255612771215e+01
2.049855051999982525e+00 -9.074263120546024197e+01
2.051826339999979876e+00 -9.074672776840239408e+01
2.053667877999977076e+00 -9.074672776840239408e+01
2.055553013999973810e+00 -9.074672776840239408e+01
2.057395888999979494e+00 -9.074672776840239408e+01
2.059202180999975429e+00 -9.074672776840239408e+01
2.061097715999971047e+00 -9.075387141428693383e+01
2.062961636999970150e+00 -9.075387141428693383e+01
2.064807478999971746e+00 -9.075387141428693383e+01
2.066677346999966414e+00 -9.102758134042035465e+01
2.068616661999964190e+00 -9.100572148241674597e+01
2.070502339999960473e+00 -9.101210057943204390e+01
2.072343593999962597e+00 -9.101210057943204390e+01
2.074274639999959202e+00 -9.102768036627017523e+01
2.076177967999963681e+00 -9.106748305972010371e+01
2.078107204999962487e+00 -9.106748305972010371e+01
2.080093058999960665e+00 -9.106954808237217946e+01
2.082075675999961017e+00 -9.107476545908755838e+01
2.083978381999961105e+00 -9.107476545908755838e+01
2.085896711999963404e+00 -9.107476545908755838e+01
2.087827290999959562e+00 -9.105254543771204112e+01
2.089642878999961706e+00 -9.105254543771204112e+01
2.091515808999960147e+00 -9.105256809328108147e+01
2.093492324999956633e+00 -9.115342490331066472e+01
2.095376373999953135e+00 -9.115342490331066472e+01
2.097286312999952163e+00 -9.118385074671145674e+01
2.099123450999954787e+00 -9.118385074671145674e+01
2.101083785999958042e+00 -9.118408547927600694e+01
2.102970154999962649e+00 -9.131606146158817694e+01
2.104834069999961255e+00 -9.132328037663356213e+01
2.106744966999958724e+00 -9.130970384351984137e+01
2.108573672999958237e+00 -9.130970384351984137e+01
2.110447946999959523e+00 -9.130970384351984137e+01
2.112291853999960001e+00 -9.130970384351984137e+01
2.114379286999958918e+00 -9.134978278633722937e+01
2.116248787999963188e+00 -9.141690497472971799e+01
2.118125572999964401e+00 -9.141690497472971799e+01
2.119994608999967500e+00 -9.141718513996789852e+01
2.121857373999966878e+00 -9.141718513996789852e+01
2.123690105999970879e+00 -9.141718513996789852e+01
2.125586267999970413e+00 -9.139645907613397924e+01
2.127489779999969688e+00 -9.139671632527409884e+01
2.129507249999971652e+00 -9.140229009792064119e+01
2.131334481999973551e+00 -9.140229009792064119e+01
2.133179228999973365e+00 -9.140229009792064119e+01
2.135044175999973870e+00 -9.138543120275011233e+01
2.136990832999978718e+00 -9.136023826795407388e+01
2.138902408999976412e+00 -9.137510000046502512e+01
2.140833751999978940e+00 -9.134264712878240289e+01
2.142899427999979789e+00 -9.163742867891555477e+01
2.144872677999985822e+00 -9.163742867891555477e+01
2.146765634999983963e+00 -9.163742867891555477e+01
2.148655699999983515e+00 -9.163742867891555477e+01
2.150488970999979710e+00 -9.163742867891555477e+01
2.152366614999982719e+00 -9.163742867891555477e+01
2.154184846999985137e+00 -9.163742867891555477e+01
2.156027652999984223e+00 -9.163742867891555477e+01
2.157962342999985683e+00 -9.168122906286909313e+01
2.159807893999985406e+00 -9.168122906286909313e+01
2.161669509999982086e+00 -9.168122906286909313e+01
2.163511221999983913e+00 -9.168122906286909313e+01
2.165403574999980929e+00 -9.168122906286909313e+01
2.167268841999975049e+00 -9.167440626376132684e+01
2.169138072999978295e+00 -9.167438534422159080e+01
2.171033450999981351e+00 -9.167923543619403404e+01
2.172929374999986063e+00 -9.168454564210765056e+01
2.174920608999984406e+00 -9.168454564210765056e+01
2.177091183999984469e+00 -9.168454564210765056e+01
2.179106123999983158e+00 -9.168454564210765056e+01
2.181080614999980849e+00 -9.168454564210765056e+01
2.183020218999979445e+00 -9.168454564210765056e+01
2.184969204999980708e+00 -9.168069211344953828e+01
2.186929004999979664e+00 -9.168168438397844966e+01
2.188915227999983504e+00 -9.172407796766995602e+01
2.190907969999984051e+00 -9.174999620755642127e+01
2.192979225999980297e+00 -9.174999620755642127e+01
2.194977494999980738e+00 -9.174999620755642127e+01
2.197130779999981076e+00 -9.181238319367197676e+01
2.199208369999982704e+00 -9.181780751574117971e+01
2.201244537999981876e+00 -9.181780751574117971e+01
2.203248047999979864e+00 -9.181780751574117971e+01
2.205400309999976383e+00 -9.181780751574117971e+01
2.207377186999975205e+00 -9.181780751574117971e+01
2.209313418999976353e+00 -9.181786117982426276e+01
2.211251211999975208e+00 -9.181250660170178435e+01
2.213253866999977948e+00 -9.187120800300206724e+01
2.215243923999974829e+00 -9.187120800300206724e+01
2.217350968999971972e+00 -9.199041232426210968e+01
2.219379128999972028e+00 -9.183804215307921481e+01
2.221284123999970550e+00 -9.183804215307921481e+01
2.223235023999969417e+00 -9.184128710916716898e+01
2.225101813999966982e+00 -9.184128710916716898e+01
2.226996477999970470e+00 -9.184128710916716898e+01
2.228917663999969268e+00 -9.195639282129830860e+01
2.230824560999967954e+00 -9.195639282129830860e+01
2.232719334999966332e+00 -9.195639282129830860e+01
2.234664690999963010e+00 -9.195725956866149886e+01
2.236606759999963057e+00 -9.196198811120461869e+01
2.238611425999962545e+00 -9.196153406668310026e+01
2.240540386999962497e+00 -9.196158064532050957e+01
2.242523139999961668e+00 -9.197623768184757864e+01
2.244438600999964617e+00 -9.195607462391478748e+01
2.246398421999967088e+00 -9.182585516175271323e+01
2.248291180999967498e+00 -9.182585516175271323e+01
2.250224815999971373e+00 -9.183462138706633482e+01
2.252119373999969643e+00 -9.183462138706633482e+01
2.254014236999969167e+00 -9.183462138706633482e+01
2.255893554999969464e+00 -9.183462138706633482e+01
2.257850034999966393e+00 -9.183464033186133690e+01
2.259718553999965795e+00 -9.183464033186133690e+01
2.261604555999970234e+00 -9.189313028612245660e+01
2.263631788999971750e+00 -9.192882375033852327e+01
2.265565923999969034e+00 -9.197018506099284707e+01
2.267550917999968885e+00 -9.201295029029463990e+01
2.269413214999965955e+00 -9.204878780935571569e+01
2.271376115999966583e+00 -9.206495832239028232e+01
2.273369498999966876e+00 -9.208273494792267400e+01
2.275283458999965536e+00 -9.208273494792267400e+01
2.277218663999969639e+00 -9.208936449902545007e+01
2.279148583999970779e+00 -9.221374313578770909e+01
2.280993791999970544e+00 -9.219769883410064892e+01
2.282830947999968441e+00 -9.228400917889486266e+01
2.284664349999967481e+00 -9.228420834382009730e+01
2.286512485999967037e+00 -9.228420834382009730e+01
2.288327505999968370e+00 -9.228420834382009730e+01
2.290164835999968229e+00 -9.228420834382009730e+01
2.292041959999966405e+00 -9.228420834382009730e+01
2.293936303999966508e+00 -9.231736066840296928e+01
2.295784343999972332e+00 -9.231764002697131843e+01
2.297600857999974711e+00 -9.231764002697131843e+01
2.299430919999976286e+00 -9.231764002697131843e+01
2.301339933999976939e+00 -9.232333179178141336e+01
2.303208243999976812e+00 -9.232673685140598252e+01
2.305081520999980871e+00 -9.232673685140598252e+01
2.306984945999980940e+00 -9.233918541887845777e+01
2.308981538999982153e+00 -9.233918541887845777e+01
2.310970963999975591e+00 -9.233918541887845777e+01
2.312929397999972547e+00 -9.233918541887845777e+01
2.314894247999971899e+00 -9.234584040195345267e+01
2.316907375999974317e+00 -9.234584040195345267e+01
2.318829745999979597e+00 -9.235467207820946101e+01
2.320712685999973157e+00 -9.235467207820946101e+01
2.322626126999968843e+00 -9.236053143244362218e+01
2.324593345999965255e+00 -9.236053143244362218e+01
2.326473546999967557e+00 -9.236053143244362218e+01
2.328445132999970024e+00 -9.236053143244362218e+01
2.330354216999968475e+00 -9.236703554906823399e+01
2.332365089999966390e+00 -9.236703554906823399e+01
2.334242655999966498e+00 -9.236703554906823399e+01
2.336132268999965955e+00 -9.236703554906823399e+01
2.338038570999966925e+00 -9.236703554906823399e+01
2.339931979999969602e+00 -9.236703554906823399e+01
2.341969977999974528e+00 -9.236703554906823399e+01
2.343944743999971880e+00 -9.238914310475466607e+01
2.345858412999978437e+00 -9.238914310475466607e+01
2.347798070999977949e+00 -9.240006224029644954e+01
2.349704690999975920e+00 -9.242797413404373685e+01
2.351579779999975361e+00 -9.242797413404373685e+01
2.353491638999974267e+00 -9.242797413404373685e+01
2.355405705999977339e+00 -9.242797687229014514e+01
2.357349825999976556e+00 -9.242797687229014514e+01
2.359295222999976627e+00 -9.242797687229014514e+01
2.361249715999977017e+00 -9.242797687229014514e+01
2.363144428999973012e+00 -9.242797687229014514e+01
2.365011282999974096e+00 -9.226085316061826802e+01
2.366928962999975017e+00 -9.227407890196502649e+01
2.368952682999971859e+00 -9.299532157118250097e+01
2.370815362999970421e+00 -9.299532157118250097e+01
2.372793379999964980e+00 -9.299881983185734668e+01
2.374735670999967407e+00 -9.301124185324057692e+01
2.376650351999966215e+00 -9.301124185324057692e+01
2.378547780999964889e+00 -9.309352915674224960e+01
2.380532711999957751e+00 -9.313160289982270967e+01
2.382462529999960221e+00 -9.313160289982270967e+01
2.384438772999960765e+00 -9.312404306853723313e+01
2.386456405999961117e+00 -9.311856126823980162e+01
2.388446809999957399e+00 -9.311219794677339223e+01
2.390334610999958809e+00 -9.311219794677339223e+01
2.392252634999960659e+00 -9.311219794677339223e+01
2.394126152999958901e+00 -9.314330208841411718e+01
2.395964057999961039e+00 -9.314330208841411718e+01
2.397926124999956610e+00 -9.315571574246439468e+01
2.399757411999955625e+00 -9.315571574246439468e+01
2.401614299999957236e+00 -9.315571589511108641e+01
2.403561201999957486e+00 -9.315765178849316897e+01
2.405467892999954227e+00 -9.315765178849316897e+01
2.407323821999956426e+00 -9.315765178849316897e+01
2.409161314999957337e+00 -9.315765178849316897e+01
2.411020617999960702e+00 -9.337147678780152660e+01
2.412879344999961706e+00 -9.337147678780152660e+01
2.414829944999963285e+00 -9.337960316673914463e+01
2.416709367999965163e+00 -9.338856953713396081e+01
2.418567421999964662e+00 -9.341386388727678991e+01
2.420460361999963173e+00 -9.341386388727678991e+01
2.422288627999967137e+00 -9.341386388727678991e+01
2.424150197999965339e+00 -9.341386388727678991e+01
2.426056251999966218e+00 -9.341292761151828472e+01
2.427911554999961030e+00 -9.341292761151828472e+01
2.429808806999959270e+00 -9.356578615624464135e+01
2.431635221999957519e+00 -9.356578615624464135e+01
2.433452521999955653e+00 -9.356578615624464135e+01
2.435410440999949078e+00 -9.356414515367728768e+01
2.437237889999948504e+00 -9.356414515367728768e+01
2.439230803999945518e+00 -9.356575125889315814e+01
2.441147104999944251e+00 -9.356575125889315814e+01
2.443077041999945020e+00 -9.356948831072749329e+01
2.444924346999943321e+00 -9.363859927497063040e+01
2.446745584999944878e+00 -9.363859927497063040e+01
2.448629016999945396e+00 -9.363573959019916515e+01
2.450559777999945066e+00 -9.375183499621330441e+01
2.452418351999945845e+00 -9.375183499621330441e+01
2.454308435999948745e+00 -9.375183499621330441e+01
2.456353430999950849e+00 -9.385461123432067154e+01
2.458181074999953974e+00 -9.385461123432067154e+01
2.460064118999952587e+00 -9.385461123432067154e+01
2.461984285999955002e+00 -9.385461123432067154e+01
2.463884064999955381e+00 -9.385325478151867173e+01
2.465714749999962319e+00 -9.385325478151867173e+01
2.467574455999963501e+00 -9.385325478151867173e+01
2.469442264999963665e+00 -9.387441485079361314e+01
2.471305350999964734e+00 -9.387441485079361314e+01
2.473162619999961453e+00 -9.387441485079361314e+01
2.475018368999962082e+00 -9.398454927505100898e+01
2.476846618999960281e+00 -9.398454927505100898e+01
2.478713284999960909e+00 -9.398454927505100898e+01
2.480564629999966630e+00 -9.398454927505100898e+01
2.482551574999969812e+00 -9.399753729428736904e+01
2.484589247999967387e+00 -9.403700920209082881e+01
2.486649359999968834e+00 -9.403700920209082881e+01
2.488622720999969840e+00 -9.403700920209082881e+01
2.490550441999969333e+00 -9.403679502187499395e+01
2.492434798999970003e+00 -9.412155294904721359e+01
2.494358656999968726e+00 -9.412102495786206191e+01
2.496208086999970543e+00 -9.412102495786206191e+01
2.498093257999969286e+00 -9.415842674075963714e+01
2.499941152999969329e+00 -9.415842674075963714e+01
2.501881631999971933e+00 -9.418467440112139855e+01
2.503759462999973540e+00 -9.418840270761123179e+01
2.505659330999975065e+00 -9.410995775519540985e+01
2.507654709999971754e+00 -9.407494146302319393e+01
2.509616538999968949e+00 -9.407674862428945062e+01
2.511477311999971374e+00 -9.407674862428945062e+01
2.513411917999972101e+00 -9.408715298265605043e+01
2.515288284999969814e+00 -9.408715298265605043e+01
2.517089654999971504e+00 -9.408715298265605043e+01
2.518954484999972099e+00 -9.408793232190512867e+01
2.520769076999970881e+00 -9.408793232190512867e+01
2.522675243999973116e+00 -9.409871317486179976e+01
2.524567544999974711e+00 -9.412527446995149205e+01
2.526357344999965893e+00 -9.412527446995149205e+01
2.528198878999966315e+00 -9.421426166620435083e+01
2.530053787999969384e+00 -9.421426166620435083e+01
2.531919311999971445e+00 -9.421432104231303128e+01
2.533735930999973629e+00 -9.421432104231303128e+01
2.535548490999974813e+00 -9.421432104231303128e+01
2.537518532999974763e+00 -9.421707030459744203e+01
2.539384952999976353e+00 -9.421707030459744203e+01
2.541234559999978604e+00 -9.422708915849602818e+01
2.543084026999979930e+00 -9.424099492361408181e+01
2.544975973999983321e+00 -9.422417752510293099e+01
2.546842617999986569e+00 -9.423059328336813678e+01
2.548759421999987840e+00 -9.440073023890607828e+01
2.550633921999990061e+00 -9.443621155267101130e+01
2.552515959999990702e+00 -9.443621155267101130e+01
2.554356101999990525e+00 -9.443621155267101130e+01
2.556237888999989050e+00 -9.443621155267101130e+01
2.558100960999992513e+00 -9.444872155396140556e+01
2.560055661999996790e+00 -9.444872155396140556e+01
2.562010160999995900e+00 -9.444676990783617043e+01
2.563987756999994705e+00 -9.447364586484896165e+01
2.565941131999994074e+00 -9.448396781164433378e+01
2.567900049999991108e+00 -9.449028339195055537e+01
2.569758241999992254e+00 -9.449031798984357522e+01
2.571648200999988365e+00 -9.451859858283239646e+01
2.573554792999985796e+00 -9.455924382808632345e+01
2.575456933999985321e+00 -9.454709477150728958e+01
2.577285876999989345e+00 -9.454709477150728958e+01
2.579134817999989782e+00 -9.454709477150728958e+01
2.581062398999991903e+00 -9.461386536649384027e+01
2.582899465999988653e+00 -9.461386536649384027e+01
2.584764781999981498e+00 -9.462249793903231421e+01
2.586630303999984282e+00 -9.463303323255429689e+01
2.588547474999984832e+00 -9.463303323255429689e+01
2.590376867999982569e+00 -9.463303323255429689e+01
2.592203604999977262e+00 -9.463303323255429689e+01
2.594135223999980422e+00 -9.466336930436696662e+01
2.596163062999980564e+00 -9.457963455780821960e+01
2.598141534999983460e+00 -9.425751576269496468e+01
2.600020810999984722e+00 -9.425751576269496468e+01
2.601945204999986050e+00 -9.425771565007525510e+01
2.603807048999985607e+00 -9.425771565007525510e+01
2.605838583999991354e+00 -9.437621792000658161e+01
2.607646353999987010e+00 -9.437621792000658161e+01
2.609576254999987466e+00 -9.427213742986823775e+01
2.611476029999983073e+00 -9.433977055968850323e+01
2.613358970999980269e+00 -9.456133687104880892e+01
2.615207034999980085e+00 -9.457413896079350479e+01
2.617038714999984084e+00 -9.457413896079350479e+01
2.618917266999981397e+00 -9.457413896079350479e+01
2.620751906999985170e+00 -9.457413896079350479e+01
2.622618456999984193e+00 -9.457413896079350479e+01
2.624477585999981155e+00 -9.457413896079350479e+01
2.626340129999979123e+00 -9.457413896079350479e+01
2.628197926999978673e+00 -9.457413896079350479e+01
2.630094164999975614e+00 -9.457413896079350479e+01
2.632093336999974387e+00 -9.459553133283822035e+01
2.634030653999976490e+00 -9.490484147517167912e+01
2.635953385999979748e+00 -9.495551011209974490e+01
2.637870698999979613e+00 -9.502261897004716218e+01
2.639695410999982617e+00 -9.502261897004716218e+01
2.641512517999985210e+00 -9.502261897004716218e+01
2.643445281999988072e+00 -9.502235975465944762e+01
2.645322049999988767e+00 -9.498481932517964310e+01
2.647222269999991884e+00 -9.495638304585116884e+01
2.649057945999989894e+00 -9.495638304585116884e+01
2.650890469999988230e+00 -9.495638304585116884e+01
2.652755376999987202e+00 -9.496525892837584593e+01
2.654646829999987911e+00 -9.496525892837584593e+01
2.656510648999984792e+00 -9.499371713429198394e+01
2.658370299999982311e+00 -9.506432491588921607e+01
2.660252580999977301e+00 -9.531376365353622759e+01
2.662157166999976621e+00 -9.542628840974251148e+01
2.663988623999971050e+00 -9.542628840974251148e+01
2.665848056999972737e+00 -9.528943277885828422e+01
2.667726927999969799e+00 -9.535160508199778917e+01
2.669634914999967190e+00 -9.535163792307591279e+01
2.671566360999972023e+00 -9.535163792307591279e+01
2.673475340999972527e+00 -9.533780994826005895e+01
2.675360080999972912e+00 -9.533780994826005895e+01
2.677226773999975773e+00 -9.533780994826005895e+01
2.679107118999974002e+00 -9.523202621312977101e+01
2.680939107999972482e+00 -9.523202621312977101e+01
2.682983748999972828e+00 -9.523218730309162083e+01
2.684906984999966273e+00 -9.521013866853665775e+01
2.686768293999964197e+00 -9.521013866853665775e+01
2.688625573999962715e+00 -9.521013866853665775e+01
2.690509263999962375e+00 -9.521013866853665775e+01
2.692373771999962973e+00 -9.521013866853665775e+01
2.694231679999962825e+00 -9.521013866853665775e+01
2.696097014999964347e+00 -9.521013866853665775e+01
2.698241117999964356e+00 -9.532381218166216286e+01
2.700175426999965378e+00 -9.532381218166216286e+01
2.702115344999965973e+00 -9.532381218166216286e+01
2.704200157999965715e+00 -9.524046929382087967e+01
2.706205736999966138e+00 -9.524046929382087967e+01
2.708245760999963725e+00 -9.530736920823409264e+01
2.710152918999961802e+00 -9.530736920823409264e+01
2.712085381999965517e+00 -9.530736920823409264e+01
2.713967302999967135e+00 -9.530736920823409264e+01
2.715839505999965819e+00 -9.534312091588448368e+01
2.717722216999963525e+00 -9.534433614879793595e+01
2.719565094999965016e+00 -9.534433614879793595e+01
2.721517949999963992e+00 -9.537568577145313498e+01
2.723449205999963763e+00 -9.556343622286959771e+01
2.725326952999963748e+00 -9.556343622286959771e+01
2.727221081999960273e+00 -9.562677177332579959e+01
2.729124304999955175e+00 -9.562677177332579959e+01
2.731093091999956979e+00 -9.562466461299086973e+01
2.732966631999957929e+00 -9.562466461299086973e+01
2.734903060999958502e+00 -9.562176250823992518e+01
2.736907424999958760e+00 -9.562176250823992518e+01
2.738774123999959453e+00 -9.562176250823992518e+01
2.740619610999962763e+00 -9.562176250823992518e+01
2.742558982999962591e+00 -9.562494108695179307e+01
2.744495573999961469e+00 -9.560857810159673420e+01
2.746372897999961982e+00 -9.560857810159673420e+01
2.748275144999958730e+00 -9.566457111681684466e+01
2.750270436999958878e+00 -9.570082781274059869e+01
2.752235318999958213e+00 -9.588609384932277635e+01
2.754140151999961095e+00 -9.588609384932277635e+01
2.756042266999956691e+00 -9.588609384932277635e+01
2.757973623999958601e+00 -9.592168422451780430e+01
2.759846938999961363e+00 -9.592168422451780430e+01
2.761764179999959712e+00 -9.592168422451780430e+01
2.763652515999959203e+00 -9.597635242635058717e+01
2.765520681999958708e+00 -9.601646057220770558e+01
2.767320697999961165e+00 -9.601646057220770558e+01
2.769187608999958083e+00 -9.599445361526258580e+01
2.771065468999959425e+00 -9.599445361526258580e+01
2.772956374999958395e+00 -9.599445361526258580e+01
2.774826368999958159e+00 -9.602060498452033244e+01
2.776711205999961241e+00 -9.562322627722869584e+01
2.778539441999961834e+00 -9.562322627722869584e+01
2.780437823999960312e+00 -9.676763749642297796e+01
2.782408507999952985e+00 -9.725153521960675107e+01
2.784273445999950081e+00 -9.753441098702384693e+01
2.786205770999950371e+00 -9.753245407792894639e+01
2.788098951999952835e+00 -9.753245407792894639e+01
2.789956840999952892e+00 -9.753245407792894639e+01
2.791781585999955073e+00 -9.753245407792894639e+01
2.793693600999957116e+00 -9.753245407792894639e+01
2.795726261999960993e+00 -9.753245407792894639e+01
2.797647959999962186e+00 -9.765459639962909932e+01
2.799510790999963472e+00 -9.774765525433829794e+01
2.801393399999960732e+00 -9.774765525433829794e+01
2.803340282999958522e+00 -9.774767146493323366e+01
2.805235350999959021e+00 -9.774767146493323366e+01
2.807234653999957086e+00 -9.804232871830130591e+01
2.809179447999956114e+00 -9.804232871830130591e+01
2.811020231999956653e+00 -9.804232871830130591e+01
2.812866171999951259e+00 -9.804232871830130591e+01
2.814740364999953837e+00 -9.803318981097234541e+01
2.816623961999959125e+00 -9.803318981097234541e+01
2.818509464999956915e+00 -9.803866940889216153e+01
2.820426763999958286e+00 -9.814515578740875412e+01
2.822280953999956044e+00 -9.814516007193955716e+01
2.824158782999960149e+00 -9.814516007193955716e+01
2.826106883999962793e+00 -9.822871371252193740e+01
2.828089943999960720e+00 -9.829853679916078590e+01
2.829976387999961762e+00 -9.829853679916078590e+01
2.831877107999964505e+00 -9.830225632606213537e+01
2.833794796999965282e+00 -9.830226536309551477e+01
2.835684610999961830e+00 -9.830226536309551477e+01
2.837555055999963383e+00 -9.841432125415562382e+01
2.839452992999964120e+00 -9.848293862114091723e+01
2.841307658999961294e+00 -9.848262364835343874e+01
2.843186084999965058e+00 -9.848262364835343874e+01
2.845108107999967384e+00 -9.856698683526050786e+01
2.846950114999973191e+00 -9.856698683526050786e+01
2.848791501999975662e+00 -9.856703891693345554e+01
2.850676963999976277e+00 -9.864884510696623465e+01
2.852563593999974945e+00 -9.864884510696623465e+01
2.854393283999975939e+00 -9.864884510696623465e+01
2.856250312999978558e+00 -9.865069603250677233e+01
2.858074863999982451e+00 -9.865069603250677233e+01
2.859966174999981181e+00 -9.873294482049175258e+01
2.861813080999979331e+00 -9.873294482049175258e+01
2.863637371999980363e+00 -9.873294482049175258e+01
2.865513315999978605e+00 -9.865461232455513141e+01
2.867443794999980700e+00 -9.868071068888903596e+01
2.869496580999982616e+00 -9.875162012525564137e+01
2.871441480999983309e+00 -9.876029486840036498e+01
2.873360830999981186e+00 -9.876029486840036498e+01
2.875248340999987828e+00 -9.876029486840036498e+01
2.877210262999986501e+00 -9.872348373504152619e+01
2.879054225999993388e+00 -9.872348373504152619e+01
2.881038300999991808e+00 -9.878762710070066078e+01
2.883023901999991256e+00 -9.878762710070066078e+01
2.884948212999991934e+00 -9.877578092054389458e+01
2.886853663999990882e+00 -9.877625329075792138e+01
2.888734500999988075e+00 -9.877625329075792138e+01
2.890651281999988331e+00 -9.877625329075792138e+01
2.892557923999985459e+00 -9.884212864376172547e+01
2.894390733999983478e+00 -9.884212864376172547e+01
2.896221876999979461e+00 -9.884212864376172547e+01
2.898153014999975685e+00 -9.894581234822531712e+01
2.900046433999976525e+00 -9.894741467854197481e+01
2.901903772999976372e+00 -9.894741467854197481e+01
2.903746220999971595e+00 -9.894741467854197481e+01
2.905649583999970087e+00 -9.894707453878382353e+01
2.907476609999974482e+00 -9.894707453878382353e+01
2.909349088999972022e+00 -9.894707453878382353e+01
2.911327821999970755e+00 -9.894707453878382353e+01
2.913240433999974233e+00 -9.895013878250082939e+01
2.915142462999976924e+00 -9.895013878250082939e+01
2.917027140999973955e+00 -9.895013878250082939e+01
2.918920025999970580e+00 -9.895013878250082939e+01
2.920749472999970120e+00 -9.895013878250082939e+01
2.922595986999972251e+00 -9.895013878250082939e+01
2.924459589999972575e+00 -9.880402160289976621e+01
2.926455063999970907e+00 -9.856764340410271075e+01
2.928286207999973190e+00 -9.856764340410271075e+01
2.930277055999975122e+00 -9.856829988385648278e+01
2.932105545999973639e+00 -9.856829988385648278e+01
2.934133746999968206e+00 -9.861769540724546346e+01
2.935988519999969792e+00 -9.861769540724546346e+01
2.937935666999970774e+00 -9.885478804486750448e+01
2.939798555999975971e+00 -9.885478804486750448e+01
2.941715794999972378e+00 -9.885478804486750448e+01
2.943631030999968257e+00 -9.885478804486750448e+01
2.945648745999966511e+00 -9.882224428390972548e+01
2.947548013999965466e+00 -9.882224428390972548e+01
2.949563643999967955e+00 -9.890342174093824212e+01
2.951521105999967975e+00 -9.897026125335435154e+01
2.953471575999967680e+00 -9.897026125335435154e+01
2.955380692999973302e+00 -9.897091269035283290e+01
2.957275829999966188e+00 -9.897424582489992417e+01
2.959203211999967831e+00 -9.904993981395725200e+01
2.961046362999965265e+00 -9.904993981395725200e+01
2.962978159999969829e+00 -9.926430678473647617e+01
2.964846482999972554e+00 -9.926430678473647617e+01
2.966752704999972234e+00 -9.929977701668673262e+01
2.968652583999970229e+00 -9.929977701668673262e+01
2.970615286999971350e+00 -9.937294069983103384e+01
2.972507123999970080e+00 -9.937294069983103384e+01
2.974335915999970492e+00 -9.937294069983103384e+01
2.976263118999972423e+00 -9.934130062183297127e+01
2.978267040999972526e+00 -9.929274963107405938e+01
2.980187926999970482e+00 -9.929274963107405938e+01
2.982075880999966788e+00 -9.929274963107405938e+01
2.983978477999964962e+00 -9.929274963107405938e+01
2.985900158999962084e+00 -9.929274963107405938e+01
2.987777951999964099e+00 -9.922507899451987612e+01
2.989703883999967449e+00 -9.934617331870671819e+01
2.991570123999972797e+00 -9.934617331870671819e+01
2.993434016999973135e+00 -9.934617331870671819e+01
2.995320981999971988e+00 -9.960445646765830929e+01
2.997178040999971760e+00 -9.960445987731112893e+01
2.999043275999973002e+00 -9.966000299184591427e+01
3.000935654999971280e+00 -9.966000299184591427e+01
3.002760698999972444e+00 -9.966000299184591427e+01
3.004624131999967585e+00 -9.966896452423802089e+01
3.006447189999970515e+00 -9.966896452423802089e+01
3.008344539999967981e+00 -9.966896452423802089e+01
3.010206127999971226e+00 -9.966896452423802089e+01
3.012079228999972269e+00 -9.965629047790166339e+01
3.013946071999968002e+00 -9.967725428624618189e+01
3.015850765999966487e+00 -9.967930361456295429e+01
3.017750285999970306e+00 -9.970446358234987372e+01
3.019577023999967746e+00 -9.970446358234987372e+01
3.021429568999969728e+00 -9.970446358234987372e+01
3.023451416999965335e+00 -9.962292041370743334e+01
3.025437056999961793e+00 -9.962169417792782156e+01
3.027410778999964247e+00 -9.991410489788049176e+01
3.029305493999960408e+00 -9.991413326798623018e+01
3.031130747999964736e+00 -9.991413326798623018e+01
3.033030946999963451e+00 -9.991413326798623018e+01
3.034883893999964055e+00 -9.991413326798623018e+01
3.036790435999963567e+00 -9.991413326798623018e+01
3.038840452999965525e+00 -1.000266389802692260e+02
3.040751271999962757e+00 -1.000266389802692260e+02
3.042677522999964079e+00 -1.000301184391316980e+02
3.044591023999963841e+00 -1.000301184391316980e+02
3.046452832999963167e+00 -1.000542382661758722e+02
3.048298142999960714e+00 -1.000542382661758722e+02
3.050145298999962673e+00 -1.000542382661758722e+02
3.052045421999964869e+00 -1.000576459013149844e+02
3.053873254999964981e+00 -1.000576459013149844e+02
3.055708842999967256e+00 -1.000576459013149844e+02
3.057611885999965029e+00 -1.000426395978376348e+02
3.059598207999968178e+00 -1.000727164327004317e+02
3.061448000999969832e+00 -1.000727164327004317e+02
3.063310349999969429e+00 -1.000727164327004317e+02
3.065165814999968763e+00 -1.000727164327004317e+02
3.067085152999970088e+00 -1.000727164327004317e+02
3.069109324999976796e+00 -1.001146595348348853e+02
3.071079451999977561e+00 -1.002793365083711450e+02
3.072988773999978829e+00 -1.002793600809078782e+02
3.074897266999977230e+00 -1.002793600809078782e+02
3.076860851999974056e+00 -1.002794518572088407e+02
3.078745426999971446e+00 -1.002809515883009936e+02
3.080733705999973981e+00 -1.000881010601166565e+02
3.082713117999970276e+00 -1.000881010601166565e+02
3.084602052999964261e+00 -1.000881010601166565e+02
3.086451967999963575e+00 -1.000881010601166565e+02
3.088285012999962387e+00 -1.000881010601166565e+02
3.090187767999957646e+00 -1.004086250615297473e+02
3.092118215999956288e+00 -1.004086250615297473e+02
3.093915240999959071e+00 -1.004086250615297473e+02
3.095879645999958019e+00 -1.002059208632815768e+02
3.097721078999959854e+00 -1.002059208632815768e+02
3.099581393999961687e+00 -1.002059208632815768e+02
3.101421424999960319e+00 -1.002059208632815768e+02
3.103292625999962251e+00 -1.002059208632815768e+02
3.105127521999961449e+00 -1.002059208632815768e+02
3.107014154999961253e+00 -1.002059208632815768e+02
3.108876981999963984e+00 -1.002059208632815768e+02
3.110793205999962563e+00 -1.001710323373088585e+02
3.112623125999958607e+00 -1.001710323373088585e+02
3.114450391999961543e+00 -1.001710323373088585e+02
3.116311756999963212e+00 -1.001710323373088585e+02
3.118171352999959733e+00 -1.001710323373088585e+02
3.119996868999963535e+00 -1.001710323373088585e+02
3.121891460999959289e+00 -1.003955248749166032e+02
3.123772149999960224e+00 -1.003964649890874483e+02
3.125688500999960429e+00 -1.003964649890874483e+02
3.127594270999960901e+00 -1.003578031567921158e+02
3.129502687999964561e+00 -1.003573009784252008e+02
3.131364004999964035e+00 -1.003573009784252008e+02
3.133417936999968401e+00 -1.004737398903880603e+02
3.135286837999969212e+00 -1.004220820446508924e+02
3.137155897999969856e+00 -1.004220820446508924e+02
3.139166802999967754e+00 -1.004236032174831621e+02
3.141030535999970841e+00 -1.004236032174831621e+02
3.142859352999967992e+00 -1.004236032174831621e+02
3.144707545999966936e+00 -1.004236032174831621e+02
3.146601950999970310e+00 -1.004236032174831621e+02
3.148497634999969375e+00 -1.004236032174831621e+02
3.150395543999969572e+00 -1.004465412766542585e+02
3.152263383999968749e+00 -1.004465412766542585e+02
3.154246152999970132e+00 -1.004465412766542585e+02
3.156117361999970949e+00 -1.004465412766542585e+02
3.158049385999966763e+00 -1.004465412766542585e+02
3.159931859999967951e+00 -1.005132636986120929e+02
3.161831815999968764e+00 -1.005132636986120929e+02
3.163767148999968359e+00 -1.008274454299343290e+02
3.165744627999968142e+00 -1.008274454299343290e+02
3.167589874999967581e+00 -1.008274454299343290e+02
3.169488022999967125e+00 -1.009095630150510061e+02
3.171414916999968359e+00 -1.009105011833058541e+02
3.173359341999965277e+00 -1.009105011833058541e+02
3.175338585999964547e+00 -1.009105011833058541e+02
3.177354330999960563e+00 -1.010236535017429702e+02
3.179287757999960551e+00 -1.010236535017429702e+02
3.181124904999963032e+00 -1.010236535017429702e+02
3.182975006999966272e+00 -1.010236535017429702e+02
3.184857062999965738e+00 -1.010236535017429702e+02
3.186723857999966381e+00 -1.010236535017429702e+02
3.188571933999965413e+00 -1.010236535017429702e+02
3.190435517999971271e+00 -1.010236535017429702e+02
3.192328799999973210e+00 -1.010368571784084821e+02
3.194187528999973491e+00 -1.010368571784084821e+02
3.196049746999975572e+00 -1.010368571784084821e+02
3.197936804999974125e+00 -1.010368571784084821e+02
3.199776679999974061e+00 -1.010489807032824672e+02
3.201603386999974266e+00 -1.010489807032824672e+02
3.203422859999975447e+00 -1.010489807032824672e+02
3.205318363999973830e+00 -1.010489807032824672e+02
3.207224650999974447e+00 -1.011881621910762732e+02
3.209108362999975039e+00 -1.011906734764056779e+02
3.211048689999976613e+00 -1.012341625030305039e+02
3.213036309999979689e+00 -1.010610782141437483e+02
3.214927606999979037e+00 -1.014523182085547859e+02
3.216775274999978063e+00 -1.014523182085547859e+02
3.218655033999975768e+00 -1.014523182085547859e+02
3.220526093999977579e+00 -1.014523182085547859e+02
3.222365231999982260e+00 -1.014523182085547859e+02
3.224277761999981617e+00 -1.014523182085547859e+02
3.226185613999983826e+00 -1.014523182085547859e+02
3.228282303999982172e+00 -1.015320762373413430e+02
3.230207748999984307e+00 -1.015953697643454632e+02
3.232126554999985135e+00 -1.015953697643454632e+02
3.233998234999981403e+00 -1.015953697643454632e+02
3.235875994999976246e+00 -1.015953697643454632e+02
3.237719177999973663e+00 -1.015953697643454632e+02
3.239603494999971023e+00 -1.015957126140927187e+02
3.241438785999970040e+00 -1.015957126140927187e+02
3.243361217999968904e+00 -1.016224819198973393e+02
3.245192129999970643e+00 -1.016224819198973393e+02
3.247102073999970973e+00 -1.016225800744132641e+02
3.248932491999971806e+00 -1.016225800744132641e+02
3.250815056999973418e+00 -1.016225800744132641e+02
3.252702329999970221e+00 -1.016225800744132641e+02
3.254536316999968815e+00 -1.016225800744132641e+02
3.256406007999971930e+00 -1.016225800744132641e+02
3.258234364999970989e+00 -1.016225800744132641e+02
3.260084556999976346e+00 -1.016225800744132641e+02
3.262022369999975968e+00 -1.017106503494522940e+02
3.263987913999981227e+00 -1.019956126900646325e+02
3.265982769999978164e+00 -1.020564874145060372e+02
3.267845439999986557e+00 -1.020564874145060372e+02
3.269713573999984302e+00 -1.020564874145060372e+02
3.271613652999983746e+00 -1.020564874145060372e+02
3.273509953999987676e+00 -1.020557465538498008e+02
3.275378254999995686e+00 -1.020557465538498008e+02
3.277272816000001310e+00 -1.020557465538498008e+02
3.279264275000004059e+00 -1.021357309561718694e+02
3.281198582000001363e+00 -1.021353005290296778e+02
3.283095109999998318e+00 -1.021353005290296778e+02
3.284954490999998367e+00 -1.021353005290296778e+02
3.286855813000002957e+00 -1.021353005290296778e+02
3.288827294999996820e+00 -1.021311528376266153e+02
3.290720705999996998e+00 -1.021311722934015478e+02
3.292655636999997970e+00 -1.022772505528351701e+02
3.294551089999994797e+00 -1.022772505528351701e+02
3.296435588999998334e+00 -1.022772505528351701e+02
3.298495578000000261e+00 -1.024771334352201535e+02
3.300392798000002070e+00 -1.022993518723886268e+02
3.302288423000006912e+00 -1.022993518723886268e+02
3.304180008000002555e+00 -1.022993518723886268e+02
3.306036314000003973e+00 -1.022993518723886268e+02
3.307987404000006126e+00 -1.022995790036251265e+02
3.309937685000007068e+00 -1.022995790036251265e+02
3.311805842000008493e+00 -1.022995790036251265e+02
3.313702551000007990e+00 -1.022995790036251265e+02
3.315723518000004422e+00 -1.027957465039547600e+02
3.317675342000001582e+00 -1.029045333886832623e+02
3.319584128000000245e+00 -1.029045333886832623e+02
3.321451993999999797e+00 -1.029045333886832623e+02
3.323347172000000516e+00 -1.029045333886832623e+02
3.325201010000000235e+00 -1.029045333886832623e+02
3.327068315000001331e+00 -1.029045333886832623e+02
3.329066276000002933e+00 -1.029560489742611793e+02
3.331026201000004239e+00 -1.032397080725236833e+02
3.332919173000000068e+00 -1.032389757801302324e+02
3.334830166000001039e+00 -1.031095203510441820e+02
3.336698874000001869e+00 -1.031095203510441820e+02
3.338712025000003525e+00 -1.033641727033847957e+02
3.340574708000005000e+00 -1.033641727033847957e+02
3.342501056000004578e+00 -1.033641727033847957e+02
3.344377873000006662e+00 -1.033641727033847957e+02
3.346408061000006651e+00 -1.034591641206215371e+02
3.348298007000006127e+00 -1.034558158030504273e+02
3.350289514000007518e+00 -1.034706820743538600e+02
3.352145746000006366e+00 -1.034706820743538600e+02
3.354139519000010505e+00 -1.034706820743538600e+02
3.356044240000003231e+00 -1.034706820743538600e+02
3.358005678999999244e+00 -1.035556481473687427e+02
3.359866865000002090e+00 -1.035556481473687427e+02
3.361791633000001500e+00 -1.035556481473687427e+02
3.363767584999998395e+00 -1.035508644674389132e+02
3.365666273000004427e+00 -1.035508644674389132e+02
3.367612402000002891e+00 -1.036159681273215654e+02
3.369549147000007405e+00 -1.036373255994376166e+02
3.371423075000003156e+00 -1.036373255994376166e+02
3.373249549000001846e+00 -1.036373255994376166e+02
3.375145070000002523e+00 -1.036373255994376166e+02
3.377019526000001104e+00 -1.036373255994376166e+02
3.378933039000001859e+00 -1.036373255994376166e+02
3.380830180000004237e+00 -1.036476398683528259e+02
3.382726161000005671e+00 -1.036305574837618906e+02
3.384561335000006554e+00 -1.036305574837618906e+02
3.386435754000006515e+00 -1.039023491744540308e+02
3.388358802000003056e+00 -1.039023491744540308e+02
3.390359094000002127e+00 -1.039598621801124523e+02
3.392179438000003433e+00 -1.039598621801124523e+02
3.394118330000001738e+00 -1.040624114190660663e+02
3.395975206000003244e+00 -1.040624114190660663e+02
3.397838181000000457e+00 -1.040624114190660663e+02
3.399710259999998652e+00 -1.040727718241517863e+02
3.401581795999998992e+00 -1.041417520115906825e+02
3.403468353999995255e+00 -1.041417520115906825e+02
3.405433446999996061e+00 -1.040539718008524801e+02
3.407298808000002399e+00 -1.040539718008524801e+02
3.409229117000003750e+00 -1.040528588003704442e+02
3.411185684000001661e+00 -1.040528588003704442e+02
3.413063070000000199e+00 -1.040528588003704442e+02
3.414912380999997499e+00 -1.040528588003704442e+02
3.416771041000000952e+00 -1.040528588003704442e+02
3.418639083000001744e+00 -1.040528588003704442e+02
3.420575813000002352e+00 -1.041953434839348489e+02
3.422439572000003150e+00 -1.041953434839348489e+02
3.424366735000005324e+00 -1.042092342550542980e+02
3.426359687000005483e+00 -1.042092342550542980e+02
3.428325139000009347e+00 -1.041335226143698378e+02
3.430194595000008118e+00 -1.041335226143698378e+02
3.432065785000004698e+00 -1.041335226143698378e+02
3.434113035000005976e+00 -1.049345817263869947e+02
3.435964819000004500e+00 -1.049345817263869947e+02
3.437843797999998952e+00 -1.049345817263869947e+02
3.439698312999998731e+00 -1.049345817263869947e+02
3.441736396999999226e+00 -1.051327099149901585e+02
3.443726461000000238e+00 -1.051673353958287862e+02
3.445685526000000554e+00 -1.051673353958287862e+02
3.447641590000003919e+00 -1.051673353958287862e+02
3.449581979000004406e+00 -1.051784029456160283e+02
3.451493695999999556e+00 -1.052126900546615786e+02
3.453357653999995502e+00 -1.052126900546615786e+02
3.455225841999999492e+00 -1.052126900546615786e+02
3.457186493999999666e+00 -1.052126900546615786e+02
3.459110263000000796e+00 -1.052126900546615786e+02
3.461092825999996681e+00 -1.051781668377973915e+02
3.462970240999994953e+00 -1.051781668377973915e+02
3.464871720999998406e+00 -1.051277001431680560e+02
3.466700250999999344e+00 -1.051277001431680560e+02
3.468569887000000573e+00 -1.051279653244585859e+02
3.470434453000000641e+00 -1.051266950226404902e+02
3.472374052000000599e+00 -1.051272859982876042e+02
3.474419244000004792e+00 -1.052352565625638903e+02
3.476293462000003220e+00 -1.049823796807283571e+02
3.478206686999998798e+00 -1.049907983601117536e+02
3.480175166999995628e+00 -1.057191393833354027e+02
3.482077703999992391e+00 -1.057705557231440849e+02
3.483972797999997706e+00 -1.058009380796373620e+02
3.485871041999998976e+00 -1.058009380796373620e+02
3.487771197000001155e+00 -1.058542774227784236e+02
3.489737568999998540e+00 -1.058760508720858695e+02
3.491694478999998186e+00 -1.055975418775802837e+02
3.493643649999996104e+00 -1.055975418775802837e+02
3.495592009999996197e+00 -1.055975418775802837e+02
3.497546405999993890e+00 -1.056016443076865272e+02
3.499448775999996375e+00 -1.056016443076865272e+02
3.501439432000001073e+00 -1.055995970426312311e+02
3.503305989000001563e+00 -1.056244994813424256e+02
3.505255231000002691e+00 -1.057739004563755145e+02
3.507146809000001308e+00 -1.057420808264025993e+02
3.509077593999996747e+00 -1.056572263421406319e+02
3.511010535999994797e+00 -1.056582321520700134e+02
3.513048529999997616e+00 -1.056576543927483414e+02
3.514914756999994783e+00 -1.056576543927483414e+02
3.516897527999996331e+00 -1.059037319586827408e+02
3.518790542999997495e+00 -1.060119896158389849e+02
3.520697060999996797e+00 -1.060119896158389849e+02
3.522582183999992456e+00 -1.060119896158389849e+02
3.524481028999995491e+00 -1.060119896158389849e+02
3.526366649999989722e+00 -1.060119896158389849e+02
3.528447292999989937e+00 -1.061257958365531238e+02
3.530341081999989417e+00 -1.061257958365531238e+02
3.532259757999988370e+00 -1.061257958365531238e+02
3.534107511999987405e+00 -1.061257958365531238e+02
3.535965417999991534e+00 -1.061257958365531238e+02
3.537850091999995339e+00 -1.061257958365531238e+02
3.539762761999997398e+00 -1.061257958365531238e+02
3.541684301000001422e+00 -1.061257958365531238e+02
3.543629586000001108e+00 -1.061257958365531238e+02
3.545621004000004906e+00 -1.062714751173362231e+02
3.547448093000002967e+00 -1.062714751173362231e+02
3.549335393000002892e+00 -1.062714751173362231e+02
3.551264031000000987e+00 -1.063416583576191812e+02
3.553232363000000671e+00 -1.063385961083188391e+02
3.555172982999999842e+00 -1.063385961083188391e+02
3.557123979999996966e+00 -1.063385961083188391e+02
3.559075105999991440e+00 -1.063385961083188391e+02
3.561118546999989309e+00 -1.063354489485377599e+02
3.563010117999991788e+00 -1.063354489485377599e+02
3.564899757999995256e+00 -1.063354489485377599e+02
3.566849059999998683e+00 -1.063354489485377599e+02
3.568756348999998718e+00 -1.063354489485377599e+02
3.570617592000000062e+00 -1.063354489485377599e+02
3.572474783999998404e+00 -1.063354489485377599e+02
3.574307165999992986e+00 -1.063354489485377599e+02
3.576221085999991889e+00 -1.063354489485377599e+02
3.578061195999993505e+00 -1.063354489485377599e+02
3.579902201999993760e+00 -1.063354489485377599e+02
3.581798334999997113e+00 -1.068046994863586718e+02
3.583671610999996648e+00 -1.068046994863586718e+02
3.585545340999998221e+00 -1.068046994863586718e+02
3.587409305000000881e+00 -1.068046994863586718e+02
3.589317343000002491e+00 -1.068066290971216716e+02
3.591228152999998091e+00 -1.068066290971216716e+02
3.593237096999995384e+00 -1.068149606895990047e+02
3.595138671999995150e+00 -1.068149606895990047e+02
3.597099874999990288e+00 -1.068222738310143995e+02
3.599129807999994046e+00 -1.068189588506801329e+02
3.601077336999998213e+00 -1.068189588506801329e+02
3.603003553999997610e+00 -1.068189588506801329e+02
3.604912980000003042e+00 -1.068211385632828723e+02
3.606811061000000596e+00 -1.068211385632828723e+02
3.608820551000002208e+00 -1.068873492350116550e+02
3.610734792000001026e+00 -1.068873492350116550e+02
3.612716909000005305e+00 -1.068873492350116550e+02
3.614572217000005860e+00 -1.068873492350116550e+02
3.616407773000008152e+00 -1.068873492350116550e+02
3.618228691000005437e+00 -1.068873492350116550e+02
3.620135180000012110e+00 -1.068917966247486362e+02
3.622010894000009085e+00 -1.069351920289789462e+02
3.623830124000006148e+00 -1.069351920289789462e+02
3.625691744000002270e+00 -1.069351920289789462e+02
3.627565365000000153e+00 -1.069351920289789462e+02
3.629402308999993831e+00 -1.069351920289789462e+02
3.631232968999994259e+00 -1.069351920289789462e+02
3.633129151999993756e+00 -1.069355695099726802e+02
3.634987515999992258e+00 -1.069355695099726802e+02
3.636973241999990503e+00 -1.068137931847439290e+02
3.638766200999991707e+00 -1.068137931847439290e+02
3.640589870999991984e+00 -1.068137931847439290e+02
3.642478143999988927e+00 -1.068137931847439290e+02
3.644345419999987623e+00 -1.072368037425935938e+02
3.646173238999986577e+00 -1.072368037425935938e+02
3.648004213999981094e+00 -1.072368037425935938e+02
3.649902527999979274e+00 -1.072368037425935938e+02
3.651728506999978752e+00 -1.072368037425935938e+02
3.653547478999978448e+00 -1.072368037425935938e+02
3.655457052999980139e+00 -1.073032472618438504e+02
3.657333196999978941e+00 -1.073032472618438504e+02
3.659310347999982671e+00 -1.074012904166848870e+02
3.661283483999984600e+00 -1.072829316331535949e+02
3.663241888999984486e+00 -1.072829316331535949e+02
3.665202873999985567e+00 -1.072868957340706828e+02
3.667084082999987782e+00 -1.072868957340706828e+02
3.668914711999986533e+00 -1.072868957340706828e+02
3.670774638999990014e+00 -1.072868957340706828e+02
3.672658515999987383e+00 -1.073940697128746251e+02
3.674485972999987471e+00 -1.073940697128746251e+02
3.676337143999983237e+00 -1.073940697128746251e+02
3.678199061999985364e+00 -1.073940697128746251e+02
3.680033378999987281e+00 -1.073940697128746251e+02
3.681874726999988301e+00 -1.073940697128746251e+02
3.683728096999987489e+00 -1.074026746161647736e+02
3.685620546999986313e+00 -1.074026746161647736e+02
3.687514844999985275e+00 -1.073546771037771776e+02
3.689372382999988265e+00 -1.073546771037771776e+02
3.691291738999988414e+00 -1.073546771037771776e+02
3.693241653999986607e+00 -1.074160085233211390e+02
3.695156289999983468e+00 -1.074288118332360682e+02
3.697078731999984047e+00 -1.075325293421769146e+02
3.698954664999982267e+00 -1.075260101064447440e+02
3.700858533999980882e+00 -1.076144437365835245e+02
3.702701775999981404e+00 -1.076144437365835245e+02
3.704596656999974424e+00 -1.076146819902753435e+02
3.706452919999973172e+00 -1.076146819902753435e+02
3.708377860999978015e+00 -1.076146819902753435e+02
3.710361508999981961e+00 -1.073967353632896646e+02
3.712255244999984161e+00 -1.073967353632896646e+02
3.714176451999986472e+00 -1.073296425098537554e+02
3.716050321999984529e+00 -1.073296425098537554e+02
3.717919795999987453e+00 -1.073377625732678098e+02
3.719755038999986052e+00 -1.073377625732678098e+02
3.721617504999987336e+00 -1.073377625732678098e+02
3.723454869999988315e+00 -1.073377625732678098e+02
3.725380704999987191e+00 -1.073381757810383306e+02
3.727303041999987965e+00 -1.070176137902042797e+02
3.729258939999987366e+00 -1.070176137902042797e+02
3.731156043999987570e+00 -1.070176137902042797e+02
3.733036118999990105e+00 -1.070176137902042797e+02
3.734967751999993535e+00 -1.070176137902042797e+02
3.736885276999991401e+00 -1.070176137902042797e+02
3.738716009999990764e+00 -1.070176137902042797e+02
3.740663520999986336e+00 -1.070176137902042797e+02
3.742540408999983637e+00 -1.070176137902042797e+02
3.744440046999983895e+00 -1.070176137902042797e+02
3.746289830999983916e+00 -1.070176137902042797e+02
3.748170767999986719e+00 -1.070133221654673434e+02
3.750049722999991619e+00 -1.063079336916883051e+02
3.751959059999989687e+00 -1.062500438851826488e+02
3.753833059999992283e+00 -1.062249687534649070e+02
3.755694798999992923e+00 -1.062100794238949391e+02
3.757572725999991814e+00 -1.062100794238949391e+02
3.759507916999992982e+00 -1.067175838538467048e+02
3.761455091999992728e+00 -1.067175838538467048e+02
3.763345141999997256e+00 -1.067286106216972854e+02
3.765296883999997402e+00 -1.073758924724800323e+02
3.767225148999997497e+00 -1.073926102299388106e+02
3.769092032999997510e+00 -1.073926102299388106e+02
3.770944136999999419e+00 -1.072058995501737684e+02
3.772763032999999044e+00 -1.072058995501737684e+02
3.774691300999996724e+00 -1.074820897073444712e+02
3.776621620999992768e+00 -1.074820897073444712e+02
3.778590460999994516e+00 -1.074831903468858911e+02
3.780489997999997964e+00 -1.074831903468858911e+02
3.782329895999999803e+00 -1.074831903468858911e+02
3.784134549000000458e+00 -1.074831903468858911e+02
3.785933089000003360e+00 -1.074831903468858911e+02
3.787802343000005845e+00 -1.080722806339353070e+02
3.789602471999999000e+00 -1.080722806339353070e+02
3.791590946000000795e+00 -1.091504202447140415e+02
3.793550229000000495e+00 -1.091450628136495737e+02
3.795385244999998964e+00 -1.091450628136495737e+02
3.797220987999998965e+00 -1.091450628136495737e+02
3.799105839000004092e+00 -1.093829694158231121e+02
3.800955685000002138e+00 -1.093829694158231121e+02
3.802878006000001587e+00 -1.098832307036926323e+02
3.804767140999997910e+00 -1.098832307036926323e+02
3.806645314999996810e+00 -1.098832307036926323e+02
3.808502206999997863e+00 -1.098832307036926323e+02
3.810388051999999082e+00 -1.098832307036926323e+02
3.812227409000002343e+00 -1.098832292500235326e+02
3.814032019000002105e+00 -1.098832292500235326e+02
3.815832864000000324e+00 -1.098832292500235326e+02
3.817711977999997952e+00 -1.098832400458824168e+02
3.819579838999996202e+00 -1.098632396903298627e+02
3.821449525999994545e+00 -1.096180107645446071e+02
3.823390152999993408e+00 -1.097190944667030692e+02
3.825286069999997540e+00 -1.096822375906564986e+02
3.827156828999999316e+00 -1.097822167702757525e+02
3.829081999000000902e+00 -1.097822396086522332e+02
3.831097111999998805e+00 -1.097822396086522332e+02
3.833020956999998230e+00 -1.097822396086522332e+02
3.834952879999999009e+00 -1.097910694431489560e+02
3.836865066999998408e+00 -1.098874801340578955e+02
3.838871567999999623e+00 -1.098994639873579473e+02
3.840829891000006935e+00 -1.098994639873579473e+02
3.842789855000007915e+00 -1.098994639873579473e+02
3.844729573000010614e+00 -1.098994639873579473e+02
3.846749169000008184e+00 -1.101805498937733603e+02
3.848602396000009751e+00 -1.101805498937733603e+02
3.850455793000010285e+00 -1.101805498937733603e+02
3.852299233000012091e+00 -1.101805498937733603e+02
3.854186898000015571e+00 -1.101805498937733603e+02
3.856071503000014555e+00 -1.101805498937733603e+02
3.857931843000011352e+00 -1.101805498937733603e+02
3.859761954000008988e+00 -1.101805498937733603e+02
3.861688879000012786e+00 -1.101805498937733603e+02
3.863552924000014155e+00 -1.101805498937733603e+02
3.865432382000014488e+00 -1.100808754921232691e+02
3.867262456000012616e+00 -1.100808754921232691e+02
3.869141563000013218e+00 -1.100808754921232691e+02
3.870977771000009948e+00 -1.100808754921232691e+02
3.872932365000011590e+00 -1.101324794847842270e+02
3.874883014000012782e+00 -1.101323775827793838e+02
3.876799502000012776e+00 -1.101337710620035182e+02
3.878679151000005820e+00 -1.101337710620035182e+02
3.880607014000005517e+00 -1.101337710620035182e+02
3.882437957000007156e+00 -1.101337710620035182e+02
3.884349599000011199e+00 -1.101337710620035182e+02
3.886224129000011462e+00 -1.101337710620035182e+02
3.888102441000009346e+00 -1.101337710620035182e+02
3.889997975000009323e+00 -1.101337710620035182e+02
3.891859342000013822e+00 -1.106841640528394066e+02
3.893723722000016263e+00 -1.107096842285344138e+02
3.895628833000013724e+00 -1.107096842285344138e+02
3.897522822000010212e+00 -1.107976772979180851e+02
3.899361252000012268e+00 -1.109791566262824603e+02
3.901192771000012716e+00 -1.109791566262824603e+02
3.903093611000016505e+00 -1.109780065403066516e+02
3.904961496000014076e+00 -1.109780065403066516e+02
3.906859736000016792e+00 -1.109780065403066516e+02
3.908770172000014309e+00 -1.109780065403066516e+02
3.910642462000014863e+00 -1.109780065403066516e+02
3.912546452000014607e+00 -1.109780065403066516e+02
3.914496356000014554e+00 -1.110652506969718303e+02
3.916391671000015062e+00 -1.110863617667813514e+02
3.918259564000012407e+00 -1.108305402338927905e+02
3.920153114000010763e+00 -1.108305402338927905e+02
3.922065218000004183e+00 -1.109001643368479790e+02
3.923961255000005810e+00 -1.108628034368819897e+02
3.925914382000003311e+00 -1.102958529026278001e+02
3.927864183000000953e+00 -1.102958529026278001e+02
3.929772308000001768e+00 -1.125147936324140829e+02
3.931603467000000851e+00 -1.125147936324140829e+02
3.933447673999997729e+00 -1.125147936324140829e+02
3.935341239999997409e+00 -1.125147936324140829e+02
3.937204922999997248e+00 -1.125147936324140829e+02
3.939102598999997706e+00 -1.125173946446235789e+02
3.940945636999996449e+00 -1.125173946446235789e+02
3.942852207999993031e+00 -1.125150692744139036e+02
3.944692982999990161e+00 -1.125150692744139036e+02
3.946561382999984158e+00 -1.123282533252411639e+02
3.948445191999983894e+00 -1.123282533252411639e+02
3.950373943999980764e+00 -1.123061283839731743e+02
3.952319958999978677e+00 -1.123935424913796766e+02
3.954180291999977559e+00 -1.123935424913796766e+02
3.956117163999978370e+00 -1.123935424913796766e+02
3.958053579999977867e+00 -1.125425443023155339e+02
3.959959970999980872e+00 -1.125808412153115796e+02
3.961896387999975122e+00 -1.125808412153115796e+02
3.963822431999978857e+00 -1.125808412153115796e+02
3.965677159999974943e+00 -1.125808412153115796e+02
3.967607047999973435e+00 -1.125808412153115796e+02
3.969467608999971642e+00 -1.125808412153115796e+02
3.971404563999972215e+00 -1.125808412153115796e+02
3.973317935999970185e+00 -1.125808412153115796e+02
3.975298677999967278e+00 -1.125808412153115796e+02
3.977192544999972323e+00 -1.125808412153115796e+02
3.979182377999974651e+00 -1.125785722327236442e+02
3.981148955999977535e+00 -1.128272052651047375e+02
3.983005391999979050e+00 -1.128272052651047375e+02
3.984836685999974204e+00 -1.128272052651047375e+02
3.986762229999972096e+00 -1.128272522693100370e+02
3.988706293999972008e+00 -1.128272522693100370e+02
3.990681035999969151e+00 -1.128303184279961755e+02
3.992572058999963591e+00 -1.132119479046279906e+02
3.994451274999965218e+00 -1.132119479046279906e+02
3.996346822999968129e+00 -1.132199275645885450e+02
3.998228674999969368e+00 -1.132267047628796774e+02
4.000194248999969560e+00 -1.131545668719087985e+02
4.002110247999972614e+00 -1.131545668719087985e+02
4.004009536999973307e+00 -1.128635310176436377e+02
4.005915994999968532e+00 -1.128635310176436377e+02
4.007823375999964632e+00 -1.128635310176436377e+02
4.009698502999961001e+00 -1.128635310176436377e+02
4.011592049999960885e+00 -1.128751775072068710e+02
4.013519365999962396e+00 -1.128751775072068710e+02
4.015446938999962967e+00 -1.128751775072068710e+02
4.017314740999963441e+00 -1.128751775072068710e+02
4.019188299999960634e+00 -1.128751775072068710e+02
4.021066124999960856e+00 -1.128751775072068710e+02
4.022919447999956155e+00 -1.128751775072068710e+02
4.024799505999959059e+00 -1.129076489378855683e+02
4.026623348999957663e+00 -1.129076489378855683e+02
4.028478262999960258e+00 -1.129076489378855683e+02
4.030407793999962074e+00 -1.129087519894390681e+02
4.032369556999960913e+00 -1.129087519894390681e+02
4.034237929999959782e+00 -1.129087519894390681e+02
4.036134289999954383e+00 -1.129551066656385103e+02
4.038138516999958405e+00 -1.133816412430770981e+02
4.040030230999960281e+00 -1.133816412430770981e+02
4.041890173999957092e+00 -1.137043741429766186e+02
4.043734116999956107e+00 -1.137043741429766186e+02
4.045585010999957376e+00 -1.137043741429766186e+02
4.047513492999960327e+00 -1.137053505724583715e+02
4.049447635999960937e+00 -1.137053505724583715e+02
4.051462645999959200e+00 -1.136393370168214290e+02
4.053411231999958453e+00 -1.136711876918336941e+02
4.055292313999965259e+00 -1.136711876918336941e+02
4.057123909999963196e+00 -1.136711876918336941e+02
4.058990392999967334e+00 -1.137034090769774366e+02
4.060896577999965729e+00 -1.137100233105228284e+02
4.062756948999969531e+00 -1.137100233105228284e+02
4.064596038999970240e+00 -1.137100233105228284e+02
4.066500007999972688e+00 -1.137100233105228284e+02
4.068455787999972095e+00 -1.137339503458461820e+02
4.070377681999970854e+00 -1.137361864723740013e+02
4.072210368999969354e+00 -1.137361864723740013e+02
4.074120060999972814e+00 -1.138035599377551534e+02
4.075957176999974507e+00 -1.138035599377551534e+02
4.077778857999975415e+00 -1.138035599377551534e+02
4.079643014999973616e+00 -1.138035599377551534e+02
4.081510249999973361e+00 -1.138035599377551534e+02
4.083443102999973817e+00 -1.136439511633723782e+02
4.085307345999974693e+00 -1.136439511633723782e+02
4.087197868999972172e+00 -1.136439511633723782e+02
4.089091430999971521e+00 -1.136439511633723782e+02
4.090960178999968555e+00 -1.136439511633723782e+02
4.092824628999970571e+00 -1.136439511633723782e+02
4.094812567999972508e+00 -1.141310625317486682e+02
4.096739547999971975e+00 -1.141310625317486682e+02
4.098604529999970936e+00 -1.141310625317486682e+02
4.100470884999973364e+00 -1.141310625317486682e+02
4.102448881999973374e+00 -1.141476349350992194e+02
4.104412868999970598e+00 -1.141476349350992194e+02
4.106423110999976700e+00 -1.141427919404445390e+02
4.108260350999976218e+00 -1.141427919404445390e+02
4.110088535999977921e+00 -1.141427919404445390e+02
4.112042024999979617e+00 -1.141777196511864645e+02
4.113883145999979618e+00 -1.141777196511864645e+02
4.115736556999983975e+00 -1.141777196511864645e+02
4.117620370999979684e+00 -1.141777196511864645e+02
4.119627947999983775e+00 -1.141777196511864645e+02
4.121560936999984825e+00 -1.141777196511864645e+02
4.123477312999983546e+00 -1.141777196511864645e+02
4.125350948999988887e+00 -1.141777196511864645e+02
4.127201940999990271e+00 -1.141777196511864645e+02
4.129043992999990031e+00 -1.141777196511864645e+02
4.130936761999991269e+00 -1.141437726780135762e+02
4.132822648999994186e+00 -1.141437726780135762e+02
4.134702570999993831e+00 -1.141476801027480121e+02
4.136632731999992707e+00 -1.141476801027480121e+02
4.138605977999996632e+00 -1.141476801027480121e+02
4.140487586999994640e+00 -1.141476801027480121e+02
4.142359256999992745e+00 -1.138568855822464627e+02
4.144186673999995740e+00 -1.138568855822464627e+02
4.146018123999994920e+00 -1.138568855822464627e+02
4.147992302999992553e+00 -1.142321646583488928e+02
4.149846263999994456e+00 -1.142321646583488928e+02
4.151782922999990078e+00 -1.142321646583488928e+02
4.153678091999988276e+00 -1.142330890285244180e+02
4.155648383999987594e+00 -1.144044408481047270e+02
4.157576833999991450e+00 -1.144045005008565852e+02
4.159411047999991951e+00 -1.144045005008565852e+02
4.161244729999991954e+00 -1.144045005008565852e+02
4.163138202999991044e+00 -1.144045005008565852e+02
4.165050346999993103e+00 -1.142080527028796411e+02
4.166927487999992685e+00 -1.142080527028796411e+02
4.168804658999985868e+00 -1.142080527028796411e+02
4.170792377999986478e+00 -1.142080527028796411e+02
4.172672722999986483e+00 -1.142080527028796411e+02
4.174494320999982300e+00 -1.142080527028796411e+02
4.176354079999982538e+00 -1.142080527028796411e+02
4.178261754999985200e+00 -1.145340745867474368e+02
4.180115149999989121e+00 -1.145340745867474368e+02
4.181991404999990891e+00 -1.145340745867474368e+02
4.183881149999990612e+00 -1.145340745867474368e+02
4.185854365999986726e+00 -1.145340745867474368e+02
4.187697289999985806e+00 -1.145340745867474368e+02
4.189555890999986154e+00 -1.145340745867474368e+02
4.191414575999981906e+00 -1.145340745867474368e+02
4.193304141999983692e+00 -1.145340745867474368e+02
4.195159632999983401e+00 -1.145340745867474368e+02
4.197071398999986158e+00 -1.150361494480823268e+02
4.198967720999988273e+00 -1.150361494480823268e+02
4.200917712999991949e+00 -1.150361494480823268e+02
4.202846778999992594e+00 -1.150361494480823268e+02
4.204762904999991946e+00 -1.150361494480823268e+02
4.206635364999995019e+00 -1.150361494480823268e+02
4.208472728999995915e+00 -1.150361494480823268e+02
4.210364414999994587e+00 -1.150549855014073586e+02
4.212304334999993571e+00 -1.150645434209679649e+02
4.214201282999994191e+00 -1.150645434209679649e+02
4.216104843999994856e+00 -1.152548051426297206e+02
4.217984652999994033e+00 -1.152548051426297206e+02
4.219968795999995415e+00 -1.152391113347785421e+02
4.221963409999996308e+00 -1.152880632263594975e+02
4.223871017999994315e+00 -1.152880632263594975e+02
4.225824804999996687e+00 -1.153084709606708458e+02
4.227692149999995763e+00 -1.153084709606708458e+02
4.229607332999990810e+00 -1.153084709606708458e+02
4.231433419999988566e+00 -1.153084709606708458e+02
4.233321223999984007e+00 -1.153190102861509274e+02
4.235215788999980191e+00 -1.153190102861509274e+02
4.237082924999980627e+00 -1.153838753417019660e+02
4.238921595999983083e+00 -1.153838753417019660e+02
4.240750455999980240e+00 -1.153838753417019660e+02
4.242647188999978169e+00 -1.153772419122233828e+02
4.244614443999980224e+00 -1.153985555815104362e+02
4.246507786999982770e+00 -1.153997124930403686e+02
4.248447389999984836e+00 -1.155200489792070329e+02
4.250356117999977812e+00 -1.155200489792070329e+02
4.252306021999979535e+00 -1.155200489792070329e+02
4.254268019999980943e+00 -1.155321688751039630e+02
4.256191391999978535e+00 -1.155321688751039630e+02
4.258145690999974420e+00 -1.155321688751039630e+02
4.260012444999977888e+00 -1.155978174731521477e+02
4.261849388999975119e+00 -1.155978174731521477e+02
4.263712367999976216e+00 -1.155978174731521477e+02
4.265702182999980607e+00 -1.155875459457395777e+02
4.267606077999983150e+00 -1.155877683447572934e+02
4.269544515999983858e+00 -1.152707113402326229e+02
4.271485048999986489e+00 -1.152712279201357291e+02
4.273460810999983650e+00 -1.152712279201357291e+02
4.275320880999990081e+00 -1.152949481207139257e+02
4.277204346999984530e+00 -1.152949481207139257e+02
4.279114811999980006e+00 -1.148057229385905629e+02
4.281088881999977502e+00 -1.148722274249263364e+02
4.282920277999978431e+00 -1.148722274249263364e+02
4.284812850999976774e+00 -1.143604163487610208e+02
4.286675002999977835e+00 -1.143639124811016075e+02
4.288584092999977671e+00 -1.143579341258642330e+02
4.290415818999977482e+00 -1.143579341258642330e+02
4.292293166999976428e+00 -1.143579341258642330e+02
4.294161893999977053e+00 -1.143579341258642330e+02
4.295993066999975518e+00 -1.143579341258642330e+02
4.297989543999970685e+00 -1.143986975272125903e+02
4.299825500999967964e+00 -1.143986975272125903e+02
4.301721011999972255e+00 -1.143986975272125903e+02
4.303615809999969954e+00 -1.144139606503929087e+02
4.305552644999966816e+00 -1.144145262793971085e+02
4.307376247999968655e+00 -1.144145262793971085e+02
4.309283156999966558e+00 -1.144132352628292750e+02
4.311190495999968064e+00 -1.149884300099618741e+02
4.313075948999967935e+00 -1.149884300099618741e+02
4.314932638999965597e+00 -1.149884300099618741e+02
4.316884219999965744e+00 -1.150230362500994374e+02
4.318767186999963315e+00 -1.150230362500994374e+02
4.320700709999965028e+00 -1.163890630699459052e+02
4.322558636999964676e+00 -1.163890630699459052e+02
4.324488775999963508e+00 -1.164004206817167528e+02
4.326349083999962097e+00 -1.164004206817167528e+02
4.328297486999963084e+00 -1.163614791834724684e+02
4.330210266999964475e+00 -1.163614791834724684e+02
4.332134302999961051e+00 -1.163614791834724684e+02
4.334029949999961495e+00 -1.163859985800273478e+02
4.335896144999963120e+00 -1.162125171917141273e+02
4.337753317999963443e+00 -1.167243128859864214e+02
4.339649517999960793e+00 -1.167240475949714948e+02
4.341490556999954009e+00 -1.167240475949714948e+02
4.343352002999957939e+00 -1.167240475949714948e+02
4.345273997999951732e+00 -1.167208294992053368e+02
4.347157614999947128e+00 -1.167208294992053368e+02
4.349123187999952123e+00 -1.166193701643449856e+02
4.351008661999951066e+00 -1.166193701643449856e+02
4.352942289999949033e+00 -1.166238356550917956e+02
4.354847485999949086e+00 -1.166788728246823013e+02
4.356753076999949847e+00 -1.166788728246823013e+02
4.358681863999949613e+00 -1.166788728246823013e+02
4.360641686999950473e+00 -1.166791632092901096e+02
4.362505257999950814e+00 -1.166791632092901096e+02
4.364394434999946171e+00 -1.166791632092901096e+02
4.366320785999945997e+00 -1.167238926762875337e+02
4.368239519999944420e+00 -1.167238926762875337e+02
4.370102486999942748e+00 -1.167238926762875337e+02
4.371963457999940239e+00 -1.167238926762875337e+02
4.373821991999940373e+00 -1.167238926762875337e+02
4.375714868999941665e+00 -1.167238926762875337e+02
4.377636293999945138e+00 -1.167306859358997286e+02
4.379526955999943461e+00 -1.167081381242172711e+02
4.381389703999941432e+00 -1.167081381242172711e+02
4.383310589999941165e+00 -1.167081381242172711e+02
4.385203522999943537e+00 -1.167094220459858604e+02
4.387073286999941146e+00 -1.167094220459858604e+02
4.388948050999943895e+00 -1.167094220459858604e+02
4.391084116999946829e+00 -1.170869977655452487e+02
4.393051330999947268e+00 -1.170479393056109245e+02
4.394912672999943481e+00 -1.170479393056109245e+02
4.396776437999942111e+00 -1.170479393056109245e+02
4.398673827999944663e+00 -1.170479393056109245e+02
4.400627818999951479e+00 -1.166991268686374781e+02
4.402487561999950394e+00 -1.166991268686374781e+02
4.404386226999950082e+00 -1.167009325937440281e+02
4.406283349999949195e+00 -1.167009325937440281e+02
4.408238356999949481e+00 -1.167009325937440281e+02
4.410140761999949532e+00 -1.167009325937440281e+02
4.412121253999955250e+00 -1.166953111654375732e+02
4.414032231999954092e+00 -1.166953111654375732e+02
4.415919261999955658e+00 -1.166953111654375732e+02
4.417795634999955645e+00 -1.166953111654375732e+02
4.419766395999952913e+00 -1.166548925932578697e+02
4.421622945999955867e+00 -1.166548925932578697e+02
4.423523931999958414e+00 -1.166595669610012607e+02
4.425408520999950746e+00 -1.166595669610012607e+02
4.427333416999951865e+00 -1.164649314369666655e+02
4.429235410999947220e+00 -1.166033969868204423e+02
4.431100945999944862e+00 -1.166033969868204423e+02
4.433066490999940434e+00 -1.170686465220540953e+02
4.435009605999933768e+00 -1.170686465220540953e+02
4.436903124999937553e+00 -1.170679817671899769e+02
4.438793188999937911e+00 -1.170695062996255587e+02
4.440692997999935443e+00 -1.170695062996255587e+02
4.442579836999933640e+00 -1.170695062996255587e+02
4.444435395999938088e+00 -1.170695062996255587e+02
4.446329124999937044e+00 -1.170596969764066699e+02
4.448184977999936507e+00 -1.170596969764066699e+02
4.450096177999936842e+00 -1.170596969764066699e+02
4.451989813999938761e+00 -1.171030264464427830e+02
4.453938272999938164e+00 -1.171030264464427830e+02
4.455918856999943500e+00 -1.171030264464427830e+02
4.457900225999944510e+00 -1.171372080034208949e+02
4.459769645999942078e+00 -1.171372080034208949e+02
4.461665947999935433e+00 -1.174063602944389260e+02
4.463567375999936360e+00 -1.174063602944389260e+02
4.465514369999931787e+00 -1.174063602944389260e+02
4.467435679999926634e+00 -1.175366936848437831e+02
4.469341286999928720e+00 -1.174987704249418812e+02
4.471208491999928647e+00 -1.174987704249418812e+02
4.473060643999929198e+00 -1.174987704249418812e+02
4.474916861999924222e+00 -1.174801463313818175e+02
4.476781220999921374e+00 -1.174801463313818175e+02
4.478682216999924748e+00 -1.174801463313818175e+02
4.480550693999927780e+00 -1.174801463313818175e+02
4.482440711999927885e+00 -1.174801463313818175e+02
4.484418036999923807e+00 -1.174976904605938444e+02
4.486278020999923122e+00 -1.174976904605938444e+02
4.488162082999925140e+00 -1.174976904605938444e+02
4.490048759999920591e+00 -1.174976904605938444e+02
4.491912887999920834e+00 -1.174976904605938444e+02
4.493867816999919107e+00 -1.174976904605938444e+02
4.495767545999919790e+00 -1.174976904605938444e+02
4.497672053999919761e+00 -1.174976904605938444e+02
4.499593595999916040e+00 -1.174976904605938444e+02
4.501514403999919089e+00 -1.174976904605938444e+02
4.503339100999915523e+00 -1.174976904605938444e+02
4.505224857999913013e+00 -1.174976904605938444e+02
4.507049307999909438e+00 -1.174976904605938444e+02
4.508915336999907986e+00 -1.174976904605938444e+02
4.510746001999908827e+00 -1.174976904605938444e+02
4.512580205999909388e+00 -1.174976904605938444e+02
4.514560777999907515e+00 -1.174977374146568252e+02
4.516547348999904621e+00 -1.174977374146568252e+02
4.518379308999907806e+00 -1.174977374146568252e+02
4.520244933999906678e+00 -1.174977374146568252e+02
4.522112990999905158e+00 -1.174977374146568252e+02
4.523935380999905220e+00 -1.174977374146568252e+02
4.525804291999902418e+00 -1.177301345435984814e+02
4.527677368999901475e+00 -1.177301345435984814e+02
4.529624841999905449e+00 -1.177195458243851220e+02
4.531469707999903562e+00 -1.177195458243851220e+02
4.533298974999903308e+00 -1.177195458243851220e+02
4.535124483999902978e+00 -1.177195458243851220e+02
4.537053529999907298e+00 -1.177290304316724843e+02
4.538962712999904170e+00 -1.177391948204332692e+02
4.540867901999907197e+00 -1.177391948204332692e+02
4.542804714999904014e+00 -1.177747080285677157e+02
4.544710298999905085e+00 -1.177747080285677157e+02
4.546573596999905043e+00 -1.177747080285677157e+02
4.548510891999905326e+00 -1.173511824247574964e+02
4.550443284999907689e+00 -1.173522789655073950e+02
4.552342504999908890e+00 -1.173522789655073950e+02
4.554312211999908655e+00 -1.186445256259269172e+02
4.556223363999905906e+00 -1.186445256259269172e+02
4.558047492999905970e+00 -1.186445256259269172e+02
4.560001788999907824e+00 -1.186586899339309866e+02
4.561866424999905689e+00 -1.186586899339309866e+02
4.563791420999908865e+00 -1.186579391254727511e+02
4.565710951999907508e+00 -1.186579391254727511e+02
4.567688497999907504e+00 -1.186581738538582584e+02
4.569535762999911377e+00 -1.186581738538582584e+02
4.571435246999910440e+00 -1.191421866833070453e+02
4.573302515999911222e+00 -1.191421866833070453e+02
4.575229219999913610e+00 -1.191432432160814869e+02
4.577138285999916789e+00 -1.191485028925349923e+02
4.579029617999913704e+00 -1.197108225062829661e+02
4.580966099999917773e+00 -1.197108225062829661e+02
4.582826667999917447e+00 -1.197108225062829661e+02
4.584714445999912513e+00 -1.197108225062829661e+02
4.586611327999906784e+00 -1.196761882674635160e+02
4.588614118999904790e+00 -1.196761882674635160e+02
4.590500435999904205e+00 -1.196761882674635160e+02
4.592319177999901747e+00 -1.196761882674635160e+02
4.594145754999899189e+00 -1.196761882674635160e+02
4.596055429999898578e+00 -1.197286801378016321e+02
4.597931064999897011e+00 -1.197286801378016321e+02
4.599823540999896210e+00 -1.197286801378016321e+02
4.601814368999899152e+00 -1.192758167374021951e+02
4.603749851999897835e+00 -1.192758167374021951e+02
4.605656653999899319e+00 -1.192758167374021951e+02
4.607499302999899626e+00 -1.192758167374021951e+02
4.609471255999898709e+00 -1.188676707178714196e+02
4.611355808999897832e+00 -1.188676707178714196e+02
4.613276954999895985e+00 -1.188676707178714196e+02
4.615219227999891594e+00 -1.188714953127752381e+02
4.617115907999892244e+00 -1.188714953127752381e+02
4.619128646999894450e+00 -1.188714953127752381e+02
4.621042997999893487e+00 -1.194554644959750078e+02
4.622898177999894109e+00 -1.194554644959750078e+02
4.624725725999892845e+00 -1.194554644959750078e+02
4.626602182999897117e+00 -1.194554644959750078e+02
4.628431044999899768e+00 -1.194554644959750078e+02
4.630340051999893625e+00 -1.194554963846066329e+02
4.632263662999895004e+00 -1.195015546771537913e+02
4.634207674999895943e+00 -1.193669924345378774e+02
4.636106129999898684e+00 -1.199160422890841460e+02
4.637975663999901244e+00 -1.199160422890841460e+02
4.639956623999897722e+00 -1.204279277380702240e+02
4.641849621999893039e+00 -1.204279277380702240e+02
4.643693124999887623e+00 -1.204279277380702240e+02
4.645568361999892204e+00 -1.204279277380702240e+02
4.647544448999888722e+00 -1.204279277380702240e+02
4.649463385999886178e+00 -1.204279277380702240e+02
4.651315324999886869e+00 -1.204279277380702240e+02
4.653241595999888069e+00 -1.204381765522974632e+02
4.655103161999891270e+00 -1.204381765522974632e+02
4.657027588999890888e+00 -1.204381765522974632e+02
4.658968991999885567e+00 -1.204381765522974632e+02
4.660838328999887814e+00 -1.204381765522974632e+02
4.662742762999887880e+00 -1.204441411746500705e+02
4.664600920999887990e+00 -1.204441411746500705e+02
4.666468006999891394e+00 -1.204636395008403014e+02
4.668371770999891979e+00 -1.203616473454108728e+02
4.670249350999893245e+00 -1.203616473454108728e+02
4.672106623999894737e+00 -1.203616473454108728e+02
4.674071462999895843e+00 -1.203574941677733250e+02
4.675978557999891372e+00 -1.203574941677733250e+02
4.677896301999888706e+00 -1.203574941677733250e+02
4.679840477999885451e+00 -1.203574941677733250e+02
4.681804592999885273e+00 -1.203797236278983149e+02
4.683761836999883243e+00 -1.201885150406036331e+02
4.685674399999882667e+00 -1.201885150406036331e+02
4.687599094999883143e+00 -1.201885150406036331e+02
4.689424446999882257e+00 -1.201885150406036331e+02
4.691252940999881993e+00 -1.201885150406036331e+02
4.693156831999877987e+00 -1.202449519118873127e+02
4.695049032999879302e+00 -1.202449571439380804e+02
4.696895740999879720e+00 -1.202449571439380804e+02
4.698763751999879723e+00 -1.202449571439380804e+02
4.700624263999877428e+00 -1.201130788609202824e+02
4.702453237999876023e+00 -1.201130788609202824e+02
4.704277984999878370e+00 -1.201130788609202824e+02
4.706149196999878548e+00 -1.201130788609202824e+02
4.708020710999877068e+00 -1.201142181416020804e+02
4.709862266999878422e+00 -1.201142181416020804e+02
4.711793675999878417e+00 -1.206429438529944917e+02
4.713818993999882245e+00 -1.206429438529944917e+02
4.715692818999881908e+00 -1.206429438529944917e+02
4.717592896999880381e+00 -1.206566086744055042e+02
4.719501043999881240e+00 -1.206566086744055042e+02
4.721446308999883712e+00 -1.206566086744055042e+02
4.723351682999882506e+00 -1.207648604923660116e+02
4.725222910999878678e+00 -1.207648604923660116e+02
4.727144415999881666e+00 -1.207923666040197190e+02
4.729062128999885317e+00 -1.207923666040197190e+02
4.731059128999882013e+00 -1.205769258131286961e+02
4.733031952999877667e+00 -1.206054210225907752e+02
4.734867403999873048e+00 -1.206054210225907752e+02
4.736741697999872436e+00 -1.206054210225907752e+02
4.738594469999878100e+00 -1.206054210225907752e+02
4.740459221999878459e+00 -1.206054210225907752e+02
4.742360016999882077e+00 -1.209155133494844847e+02
4.744368496999881835e+00 -1.209147954977477184e+02
4.746327235999878269e+00 -1.209147954977477184e+02
4.748263663999877870e+00 -1.209943880664779385e+02
4.750095638999878744e+00 -1.209943880664779385e+02
4.751961322999880721e+00 -1.209943880664779385e+02
4.753790463999882476e+00 -1.209943880664779385e+02
4.755648690999878525e+00 -1.211419017711929911e+02
4.757576075999880416e+00 -1.212637920307173403e+02
4.759494348999886881e+00 -1.212637920307173403e+02
4.761411036999887436e+00 -1.214757246415926204e+02
4.763343819999883877e+00 -1.214757246415926204e+02
4.765377126999880808e+00 -1.218640732036010945e+02
4.767303217999881326e+00 -1.220050380074096381e+02
4.769171630999882616e+00 -1.221151705141129042e+02
4.771038972999878780e+00 -1.221404559948195612e+02
4.772939842999878834e+00 -1.221404587969240936e+02
4.774824765999877485e+00 -1.221404587969240936e+02
4.776693837999881787e+00 -1.221404587969240936e+02
4.778590088999886909e+00 -1.221404587969240936e+02
4.780580486999890688e+00 -1.221404587969240936e+02
4.782474729999892205e+00 -1.221404587969240936e+02
4.784425275999895533e+00 -1.222973877110100602e+02
4.786355821999888960e+00 -1.221017704088410625e+02
4.788341234999885287e+00 -1.228154917254582870e+02
4.790250903999881515e+00 -1.226792438897502109e+02
4.792155293999879717e+00 -1.226792438897502109e+02
4.794100470999882901e+00 -1.227129409023746973e+02
4.796082872999881452e+00 -1.227129409023746973e+02
4.798022994999886492e+00 -1.228502269796166644e+02
4.799858991999885305e+00 -1.228502269796166644e+02
4.801767842999887570e+00 -1.228396822579069863e+02
4.803709882999888769e+00 -1.228657709418686181e+02
4.805586728999891477e+00 -1.228657709418686181e+02
4.807630426999891071e+00 -1.228379893441449298e+02
4.809593645999894029e+00 -1.228489317964109659e+02
4.811511328999896975e+00 -1.228542737716097974e+02
4.813490172999894234e+00 -1.225353459735539445e+02
4.815387886999895173e+00 -1.226158951780998621e+02
4.817309783999894179e+00 -1.226158951780998621e+02
4.819213539999894991e+00 -1.227334519669398105e+02
4.821077555999893072e+00 -1.227334519669398105e+02
4.823013836999888504e+00 -1.225308050692157025e+02
4.824955579999889999e+00 -1.229420106278971332e+02
4.826824357999894843e+00 -1.229420106278971332e+02
4.828739014999895218e+00 -1.229420106278971332e+02
4.830640398999893392e+00 -1.227856676045979327e+02
4.832642555999901113e+00 -1.227856676045979327e+02
4.834541592999899606e+00 -1.227856676045979327e+02
4.836560376999895716e+00 -1.225701106156718652e+02
4.838511999999894009e+00 -1.225701106156718652e+02
4.840511423999895868e+00 -1.225574288237783662e+02
4.842398886999895957e+00 -1.225558007018855164e+02
4.844274396999893817e+00 -1.225558007018855164e+02
4.846096847999890045e+00 -1.225558007018855164e+02
4.848025307999889399e+00 -1.238892722386994194e+02
4.849880147999887647e+00 -1.238892722386994194e+02
4.851827763999884802e+00 -1.238892722386994194e+02
4.853702348999889615e+00 -1.238892722386994194e+02
4.855780696999889123e+00 -1.235964700890948222e+02
4.857724090999890443e+00 -1.236216053667961319e+02
4.859572714999893073e+00 -1.236216053667961319e+02
4.861428035999895592e+00 -1.236216053667961319e+02
4.863309722999892060e+00 -1.236216053667961319e+02
4.865147895999890615e+00 -1.236216053667961319e+02
4.867094041999889598e+00 -1.230797501208239453e+02
4.869025829999888089e+00 -1.230860107044544662e+02
4.870997116999891574e+00 -1.229780322643125032e+02
4.872894030999892045e+00 -1.229697101174100453e+02
4.874810400999890270e+00 -1.231365827251601957e+02
4.876767697999890849e+00 -1.231179588388467749e+02
4.878742988999892560e+00 -1.245675479310310863e+02
4.880602451999887847e+00 -1.245675479310310863e+02
4.882518234999885465e+00 -1.245675479310310863e+02
4.884421541999888206e+00 -1.245675479310310863e+02
4.886379977999886215e+00 -1.246365353599936157e+02
4.888227287999886705e+00 -1.246365353599936157e+02
4.890146220999888271e+00 -1.246378403829634749e+02
4.892028245999887837e+00 -1.246378403829634749e+02
4.893973054999886330e+00 -1.244501571518731851e+02
4.895838836999885757e+00 -1.244501571518731851e+02
4.897746776999887253e+00 -1.245362107723222067e+02
4.899718900999888049e+00 -1.245362107723222067e+02
4.901640038999887317e+00 -1.245362107723222067e+02
4.903570332999889203e+00 -1.245362107723222067e+02
4.905517377999888851e+00 -1.245362107723222067e+02
4.907431045999889108e+00 -1.245362107723222067e+02

==> figures/ex1/M16LamUNIa.txt <==
4.521394000065015570e-04 -7.797219047759310406e+00
4.216746900015966651e-03 -2.700127500144574100e+01
7.237263099997948146e-03 -3.022819396453885332e+01
1.002744429998103648e-02 -3.205107241389574568e+01
1.266667239997558772e-02 -3.397684851898565483e+01
1.519607599997145966e-02 -3.507489987905828599e+01
1.775950289997609705e-02 -3.621156225890019442e+01
2.025304059997097214e-02 -3.712305584138869108e+01
2.272054459996226614e-02 -3.795043717634417391e+01
2.511604569995196101e-02 -3.873661434791573299e+01
2.758045789995167141e-02 -3.957750037863637260e+01
2.986506279995642180e-02 -3.999286402549343222e+01
3.223376569995486246e-02 -4.080222908054575726e+01
3.461521399994262754e-02 -4.136091206044750379e+01
3.696639569995992247e-02 -4.194875877926610741e+01
3.920240739996141283e-02 -4.234616657802469319e+01
4.147583309995574868e-02 -4.284000945253192327e+01
4.367219419997079438e-02 -4.330675569700828476e+01
4.595074689996838518e-02 -4.360087811701605887e+01
4.822256359996170832e-02 -4.393249640370022746e+01
5.041847029997041651e-02 -4.424364404530594896e+01
5.265583599994916320e-02 -4.463331124265337024e+01
5.491339229996170662e-02 -4.520410192368816382e+01
5.713500759996179706e-02 -4.560267520588077161e+01
5.929800109996343632e-02 -4.580666196151936731e+01
6.152842729994989490e-02 -4.617905787156369968e+01
6.378716919994439905e-02 -4.654004931257479427e+01
6.598460779991519032e-02 -4.684701684075262307e+01
6.809556529989295448e-02 -4.704590660146736525e+01
7.022339099987266742e-02 -4.723411188344058331e+01
7.239640309987263600e-02 -4.736618768839637283e+01
7.457099989985738198e-02 -4.768149891897653703e+01
7.671161279982205428e-02 -4.788577792934509603e+01
7.888887679983387635e-02 -4.812997946770725122e+01
8.109330149983602631e-02 -4.843980705162546485e+01
8.316888299984048771e-02 -4.862633188350205415e+01
8.531626199985757608e-02 -4.881005478361223737e+01
8.744201809987237062e-02 -4.900331031448701680e+01
8.955104799984150987e-02 -4.930777810895075675e+01
9.166959709980329607e-02 -4.949667852862185669e+01
9.380897409980262780e-02 -4.967293881732199168e+01
9.597691129983743075e-02 -4.987709907445050561e+01
9.806956589981860595e-02 -5.005053891738367611e+01
1.001538142998024961e-01 -5.027680896222564400e+01
1.022358324997758999e-01 -5.044062058679703853e+01
1.044197555997631033e-01 -5.067290382022268602e+01
1.065252404997605318e-01 -5.095274928844794715e+01
1.086324460997688257e-01 -5.113734545900366157e+01
1.107760893997616625e-01 -5.128896437514804063e+01
1.129091834997612703e-01 -5.140143811180014666e+01
1.149636330997757250e-01 -5.151951627692890412e+01
1.170896248997755629e-01 -5.176973924692472195e+01
1.191860037997642535e-01 -5.194655107150445161e+01
1.213091736997652659e-01 -5.222869034959376222e+01
1.234033872997696013e-01 -5.238475870414875857e+01
1.254773618997890305e-01 -5.255251662014861580e+01
1.275737306997761222e-01 -5.269196510240612952e+01
1.297230034997943204e-01 -5.287177154499469367e+01
1.318597917997828550e-01 -5.308985651271469663e+01
1.338983761998156496e-01 -5.318534925855013995e+01
1.359600064998100211e-01 -5.332877819884225801e+01
1.381071388998053595e-01 -5.353975716515434158e+01
1.401902200997984238e-01 -5.366895576330070838e+01
1.422420898998132122e-01 -5.372618081235962961e+01
1.443476943997817619e-01 -5.378723297452785346e+01
1.463713982997691121e-01 -5.383980439790173023e+01
1.484237390997504291e-01 -5.393384484430099235e+01
1.504629917997499233e-01 -5.406463547838707484e+01
1.525491069997428895e-01 -5.416737856393876882e+01
1.545972864997512686e-01 -5.426093458372459821e+01
1.566954818997497445e-01 -5.440014530657197156e+01
1.587814525997067183e-01 -5.449178235971546513e+01
1.608742985997270725e-01 -5.459765640059619329e+01
1.629338701997161964e-01 -5.473556036100012534e+01
1.649731937996893605e-01 -5.483636179194793669e+01
1.670206560996823908e-01 -5.503698192028038250e+01
1.691097011997021726e-01 -5.515753252678134544e+01
1.711912669997119885e-01 -5.527804951844920822e+01
1.732348146997138849e-01 -5.536314440260106551e+01
1.753061793997189588e-01 -5.555159480337489697e+01
1.773783113997295380e-01 -5.568228570086453288e+01
1.794208945997223525e-01 -5.584378019700657347e+01
1.814585607997273864e-01 -5.596519739176218167e+01
1.834858666997306875e-01 -5.607061819907297462e+01
1.856232438997434675e-01 -5.618866404642628964e+01
1.876711581997856926e-01 -5.626715077849236479e+01
1.897093345997777070e-01 -5.633534112484643686e+01
1.917156347997528987e-01 -5.640060875984563893e+01
1.938004787997590073e-01 -5.648528632008854800e+01
1.958881000997517441e-01 -5.661646289298204238e+01
1.979525171997505439e-01 -5.671505570871492807e+01
2.000408702997539812e-01 -5.688132894346306045e+01
2.020839703997402981e-01 -5.698883309491476723e+01
2.041137541997616878e-01 -5.714496941800651797e+01
2.061239935997521699e-01 -5.720582925735377700e+01
2.082303860997211375e-01 -5.729468106470242361e+01
2.102704120997138104e-01 -5.738803085484255462e+01
2.123246915997378248e-01 -5.753164198277441699e+01
2.143377357997629518e-01 -5.761694470740104634e+01
2.163997005997630174e-01 -5.771864749010260454e+01
2.184209903997528512e-01 -5.782523121888158357e+01
2.204014356997400503e-01 -5.789400060323976049e+01
2.224011299997228353e-01 -5.796936419282836539e+01
2.244575090997125155e-01 -5.801743834554824986e+01
2.264667574996857002e-01 -5.811810466463870029e+01
2.285030731996818554e-01 -5.824925895481603533e+01
2.305331691996811982e-01 -5.839436413157926609e+01
2.326101773996585576e-01 -5.851692787700034160e+01
2.346592651996806667e-01 -5.862637376432142133e+01
2.367011840996768035e-01 -5.875159679784123767e+01
2.386816861996683414e-01 -5.881261398225850456e+01
2.407433453996617734e-01 -5.893916450214171476e+01
2.427552192996821068e-01 -5.907263063383798141e+01
2.447609436996951993e-01 -5.916348822274058250e+01
2.467567566997109496e-01 -5.924329963004997524e+01
2.488207811997022179e-01 -5.934877854818546439e+01
2.508379977997042820e-01 -5.942601456387281189e+01
2.528842277997069288e-01 -5.952170642771578457e+01
2.548748671997234649e-01 -5.957738638886849003e+01
2.568901588997237750e-01 -5.964511834194026818e+01
2.588955562997350968e-01 -5.972064827800549125e+01
2.608978835997396994e-01 -5.975668504446828422e+01
2.629375290997442161e-01 -5.983465657718431885e+01
2.649314258997360061e-01 -5.990732721341322531e+01
2.669262326997218771e-01 -5.996491902438532406e+01
2.689462714996883053e-01 -6.005959456433527066e+01
2.709743095996993145e-01 -6.017371942793904793e+01
2.729918599997051554e-01 -6.025277220222848484e+01
2.749927690997141516e-01 -6.031086152838761194e+01
2.770090046997363276e-01 -6.039719725904883774e+01
2.790671849997382048e-01 -6.047223212882490628e+01
2.811205845997168384e-01 -6.052140355505851943e+01
2.831218162997241605e-01 -6.059504656670085154e+01
2.851329587997070147e-01 -6.064945291316445264e+01
2.871510859996947440e-01 -6.067934753036395534e+01
2.891867907997052178e-01 -6.072992762164534497e+01
2.912005187996866140e-01 -6.081331152018200470e+01
2.931988762996703968e-01 -6.087982401260804011e+01
2.952668695996559789e-01 -6.096476072239202892e+01
2.973017454996709774e-01 -6.104598562895451153e+01
2.993125240996438730e-01 -6.113456511062859988e+01
3.013291462996629533e-01 -6.120448168833338798e+01
3.033760140996487609e-01 -6.129740452630095149e+01
3.054131166996605917e-01 -6.140104242525629985e+01
3.074179155996658586e-01 -6.148850262838290348e+01
3.093780370996679352e-01 -6.154952888680791290e+01
3.114389180996578466e-01 -6.161850004063173714e+01
3.134574715996605865e-01 -6.168170901923853933e+01
3.154261266996633006e-01 -6.171484282447912761e+01
3.174449866996501002e-01 -6.180207499913908720e+01
3.194877205996579095e-01 -6.186863725197001429e+01
3.214767813996494139e-01 -6.189737486889679019e+01
3.234659963996444065e-01 -6.191539525714220105e+01
3.255110813996572316e-01 -6.197568307970306023e+01
3.274955370996768256e-01 -6.201104657099568840e+01
3.294858312996737371e-01 -6.209542290556966293e+01
3.315022033996617434e-01 -6.218283005211651471e+01
3.334891660996581186e-01 -6.225358777393294218e+01
3.354629982996489845e-01 -6.229413139223441931e+01
3.374460379996649939e-01 -6.232729910955085018e+01
3.394264317996934510e-01 -6.235829284657701521e+01
3.414599363996739800e-01 -6.238326673786974652e+01
3.434595941996808621e-01 -6.241284165572749032e+01
3.454265618996770759e-01 -6.243618493614908260e+01
3.474192293996564151e-01 -6.247889109809334229e+01
3.494414734996577065e-01 -6.254316584029569270e+01
3.514111960996951223e-01 -6.257597711695480314e+01
3.533801572996781437e-01 -6.261805848701909838e+01
3.553600495996805941e-01 -6.267699561742928438e+01
3.573709264996713930e-01 -6.273133909209006731e+01
3.593622493996603273e-01 -6.282927458955670375e+01
3.613536644996807601e-01 -6.289244470344844729e+01
3.633542946996694001e-01 -6.296989827857477451e+01
3.653907049996560352e-01 -6.305832803507885131e+01
3.674076166996397275e-01 -6.312935356393054320e+01
3.694338284996604993e-01 -6.321005754108093555e+01
3.714309457996661790e-01 -6.330053441728348673e+01
3.734955844996671881e-01 -6.340795993618793602e+01
3.754835870996716674e-01 -6.349395278069162885e+01
3.774278575996804497e-01 -6.351827160827338048e+01
3.793974603996664863e-01 -6.359363592793857833e+01
3.814262040996426184e-01 -6.363007577475499232e+01
3.834408523996182261e-01 -6.368484214090112516e+01
3.854371417995959836e-01 -6.372064176722317086e+01
3.874615695995830555e-01 -6.377387741997445403e+01
3.894351229995750008e-01 -6.384394882059031318e+01
3.913997733995692174e-01 -6.388402199289009786e+01
3.933727119995824584e-01 -6.400372273487400321e+01
3.953778880996145495e-01 -6.408047211499862783e+01
3.973597930996061178e-01 -6.411964611741049680e+01
3.993467591996061050e-01 -6.420309478816568571e+01
4.013533328996096716e-01 -6.431332360739477849e+01
4.033631428996334867e-01 -6.438955276080430679e+01
4.053365139995891431e-01 -6.444013121588635329e+01
4.073149917995976810e-01 -6.449072527877044081e+01
4.093245215995857111e-01 -6.455032139536396585e+01
4.113410223995792592e-01 -6.458605446239278081e+01
4.133109767995891692e-01 -6.461936689256930322e+01
4.152716969995921548e-01 -6.472706706980369518e+01
4.172601258995990992e-01 -6.489100472204191306e+01
4.192935163995953340e-01 -6.497811588823613249e+01
4.212704761996239888e-01 -6.504642766447358326e+01
4.232330275996482039e-01 -6.510431139955595370e+01
4.251606516996192520e-01 -6.514103417343359581e+01
4.271519220996452537e-01 -6.517733400403317034e+01
4.291035887996383913e-01 -6.523609018634699908e+01
4.310870751996455086e-01 -6.528006026918191651e+01
4.330319438996420578e-01 -6.535772845297813660e+01
4.350096659996349757e-01 -6.540016087713874526e+01
4.369420256996233709e-01 -6.544172674151666058e+01
4.389335930996217661e-01 -6.554723800704847747e+01
4.409153474996310718e-01 -6.562647509560346748e+01
4.429361122996317013e-01 -6.569431228321239757e+01
4.448645701996410406e-01 -6.573313235728359416e+01
4.468284091996380658e-01 -6.574675808552657941e+01
4.488356059996274072e-01 -6.579128047589485107e+01
4.508126566996155660e-01 -6.585165378111651080e+01
4.527692189996074812e-01 -6.589695566626342327e+01
4.547252463996024341e-01 -6.592855338629232165e+01
4.567687633996087015e-01 -6.597988438783882259e+01
4.587509492996144078e-01 -6.601292975683409736e+01
4.606924030996026320e-01 -6.604127996520877275e+01
4.626749468995827175e-01 -6.607487715849588028e+01
4.646790042995732617e-01 -6.611845784423039163e+01
4.666373364995637374e-01 -6.618075183227355751e+01
4.686095901995901980e-01 -6.625697427778645476e+01
4.705831848995917777e-01 -6.630853932496781056e+01
4.725669272995695058e-01 -6.635369096787607646e+01
4.745018815995651340e-01 -6.639936207183212957e+01
4.764627641995525797e-01 -6.645799186046610885e+01
4.784161279995352567e-01 -6.651195623294802317e+01
4.803969119995217807e-01 -6.653130763350891641e+01
4.823184283995324284e-01 -6.653777997027677316e+01
4.842942947995327319e-01 -6.658405935953354060e+01
4.862492099995552874e-01 -6.661891861286645167e+01
4.882506980995809931e-01 -6.663975397605766204e+01
4.902529319995910795e-01 -6.670488429586562518e+01
4.922332774995883398e-01 -6.674816987214526876e+01
4.942124363996187597e-01 -6.677441271744797291e+01
4.962204753995789197e-01 -6.679382585379443071e+01
4.982185471995566606e-01 -6.686638125876126537e+01
5.001979310995665617e-01 -6.689695427678682904e+01
5.021425493995733680e-01 -6.695721814909072123e+01
5.041378316995739350e-01 -6.698414677685168783e+01
5.061046632995764849e-01 -6.704723875425335677e+01
5.080848586995447835e-01 -6.707391502440076181e+01
5.100729155995527009e-01 -6.710616303542764172e+01
5.120600491995229708e-01 -6.715436382571181184e+01
5.140453672995098922e-01 -6.719475640659165094e+01
5.160101849995110124e-01 -6.725319623641765077e+01
5.180362966995080143e-01 -6.731618027870192122e+01
5.200140561994930355e-01 -6.736004680794698629e+01
5.220328715994726476e-01 -6.745271653862705818e+01
5.240097404994673580e-01 -6.748671193174058658e+01
5.260169196994528562e-01 -6.751806416613480621e+01
5.279971778994261289e-01 -6.756297069486694795e+01
5.299921613994259539e-01 -6.764839173824974239e+01
5.319856725993996616e-01 -6.771954165816291038e+01
5.340007127993665614e-01 -6.775164021976866024e+01
5.359733448993976301e-01 -6.780803018647426939e+01
5.379245952994058388e-01 -6.785298300488780399e+01
5.398732195994166982e-01 -6.786880359110274696e+01
5.418851602994020356e-01 -6.793613312396122694e+01
5.438364237993973394e-01 -6.796288201914970273e+01
5.457938860993962749e-01 -6.798786416274376165e+01
5.477473956993876847e-01 -6.801201601799299112e+01
5.497229788993969191e-01 -6.803068971435672552e+01
5.516622239993915766e-01 -6.805577046242773065e+01
5.535872017993913596e-01 -6.808057246065347101e+01
5.555472228994124961e-01 -6.810143240258821606e+01
5.575547108994106660e-01 -6.813606788128103631e+01
5.594992575993928963e-01 -6.817660388619911771e+01
5.614424118993934787e-01 -6.820526287384977593e+01
5.634391361994075531e-01 -6.824169351012115214e+01
5.654224128994084220e-01 -6.826715789262367196e+01
5.674073988993724171e-01 -6.831657380813965119e+01
5.693894535993584416e-01 -6.838118904778536944e+01
5.713600601993429340e-01 -6.844674134845965341e+01
5.733300635993419103e-01 -6.849739120870830789e+01
5.752745596993280586e-01 -6.854774775683414134e+01
5.772189208993401266e-01 -6.857507026462501187e+01
5.792211024993372259e-01 -6.860135102578871624e+01
5.811804755993522642e-01 -6.862108609389770209e+01
5.831571967993323113e-01 -6.865746973994967561e+01
5.851541542993371481e-01 -6.870280712073646612e+01
5.871516508993561700e-01 -6.874762993478776707e+01
5.890752031993711224e-01 -6.878391111771961164e+01
5.910304224993694344e-01 -6.881391978333775228e+01
5.929765322993655330e-01 -6.882935587949982903e+01
5.949840274993679623e-01 -6.888125205953593877e+01
5.969513470993514925e-01 -6.891549658320275284e+01
5.988824086993522755e-01 -6.893933629549880493e+01
6.008214782993486214e-01 -6.903638286978716110e+01
6.028159938993281619e-01 -6.906882586813607361e+01
6.047486532993462394e-01 -6.912393345459928184e+01
6.067085506993585842e-01 -6.921197285089544948e+01
6.086690224993385190e-01 -6.933141174256252270e+01
6.108405600993596085e-01 -6.941075384171054452e+01
6.128019370993658121e-01 -6.942901722303678014e+01
6.147728019993781157e-01 -6.951414534376178267e+01
6.167494246993596718e-01 -6.959454724648125534e+01
6.187592957993418574e-01 -6.966775948853837974e+01
6.207359680993449480e-01 -6.973493466410830877e+01
6.227206904993446424e-01 -6.978615916106976158e+01
6.247175599993256556e-01 -6.983398027358001059e+01
6.266872552993172363e-01 -6.986502728480652991e+01
6.286423030993187888e-01 -6.989981188799012557e+01
6.306387001993151165e-01 -6.993418413393615651e+01
6.326526342993300522e-01 -6.995277728846926379e+01
6.346073965993175303e-01 -6.997840266137656329e+01
6.365780394993078017e-01 -7.001317981757956943e+01
6.385551726993015098e-01 -7.003399616861706534e+01
6.405714784993159494e-01 -7.007934890555658569e+01
6.425213309992962030e-01 -7.010013147391238419e+01
6.444917783993193705e-01 -7.016790931059725267e+01
6.464489903993244635e-01 -7.024930827596446647e+01
6.484735567993257233e-01 -7.028950979401818699e+01
6.504508003993121346e-01 -7.033979567342544215e+01
6.524494741993113189e-01 -7.042548940268170554e+01
6.544289044993045756e-01 -7.044663912713561160e+01
6.564720057993049807e-01 -7.046598503838386307e+01
6.584677785992785193e-01 -7.050148722914386212e+01
6.604590577993051381e-01 -7.060051706263648441e+01
6.624235122993169522e-01 -7.061445419978061011e+01
6.644233986993395291e-01 -7.066483286032423905e+01
6.664266046993685411e-01 -7.069762507385510730e+01
6.684290662993473964e-01 -7.074224347783096789e+01
6.703981780993693018e-01 -7.075282296995167997e+01
6.724025554993457998e-01 -7.077069234383999685e+01
6.743881848993569239e-01 -7.079441832426927306e+01
6.763605172993603087e-01 -7.085042780141827734e+01
6.783367680993759308e-01 -7.087975031484779720e+01
6.803369782993898829e-01 -7.089722499518441623e+01
6.823473146993589422e-01 -7.092393446914789479e+01
6.843157031993527539e-01 -7.093579097427341651e+01
6.863016486993525067e-01 -7.094321009561699043e+01
6.882637770993538240e-01 -7.096682562837733599e+01
6.901924181993358554e-01 -7.099006979663352013e+01
6.921803954993300811e-01 -7.101667898928727141e+01
6.941573609993323402e-01 -7.103126771639665549e+01
6.961296383993036407e-01 -7.107284620405295072e+01
6.980984465993007593e-01 -7.108345335072780813e+01
7.000710771992875170e-01 -7.111515996736979162e+01
7.020622819992660135e-01 -7.115164885604401945e+01
7.040093335992512191e-01 -7.117073145605694151e+01
7.059659771992519151e-01 -7.119249006713545214e+01
7.079181446992833804e-01 -7.122379369481052436e+01
7.099027182992868612e-01 -7.125158402069766339e+01
7.118446152993076481e-01 -7.126701963686622321e+01
7.137781541992993528e-01 -7.127660625959063623e+01
7.156952267993336170e-01 -7.128124973062897141e+01
7.176959077993199099e-01 -7.131072816795862934e+01
7.196266072993007246e-01 -7.133566792551053481e+01
7.215665741993084747e-01 -7.135455151154403097e+01
7.235096168993058185e-01 -7.138935833895462224e+01
7.254996689993060688e-01 -7.141062251250563975e+01
7.274290498993059018e-01 -7.144896715227375239e+01
7.293996001992941736e-01 -7.150242337496629830e+01
7.313595630993028340e-01 -7.151779222610528564e+01
7.333325523993289297e-01 -7.152339933803162353e+01
7.352811723993445403e-01 -7.154927522049464983e+01
7.372092015993241265e-01 -7.160294321037497411e+01
7.391325100993130226e-01 -7.161460430303419855e+01
7.410976787992981096e-01 -7.164387955606125047e+01
7.430437942992698108e-01 -7.165823160212804055e+01
7.449780756992478992e-01 -7.168476171381593076e+01
7.469961999992209556e-01 -7.172349222876368913e+01
7.489709786992182483e-01 -7.178445649332579137e+01
7.509072534992125014e-01 -7.182388948979486543e+01
7.528524748992122539e-01 -7.186049563673597618e+01
7.548658677992008403e-01 -7.188622261401357605e+01
7.567766091992085276e-01 -7.192534771191057530e+01
7.587063597992137476e-01 -7.199508736279578613e+01
7.606317779991950134e-01 -7.200803973727389007e+01
7.626019819991899373e-01 -7.204459694298070360e+01
7.645710175991713431e-01 -7.209704996731042570e+01
7.665398316991712813e-01 -7.214619423683836885e+01
7.685048494991784107e-01 -7.225397414036376631e+01
7.705193314991666265e-01 -7.227872114379525215e+01
7.724716246991828461e-01 -7.233835279355248815e+01
7.744143546991945071e-01 -7.241037913135133408e+01
7.763600919992007521e-01 -7.246231379753764656e+01
7.783227721992062031e-01 -7.248747875701225496e+01
7.802935971992325248e-01 -7.256369261301739471e+01
7.822517360992260471e-01 -7.259537283847194544e+01
7.842257041992164446e-01 -7.261795070183970324e+01
7.862084362992313169e-01 -7.266023149624015787e+01
7.881569693992377390e-01 -7.271770092161639809e+01
7.901167096992274264e-01 -7.275352782931207685e+01
7.920543455992333781e-01 -7.278246569314548253e+01
7.940057965992268763e-01 -7.280248126219188975e+01
7.959337345992745227e-01 -7.281713295169282674e+01
7.978832832992418522e-01 -7.283881290400938724e+01
7.998731064992581352e-01 -7.288008655503458044e+01
8.018606517992550309e-01 -7.296717908237064876e+01
8.037725584992216898e-01 -7.297535013923973679e+01
8.056995853992194867e-01 -7.304446934372106170e+01
8.076543414992478631e-01 -7.306282356800359423e+01
8.095862256992436556e-01 -7.309372825881524705e+01
8.115529673992323278e-01 -7.313310638269956598e+01
8.134872252992391140e-01 -7.315942902892913935e+01
8.154832990992334496e-01 -7.317375437514796488e+01
8.174396392992276938e-01 -7.320330583783801615e+01
8.193971677992009095e-01 -7.323735518634126151e+01
8.213469208992008053e-01 -7.326453663789445159e+01
8.233416775992242753e-01 -7.333364669306411088e+01
8.252871230992248064e-01 -7.336993767825507007e+01
8.272177700992029425e-01 -7.338672229094547106e+01
8.291593743991969578e-01 -7.340875876094509067e+01
8.311304016992112631e-01 -7.341713116024106967e+01
8.330695868992059605e-01 -7.344306962373022429e+01
8.350058782992018092e-01 -7.347007521522321838e+01
8.369597967992177256e-01 -7.350307036001329664e+01
8.389320252991925297e-01 -7.356466168005431427e+01
8.408758716992050797e-01 -7.358508163832817672e+01
8.428220886992141558e-01 -7.360078740890983795e+01
8.448042249992298025e-01 -7.363490911700867514e+01
8.467959104992029973e-01 -7.365732831597424024e+01
8.487103865992061680e-01 -7.366204712999673632e+01
8.506077964992087015e-01 -7.367223538309202979e+01
8.525844171992226217e-01 -7.370631898321596509e+01
8.545565590991968108e-01 -7.370801623896322496e+01
8.564886974992027557e-01 -7.371582967208034631e+01
8.584195426991726441e-01 -7.373254212557756659e+01
8.603491479991559610e-01 -7.377140816585048810e+01
8.623363008991603573e-01 -7.382477745770793831e+01
8.642718909991382592e-01 -7.383184986837022734e+01
8.661829305991377570e-01 -7.383307917484999905e+01
8.681695971991543193e-01 -7.385609366644926865e+01
8.701261827991750852e-01 -7.388869395438368315e+01
8.720871010991819716e-01 -7.392610555605708100e+01
8.740319107991488812e-01 -7.393712399526286561e+01
8.759941969991615895e-01 -7.395361898440785353e+01
8.779563055991459475e-01 -7.398526529851770306e+01
8.799335378991355316e-01 -7.401585109099312376e+01
8.818519449991443215e-01 -7.403851297512289875e+01
8.838143553991539836e-01 -7.404684074264734761e+01
8.857511744991647396e-01 -7.409374869951628284e+01
8.877084607991388987e-01 -7.411970922178922194e+01
8.896151391991253821e-01 -7.411752343287034250e+01
8.915953841991270945e-01 -7.415140419693838680e+01
8.935134843991312525e-01 -7.416506849443530314e+01
8.954931424991506850e-01 -7.419705106145465834e+01
8.974178340991795233e-01 -7.420097098552680848e+01
8.993704305991784276e-01 -7.421371643268460616e+01
9.013372501991877561e-01 -7.424249988766153763e+01
9.032956346991787289e-01 -7.425199279768403926e+01
9.052549227991733005e-01 -7.429506001701243179e+01
9.072425396991830038e-01 -7.431997369204017900e+01
9.092149954992037042e-01 -7.434253154473741176e+01
9.111672494991811533e-01 -7.441040365693088177e+01
9.131179476991683197e-01 -7.442477126048861180e+01
9.151002709991603590e-01 -7.444470661508189835e+01
9.170527118991564919e-01 -7.446600550406479613e+01
9.190099935991531410e-01 -7.448235952609604738e+01
9.209987419991561008e-01 -7.451124146459213193e+01
9.229687225991550781e-01 -7.453633155728557824e+01
9.249025193991544658e-01 -7.455816947223745217e+01
9.268517268991371960e-01 -7.460061019608984623e+01
9.288569048991310861e-01 -7.463691105977488860e+01
9.307820073991258658e-01 -7.464113974875425583e+01
9.327139516991099777e-01 -7.465003190214869733e+01
9.346654014991295778e-01 -7.466223004535993368e+01
9.366482966991249715e-01 -7.468121863847896691e+01
9.386060335991533998e-01 -7.471195143461328314e+01
9.405836737991943863e-01 -7.477300203832490411e+01
9.425345923991917951e-01 -7.480333000377704877e+01
9.445044311991969144e-01 -7.488973867425887931e+01
9.464574083992062237e-01 -7.490500217750742706e+01
9.484081296991939691e-01 -7.491488850637190922e+01
9.503473420991974674e-01 -7.492810261033366714e+01
9.523305784992179834e-01 -7.495209214837771583e+01
9.542543149992251950e-01 -7.497072071139392335e+01
9.561839865992191045e-01 -7.498547107378971077e+01
9.581340044992213700e-01 -7.502775867674954213e+01
9.601324741992325329e-01 -7.508646334137927170e+01
9.620657329992459150e-01 -7.510586347683592123e+01
9.640305740992232142e-01 -7.513492715342246697e+01
9.659759521992092868e-01 -7.516716695916693425e+01
9.679740421992288901e-01 -7.519427886413872386e+01
9.699152816992391291e-01 -7.519781038356863689e+01
9.718674329992313954e-01 -7.526760828569362616e+01
9.737783383992386632e-01 -7.527416566849952062e+01
9.757744611992305028e-01 -7.530274399469472257e+01
9.776991002992241331e-01 -7.533138698208824735e+01
9.796452752992103052e-01 -7.536812886451883742e+01
9.816187909992223348e-01 -7.538929441141036136e+01
9.835638756992418630e-01 -7.544032251310061099e+01
9.855128450992399758e-01 -7.545806672965191808e+01
9.874512158992467814e-01 -7.548963239755394738e+01
9.894209247992342693e-01 -7.550401616977039509e+01
9.913818469992167204e-01 -7.550874372221970532e+01
9.933049556992281648e-01 -7.552335954095080695e+01
9.952329924992543431e-01 -7.556571569990056503e+01
9.971900013992602840e-01 -7.557108213777016203e+01
9.991300705992738340e-01 -7.560064774785359987e+01
1.001054036599268171e+00 -7.561744716368431796e+01
1.003011683899258877e+00 -7.563685250212029132e+01
1.004956545899279075e+00 -7.565954653928965001e+01
1.006875057399294393e+00 -7.569004315937169736e+01
1.008856961699312382e+00 -7.571144551095110842e+01
1.010889133999308687e+00 -7.571340230280500805e+01
1.012868418099343248e+00 -7.574237067604079243e+01
1.014787163999380182e+00 -7.578247875095885888e+01
1.016721547099393330e+00 -7.579610758187527608e+01
1.018659184199382395e+00 -7.582577742196558290e+01
1.020632039999391560e+00 -7.584347232614588563e+01
1.022559167399387237e+00 -7.585812122237636856e+01
1.024511858999364478e+00 -7.587352401321801665e+01
1.026463887099346550e+00 -7.589119328355238281e+01
1.028438873599329506e+00 -7.592832993761150817e+01
1.030377488799313124e+00 -7.594527959667290418e+01
1.032337229199294937e+00 -7.597780323977904970e+01
1.034287791099278042e+00 -7.599657408589254715e+01
1.036287114799281373e+00 -7.607343042534412803e+01
1.038229961499313792e+00 -7.610726925141464960e+01
1.040172929199288721e+00 -7.616626629015766525e+01
1.042149284499277240e+00 -7.620204388116925998e+01
1.044109830699279318e+00 -7.622814782516176990e+01
1.046042445099306217e+00 -7.628073075132522263e+01
1.047965808799290466e+00 -7.628481458314226415e+01
1.049959247999282752e+00 -7.630394504877138218e+01
1.051905393499324548e+00 -7.632441798443757364e+01
1.053857643999313476e+00 -7.634555485799235441e+01
1.055769868999322014e+00 -7.634435580089628104e+01
1.057738271499308214e+00 -7.641584947878598655e+01
1.059698706899301346e+00 -7.642636531433457492e+01
1.061628977699324405e+00 -7.645500540965215919e+01
1.063541386699343505e+00 -7.647051803854614604e+01
1.065510704599346381e+00 -7.652528206379619746e+01
1.067473674499338943e+00 -7.654533708887400678e+01
1.069383478099326323e+00 -7.655514615783292243e+01
1.071319538699295082e+00 -7.660747793617215962e+01
1.073265473099289435e+00 -7.667007844843959674e+01
1.075210856799249326e+00 -7.668238121895142001e+01
1.077132153199274800e+00 -7.670032127947280287e+01
1.079068347799261307e+00 -7.673108158734061135e+01
1.081042511199280964e+00 -7.673567450909406773e+01
1.083000883399272585e+00 -7.675749362078541083e+01
1.084924143699279142e+00 -7.678084093492120132e+01
1.086886427099289065e+00 -7.682487475050724868e+01
1.088840660199311028e+00 -7.685685359377576731e+01
1.090777325699308520e+00 -7.686428620227989938e+01
1.092689364499289217e+00 -7.687279742260338367e+01
1.094629086599286705e+00 -7.692546230535957363e+01
1.096570835399280242e+00 -7.693182986271365564e+01
1.098490217499300980e+00 -7.696294754824452866e+01
1.100398179499306739e+00 -7.698234327809649358e+01
1.102350432699293892e+00 -7.699398783052041040e+01
1.104280144399285790e+00 -7.702419890206012099e+01
1.106202504099280448e+00 -7.702793303891749588e+01
1.108115622999301220e+00 -7.708213979311663877e+01
1.110079303599325717e+00 -7.710455927656568065e+01
1.112036374399339778e+00 -7.712555247250085699e+01
1.113939777699352707e+00 -7.712964455470668668e+01
1.115871519799368938e+00 -7.714647063111183911e+01
1.117835457399373400e+00 -7.716416004726764299e+01
1.119740472099368445e+00 -7.717564197708865947e+01
1.121664790199379258e+00 -7.719257058286542872e+01
1.123573997699365945e+00 -7.722712239278018842e+01
1.125515493699373426e+00 -7.724974703037682389e+01
1.127459719899360113e+00 -7.727370520515660246e+01
1.129373511699364396e+00 -7.732131807478720020e+01
1.131285046399365779e+00 -7.732424094586184538e+01
1.133226871499367627e+00 -7.735857557949857721e+01
1.135135025199355940e+00 -7.736846444529385280e+01
1.137043360699360406e+00 -7.737478263181975535e+01
1.138939687099365328e+00 -7.738222463038270860e+01
1.140880131999363334e+00 -7.739053988102857318e+01
1.142811767299356518e+00 -7.742872886562773260e+01
1.144743924999356510e+00 -7.743743526563729063e+01
1.146654571599342587e+00 -7.745483870852061159e+01
1.148623057599338804e+00 -7.757769676374843471e+01
1.150548204399330032e+00 -7.767398207173344815e+01
1.152466470999353731e+00 -7.768173240632332011e+01
1.154383930299342609e+00 -7.769379862273824244e+01
1.156383959399343908e+00 -7.771841481950762898e+01
1.158306556599333570e+00 -7.774503251294557060e+01
1.160215148499351701e+00 -7.776771007233021749e+01
1.162182616199362251e+00 -7.779585388627008058e+01
1.164092241799343785e+00 -7.783105033564154951e+01
1.166006844099314987e+00 -7.785434603487493632e+01
1.167948986799314026e+00 -7.790572785806934064e+01
1.169923589899343197e+00 -7.792108796006093030e+01
1.171882245599355388e+00 -7.795271821579872551e+01
1.173817370799361104e+00 -7.798099566858796550e+01
1.175748840299356557e+00 -7.799334856280249539e+01
1.177673305699383999e+00 -7.801560960725626614e+01
1.179606928999394677e+00 -7.803983677238633732e+01
1.181503703999427390e+00 -7.804811732322551165e+01
1.183438739199431655e+00 -7.808186109568397626e+01
1.185390568199417460e+00 -7.808987820880929576e+01
1.187318853299416777e+00 -7.810981776996615622e+01
1.189241860499417269e+00 -7.811288952397805474e+01
1.191170148699411957e+00 -7.814230847122681212e+01
1.193115547999395565e+00 -7.815836353193951425e+01
1.195028001999402401e+00 -7.817020746479177262e+01
1.196975077899407713e+00 -7.818616355641178473e+01
1.198922032099388746e+00 -7.822904335253278418e+01
1.200909241499413360e+00 -7.825446355046886993e+01
1.202821732099408125e+00 -7.828595159121280744e+01
1.204747241899394528e+00 -7.831866059427684945e+01
1.206693809899398673e+00 -7.834760122726018494e+01
1.208660309599401739e+00 -7.838188350376728408e+01
1.210583354999392736e+00 -7.838328672166207411e+01
1.212492877999397312e+00 -7.840550189773966849e+01
1.214446434799362873e+00 -7.841837908631229936e+01
1.216369041299359299e+00 -7.844355462551041569e+01
1.218300357199360473e+00 -7.844513433925382628e+01
1.220203323699378339e+00 -7.847322791229218808e+01
1.222186431299364884e+00 -7.849010247741709634e+01
1.224106450299375259e+00 -7.849448521542208823e+01
1.226024319799376761e+00 -7.850191605009946727e+01
1.227937280699378686e+00 -7.852272693165022588e+01
1.229881093899378497e+00 -7.852933334155686396e+01
1.231801836299382558e+00 -7.853657590506995234e+01
1.233731333099393757e+00 -7.857804282414146257e+01
1.235666082799433241e+00 -7.860825934338598131e+01
1.237596308099426334e+00 -7.864944253944067043e+01
1.239519032399425402e+00 -7.865952276312717117e+01
1.241558920799448407e+00 -7.869978222453354988e+01
1.243477850499441484e+00 -7.873712264372903746e+01
1.245422589599438634e+00 -7.876628692588614911e+01
1.247348234399447531e+00 -7.878449955485632472e+01
1.249254605099434867e+00 -7.882599207623410109e+01
1.251188948299425174e+00 -7.885915158286033488e+01
1.253155472199411147e+00 -7.888346586641743841e+01
1.255062590599426375e+00 -7.890290344196287720e+01
1.256999135499434983e+00 -7.891916576995599542e+01
1.258943637399419613e+00 -7.892670686891487719e+01
1.260907007399433954e+00 -7.893512077851910647e+01
1.262807805499440050e+00 -7.895009978869900635e+01
1.264721301299443379e+00 -7.898118639594778756e+01
1.266631839399458670e+00 -7.900331002560321281e+01
1.268626458499468646e+00 -7.908828673657436070e+01
1.270567368499455174e+00 -7.911631494568935352e+01
1.272494030899467443e+00 -7.912456384000763876e+01
1.274450909899469409e+00 -7.916493435236841947e+01
1.276349291099495131e+00 -7.919271065536125320e+01
1.278252911399516023e+00 -7.919777229974229726e+01
1.280186821099500438e+00 -7.923048409026131367e+01
1.282141305399550291e+00 -7.926084966079778837e+01
1.284079923399552570e+00 -7.932914103479997436e+01
1.285986846699548103e+00 -7.935707986146439907e+01
1.287905801699554376e+00 -7.937262473262080675e+01
1.289889639799570942e+00 -7.944889860774318890e+01
1.291797483099559773e+00 -7.946150221460897001e+01
1.293736094099549261e+00 -7.948477693837693892e+01
1.295645302299561319e+00 -7.949426296649137669e+01
1.297600902099557585e+00 -7.952963149178084734e+01
1.299533366999554129e+00 -7.953947450451373413e+01
1.301473603699556225e+00 -7.956215969962059376e+01
1.303396908299566892e+00 -7.959059214866576326e+01
1.305353718299552712e+00 -7.960664743561635248e+01
1.307267835999550654e+00 -7.966071855257126799e+01
1.309175464499564345e+00 -7.966822577859791465e+01
1.311073736799576173e+00 -7.967521086720810786e+01
1.313014374099579218e+00 -7.968270677324690610e+01
1.314936543299574989e+00 -7.972272753779725463e+01
1.316878249399596301e+00 -7.974952942614424956e+01
1.318795266699597679e+00 -7.977622623054841711e+01
1.320754207299609906e+00 -7.979123155274383805e+01
1.322695040799612531e+00 -7.981522955809803932e+01
1.324610672899600772e+00 -7.983248670365563271e+01
1.326543255599611282e+00 -7.987749505396882910e+01
1.328518327099602825e+00 -7.994505919882291778e+01
1.330431878399598089e+00 -7.994308492411805389e+01
1.332368305099556505e+00 -7.997989077413245695e+01
1.334352679099541472e+00 -8.001276642395529848e+01
1.336281265299531507e+00 -8.003725740340605910e+01
1.338189930599533728e+00 -8.004537589559637922e+01
1.340114890299516359e+00 -8.007550236818774181e+01
1.342068382099524726e+00 -8.010574932069638976e+01
1.344007368799539970e+00 -8.012161106633860186e+01
1.345913205699560411e+00 -8.016819492965927907e+01
1.347827062599566528e+00 -8.019387798992215721e+01
1.349800577099566024e+00 -8.020313174684477531e+01
1.351743617999583646e+00 -8.024031381101329430e+01
1.353646034999577141e+00 -8.024636677032981424e+01
1.355566101699580583e+00 -8.025915930720854874e+01
1.357534276699604359e+00 -8.026602550844985728e+01
1.359442646299614976e+00 -8.028904579577562117e+01
1.361373370999615862e+00 -8.029889016685487491e+01
1.363325564399600065e+00 -8.031459735316769866e+01
1.365300546399600190e+00 -8.032962619556413131e+01
1.367220792099593796e+00 -8.033932925271128056e+01
1.369179282499582540e+00 -8.040608255700685447e+01
1.371146862499571739e+00 -8.041530080765379296e+01
1.373131810599594882e+00 -8.042877988894545638e+01
1.375049909999596975e+00 -8.044377527725875154e+01
1.376992463999588079e+00 -8.045684611653072693e+01
1.378929500799595420e+00 -8.049053092276298571e+01
1.380883391999591314e+00 -8.050055680028317795e+01
1.382807610699547940e+00 -8.050848255105468354e+01
1.384733015299554726e+00 -8.051185824251501799e+01
1.386647307599564005e+00 -8.053990258562406268e+01
1.388607752999609701e+00 -8.055450154624989523e+01
1.390523528999596525e+00 -8.059315745699258571e+01
1.392467299399609670e+00 -8.065859901255092268e+01
1.394412662299597150e+00 -8.066030680442050027e+01
1.396348262599606205e+00 -8.070774345539854266e+01
1.398292826299611269e+00 -8.073063351486675288e+01
1.400259372099623478e+00 -8.076762947956530070e+01
1.402202586899613745e+00 -8.076916442920557415e+01
1.404135979099612186e+00 -8.078684117680866450e+01
1.406054858299610633e+00 -8.080080116348938191e+01
1.408017692399588183e+00 -8.082042720402945690e+01
1.410001956999609174e+00 -8.085965263435846850e+01
1.411952507099589749e+00 -8.087357105605181573e+01
1.413885225999593986e+00 -8.089670642821172919e+01
1.415837602499573578e+00 -8.092860640782893711e+01
1.417805529199585690e+00 -8.093905502582560985e+01
1.419739213499582320e+00 -8.095182746121700745e+01
1.421688914499587897e+00 -8.095639024527375227e+01
1.423645587599579709e+00 -8.097601314640995440e+01
1.425612340199558403e+00 -8.101075299066367563e+01
1.427568272299533092e+00 -8.102911419855817599e+01
1.429517196599529028e+00 -8.105420822614388499e+01
1.431467137399552669e+00 -8.107496240372763907e+01
1.433419217099560328e+00 -8.108225565420127623e+01
1.435354588599556447e+00 -8.109478881851185861e+01
1.437266595699556948e+00 -8.109514412159397523e+01
1.439187297699536350e+00 -8.110629222913959779e+01
1.441152697199541421e+00 -8.113740967854771213e+01
1.443083970599552401e+00 -8.117388950715623253e+01
1.445002327699524969e+00 -8.118966334303016197e+01
1.446930046699508976e+00 -8.123412417782527939e+01
1.448872189599493154e+00 -8.123756762656860531e+01
1.450788414399491799e+00 -8.126212558980796530e+01
1.452689119399501294e+00 -8.128255084642904649e+01
1.454672928299518775e+00 -8.130614786997392684e+01
1.456581585199516748e+00 -8.131916472461321632e+01
1.458519048599518531e+00 -8.134568141930020602e+01
1.460466721799531298e+00 -8.135475869656485770e+01
1.462443381999517955e+00 -8.137966664289680807e+01
1.464399068899530310e+00 -8.141425287450594794e+01
1.466316175099550145e+00 -8.142388688890608250e+01
1.468254274099546119e+00 -8.144294628674407477e+01
1.470210281199527014e+00 -8.146816294875620201e+01
1.472135125999539218e+00 -8.147129431246926856e+01
1.474051416199535725e+00 -8.148841055360615826e+01
1.475974118899521015e+00 -8.150593569347826417e+01
1.477928724699525631e+00 -8.153642214491344475e+01
1.479859434799538409e+00 -8.154579397924396744e+01
1.481819949499533884e+00 -8.157717146427276589e+01
1.483739381699535453e+00 -8.158525927501389674e+01
1.485703195199498339e+00 -8.159828776651792737e+01
1.487619271899491391e+00 -8.160646025981458251e+01
1.489543337099491493e+00 -8.162230026734945909e+01
1.491483301499493708e+00 -8.164318053831127031e+01
1.493461096299501190e+00 -8.168505064579218811e+01
1.495370737099529945e+00 -8.169441362867415535e+01
1.497284156199512495e+00 -8.170871176891185428e+01
1.499191451599494185e+00 -8.176309182841774259e+01
1.501139698399497346e+00 -8.182235021702869915e+01
1.503062949099496448e+00 -8.188509032396117959e+01
1.504990323399507890e+00 -8.188630251268324400e+01
1.506927297799527832e+00 -8.189101137538284547e+01
1.508884512399534028e+00 -8.192011495419077960e+01
1.510784828799523805e+00 -8.196034276808205732e+01
1.512699354599503110e+00 -8.199702502201614607e+01
1.514669974299496902e+00 -8.200368464096550269e+01
1.516589085799496361e+00 -8.202051041991883551e+01
1.518520843099506079e+00 -8.204194679651661204e+01
1.520456807099507923e+00 -8.209602493389695610e+01
1.522436625999551874e+00 -8.210811772394797003e+01
1.524380343599553989e+00 -8.214866058686075689e+01
1.526333548599566381e+00 -8.215908202147419104e+01
1.528230125499539849e+00 -8.216328266500303812e+01
1.530188486199551834e+00 -8.217973065228378005e+01
1.532106925899536565e+00 -8.218380207428413087e+01
1.534033541099541820e+00 -8.219101950043423699e+01
1.535968897299537783e+00 -8.224161929348166211e+01
1.537953746199538285e+00 -8.226904787608715708e+01
1.539869160499547807e+00 -8.227592058888907900e+01
1.541793483599539272e+00 -8.231213431769972999e+01
1.543690899699542429e+00 -8.232388389875050905e+01
1.545651861599542265e+00 -8.233908237237557159e+01
1.547564776899504668e+00 -8.234970658376573738e+01
1.549491197399504916e+00 -8.236201893000361451e+01
1.551405530899479634e+00 -8.237391140775564224e+01
1.553372540599493146e+00 -8.243731009710904800e+01
1.555321640899494318e+00 -8.244762263796283719e+01
1.557235080699468810e+00 -8.245739489137535827e+01
1.559163290199455210e+00 -8.247311350314166134e+01
1.561103178599438479e+00 -8.248429959145055079e+01
1.563029102799426084e+00 -8.248808849337913784e+01
1.564940890099443704e+00 -8.254307222905775632e+01
1.566906340699462108e+00 -8.256004192857747626e+01
1.568830946999466791e+00 -8.257705619816967157e+01
1.570772666299499409e+00 -8.259130985264452818e+01
1.572687968599483455e+00 -8.260295891814459424e+01
1.574647843299475936e+00 -8.260117474718374808e+01
1.576577110599443943e+00 -8.261137605878342072e+01
1.578520769899454113e+00 -8.265741008533647971e+01
1.580436139599488587e+00 -8.267637970672157621e+01
1.582375280899475101e+00 -8.268761237548707754e+01
1.584317198499472612e+00 -8.271310519979127207e+01
1.586250198499486341e+00 -8.271890615118600465e+01
1.588188970299478697e+00 -8.273004911502286518e+01
1.590171496199481727e+00 -8.275053396045635168e+01
1.592077238299517195e+00 -8.275545311993914765e+01
1.594027334099545445e+00 -8.277314582305142210e+01
1.595977418499550993e+00 -8.280970957643221197e+01
1.597914053899553100e+00 -8.283976086522500282e+01
1.599828404699545903e+00 -8.286888374241968336e+01
1.601770121199547203e+00 -8.290921798716628643e+01
1.603700033399532376e+00 -8.293448415892665082e+01
1.605656249599522356e+00 -8.294234019603068475e+01
1.607591040799506654e+00 -8.294820987432980530e+01
1.609540503499527819e+00 -8.299471853359618478e+01
1.611462554399521796e+00 -8.301377469781505170e+01
1.613435825499506038e+00 -8.304608689213544892e+01
1.615384335399519866e+00 -8.305767527383018489e+01
1.617288952199506413e+00 -8.306397677813846769e+01
1.619219889799492496e+00 -8.311867773314706653e+01
1.621170697899529056e+00 -8.314142963071766701e+01
1.623085795099535433e+00 -8.314085550092104882e+01
1.624999245699556782e+00 -8.315546710524552054e+01
1.626928513399535703e+00 -8.315888145597298831e+01
1.628832219199518594e+00 -8.317417072940544642e+01
1.630734944099544448e+00 -8.317895316519829407e+01
1.632624638199544620e+00 -8.318268262298498428e+01
1.634556970199535941e+00 -8.320923323248460690e+01
1.636455552099550959e+00 -8.320992852415540142e+01
1.638380603899561194e+00 -8.322994315150441480e+01
1.640298086499554442e+00 -8.324278679130449632e+01
1.642281432099564897e+00 -8.325900859298705825e+01
1.644160992499554608e+00 -8.326286604865364893e+01
1.646067004399552669e+00 -8.327356445057729672e+01
1.647974924399559615e+00 -8.328221881945987093e+01
1.649900879699527589e+00 -8.329660144891541051e+01
1.651821500899506079e+00 -8.333154942746173788e+01
1.653736574399518044e+00 -8.333870409372079280e+01
1.655637984899513082e+00 -8.334787218352342109e+01
1.657640271599499560e+00 -8.337506677058168236e+01
1.659533335699513668e+00 -8.338260945221179554e+01
1.661444405499500121e+00 -8.339252780925603759e+01
1.663362773499502678e+00 -8.342286893388313729e+01
1.665301814399474001e+00 -8.342254745555621298e+01
1.667191921499490137e+00 -8.342621861706950881e+01
1.669091161699521875e+00 -8.342870425362448827e+01
1.671005412599531947e+00 -8.347090672132897282e+01
1.672939454099513723e+00 -8.348839074459783660e+01
1.674851557799529100e+00 -8.349670761233105054e+01
1.676769727399520349e+00 -8.357176145179269611e+01
1.678660078799515842e+00 -8.360063855689250545e+01
1.680638856399526260e+00 -8.363059170218704708e+01
1.682564746399539457e+00 -8.365440499801029262e+01
1.684480617699565475e+00 -8.369618514789337382e+01
1.686446226199533438e+00 -8.372332642960687110e+01
1.688353472899537966e+00 -8.377574798592344507e+01
1.690296371299529810e+00 -8.378678624263514507e+01
1.692203910599537009e+00 -8.379811722139619690e+01
1.694137896599551940e+00 -8.381874874016823185e+01
1.696026027299553318e+00 -8.384220236632401679e+01
1.697935982399573884e+00 -8.385248421362624072e+01
1.699853606199558609e+00 -8.385137341730111871e+01
1.701815268699530037e+00 -8.388176862941489276e+01
1.703759713199553216e+00 -8.390408927696771002e+01
1.705711067499525058e+00 -8.397840236947494930e+01
1.707615228499555382e+00 -8.399233211369910634e+01
1.709595218299514219e+00 -8.401612154246237196e+01
1.711514563099491015e+00 -8.403225503289084486e+01
1.713430841599525634e+00 -8.404602973632408691e+01
1.715351890899531551e+00 -8.404930398102489164e+01
1.717291079699526879e+00 -8.405277597780374776e+01
1.719212810699539462e+00 -8.407716280096389028e+01
1.721097762599532288e+00 -8.408778533731580751e+01
1.722996953099525941e+00 -8.409796611615159634e+01
1.724952574099522851e+00 -8.412307037724107772e+01
1.726887930199520582e+00 -8.413952554495612901e+01
1.728826627399524085e+00 -8.414777035213823808e+01
1.730711019899563441e+00 -8.414810505844293687e+01
1.732658593099557720e+00 -8.414821689378962333e+01
1.734572580599562430e+00 -8.415239449436695907e+01
1.736495184099554390e+00 -8.418257064512789611e+01
1.738397823999539682e+00 -8.419207715442851736e+01
1.740341944299527821e+00 -8.422000096318762985e+01
1.742266925499563301e+00 -8.423151647530885100e+01
1.744200224999565396e+00 -8.425709917543203176e+01
1.746153356299564141e+00 -8.431676760678790572e+01
1.748073529099555490e+00 -8.434761933893926766e+01
1.749993918899549028e+00 -8.437677249171508720e+01
1.751890506299554229e+00 -8.438543225213561527e+01
1.753830729499564756e+00 -8.441816103416033457e+01
1.755737059599563166e+00 -8.442382980077806565e+01
1.757666133899586924e+00 -8.443452391785180566e+01
1.759590326699560503e+00 -8.446188589692179960e+01
1.761535529599543626e+00 -8.447788846816081332e+01
1.763440698499556092e+00 -8.448591124690577203e+01
1.765342133999529661e+00 -8.449633332874671510e+01
1.767240625399542298e+00 -8.451123790046533202e+01
1.769165988299527204e+00 -8.451696370227648458e+01
1.771089023299561971e+00 -8.460672196644452470e+01
1.772987320999571681e+00 -8.462133184785386675e+01
1.774907450399560549e+00 -8.464481538751559242e+01
1.776860085299546643e+00 -8.466954366348562644e+01
1.778760471299543955e+00 -8.466951587950602232e+01
1.780676398199547261e+00 -8.469332623764952928e+01
1.782583765999538716e+00 -8.472400285594066816e+01
1.784502641399545286e+00 -8.472488677941649371e+01
1.786430094399553692e+00 -8.474100768629212155e+01
1.788330979899570350e+00 -8.475331671211432649e+01
1.790230596799517127e+00 -8.475731136152215583e+01
1.792206246099536937e+00 -8.477713749766118667e+01
1.794142805899508586e+00 -8.481674002434365889e+01
1.796055800899504451e+00 -8.483403664034976543e+01
1.797966007299491409e+00 -8.485086979936670559e+01
1.799907887999465217e+00 -8.485839053753088024e+01
1.801823988199451776e+00 -8.488151974826789115e+01
1.803729570999456300e+00 -8.488480685657532376e+01
1.805681352099419046e+00 -8.489985671833032654e+01
1.807626239599440243e+00 -8.488914978376188003e+01
1.809559633599440831e+00 -8.489542395334581215e+01
1.811502730499423119e+00 -8.492984077284545208e+01
1.813439588099414745e+00 -8.495976918705775915e+01
1.815330295899422408e+00 -8.496564830647687927e+01
1.817244498399443131e+00 -8.499662228849176415e+01
1.819174999299437490e+00 -8.501407014049304678e+01
1.821160194699429358e+00 -8.506040548646708999e+01
1.823068080299406146e+00 -8.507327557354325620e+01
1.824976452599405219e+00 -8.509483295553285132e+01
1.826872930199397782e+00 -8.511471215980458283e+01
1.828823919799400288e+00 -8.512494787950616626e+01
1.830746890699393559e+00 -8.514340481431220553e+01
1.832673505399382119e+00 -8.518102972064680500e+01
1.834604812699367260e+00 -8.519307931211214679e+01
1.836555769299357266e+00 -8.519513545913446251e+01
1.838483210599378026e+00 -8.519604266874584653e+01
1.840419119899360023e+00 -8.524336260072541904e+01
1.842341305899329429e+00 -8.527395240049274605e+01
1.844283075199327104e+00 -8.527573905422778466e+01
1.846199040299352889e+00 -8.536477905313412862e+01
1.848123188399311001e+00 -8.539416448261412995e+01
1.850028855899334079e+00 -8.550354950169801782e+01
1.851969894499335467e+00 -8.550405514005451835e+01
1.853881562299322550e+00 -8.551069909771396738e+01
1.855791255999345468e+00 -8.554293330952883423e+01
1.857685474699352968e+00 -8.555516095210151661e+01
1.859639166299369872e+00 -8.558878395627675673e+01
1.861533791499363044e+00 -8.559233592578002003e+01
1.863443930599388620e+00 -8.561591369325033440e+01
1.865381916899406134e+00 -8.564308664857392728e+01
1.867292284299421734e+00 -8.564691959885524852e+01
1.869228211599442968e+00 -8.567566291307792881e+01
1.871134880599460315e+00 -8.570857386280727042e+01
1.873069594499449098e+00 -8.571316650380556723e+01
1.875010404299439326e+00 -8.571504183154792145e+01
1.876943138699430635e+00 -8.572537699703143232e+01
1.878854379499435012e+00 -8.573241398968472993e+01
1.880802751099410530e+00 -8.574923566630894811e+01
1.882744251799421731e+00 -8.575895858770105917e+01
1.884631732799436632e+00 -8.576815161976762170e+01
1.886542232499426985e+00 -8.578599598353378042e+01
1.888500416499443446e+00 -8.580443904367584196e+01
1.890411848199452738e+00 -8.580675926588517655e+01
1.892315747699462758e+00 -8.585464087046239001e+01
1.894235387899497969e+00 -8.590564243806466038e+01
1.896193650799524733e+00 -8.592420981613520325e+01
1.898125289999501364e+00 -8.595382999095815535e+01
1.900029243099484288e+00 -8.596101068000902501e+01
1.901935837899485948e+00 -8.602958519017489891e+01
1.903885486199461408e+00 -8.606265142009671365e+01
1.905784843699448228e+00 -8.606457233380355376e+01
1.907686104399447746e+00 -8.605591981651653555e+01
1.909584106499452316e+00 -8.606581524668051486e+01
1.911551958699446940e+00 -8.606936576324592636e+01
1.913469370299422767e+00 -8.608039309901776903e+01
1.915389555399442445e+00 -8.609455748920713347e+01
1.917324630299449328e+00 -8.610159685277389485e+01
1.919233186899464316e+00 -8.611976810953436257e+01
1.921146468099449667e+00 -8.613969021367854850e+01
1.923046445999446075e+00 -8.614842627688966559e+01
1.925001230099445237e+00 -8.615021143820983696e+01
1.926917959799452351e+00 -8.616315095333250440e+01
1.928834968599453914e+00 -8.618190635848641534e+01
1.930750752599448727e+00 -8.618349677322781588e+01
1.932714339999452191e+00 -8.621638130182752491e+01
1.934628351999442497e+00 -8.622075341871108378e+01
1.936531938199463454e+00 -8.625047959844530965e+01
1.938430673699452544e+00 -8.629585246774038865e+01
1.940398855999472705e+00 -8.635109832317159828e+01
1.942336005699444312e+00 -8.638871631292184361e+01
1.944276704399458655e+00 -8.644241485801622105e+01
1.946210597699467471e+00 -8.646010402858169641e+01
1.948155625499464971e+00 -8.647824921096894002e+01
1.950062800199431789e+00 -8.650430927261190561e+01
1.951967474099436162e+00 -8.650728153038440382e+01
1.953875725299448529e+00 -8.652337024281777644e+01
1.955855475599461046e+00 -8.655597293442507123e+01
1.957766390499474651e+00 -8.657649850092653310e+01
1.959672582899462778e+00 -8.658183966271165843e+01
1.961595003899487377e+00 -8.658203358335073574e+01
1.963560879999485254e+00 -8.658686273280218870e+01
1.965476679599485577e+00 -8.660609145816349042e+01
1.967365431699507949e+00 -8.661532436109689570e+01
1.969266246299519185e+00 -8.661415470902791469e+01
1.971214116999517429e+00 -8.663684762556033547e+01
1.973102833299511305e+00 -8.668103994113847932e+01
1.975062242499531440e+00 -8.672448296731815276e+01
1.977096216399515827e+00 -8.672932337050561102e+01
1.979056481199500395e+00 -8.674520333623154045e+01
1.981000287599521403e+00 -8.677377670545698152e+01
1.982924243099540629e+00 -8.678245607825550678e+01
1.984874983499542278e+00 -8.679207826255687053e+01
1.986783461699549225e+00 -8.682646644849657491e+01
1.988685087499564075e+00 -8.684097388835263587e+01
1.990574000899555829e+00 -8.687306873768955029e+01
1.992538951799528446e+00 -8.688723692631806728e+01
1.994459443999521353e+00 -8.690205663963186566e+01
1.996370974699512191e+00 -8.690502580168619318e+01
1.998278462799489841e+00 -8.690921824414510866e+01
2.000227810999498423e+00 -8.692415419215815575e+01
2.002118488199510438e+00 -8.692504302458753784e+01
2.004024705099484827e+00 -8.693253306457059182e+01
2.005937643599487341e+00 -8.695494423473434153e+01
2.007875513599514328e+00 -8.696777868467671624e+01
2.009764569899513020e+00 -8.696560169855017364e+01
2.011659559299494582e+00 -8.701273840373438873e+01
2.013565991799479260e+00 -8.705835526310656292e+01
2.015534034899494564e+00 -8.709642491222892602e+01
2.017446378199481138e+00 -8.710419141312348756e+01
2.019346483899456590e+00 -8.711597117856712202e+01
2.021274693999437488e+00 -8.712448308821122112e+01
2.023219437999443926e+00 -8.716736185140877069e+01
2.025126914599443051e+00 -8.722002036323682717e+01
2.027030472599422151e+00 -8.721952233167834834e+01
2.028944253399404651e+00 -8.722385383490167499e+01
2.030863641099424743e+00 -8.722273115577969804e+01
2.032774513799458393e+00 -8.723509109886008162e+01
2.034684327899488832e+00 -8.724890727089216114e+01
2.036634188599491413e+00 -8.725884351760051061e+01
2.038551938499488791e+00 -8.726243717861360949e+01
2.040443356299490585e+00 -8.726776391866687277e+01
2.042345316799482724e+00 -8.726852105355513345e+01
2.044282562799518033e+00 -8.729105679703702947e+01
2.046218707099519474e+00 -8.728642981650015997e+01
2.048131445599531197e+00 -8.730921936871213518e+01
2.050047268899508168e+00 -8.732280273293775963e+01
2.052000458099501046e+00 -8.739322879807889421e+01
2.053914160399518796e+00 -8.740090545508761011e+01
2.055818343399494985e+00 -8.740599851082914995e+01
2.057748209299479214e+00 -8.744472583877868033e+01
2.059722468699470621e+00 -8.747895964407499036e+01
2.061651593699487250e+00 -8.753698003330812583e+01
2.063563980399493847e+00 -8.754650987823958985e+01
2.065491945699486465e+00 -8.757073882527292596e+01
2.067456848399477742e+00 -8.757710215826368483e+01
2.069371274899474589e+00 -8.760640662682476432e+01
2.071288377699484151e+00 -8.764812847362605908e+01
2.073202623699511804e+00 -8.765526163606082832e+01
2.075180781099477123e+00 -8.769703992184373931e+01
2.077096190999495828e+00 -8.773112494021695795e+01
2.079006021199497845e+00 -8.774109565901190422e+01
2.080903325599499532e+00 -8.775975849482796320e+01
2.082843462899482745e+00 -8.777104949061292416e+01
2.084738480699481755e+00 -8.776258619913461700e+01
2.086657652399497742e+00 -8.778169397559813092e+01
2.088585378999487485e+00 -8.778016799746430365e+01
2.090554894599486069e+00 -8.780581207296179969e+01
2.092488967499499086e+00 -8.781465393442242373e+01
2.094411659799482628e+00 -8.781501955381897062e+01
2.096355617999471566e+00 -8.781706319032353747e+01
2.098264700399483651e+00 -8.783044116538800949e+01
2.100166901599476166e+00 -8.783470500608012799e+01
2.102074457799466334e+00 -8.784231557459915507e+01
2.104028700599433144e+00 -8.788362960820192882e+01
2.105967645699466040e+00 -8.790201505941828941e+01
2.107919023999440977e+00 -8.795700593611516638e+01
2.109857235299441580e+00 -8.797384513796632177e+01
2.111832275799476299e+00 -8.800074377011392812e+01
2.113745196999482268e+00 -8.800973927357586035e+01
2.115664067899476919e+00 -8.801233497067504175e+01
2.117603843199479918e+00 -8.806101378515735689e+01
2.119571531299492051e+00 -8.809662735735020078e+01
2.121480283699484826e+00 -8.816907056801298381e+01
2.123423302999477791e+00 -8.818296439972850465e+01
2.125379180699467074e+00 -8.818519799598449538e+01
2.127355501599488719e+00 -8.822229861485512004e+01
2.129291326599502820e+00 -8.824953438576761755e+01
2.131207294999496238e+00 -8.825959590899547891e+01
2.133130313399485001e+00 -8.828027921070243167e+01
2.135100577899503804e+00 -8.828502452645849985e+01
2.137005658599519631e+00 -8.835062809928763272e+01
2.138929319499518034e+00 -8.838399209938805257e+01
2.140842824899523045e+00 -8.840265663832084897e+01
2.142813208599529506e+00 -8.841717123974984816e+01
2.144749181099532276e+00 -8.842966375122074396e+01
2.146653161199554738e+00 -8.842542162036912146e+01
2.148579350699535873e+00 -8.845805848518656944e+01
2.150507910999517769e+00 -8.846048862936694945e+01
2.152430410199514643e+00 -8.853638207169755958e+01
2.154347915299552607e+00 -8.853949405092272684e+01
2.156306379299528064e+00 -8.857263736901661844e+01
2.158214310399543923e+00 -8.860291183041323393e+01
2.160140743999556356e+00 -8.863404201725458620e+01
2.162059196999558619e+00 -8.865405331189950289e+01
2.164009700499544664e+00 -8.866867473026907476e+01
2.165916819499558166e+00 -8.870722145442374540e+01
2.167821126199592552e+00 -8.870922302496040857e+01
2.169729022299578869e+00 -8.872422702806585448e+01
2.171676112699615580e+00 -8.873211112688213120e+01
2.173581818799601884e+00 -8.873619033881541895e+01
2.175518601399608176e+00 -8.876458166529255323e+01
2.177414896299608049e+00 -8.882002123516826941e+01
2.179356920599631042e+00 -8.883406448370240582e+01
2.181275308499624366e+00 -8.890481431249688171e+01
2.183171062799629247e+00 -8.892764942685739982e+01
2.185080257299661710e+00 -8.894782053971731273e+01
2.187027890799656760e+00 -8.904236048796987291e+01
2.188946602699636923e+00 -8.906205288402428266e+01
2.190858673699605852e+00 -8.907731174514154304e+01
2.192779108499596230e+00 -8.908381218357068576e+01
2.194725120699582810e+00 -8.908919139296088474e+01
2.196628983399592894e+00 -8.908676414292058610e+01
2.198535679099572704e+00 -8.911542372410691826e+01
2.200427334399534196e+00 -8.912859184446907079e+01
2.202347050199517486e+00 -8.913408358035381696e+01
2.204240253799514271e+00 -8.914779676256591756e+01
2.206135208399512493e+00 -8.915652945063843049e+01
2.208088128899520441e+00 -8.916191055017411315e+01
2.209998908799530426e+00 -8.916815395545101808e+01
2.211908212899513337e+00 -8.921496431877852729e+01
2.213803507699549478e+00 -8.922631821280127440e+01
2.215725382699533341e+00 -8.923172977605395317e+01
2.217608163499528384e+00 -8.923339425186925666e+01
2.219506327499524367e+00 -8.925443250275580453e+01
2.221428521499519526e+00 -8.928676819225202621e+01
2.223365348199545455e+00 -8.928100827662416350e+01
2.225287365099574366e+00 -8.931244399308458526e+01
2.227192405499601513e+00 -8.933003462132214167e+01
2.229083923099604903e+00 -8.939471747020543546e+01
2.231018724599621805e+00 -8.944186705149533623e+01
2.232927941799626836e+00 -8.946654284868823481e+01
2.234837063299625726e+00 -8.948636621518727452e+01
2.236738236399636648e+00 -8.951875734880232471e+01
2.238671699299653373e+00 -8.953213036205451658e+01
2.240580530299679296e+00 -8.953672393746265357e+01
2.242472369999691573e+00 -8.956240035423614643e+01
2.244368016999702675e+00 -8.957836078916854206e+01
2.246295477599697499e+00 -8.958323910896507414e+01
2.248201407599696555e+00 -8.959935560433530100e+01
2.250077148899680690e+00 -8.961388117365440564e+01
2.251967332799666988e+00 -8.960998230285622412e+01
2.253913261199674611e+00 -8.963327826960592404e+01
2.255821027199703899e+00 -8.966619501775940648e+01
2.257737009999696731e+00 -8.967895514646993149e+01
2.259649541999680267e+00 -8.967007488751792721e+01
2.261585956399687625e+00 -8.971341490678955211e+01
2.263480156199694449e+00 -8.971393837795154980e+01
2.265406496499706268e+00 -8.972479661610428536e+01
2.267344733799717460e+00 -8.974330979252921736e+01
2.269232763299712907e+00 -8.975190243377826960e+01
2.271150677599722112e+00 -8.978897326985608629e+01
2.273040558899711350e+00 -8.982204798089520636e+01
2.274964252299715994e+00 -8.983753713880572889e+01
2.276854154299707389e+00 -8.989020057920083673e+01
2.278768089399728858e+00 -8.990297048538404567e+01
2.280684576099746952e+00 -8.991717643336608035e+01
2.282595511099738683e+00 -8.991724902825949073e+01
2.284490152899716353e+00 -8.993718508598153960e+01
2.286370115299731332e+00 -8.994002185305562591e+01
2.288271491799741764e+00 -8.996848786883188609e+01
2.290217368499714023e+00 -8.997658098794346415e+01
2.292119696499720582e+00 -8.998661198834250285e+01
2.294024309999741273e+00 -9.001291136081212585e+01
2.295951690999737060e+00 -9.001491948799699117e+01
2.297872017699762015e+00 -9.002471147271975838e+01
2.299757945599782083e+00 -9.003993653555446031e+01
2.301693159199795780e+00 -9.005742226603834411e+01
2.303626449399829301e+00 -9.005973889716253211e+01
2.305557328399804540e+00 -9.007579001036586419e+01
2.307449493999762957e+00 -9.007823098119257565e+01
2.309342658599781384e+00 -9.012521699249660401e+01
2.311253186999782550e+00 -9.014134269431872326e+01
2.313185443399809582e+00 -9.015222528770702581e+01
2.315074517899810225e+00 -9.015365491315924373e+01
2.316996245599826310e+00 -9.017991075666961365e+01
2.318896577399817804e+00 -9.018020303231062940e+01
2.320843832899801118e+00 -9.018481080516217219e+01
2.322747673299810689e+00 -9.020315495198954636e+01
2.324664322899786306e+00 -9.020387124464994599e+01
2.326593402799788546e+00 -9.021567989524940856e+01
2.328491432799768557e+00 -9.022114862186390383e+01
2.330410343099762027e+00 -9.028100068982898563e+01
2.332309152299789634e+00 -9.029150659544389157e+01
2.334253765999812824e+00 -9.029286582721826449e+01
2.336191986299828383e+00 -9.033182928226172237e+01
2.338089961699836294e+00 -9.033862669835237114e+01
2.340006350799844093e+00 -9.036411112495349585e+01
2.341949727299828421e+00 -9.039887743247923879e+01
2.343854224599818625e+00 -9.040656657962719578e+01
2.345758517599805693e+00 -9.041225089795031522e+01
2.347657002799819814e+00 -9.045357569406941423e+01
2.349599165199781403e+00 -9.046579674920964464e+01
2.351519515499794544e+00 -9.047450581089169930e+01
2.353441965599793129e+00 -9.049615783649849732e+01
2.355359462699817108e+00 -9.051827493948515269e+01
2.357326846399844911e+00 -9.052091380159102130e+01
2.359239456199842433e+00 -9.052759343378706092e+01
2.361128193999852520e+00 -9.053424971095201101e+01
2.363039429999849617e+00 -9.056355173862516494e+01
2.364976467299860996e+00 -9.057571657684840716e+01
2.366873579399860539e+00 -9.058109078595799701e+01
2.368763454899828425e+00 -9.058240399737124449e+01
2.370683226199814531e+00 -9.059281283389304917e+01
2.372615872499809431e+00 -9.061693669578680499e+01
2.374517903699801646e+00 -9.062947673073328758e+01
2.376408737199790178e+00 -9.064317121639219010e+01
2.378290140199786684e+00 -9.064431273793843502e+01
2.380226321199778283e+00 -9.067701810674691387e+01
2.382143612499778129e+00 -9.070029704108048918e+01
2.384039512999770682e+00 -9.070055291743604187e+01
2.385980266199775102e+00 -9.071207327186247937e+01
2.387889346899779941e+00 -9.070631322578807954e+01
2.389792597099787308e+00 -9.074762915638886795e+01
2.391684326099791313e+00 -9.076443142116144713e+01
2.393641831199774916e+00 -9.078342249747684889e+01
2.395531798599747297e+00 -9.078560953682149659e+01
2.397430786599721753e+00 -9.078720405997101750e+01
2.399346381599738898e+00 -9.079365295460631557e+01
2.401270445799757791e+00 -9.080650954935640584e+01
2.403179019699765995e+00 -9.084471657918290077e+01
2.405081279999793153e+00 -9.083902295353848899e+01
2.406980358899798667e+00 -9.084258842488898722e+01
2.408910885599831797e+00 -9.085705353220576797e+01
2.410810916399804604e+00 -9.085681485680490255e+01
2.412692403299804500e+00 -9.086264908856207967e+01
2.414607122199813993e+00 -9.092660639079863927e+01
2.416569087099818880e+00 -9.094729858503013986e+01
2.418462328899843250e+00 -9.096920670529301844e+01
2.420357915699870688e+00 -9.098440397993047668e+01
2.422267772499857141e+00 -9.100831734047400801e+01
2.424205601399865628e+00 -9.102416357547369330e+01
2.426106172099867120e+00 -9.105487573532164447e+01
2.427991886899854901e+00 -9.106475590912916118e+01
2.429884575699863714e+00 -9.107808060869334099e+01
2.431847177499858681e+00 -9.109152004527813062e+01
2.433756565899846791e+00 -9.111331459674428856e+01
2.435647509099833741e+00 -9.113107041103921802e+01
2.437542650699845659e+00 -9.114863516652467013e+01
2.439473172699869963e+00 -9.116620151238993230e+01
2.441356109099883653e+00 -9.117538845819825610e+01
2.443242824999879215e+00 -9.123490993051981945e+01
2.445163351199853174e+00 -9.124454296706450407e+01
2.447048361699857288e+00 -9.124473926379781119e+01
2.448970704899864792e+00 -9.127733143709346564e+01
2.450882655499876606e+00 -9.130874547952626585e+01
2.452838743299882385e+00 -9.132268650594650694e+01
2.454735828599884151e+00 -9.134074390050335523e+01
2.456628891799852887e+00 -9.136336601890255338e+01
2.458528815499858577e+00 -9.141686275336360268e+01
2.460485768199834666e+00 -9.142551880789736174e+01
2.462386047099861308e+00 -9.143104518827949789e+01
2.464271575699861216e+00 -9.143181849769720770e+01
2.466194184499864495e+00 -9.143392871156957824e+01
2.468138695899848578e+00 -9.143596520581225207e+01
2.470031284399880178e+00 -9.144120798939383121e+01
2.471913950699875961e+00 -9.144528128475351991e+01
2.473804399799871767e+00 -9.144812079111274272e+01
2.475743923699838867e+00 -9.149049414601610408e+01
2.477636014599831071e+00 -9.150608962098171162e+01
2.479544778699827923e+00 -9.159889916782093167e+01
2.481432364999823115e+00 -9.161086450685749583e+01
2.483337998799807878e+00 -9.160896408867219520e+01
2.485232569899770816e+00 -9.163088501336684999e+01
2.487119768099799622e+00 -9.164383302119847485e+01
2.489021434699800750e+00 -9.168303130639634446e+01
2.490939204099807736e+00 -9.169485705661080033e+01
2.492840022499811070e+00 -9.170019881496470759e+01
2.494736197699848557e+00 -9.174332766663755478e+01
2.496628792399851804e+00 -9.176812475689771986e+01
2.498541670299861295e+00 -9.176982672313991429e+01
2.500432108599855319e+00 -9.177200048626127682e+01
2.502334350399837426e+00 -9.177518619333126537e+01
2.504282301099825414e+00 -9.177065462439274768e+01
2.506204728699822137e+00 -9.183160594415514311e+01
2.508099255599822275e+00 -9.183786051387031080e+01
2.509999218999836579e+00 -9.184650448776827147e+01
2.511957496499797937e+00 -9.189552016174511095e+01
2.513841398499788937e+00 -9.190113568529334032e+01
2.515713877599790482e+00 -9.190219974725465590e+01
2.517606223199800652e+00 -9.191278608784188009e+01
2.519531649499792358e+00 -9.192261720703179151e+01
2.521431247499769768e+00 -9.194913482549910100e+01
2.523321660099742569e+00 -9.196118657810268360e+01
2.525230196099739644e+00 -9.197858792126875471e+01
2.527150474399741942e+00 -9.198545968707790621e+01
2.529032076699720299e+00 -9.198333798940619488e+01
2.530935404899718577e+00 -9.202082941504720282e+01
2.532847057099739452e+00 -9.204493984637093718e+01
2.534794918199778202e+00 -9.204492158479295938e+01
2.536682725499777469e+00 -9.205331069077759309e+01
2.538579050899802958e+00 -9.205958599214423543e+01
2.540456964999792344e+00 -9.208157823141023357e+01
2.542394119299769439e+00 -9.209022930386608152e+01
2.544318402099784659e+00 -9.212276138706926076e+01
2.546215559999792877e+00 -9.214254385853119800e+01
2.548112682899780879e+00 -9.216286329086332785e+01
2.550030575299780722e+00 -9.217395709078560628e+01
2.551917320199767580e+00 -9.219551945235045309e+01
2.553801619199778550e+00 -9.222278810650686864e+01
2.555738291199761480e+00 -9.225663825552217645e+01
2.557646061199753795e+00 -9.226698550004343247e+01
2.559520606099761508e+00 -9.227245305931799635e+01
2.561420263799772279e+00 -9.228127760498331611e+01
2.563347626799762580e+00 -9.229807369962324515e+01
2.565262417899808689e+00 -9.233861923111722092e+01
2.567123976299813481e+00 -9.233830223987513364e+01
2.569006909999799859e+00 -9.233896474929491660e+01
2.570943201799800182e+00 -9.233532489141848032e+01
2.572828756999801403e+00 -9.235292106721473715e+01
2.574727695599837496e+00 -9.235507642410900075e+01
2.576622847899856517e+00 -9.238131106356152600e+01
2.578561876799835950e+00 -9.241295754201303225e+01
2.580433064799814158e+00 -9.241436318950457007e+01
2.582317276899824599e+00 -9.241686458963104656e+01
2.584202564699809468e+00 -9.241986129595761668e+01
2.586126625999807249e+00 -9.245686813237760759e+01
2.588025547199806820e+00 -9.245858481304706800e+01
2.589912158099797246e+00 -9.247846150985090219e+01
2.591808308499796709e+00 -9.248715571660139290e+01
2.593753144999818794e+00 -9.257274489659748440e+01
2.595652659099808801e+00 -9.262441765152848916e+01
2.597530960799803168e+00 -9.263816537625444880e+01
2.599414530599813755e+00 -9.266698252301834771e+01
2.601328744899788159e+00 -9.267570549780150202e+01
2.603215122099781897e+00 -9.268928362604829374e+01
2.605089554799776330e+00 -9.270270302615529090e+01
2.606981093199769894e+00 -9.270557387388234361e+01
2.608897218399768292e+00 -9.270964947137987622e+01
2.610782534599739080e+00 -9.271208358893888146e+01
2.612670514899727348e+00 -9.272532935277384070e+01
2.614571356299717042e+00 -9.272676249204786814e+01
2.616444887099712791e+00 -9.273815462731985804e+01
2.618327948299738583e+00 -9.276683793477437234e+01
2.620219889399748148e+00 -9.277023841802605375e+01
2.622152789199776013e+00 -9.276959212802557886e+01
2.624045677099800855e+00 -9.276730914398972061e+01
2.625937508899819584e+00 -9.285161349896581839e+01
2.627828068499805880e+00 -9.285819992213714613e+01
2.629741977199794967e+00 -9.286256740245814001e+01
2.631626572699781175e+00 -9.287347401775684830e+01
2.633509189699770214e+00 -9.288574095114825013e+01
2.635416203099739896e+00 -9.292748908842170863e+01
2.637348065399756969e+00 -9.293286393512302368e+01
2.639238459499778422e+00 -9.293566769006311290e+01
2.641122837699803050e+00 -9.294294340150158007e+01
2.642998183999806461e+00 -9.296017185492874546e+01
2.644920753799800295e+00 -9.297068216158558585e+01
2.646806876799804531e+00 -9.297479271081590468e+01
2.648698213499771636e+00 -9.298764281622216288e+01
2.650577254599771670e+00 -9.298711116098620266e+01
2.652507075599763287e+00 -9.301888820868677499e+01
2.654424240999779361e+00 -9.304323470504257898e+01
2.656314529299776073e+00 -9.303982964301721381e+01
2.658198712099774319e+00 -9.306384232349418539e+01
2.660122834399786917e+00 -9.305703348425295474e+01
2.662018125899778820e+00 -9.311962355698673832e+01
2.663919139799780123e+00 -9.313707581000898017e+01
2.665817684299763179e+00 -9.313733912650334901e+01
2.667739772999754955e+00 -9.314950450083006217e+01
2.669661900999732218e+00 -9.318034585950252335e+01
2.671531902999733976e+00 -9.317356990671413541e+01
2.673444722599712442e+00 -9.318272737367422565e+01
2.675334980799715545e+00 -9.319020690109104521e+01
2.677227251599721747e+00 -9.321350911406027251e+01
2.679123639499727538e+00 -9.323447412553733216e+01
2.681069881899744267e+00 -9.327461295088318138e+01
2.682976105799728561e+00 -9.332022673926506684e+01
2.684872137499761724e+00 -9.332870187193151423e+01
2.686750404599797193e+00 -9.332886516447277359e+01
2.688682195899809724e+00 -9.333500400174889933e+01
2.690545744799813122e+00 -9.333630998506285437e+01
2.692448851099809914e+00 -9.338880582740847558e+01
2.694349476999827520e+00 -9.343036834185441819e+01
2.696266899099846182e+00 -9.343110988307282128e+01
2.698168153299845162e+00 -9.345031679893158127e+01
2.700065819299838576e+00 -9.349663851579333596e+01
2.701941400799801052e+00 -9.350801941425604014e+01
2.703854033099791554e+00 -9.352660558943816227e+01
2.705730168299799399e+00 -9.352148754039498613e+01
2.707623003499809666e+00 -9.353039807944719541e+01
2.709517305499811179e+00 -9.353410656323299577e+01
2.711464011999818347e+00 -9.354271450235742691e+01
2.713369106499806893e+00 -9.357205835093856194e+01
2.715263124999785838e+00 -9.358004935761064758e+01
2.717164855299758930e+00 -9.361260941691000426e+01
2.719102590099755634e+00 -9.363396354212645178e+01
2.720990553899742537e+00 -9.364584597594217996e+01
2.722874362899728506e+00 -9.364761124138573223e+01
2.724776859699756137e+00 -9.372297040582141392e+01
2.726692111899784443e+00 -9.373025616470877708e+01
2.728573644399763243e+00 -9.373796273650734179e+01
2.730468276999787669e+00 -9.377873558880891380e+01
2.732422538299780435e+00 -9.378915520900991964e+01
2.734305183699788699e+00 -9.382467316142721359e+01
2.736183883299794672e+00 -9.383698263732323142e+01
2.738053501099792619e+00 -9.383998534394214630e+01
2.739982446899804636e+00 -9.385394748669740750e+01
2.741856150499821343e+00 -9.386223077715021645e+01
2.743749032699803081e+00 -9.386947375472121280e+01
2.745649750799819877e+00 -9.387953848064235274e+01
2.747575344899852556e+00 -9.391591035965323897e+01
2.749489285599861166e+00 -9.393074716091665266e+01
2.751384254999851287e+00 -9.392880452878804931e+01
2.753271010699854582e+00 -9.395374731233108889e+01
2.755205443399861842e+00 -9.397597317987393239e+01
2.757081348399885279e+00 -9.398722039429442532e+01
2.758963042099864538e+00 -9.400551187357538652e+01
2.760858662299877420e+00 -9.402720383725385034e+01
2.762803385599883921e+00 -9.403076852916119321e+01
2.764695726599887049e+00 -9.407687317816713346e+01
2.766577912499909253e+00 -9.412142649021711804e+01
2.768460481799899675e+00 -9.411890801584199551e+01
2.770364252999909738e+00 -9.412598167516254932e+01
2.772242980499868281e+00 -9.416836729970609099e+01
2.774121980199885318e+00 -9.420549190107860227e+01
2.776020587599891343e+00 -9.422363804085041750e+01
2.777969678099873274e+00 -9.423732674952152877e+01
2.779866612899867917e+00 -9.425772496427531166e+01
2.781756481899841038e+00 -9.426222014697974316e+01
2.783642528499870483e+00 -9.428278033629877086e+01
2.785575610999865059e+00 -9.430477955404820989e+01
2.787470109799875306e+00 -9.432585730726238182e+01
2.789355713899859701e+00 -9.432722402080293023e+01
2.791279244399845982e+00 -9.432602826467645230e+01
2.793141452399836577e+00 -9.435797060347043441e+01
2.795018017799837828e+00 -9.439200342439789893e+01
2.796900773199851642e+00 -9.439519003052319590e+01
2.798813713999818820e+00 -9.440296083397046800e+01
2.800698012299841722e+00 -9.441347120778239344e+01
2.802586297799860127e+00 -9.441358563299999673e+01
2.804464036099848290e+00 -9.441869656298720770e+01
2.806387078999854179e+00 -9.446426201653490295e+01
2.808259209399847744e+00 -9.447896142060923808e+01
2.810134855299871059e+00 -9.451910506498296627e+01
2.812037413999878499e+00 -9.457259025706716216e+01
2.813969148199877424e+00 -9.456536549630490640e+01
2.815861273399888454e+00 -9.457154942157055189e+01
2.817750549699912010e+00 -9.457331054754691024e+01
2.819650763699905749e+00 -9.458675459245421280e+01
2.821572883699948076e+00 -9.459280166057192218e+01
2.823468909999932386e+00 -9.463145148872574453e+01
2.825369342699926456e+00 -9.465263368877738515e+01
2.827257596899946712e+00 -9.466375163724299568e+01
2.829188974499987630e+00 -9.466772416920287014e+01
2.831085154899970036e+00 -9.468178069971988009e+01
2.832977089799971537e+00 -9.470769678649513423e+01
2.834886674199993184e+00 -9.471277239641342760e+01
2.836812124700001103e+00 -9.471694814434266618e+01
2.838734390000013263e+00 -9.474898025041673577e+01
2.840629315200017935e+00 -9.475326291791860456e+01
2.842508531200007127e+00 -9.476795785188451759e+01
2.844441719600020679e+00 -9.477057875810076837e+01
2.846352580899998763e+00 -9.487797674985067431e+01
2.848261664399997173e+00 -9.488259435308472689e+01
2.850206333600018294e+00 -9.488295961415686008e+01
2.852172338299997278e+00 -9.488877031714898180e+01
2.854088560699980626e+00 -9.490212408228130414e+01
2.856022645399980409e+00 -9.490532628668562154e+01
2.857965528299968305e+00 -9.493885826691376906e+01
2.859886813299974406e+00 -9.495848803412381756e+01
2.861822995699992767e+00 -9.499288761163688832e+01
2.863737657599994435e+00 -9.500464027255095800e+01
2.865685660999987228e+00 -9.502258839566184179e+01
2.867610896099977769e+00 -9.504914752896976893e+01
2.869535420799981029e+00 -9.507035288005666018e+01
2.871458323099970400e+00 -9.504433637689002978e+01
2.873410699499964416e+00 -9.505727983203853171e+01
2.875344987399961472e+00 -9.507042279714850963e+01
2.877238416599943616e+00 -9.507110680329552110e+01
2.879159317599947254e+00 -9.510545886407044236e+01
2.881095469599951109e+00 -9.511836950687431624e+01
2.883011892599948389e+00 -9.513997204781855999e+01
2.884916792099973648e+00 -9.512881898937716585e+01
2.886817174399993302e+00 -9.525366487047378428e+01
2.888753121400010837e+00 -9.527577586050944092e+01
2.890643405600022309e+00 -9.528338577808082732e+01
2.892543794100016719e+00 -9.528841160125367082e+01
2.894439115300021292e+00 -9.530659318788636369e+01
2.896367098400045137e+00 -9.533106160743263047e+01
2.898256492800027839e+00 -9.533323122257664295e+01
2.900149127799998894e+00 -9.533682571811978335e+01
2.902081274899977803e+00 -9.534682342002400901e+01
2.903979574799968155e+00 -9.535814914160070543e+01
2.905862574499976869e+00 -9.536147254170359133e+01
2.907782117000002664e+00 -9.540978117210151765e+01
2.909728190199976972e+00 -9.542953279026541225e+01
2.911615928099995365e+00 -9.543746020284461906e+01
2.913506784299992436e+00 -9.547782361411240970e+01
2.915385423699972556e+00 -9.548095681074008212e+01
2.917341721199997906e+00 -9.549673817490752015e+01
2.919247587799989496e+00 -9.556096479110030373e+01
2.921136023599988807e+00 -9.557800166947671983e+01
2.923045740299991646e+00 -9.558355913488524891e+01
2.924993051499985341e+00 -9.558494710226473501e+01
2.926882187599964880e+00 -9.559721481463465409e+01
2.928768428399956214e+00 -9.560810272332409454e+01
2.930727347199979071e+00 -9.564936437774980504e+01
2.932749097399970584e+00 -9.568738281801458356e+01
2.934668857999937153e+00 -9.569217511226223394e+01
2.936564181999935297e+00 -9.569660292240610033e+01
2.938472818599960235e+00 -9.570890819407763672e+01
2.940429815899965327e+00 -9.572625709645694769e+01
2.942327059499943331e+00 -9.575227217228413679e+01
2.944211553199959752e+00 -9.575610266842099350e+01
2.946095472499954848e+00 -9.576284527896113730e+01
2.948025114599964525e+00 -9.577052116107171287e+01
2.949915004899936299e+00 -9.578497950109229464e+01
2.951786951499966616e+00 -9.578856811534228655e+01
2.953667237300007020e+00 -9.582678534956853866e+01
2.955593184700015641e+00 -9.582472900218158429e+01
2.957466872100021682e+00 -9.583126297522611026e+01
2.959363513000060841e+00 -9.584946748205140921e+01
2.961301654200068523e+00 -9.585492772240365866e+01
2.963192913900040359e+00 -9.585765793697180470e+01
2.965070881200039032e+00 -9.585185484583908533e+01
2.966966107300048616e+00 -9.587662492971531947e+01
2.968892356400039567e+00 -9.590696553340619346e+01
2.970779350600062596e+00 -9.591148727306851640e+01
2.972678275800061609e+00 -9.590928381443131912e+01
2.974568969300068755e+00 -9.592293850675069677e+01
2.976501920500079557e+00 -9.592769356050823149e+01
2.978387357100110489e+00 -9.598340554795515800e+01
2.980268907100112052e+00 -9.598478190449100111e+01
2.982172388100094995e+00 -9.599839389844224513e+01
2.984098036000109921e+00 -9.600490234453364735e+01
2.986007289800118425e+00 -9.600724126941351244e+01
2.987903782600126679e+00 -9.601226726401823441e+01
2.989800267400105849e+00 -9.601131377038538517e+01
2.991725367200130048e+00 -9.603273571860334812e+01
2.993613356100114586e+00 -9.603295329089897336e+01
2.995493662000106028e+00 -9.603710778190250608e+01
2.997374229100099541e+00 -9.603200315898962458e+01
2.999322097800086517e+00 -9.607475999540096723e+01
3.001204284900063524e+00 -9.607485909788633194e+01
3.003117462800048543e+00 -9.607430926701340468e+01
3.005023009800024347e+00 -9.605868555641048090e+01
3.006938770000037398e+00 -9.605991723909986035e+01
3.008837357900024934e+00 -9.606524925532110615e+01
3.010736121600049664e+00 -9.608672991665642371e+01
3.012620047600061746e+00 -9.611699298458202634e+01
3.014540261600042736e+00 -9.618169557973381245e+01
3.016454440800047099e+00 -9.619737276106653212e+01
3.018332895800059479e+00 -9.622993792535588398e+01
3.020280093700066004e+00 -9.624394999593462785e+01
3.022180709400041909e+00 -9.625787111583068167e+01
3.024089048400036006e+00 -9.630370095684631337e+01
3.025992970700016826e+00 -9.630837481919647303e+01
3.027924823500005136e+00 -9.634771751520464989e+01
3.029810585100029208e+00 -9.635811961874260589e+01
3.031705995599981662e+00 -9.635589449600433909e+01
3.033598076100011642e+00 -9.637685869129391847e+01
3.035522459800052530e+00 -9.638563934583581272e+01
3.037426373200040164e+00 -9.639361916873660618e+01
3.039320605000020326e+00 -9.641220148143770530e+01
3.041197701100021966e+00 -9.643064128912460831e+01
3.043100945300028393e+00 -9.642976165223555540e+01
3.044963120900033626e+00 -9.643930123141754507e+01
3.046837731200047195e+00 -9.650343455013417326e+01
3.048711022800056902e+00 -9.650692438346098356e+01
3.050636710400032481e+00 -9.654711739893159006e+01
3.052515491900031908e+00 -9.655552940411169516e+01
3.054400190900046219e+00 -9.656797304895894740e+01
3.056316574200026448e+00 -9.662079616648888702e+01
3.058230517800010428e+00 -9.663483800458791961e+01
3.060099084600004460e+00 -9.664180693068117023e+01
3.061977754100044802e+00 -9.665150735525639902e+01
3.063875078900052618e+00 -9.666246112437696070e+01
3.065770405000074472e+00 -9.667092097498773740e+01
3.067670156200059228e+00 -9.667326314257849162e+01
3.069555088400067522e+00 -9.666935468198293790e+01
3.071452170500069467e+00 -9.667866468925154777e+01
3.073373904400061196e+00 -9.667995452831237913e+01
3.075255377300040394e+00 -9.669773985429857532e+01
3.077138856500043040e+00 -9.672531975827561723e+01
3.079054912100071206e+00 -9.673028723963749087e+01
3.080935705600091001e+00 -9.672053370416161044e+01
3.082840915900085577e+00 -9.674680650151577765e+01
3.084698459000109416e+00 -9.674660305067001786e+01
3.086618248400080144e+00 -9.677609017302060579e+01
3.088495104400103664e+00 -9.677737341491874190e+01
3.090394297400121726e+00 -9.680606029533230128e+01
3.092287861400109250e+00 -9.681611888677794298e+01
3.094202546500098183e+00 -9.684339235497679965e+01
3.096083364600097365e+00 -9.685910997944723988e+01
3.097966988500090668e+00 -9.687685091957095551e+01
3.099833297000088805e+00 -9.687857349756704650e+01
3.101756816000087902e+00 -9.688189870424052685e+01
3.103634152400100099e+00 -9.688920907571124985e+01
3.105540660500097250e+00 -9.689047821124424331e+01
3.107412858700097313e+00 -9.691009916962147486e+01
3.109336853800101164e+00 -9.691118296489179329e+01
3.111210364900087733e+00 -9.691476851290570949e+01
3.113094551600084525e+00 -9.693981961563572725e+01
3.114980875500088509e+00 -9.696349295255224376e+01
3.116898563800069688e+00 -9.699222294239311282e+01
3.118782141200060032e+00 -9.699448443575745671e+01
3.120673634800078311e+00 -9.699962294732389978e+01
3.122527151400054546e+00 -9.701209573727086877e+01
3.124455454500053797e+00 -9.701452557955970235e+01
3.126340807600044513e+00 -9.702528883269390292e+01
3.128239933500061021e+00 -9.702571308678588480e+01
3.130124268500086515e+00 -9.702806829624606166e+01
3.132047391700079952e+00 -9.705017819227836640e+01
3.133906753700103742e+00 -9.705037552080359831e+01
3.135772698200109510e+00 -9.705096575471831954e+01
3.137697248200087774e+00 -9.705591048010035138e+01
3.139584500300095726e+00 -9.707797952108616357e+01
3.141458154300087013e+00 -9.708155724731300040e+01
3.143340691600070791e+00 -9.712365700884632247e+01
3.145265180500095514e+00 -9.712682978904918230e+01
3.147139926100110063e+00 -9.713678535417500370e+01
3.149042271100086055e+00 -9.712742031882866911e+01
3.150920725300061953e+00 -9.714070304287977820e+01
3.152832899400052291e+00 -9.715032252565708859e+01
3.154692489200065175e+00 -9.715575975160086841e+01
3.156577463800036121e+00 -9.716750888740560299e+01
3.158459905500062170e+00 -9.722120773570836150e+01
3.160369810200084117e+00 -9.723068894621833635e+01
3.162249733500065219e+00 -9.723683631519131154e+01
3.164138138900082886e+00 -9.724505413534943443e+01
3.166020706800090068e+00 -9.726752550307584499e+01
3.167935797400095677e+00 -9.726993927171945131e+01
3.169804241000112377e+00 -9.723579460095146487e+01
3.171702556800126249e+00 -9.725224805433393271e+01
3.173592312600105991e+00 -9.726281711145153963e+01
3.175518243100101667e+00 -9.728810522809631323e+01
3.177420035300089207e+00 -9.730361066615225241e+01
3.179339085200071136e+00 -9.736926133827586227e+01
3.181232541300076377e+00 -9.738286749119058072e+01
3.183152119100057575e+00 -9.739319634493908495e+01
3.185051196500046977e+00 -9.740938266748450758e+01
3.186966860300032511e+00 -9.743360086307005474e+01
3.188856972900043107e+00 -9.744514403705248640e+01
3.190798443200031365e+00 -9.749189013099555723e+01
3.192675010600003471e+00 -9.750041528235394139e+01
3.194573339900011355e+00 -9.752724591947911392e+01
3.196509199199999873e+00 -9.753429585666523849e+01
3.198405109899987941e+00 -9.753483740236421795e+01
3.200324706999995605e+00 -9.753571800501389077e+01
3.202223000599983660e+00 -9.755938056189924623e+01
3.204152479099992235e+00 -9.757381568443065589e+01
3.206038202199987808e+00 -9.756932154167066074e+01
3.207913740599981800e+00 -9.758447164475464319e+01
3.209795616299974341e+00 -9.761638018645270165e+01
3.211721466799990932e+00 -9.762143050828936452e+01
3.213605588000028490e+00 -9.762333857288078320e+01
3.215469542900007749e+00 -9.762868006862994719e+01
3.217347664900016557e+00 -9.764267992804238361e+01
3.219249242399994326e+00 -9.765326687602927791e+01
3.221139103900021006e+00 -9.768805559829475271e+01
3.223016058400018924e+00 -9.770177525479240899e+01
3.224891923699997331e+00 -9.770472586144910565e+01
3.226818424600006896e+00 -9.770946850618851443e+01
3.228698684100018479e+00 -9.770549032185849114e+01
3.230553138200029650e+00 -9.771713453862636811e+01
3.232437402100034607e+00 -9.776575168172591646e+01
3.234349735299996809e+00 -9.776964499261471531e+01
3.236231162099994840e+00 -9.777544261461947883e+01
3.238105438299953676e+00 -9.777078347963583838e+01
3.239998552299943491e+00 -9.779965968903773899e+01
3.241907947399936596e+00 -9.783163175293559277e+01
3.243785636099930425e+00 -9.786761117712092073e+01
3.245674629299918568e+00 -9.790757189057509891e+01
3.247593026999874066e+00 -9.791274994359909556e+01
3.249465843899889794e+00 -9.794150810361807658e+01
3.251337189799914817e+00 -9.794930338325920616e+01
3.253218680099914106e+00 -9.797515956429887751e+01
3.255135839099891903e+00 -9.797541705418124991e+01
3.257031010699862783e+00 -9.799500526408424150e+01
3.258919948599883210e+00 -9.799493683179230175e+01
3.260823163999859275e+00 -9.802406930964653498e+01
3.262752799599873299e+00 -9.807291687377882283e+01
3.264639950599882212e+00 -9.807369277179576272e+01
3.266514452199875684e+00 -9.808227396065706216e+01
3.268397532099854175e+00 -9.819145731399075316e+01
3.270323559199845853e+00 -9.820528980001191144e+01
3.272208344099847288e+00 -9.823187104559710292e+01
3.274083774999845708e+00 -9.823698555672773125e+01
3.275977025599851267e+00 -9.824988898425235107e+01
3.277892346199845264e+00 -9.825041891472156408e+01
3.279776802699847060e+00 -9.825289412260111988e+01
3.281656522699878842e+00 -9.825356289008179544e+01
3.283540056499867799e+00 -9.827854308018430629e+01
3.285456818399890899e+00 -9.833037460998460233e+01
3.287328069199904057e+00 -9.834359317663536615e+01
3.289187427399915098e+00 -9.835593481183458664e+01
3.291061842999936093e+00 -9.836532887745256915e+01
3.292973450999910678e+00 -9.836950836361083361e+01
3.294861013599899024e+00 -9.839312764301085679e+01
3.296742466199897414e+00 -9.841827355509505537e+01
3.298614947899896954e+00 -9.842581023961309938e+01
3.300520065999895003e+00 -9.843669556478032234e+01
3.302385295799903808e+00 -9.843664786722068527e+01
3.304270936199944941e+00 -9.843785229160690164e+01
3.306195079199961917e+00 -9.845730921576620176e+01
3.308067446099993703e+00 -9.847676020364967542e+01
3.309951955299989201e+00 -9.848042673203534036e+01
3.311801850899972699e+00 -9.848054833681614184e+01
3.313711574199982746e+00 -9.848361460755199914e+01
3.315594320599998923e+00 -9.848798628003314093e+01
3.317458880800012277e+00 -9.849190964819999294e+01
3.319344169500034525e+00 -9.849993512788685734e+01
3.321265611600015433e+00 -9.850726492284549352e+01
3.323147788700040905e+00 -9.850232794575897799e+01
3.325030628800032417e+00 -9.851725717065016852e+01
3.326921966400043118e+00 -9.853860105351827769e+01
3.328840213100052292e+00 -9.855148028541313465e+01
3.330713090800037968e+00 -9.854822696423681805e+01
3.332577542000028537e+00 -9.853833030959393113e+01
3.334460940100025361e+00 -9.856872416202000409e+01
3.336376925200045918e+00 -9.859538130134284017e+01
3.338272878100069452e+00 -9.861921096665764708e+01
3.340165089300066281e+00 -9.863971744414648413e+01
3.342051222700060720e+00 -9.865265434191323379e+01
3.343965783400082437e+00 -9.867516511644822685e+01
3.345842270000074059e+00 -9.868639022300790486e+01
3.347711357800073451e+00 -9.869852513817511408e+01
3.349578475800110144e+00 -9.870019216734124257e+01
3.351483157000134216e+00 -9.872563879621682759e+01
3.353370869800145648e+00 -9.873787966858756704e+01
3.355248743100160080e+00 -9.873186918380994825e+01
3.357117713200146625e+00 -9.878164234684176392e+01
3.359024501300136301e+00 -9.879880112800405811e+01
3.360905168600168302e+00 -9.880197132185409714e+01
3.362766940100152535e+00 -9.880606360441080938e+01
3.364683373100139541e+00 -9.882000734797841801e+01
3.366555019400117033e+00 -9.885188982193278662e+01
3.368441127500088950e+00 -9.889013987050870469e+01
3.370345897700089299e+00 -9.896671640359082289e+01
3.372239116200101527e+00 -9.896703622930070310e+01
3.374132456400111835e+00 -9.902528092178226871e+01
3.376000238300135070e+00 -9.902555430916885371e+01
3.377889458300162850e+00 -9.903462371987667723e+01
3.379817905300171788e+00 -9.907615029068135470e+01
3.381690606500141971e+00 -9.910988068329659484e+01
3.383572351800169464e+00 -9.913453159780826240e+01
3.385445206700148368e+00 -9.913525679409721647e+01
3.387344689500138006e+00 -9.913524557896508327e+01
3.389243613000140876e+00 -9.914335167270343163e+01
3.391121488100152792e+00 -9.915486629725565138e+01
3.393012429300150679e+00 -9.915703471126117563e+01
3.394931323900126863e+00 -9.914358198361641428e+01
3.396827525000135406e+00 -9.923012746840214504e+01
3.398717004900134064e+00 -9.923467179635362356e+01
3.400595127400136253e+00 -9.926094611048067407e+01
3.402504341800167253e+00 -9.925032199531634092e+01
3.404400010900155316e+00 -9.924771351312433865e+01
3.406285792400155721e+00 -9.925795474648565175e+01
3.408153355400123985e+00 -9.925865120588773038e+01
3.410077427500108005e+00 -9.925305338612406558e+01
3.411960938800111087e+00 -9.926260398154724385e+01
3.413839513700136052e+00 -9.932977766316641066e+01
3.415725211800165084e+00 -9.934228095604166242e+01
3.417640905400156193e+00 -9.934837552856470211e+01
3.419508255200155222e+00 -9.939390849109210535e+01
3.421380398100145381e+00 -9.940703610650913902e+01
3.423277999900181889e+00 -9.941024141040111317e+01
3.425158254100202360e+00 -9.945224372938986335e+01
3.427029250200214872e+00 -9.945806856285005892e+01
3.428913844300207181e+00 -9.946816596629477658e+01
3.430833347000196820e+00 -9.946983480589389615e+01
3.432738991700200692e+00 -9.947858595218592370e+01
3.434624985800187602e+00 -9.947950686037167145e+01
3.436499476600160197e+00 -9.948427845176225048e+01
3.438408177600151383e+00 -9.949272297606087534e+01
3.440309072400167256e+00 -9.950472903030370730e+01
3.442205063600179749e+00 -9.953664023421463014e+01
3.444091809000185300e+00 -9.956338313010898844e+01
3.446014976500181071e+00 -9.960726992178186379e+01
3.447892232900143572e+00 -9.963367336677458752e+01
3.449774385000159871e+00 -9.965169692209191510e+01
3.451649131200174914e+00 -9.966056266745951575e+01
3.453585081600162088e+00 -9.968035828999276760e+01
3.455476566200167188e+00 -9.970054188802387785e+01
3.457375679900155596e+00 -9.970681660012334646e+01
3.459248709200129390e+00 -9.970618464093202249e+01
3.461163346700147692e+00 -9.970865721239705692e+01
3.463063694900168521e+00 -9.971030119451259566e+01
3.464948650500147664e+00 -9.973702585959549083e+01
3.466847998800152375e+00 -9.974512536915153760e+01
3.468761054200146354e+00 -9.975552903826716999e+01
3.470640620900145912e+00 -9.977904603417729845e+01
3.472508280600131059e+00 -9.980656446294885598e+01
3.474396503200154918e+00 -9.982386259832978226e+01
3.476308577800125477e+00 -9.983096288180378508e+01
3.478197828400119818e+00 -9.983993049686702648e+01
3.480109267600123069e+00 -9.986914998662932419e+01
3.482055662800111584e+00 -9.988808609247061554e+01
3.483930840500117032e+00 -9.988632646108052882e+01
3.485812433900120855e+00 -9.990328062445807689e+01
3.487711278200113618e+00 -9.991799369679316101e+01
3.489649996100121054e+00 -9.992174689531486820e+01
3.491553818600118486e+00 -9.992648694225324846e+01
3.493454364600128592e+00 -9.993115880887098967e+01
3.495349586400151143e+00 -9.994241090028849328e+01
3.497296646800134745e+00 -9.996230366083014474e+01
3.499144644800106896e+00 -9.996279393203271013e+01
3.501017971100125692e+00 -9.994965003363724065e+01
3.502890058700136588e+00 -1.000223804277690363e+02
3.504818150300114787e+00 -1.000562056292244932e+02
3.506699956000119300e+00 -1.000564054768240538e+02
3.508591148500094903e+00 -1.001099193209028044e+02
3.510473278600110714e+00 -1.001300406965594050e+02
3.512387004000106394e+00 -1.001288395482497720e+02
3.514285595800083595e+00 -1.001536364738292662e+02
3.516170716000119434e+00 -1.001299293709416389e+02
3.518054489600133117e+00 -1.001728728547282827e+02
3.519966805500113871e+00 -1.002106754523981351e+02
3.521839345800131582e+00 -1.002155118434139922e+02
3.523722276000113229e+00 -1.002482343355084708e+02
3.525602175200114541e+00 -1.002644511039914903e+02
3.527513460500138365e+00 -1.002832294787197469e+02
3.529409309700126673e+00 -1.002780243164037728e+02
3.531284637100104540e+00 -1.003036498559274179e+02
3.533183803900135533e+00 -1.003037220339198541e+02
3.535083687400168539e+00 -1.003158076263445082e+02
3.536955155000176099e+00 -1.003287365298241838e+02
3.538816404200177068e+00 -1.003292175042900425e+02
3.540702875200170574e+00 -1.003292175042900425e+02
3.542584387200181428e+00 -1.003410925573328569e+02
3.544470574100222482e+00 -1.003481216444485398e+02
3.546328680800178379e+00 -1.003486814789570190e+02
3.548246047000169767e+00 -1.003778863785912279e+02
3.550132780300187196e+00 -1.003925567629332818e+02
3.552022296900220422e+00 -1.004002168712828791e+02
3.553915395200195171e+00 -1.004047493907407329e+02
3.555835246500218094e+00 -1.004829589660510294e+02
3.557728576400194243e+00 -1.004965840377687982e+02
3.559607475700234058e+00 -1.005008723321509194e+02
3.561487096300275823e+00 -1.005220885649453919e+02
3.563403020500274465e+00 -1.005036022485968203e+02
3.565285043800273890e+00 -1.005226541946618966e+02
3.567161948400285443e+00 -1.005447813347336137e+02
3.569044981100266689e+00 -1.005479572361955150e+02
3.570949359800289269e+00 -1.005631754736318157e+02
3.572821635100305482e+00 -1.005808642544405700e+02
3.574731737600340686e+00 -1.005852107337625370e+02
3.576621935000348085e+00 -1.005977430176498331e+02
3.578548923000334447e+00 -1.006147646590338240e+02
3.580414588600328241e+00 -1.006175234185562033e+02
3.582304562000319770e+00 -1.006394038741504602e+02
3.584187618800305675e+00 -1.007016647362464141e+02
3.586099870100292186e+00 -1.007134124975075053e+02
3.587971472100291326e+00 -1.007204448907057639e+02
3.589852721700300897e+00 -1.007315668813283480e+02
3.591764559700282966e+00 -1.007314731551241493e+02
3.593625237300290820e+00 -1.007318153158302039e+02
3.595508778900328828e+00 -1.007785047445431985e+02
3.597379581500335544e+00 -1.007811348801090929e+02
3.599285672400358571e+00 -1.008365747064326285e+02
3.601161553700380491e+00 -1.008380132899003883e+02
3.603060922100406849e+00 -1.008576497539738455e+02
3.604941000700370157e+00 -1.008824162567556471e+02
3.606868967700356254e+00 -1.008885448070090405e+02
3.608802719000382631e+00 -1.008868471691319826e+02
3.610726583400372558e+00 -1.009011915023899917e+02
3.612648899900383181e+00 -1.009074850614004220e+02
3.614594553400389820e+00 -1.009090442790966335e+02
3.616491426700355838e+00 -1.009071565712391418e+02
3.618374451800348002e+00 -1.009072529328218479e+02
3.620257509400361950e+00 -1.009043134373875716e+02
3.622199299500370451e+00 -1.009202742355344071e+02
3.624077785100342730e+00 -1.009209280669233237e+02
3.625962519300336417e+00 -1.009273993445141002e+02
3.627837321700324136e+00 -1.009481795089072307e+02
3.629768857200339482e+00 -1.009732573215077593e+02
3.631666934900348309e+00 -1.009733600021307325e+02
3.633552317100357421e+00 -1.009650929929334211e+02
3.635450200300335499e+00 -1.010188046813920124e+02
3.637362785400383380e+00 -1.010235697327248232e+02

==> figures/ex1/M16LamUNIo.txt <==
4.439459999998618400e-04 -6.617273772937658727e+00
4.201983000001519031e-03 -2.980490133095596050e+01
7.142400999999409805e-03 -3.156519702471562283e+01
9.980610999999139921e-03 -3.498633627342552899e+01
1.259050099999914352e-02 -3.597754995328324412e+01
1.515199299999858695e-02 -3.716834236653605927e+01
1.786215599999874115e-02 -3.882187666360867695e+01
2.044745800000002944e-02 -3.970119251864799992e+01
2.300634000000201240e-02 -4.121778723903454278e+01
2.542832700000108304e-02 -4.265402189678316347e+01
2.777707200000012477e-02 -4.305999748171257124e+01
3.005501700000001719e-02 -4.361672526747255318e+01
3.227517500000187667e-02 -4.390612990300727603e+01
3.472728900000321417e-02 -4.461199189048430469e+01
3.693259900000134266e-02 -4.480575174141251438e+01
3.909510300000285099e-02 -4.544251915498256977e+01
4.121561500000403555e-02 -4.568110570081236688e+01
4.351097400000414339e-02 -4.630895680961487670e+01
4.573709200000486419e-02 -4.654252137735694816e+01
4.800509100000605045e-02 -4.727672603919764072e+01
5.000345800000793872e-02 -4.745901722499829134e+01
5.215371900000675964e-02 -4.792046199709378129e+01
5.424151200000704165e-02 -4.809079637413834973e+01
5.635535300000604764e-02 -4.833454980699761450e+01
5.856233400000476763e-02 -4.849402005216971645e+01
6.071635500000294172e-02 -4.865503379735591949e+01
6.284096600000266264e-02 -4.871638214788611521e+01
6.478818800000230027e-02 -4.877558954637915889e+01
6.691089300000374607e-02 -4.916476800060182484e+01
6.910484900000479769e-02 -4.957185442755833549e+01
7.122746000000379496e-02 -4.971923628338132772e+01
7.330301400000438505e-02 -4.982079447097386549e+01
7.538471300000582076e-02 -4.992570065047945604e+01
7.759933500000437689e-02 -5.026564322537193874e+01
7.971091900000581987e-02 -5.038383918020378616e+01
8.197414500000510529e-02 -5.040515065197133282e+01
8.411952200000571978e-02 -5.107182804398162546e+01
8.637728300000580006e-02 -5.151748885689916335e+01
8.840739600000313558e-02 -5.161669428804768245e+01
9.058729600000248183e-02 -5.187872213366663487e+01
9.270463500000447610e-02 -5.194281440250276205e+01
9.490837100000293347e-02 -5.212251095587965466e+01
9.691587000000190244e-02 -5.213402569958378763e+01
9.893328600000383943e-02 -5.225401344726614639e+01
1.010073180000046200e-01 -5.237063114160498856e+01
1.029919600000028801e-01 -5.238719646038711630e+01
1.050693320000024578e-01 -5.271218076837129729e+01
1.070121460000024172e-01 -5.281427813890509526e+01
1.091178060000017602e-01 -5.287027526130217581e+01
1.110677550000023217e-01 -5.290483696028488225e+01
1.130453800000039699e-01 -5.300800052159989662e+01
1.150504630000028783e-01 -5.307068054087046960e+01
1.171165429999998508e-01 -5.316686553150506711e+01
1.193493710000006480e-01 -5.340992940734626160e+01
1.214501180000020497e-01 -5.367869671960730216e+01
1.235690750000024707e-01 -5.400670211631714324e+01
1.256526530000017239e-01 -5.419199332735488639e+01
1.277202690000001084e-01 -5.438486951628225086e+01
1.296705210000013153e-01 -5.438499631236821585e+01
1.318559799999992066e-01 -5.455483969797528232e+01
1.338630989999991527e-01 -5.465043528341162471e+01
1.359550709999992613e-01 -5.490502409761637637e+01
1.379181470000006016e-01 -5.492796255996975674e+01
1.399491810000013103e-01 -5.498478495555005452e+01
1.419451570000029861e-01 -5.506078185470272501e+01
1.438920200000040062e-01 -5.510734337991431175e+01
1.457773690000041533e-01 -5.510853414883605694e+01
1.478359490000036303e-01 -5.530828369227221941e+01
1.499415090000044692e-01 -5.540007699679709674e+01
1.518850490000049902e-01 -5.551829629748560535e+01
1.538457080000021904e-01 -5.560509415638840380e+01
1.558568889999993878e-01 -5.566233416312986293e+01
1.578751769999997556e-01 -5.569426535693298774e+01
1.598556339999981368e-01 -5.574688262537157613e+01
1.617833069999989881e-01 -5.581982538248151826e+01
1.637600329999995274e-01 -5.583847491424046439e+01
1.659383109999974515e-01 -5.598009501599812410e+01
1.678912129999976521e-01 -5.602349907158647113e+01
1.698238079999976335e-01 -5.602620512207796821e+01
1.718893949999964477e-01 -5.601772799695955030e+01
1.738532919999964399e-01 -5.603055179243754225e+01
1.758796419999968386e-01 -5.622408799238765909e+01
1.778442819999952462e-01 -5.625695535817882842e+01
1.799606689999930786e-01 -5.633477737811136876e+01
1.820088909999917348e-01 -5.663123626730165938e+01
1.839982259999901615e-01 -5.664804415798496251e+01
1.860964709999870514e-01 -5.675086796703326542e+01
1.881559129999876845e-01 -5.684894735247358710e+01
1.901038139999893239e-01 -5.685710777190071497e+01
1.920692359999875976e-01 -5.699770609884149053e+01
1.941328979999878968e-01 -5.707125118120222851e+01
1.962679019999873375e-01 -5.721362167580711855e+01
1.982434489999880256e-01 -5.723630243108256366e+01
2.003168239999886246e-01 -5.736980500849365683e+01
2.023262359999882243e-01 -5.748138212431358340e+01
2.045396459999877514e-01 -5.782425192516996049e+01
2.065064779999876698e-01 -5.789178812222345982e+01
2.084652749999889032e-01 -5.797506661655706495e+01
2.104850199999876992e-01 -5.800322106255160293e+01
2.125771319999874009e-01 -5.809757619065395318e+01
2.145716859999859949e-01 -5.814958677045932944e+01
2.165044659999866283e-01 -5.829298903878719784e+01
2.185347379999882378e-01 -5.841512917901552271e+01
2.206079889999870147e-01 -5.855853156305370533e+01
2.225954059999883938e-01 -5.867030540508230274e+01
2.246366939999884238e-01 -5.870417009456082980e+01
2.266917349999886255e-01 -5.879318885296261499e+01
2.286370989999890746e-01 -5.884465422016815950e+01
2.306657719999880563e-01 -5.904652760223073926e+01
2.325809739999873393e-01 -5.906255767681688695e+01
2.346107899999867463e-01 -5.919913807102753367e+01
2.365520019999873824e-01 -5.921705439178799679e+01
2.384654719999850236e-01 -5.927703457104912843e+01
2.404763519999857380e-01 -5.933724143704205289e+01
2.423878389999849503e-01 -5.937095468018465994e+01
2.443359949999832637e-01 -5.939971155639824474e+01
2.463575439999834416e-01 -5.943418211528179995e+01
2.482915839999817464e-01 -5.946829337011430283e+01
2.502522849999815335e-01 -5.953847218174377787e+01
2.522263859999793745e-01 -5.963997375065341089e+01
2.541599249999775267e-01 -5.966037353698347800e+01
2.561787339999805901e-01 -5.969577907681386364e+01
2.582015409999827149e-01 -6.000942902595447492e+01
2.602501889999846441e-01 -6.017008368506196803e+01
2.622926889999859235e-01 -6.023106345429900443e+01
2.642228129999875108e-01 -6.041916875348343297e+01
2.662806309999856680e-01 -6.047074939651263037e+01
2.683005139999856681e-01 -6.050473004796548082e+01
2.703397569999861361e-01 -6.065342926561076808e+01
2.722683629999873567e-01 -6.067887198088386924e+01
2.743183559999886612e-01 -6.073319395171112234e+01
2.763829019999866077e-01 -6.092050335106315373e+01
2.785532519999871504e-01 -6.103292348573491211e+01
2.806864239999877775e-01 -6.105277540592552299e+01
2.826618239999900695e-01 -6.108383537406303532e+01
2.846771199999893476e-01 -6.113516280809949421e+01
2.866265189999879226e-01 -6.120314487700320427e+01
2.886626859999861239e-01 -6.133486442376019454e+01
2.906505929999854132e-01 -6.142108940364081349e+01
2.926929069999859578e-01 -6.143145705270772083e+01
2.946554439999853336e-01 -6.146396427724766909e+01
2.965988629999847248e-01 -6.157661711457674159e+01
2.987116339999849046e-01 -6.172413889485382299e+01
3.009168279999867579e-01 -6.222546510070012005e+01
3.028141239999855294e-01 -6.222610829886623662e+01
3.046955099999850702e-01 -6.225850286084316565e+01
3.067160689999859358e-01 -6.233130507057470027e+01
3.086163919999846961e-01 -6.232463879615326618e+01
3.105068619999857837e-01 -6.234270150756475459e+01
3.125527189999841582e-01 -6.245645306430395749e+01
3.145255609999830781e-01 -6.246910662110384749e+01
3.165673179999810571e-01 -6.250500841054967793e+01
3.185427509999816387e-01 -6.252621425386096377e+01
3.205503699999834311e-01 -6.255163387704500622e+01
3.224899349999819087e-01 -6.258874546054541099e+01
3.244000889999827386e-01 -6.260091441944912560e+01
3.264062099999835986e-01 -6.270745967907242857e+01
3.284503569999817074e-01 -6.275701774321683502e+01
3.304990609999802764e-01 -6.287976477677454312e+01
3.324060479999775275e-01 -6.287976477677454312e+01
3.343345359999769784e-01 -6.287985939339790775e+01
3.363162959999765889e-01 -6.289826637677344934e+01
3.383046899999770929e-01 -6.292300504601685418e+01
3.403206379999783593e-01 -6.295141478892561793e+01
3.422663649999782010e-01 -6.299069590946329811e+01
3.442786439999792059e-01 -6.303773939443289009e+01
3.461895149999789645e-01 -6.304105960704991674e+01
3.481638089999807839e-01 -6.308191243514531266e+01
3.501333509999784432e-01 -6.309365402265385114e+01
3.521199409999775654e-01 -6.313532535158105929e+01
3.539948849999778879e-01 -6.316329048438238658e+01
3.558511309999787819e-01 -6.316329048438238658e+01
3.577293289999796677e-01 -6.316618878629607536e+01
3.597563799999794476e-01 -6.323322198514772197e+01
3.617081289999819482e-01 -6.328046452058796945e+01
3.637004189999819559e-01 -6.330728745358630505e+01
3.656122799999810269e-01 -6.331751985287776563e+01
3.675504989999800465e-01 -6.337614281899465851e+01
3.694931079999799195e-01 -6.338822818496307576e+01
3.715016389999807878e-01 -6.347350644748419768e+01
3.734070709999839366e-01 -6.347570343431729611e+01
3.753498639999830466e-01 -6.348515067756921582e+01
3.772650249999811578e-01 -6.348369659949747756e+01
3.793559629999818661e-01 -6.378955251308109098e+01
3.813622639999834085e-01 -6.379413464872256867e+01
3.833829979999845428e-01 -6.384225683898549875e+01
3.853237679999850229e-01 -6.386390072405241369e+01
3.872364839999842268e-01 -6.387646488661675903e+01
3.891858639999830061e-01 -6.388751698567023851e+01
3.910451249999842283e-01 -6.388751698567023851e+01
3.929573859999848651e-01 -6.388916506486089020e+01
3.948604299999862732e-01 -6.388917199028028193e+01
3.968389539999854776e-01 -6.390085619047773946e+01
3.988283819999867141e-01 -6.389824530608877495e+01
4.007823159999861495e-01 -6.395406004644910780e+01
4.027432789999862983e-01 -6.402566899721300331e+01
4.046520049999857704e-01 -6.402812607465011752e+01
4.066947809999850172e-01 -6.411927965193041246e+01
4.086724589999839452e-01 -6.415658119727906694e+01
4.107118429999845333e-01 -6.450039013815414535e+01
4.127156049999838316e-01 -6.453591836422734218e+01
4.146144189999829699e-01 -6.456388012033569623e+01
4.164983869999847599e-01 -6.459850697268930730e+01
4.183793969999842766e-01 -6.460130285927374416e+01
4.203538889999847150e-01 -6.463270218219915364e+01
4.221957929999824444e-01 -6.463270218219915364e+01
4.241157299999840369e-01 -6.465973447903274973e+01
4.260250749999845432e-01 -6.472795523671832996e+01
4.279985619999835400e-01 -6.474237847717597560e+01
4.300237269999840350e-01 -6.476727308912768422e+01
4.319385599999834291e-01 -6.480966683859519151e+01
4.338850689999835808e-01 -6.482421509609201848e+01
4.358320649999822827e-01 -6.486629774714768359e+01
4.377091299999831264e-01 -6.487950078393117792e+01
4.396802139999858028e-01 -6.491464102065809527e+01
4.416849059999843341e-01 -6.492040161270723786e+01
4.437313359999865980e-01 -6.501998218646652106e+01
4.456810899999879005e-01 -6.511428895648022319e+01
4.476936569999874216e-01 -6.532547759610847038e+01
4.496406069999880906e-01 -6.532930187212066642e+01
4.516313539999892157e-01 -6.537060184264626628e+01
4.536036339999887090e-01 -6.545986832684940282e+01
4.555677879999895374e-01 -6.549108752587105187e+01
4.575484909999887329e-01 -6.552140892064664968e+01
4.595676309999894293e-01 -6.557874445397006014e+01
4.614432379999882095e-01 -6.558783096680718927e+01
4.633422689999884270e-01 -6.560148105872659130e+01
4.652952229999920419e-01 -6.562937128401097198e+01
4.671972539999913465e-01 -6.563258784795780798e+01
4.692033529999934949e-01 -6.565173148459611241e+01
4.710822449999931827e-01 -6.568682344880456014e+01
4.730276409999905063e-01 -6.568493193633544536e+01
4.750057389999899904e-01 -6.569139212604500244e+01
4.769544159999901112e-01 -6.571217225357725056e+01
4.788501359999881579e-01 -6.571114911283841309e+01
4.807732469999876912e-01 -6.574567277582816871e+01
4.827166699999860811e-01 -6.575560180862805737e+01
4.846334569999868336e-01 -6.575601173755961781e+01
4.866409539999865252e-01 -6.577560125904017241e+01
4.885899749999871311e-01 -6.578727910344609597e+01
4.905813509999870092e-01 -6.580887851513875830e+01
4.925642759999862008e-01 -6.589507458269970641e+01
4.946386989999842498e-01 -6.592502027597532788e+01
4.966242889999827881e-01 -6.595079584840156883e+01
4.986076109999828532e-01 -6.599983087050632946e+01
5.006408829999817733e-01 -6.604911846166226042e+01
5.027100689999821626e-01 -6.613541819106904995e+01
5.047639299999819862e-01 -6.620778616476167144e+01
5.066069269999826652e-01 -6.620778616476167144e+01
5.085251459999846624e-01 -6.621318406499969456e+01
5.106391039999862436e-01 -6.626052888674516339e+01
5.125683159999869787e-01 -6.626462054758243880e+01
5.145277519999877924e-01 -6.628638129847756488e+01
5.165983359999861690e-01 -6.639775033717361907e+01
5.186018389999902389e-01 -6.641263770491802632e+01
5.205986049999919985e-01 -6.651572832370052879e+01
5.225847439999884436e-01 -6.661614164820096562e+01
5.245170579999873794e-01 -6.662104073469970444e+01
5.265439079999865157e-01 -6.662620362216605940e+01
5.285148659999885368e-01 -6.660114424331167982e+01
5.304741409999875756e-01 -6.671228036798389383e+01
5.325045529999883342e-01 -6.690125915732129158e+01
5.345311079999892634e-01 -6.703656642822201661e+01
5.364957289999887635e-01 -6.704524853319257716e+01
5.384576109999894555e-01 -6.700554726647808934e+01
5.404508859999901382e-01 -6.767762558221298264e+01
5.424290809999918750e-01 -6.771696937945401373e+01
5.444709549999915410e-01 -6.773271096952481685e+01
5.464433479999923904e-01 -6.775409802853064889e+01
5.484059199999919976e-01 -6.775369665951286891e+01
5.503411409999920956e-01 -6.777308778696426828e+01
5.522085929999924758e-01 -6.777308778696426828e+01
5.541057289999931079e-01 -6.777525625707707491e+01
5.561318609999941209e-01 -6.781502926473380910e+01
5.581065559999922598e-01 -6.782364192596097041e+01
5.601211469999900494e-01 -6.784230079340960629e+01
5.620487239999891749e-01 -6.784777019357431982e+01
5.640884069999874129e-01 -6.792206237065478547e+01
5.660535819999852336e-01 -6.801726943698191974e+01
5.679841049999865277e-01 -6.807102300197070122e+01
5.698830289999872178e-01 -6.808271027223247529e+01
5.718712719999876626e-01 -6.811313181615902579e+01
5.737659799999867971e-01 -6.810897952750922002e+01
5.757332029999862044e-01 -6.812085188271552738e+01
5.777157099999858936e-01 -6.815419728368405572e+01
5.797133859999861194e-01 -6.842534017657384027e+01
5.816818149999853915e-01 -6.851862734208333450e+01
5.836450209999832772e-01 -6.855632900266758156e+01
5.855514929999832141e-01 -6.855632900266758156e+01
5.875407949999833512e-01 -6.859562788478670825e+01
5.896439389999827974e-01 -6.872800835794480179e+01
5.918121789999819526e-01 -6.904754196288244827e+01
5.938216129999811521e-01 -6.905868893096518946e+01
5.958912449999811400e-01 -6.907611799022595278e+01
5.979227799999815574e-01 -6.926139640282809751e+01
5.999136949999823720e-01 -6.929733179633015538e+01
6.018667099999825965e-01 -6.931518636307019676e+01
6.039795229999818105e-01 -6.938437901809234631e+01
6.060202019999825218e-01 -6.954032244315330047e+01
6.080901469999822062e-01 -6.956812979614387871e+01
6.100314159999835617e-01 -6.961230800798786333e+01
6.120717389999845714e-01 -6.970130984393756535e+01
6.140716809999862136e-01 -6.974054973700583560e+01
6.160489749999862319e-01 -6.988289885047018402e+01
6.180922409999833889e-01 -7.000822250184879181e+01
6.200661889999823373e-01 -7.001122687256398081e+01
6.220314339999823972e-01 -7.003077875389584506e+01
6.239639959999823127e-01 -7.004336120139709010e+01
6.259353989999834056e-01 -7.005006280123616591e+01
6.279353399999827445e-01 -7.007395993301395265e+01
6.299054149999854246e-01 -7.011868542373568403e+01
6.318111849999854535e-01 -7.015507470554115343e+01
6.338092489999840318e-01 -7.023211400510271574e+01
6.357649669999840825e-01 -7.025168119016896640e+01
6.377281259999847407e-01 -7.032217820160171584e+01
6.396503499999846021e-01 -7.032227937634344528e+01
6.416411629999831945e-01 -7.033851089237114707e+01
6.436547749999839141e-01 -7.034636727089500141e+01
6.455274099999845916e-01 -7.034636727089500141e+01
6.474546439999859793e-01 -7.031763715309125473e+01
6.494558919999859903e-01 -7.037701485418720893e+01
6.514464679999867336e-01 -7.049920887432388383e+01
6.533181449999849733e-01 -7.049920887432388383e+01
6.551967939999872037e-01 -7.049920887432388383e+01
6.573191189999878503e-01 -7.057297621252249087e+01
6.592557809999868290e-01 -7.059669926922109084e+01
6.612287759999864178e-01 -7.061837233495319310e+01
6.631647329999856844e-01 -7.063554704599390277e+01
6.652137249999858781e-01 -7.065832017002372822e+01
6.672356129999861274e-01 -7.073156489751282550e+01
6.692554659999845335e-01 -7.079691725198507868e+01
6.712452259999865944e-01 -7.089632692035428363e+01
6.732428459999861836e-01 -7.094851435241963600e+01
6.751777109999852478e-01 -7.115681523636564521e+01
6.770708249999870532e-01 -7.115681523636564521e+01
6.790055049999867975e-01 -7.115789969671838833e+01
6.809278699999876672e-01 -7.115901711716476541e+01
6.829203949999862466e-01 -7.117145601112773079e+01
6.848985149999862188e-01 -7.119747711124625766e+01
6.868276549999863256e-01 -7.120468464423164789e+01
6.887234329999860627e-01 -7.122281259047886692e+01
6.906830419999869797e-01 -7.123233166763627366e+01
6.926843899999854948e-01 -7.126662838885758333e+01
6.946979509999846591e-01 -7.126663098589227729e+01
6.965982139999877809e-01 -7.127273320491926256e+01
6.985208879999875720e-01 -7.127058626798975638e+01
7.004097579999895018e-01 -7.127058626798975638e+01
7.023763359999888323e-01 -7.127138547367928822e+01
7.042993509999893043e-01 -7.126943503321284368e+01
7.062322699999890041e-01 -7.126793689187027780e+01
7.080932329999902741e-01 -7.126793689187027780e+01
7.102010619999905572e-01 -7.149880885136192887e+01
7.121350009999911634e-01 -7.168489995488643274e+01
7.140049789999904917e-01 -7.168489995488643274e+01
7.159667539999916563e-01 -7.167754885407495635e+01
7.179422649999898098e-01 -7.169794211462944133e+01
7.198765069999897293e-01 -7.171520654459115462e+01
7.217490299999895775e-01 -7.171520654459115462e+01
7.236177479999894580e-01 -7.171520654459115462e+01
7.255532559999888775e-01 -7.171317962312141958e+01
7.275655589999900918e-01 -7.174361276588344083e+01
7.295003369999895071e-01 -7.178690425921145390e+01
7.314556359999904167e-01 -7.180635735161543209e+01
7.333868099999909518e-01 -7.182240595271848349e+01
7.352874419999904099e-01 -7.183390868352508107e+01
7.372393649999904319e-01 -7.184554724994495700e+01
7.391741759999925776e-01 -7.185305851261657040e+01
7.410923669999891494e-01 -7.188907071370732638e+01
7.431230409999907138e-01 -7.195039245524851879e+01
7.450922699999900090e-01 -7.217897612512545891e+01
7.471084709999891160e-01 -7.219410816800782982e+01
7.491211979999894410e-01 -7.229873544855661294e+01
7.510555229999900106e-01 -7.231835583561895930e+01
7.530273509999907411e-01 -7.252714069833390909e+01
7.550022179999920091e-01 -7.259077393630606423e+01
7.569846489999925154e-01 -7.268810097066864273e+01
7.589687309999955112e-01 -7.270182317453030407e+01
7.608874719999958458e-01 -7.282777853329298523e+01
7.629432669999962613e-01 -7.283405565647083790e+01
7.649213229999975994e-01 -7.287870417253860467e+01
7.668199299999969298e-01 -7.287978188262967194e+01
7.688340169999974272e-01 -7.288750810140484759e+01
7.707994659999983789e-01 -7.294346801141296055e+01
7.726690389999992803e-01 -7.294346801141296055e+01
7.745601909999986212e-01 -7.294710522915713113e+01
7.764820980000002315e-01 -7.294841813487531113e+01
7.784393150000008532e-01 -7.295136753389313355e+01
7.804060220000024195e-01 -7.298142918253606126e+01
7.823052420000036200e-01 -7.298157026307106321e+01
7.842319880000045984e-01 -7.297685730284143801e+01
7.862342720000063956e-01 -7.300432525567029529e+01
7.881440620000073061e-01 -7.302117696764133825e+01
7.900074990000081065e-01 -7.302117696764133825e+01
7.919642620000084676e-01 -7.300339925336362512e+01
7.938633760000093353e-01 -7.300339925336362512e+01
7.958500470000084981e-01 -7.306173017271592585e+01
7.977476850000093656e-01 -7.306634629321443697e+01
7.996485040000123057e-01 -7.306634629321443697e+01
8.015819340000116533e-01 -7.310132695058275942e+01
8.036060550000123648e-01 -7.315131979784966632e+01
8.055046090000117509e-01 -7.316927494001757282e+01
8.074659890000130957e-01 -7.311802678310611725e+01
8.095041550000123820e-01 -7.349873944147805105e+01
8.114603650000127288e-01 -7.354217318431777528e+01
8.134370470000118480e-01 -7.354817049571590815e+01
8.155107400000116691e-01 -7.358754488763105428e+01
8.175099060000117213e-01 -7.358834379500576972e+01
8.194856450000123083e-01 -7.358729509268884783e+01
8.214297590000136928e-01 -7.358729509268884783e+01
8.234750350000141772e-01 -7.358764119977394103e+01
8.255120460000142657e-01 -7.360492608189413488e+01
8.274639940000150240e-01 -7.360546402575279501e+01
8.293823130000150812e-01 -7.359842157916932592e+01
8.315113760000163445e-01 -7.371742544785772111e+01
8.334323020000149462e-01 -7.372340996616223663e+01
8.354099420000138387e-01 -7.384478476415240777e+01
8.372828210000138327e-01 -7.384478476415240777e+01
8.392254770000144859e-01 -7.384586644662599042e+01
8.413228290000129839e-01 -7.419939940869427630e+01
8.432948430000131168e-01 -7.455640754407095017e+01
8.453924690000143016e-01 -7.457059615798324614e+01
8.474488090000140694e-01 -7.463761434175721377e+01
8.493484470000125519e-01 -7.463654845175013008e+01
8.512843420000137939e-01 -7.468812674815497132e+01
8.531895020000153096e-01 -7.470273087380876120e+01
8.550850520000152777e-01 -7.470273087380876120e+01
8.570169420000142146e-01 -7.473527670276286017e+01
8.590415340000139288e-01 -7.511662834658083909e+01
8.609743890000149946e-01 -7.511869038357926343e+01
8.628728490000154849e-01 -7.511868718353538554e+01
8.649424610000147062e-01 -7.517464429440990159e+01
8.668758460000147714e-01 -7.518103986158516250e+01
8.688010310000162661e-01 -7.518289377928709882e+01
8.707074640000143084e-01 -7.520576287398795046e+01
8.726352840000126676e-01 -7.527236134871151307e+01
8.746307060000138023e-01 -7.532025801230106765e+01
8.765378350000125884e-01 -7.532025801230106765e+01
8.785027750000113933e-01 -7.532448971807721705e+01
8.804012180000126975e-01 -7.560949120682701619e+01
8.823265700000146872e-01 -7.560421147561373800e+01
8.842255790000148608e-01 -7.560421147561373800e+01
8.861964840000142729e-01 -7.572189089047520838e+01
8.881074110000151123e-01 -7.573066667876312863e+01
8.900349050000158080e-01 -7.573612005340648068e+01
8.920286840000142270e-01 -7.577113340284539333e+01
8.939291080000173473e-01 -7.580191125861162504e+01
8.958630550000146187e-01 -7.581409370748859544e+01
8.978301040000125077e-01 -7.583589481540406041e+01
8.998641910000122479e-01 -7.601222356077875020e+01
9.018438170000120380e-01 -7.604194718592005131e+01
9.037743240000097877e-01 -7.604444100931596040e+01
9.057125040000091332e-01 -7.604761345662046779e+01
9.077393100000090698e-01 -7.613110112540503849e+01
9.096723770000081366e-01 -7.616323165633669134e+01
9.117042110000106447e-01 -7.622015860756521022e+01
9.137083240000083428e-01 -7.626657366316369746e+01
9.156713730000065610e-01 -7.632319786644563919e+01
9.175748890000052782e-01 -7.632088761676696720e+01
9.194713300000065814e-01 -7.632484306772566640e+01
9.214526840000063501e-01 -7.632580648723852335e+01
9.233545230000053117e-01 -7.632580648723852335e+01
9.252608010000047400e-01 -7.632580648723852335e+01
9.271269600000038302e-01 -7.632580648723852335e+01
9.290779420000028210e-01 -7.631522932073552568e+01
9.309448970000051560e-01 -7.631522932073552568e+01
9.328883770000060416e-01 -7.636691193320258719e+01
9.347504070000063336e-01 -7.636691193320258719e+01
9.366411090000075212e-01 -7.636691193320258719e+01
9.385732520000087398e-01 -7.636471418149290002e+01
9.405252750000108186e-01 -7.639618772566872451e+01
9.423896210000086704e-01 -7.639618772566872451e+01
9.442896250000094582e-01 -7.639618772566872451e+01
9.462594000000104089e-01 -7.640790040365574498e+01
9.481632420000112305e-01 -7.640573715985178183e+01
9.500874140000106216e-01 -7.642648315815370097e+01
9.520563850000121064e-01 -7.659320362263196103e+01
9.539509920000126542e-01 -7.659320362263196103e+01
9.558525360000120763e-01 -7.659768297202900555e+01
9.577493120000055704e-01 -7.659768297202900555e+01
9.596645260000040700e-01 -7.659768297202900555e+01
9.615595960000020703e-01 -7.660075288406942207e+01
9.634643790000017027e-01 -7.660102799111049876e+01
9.654657870000007414e-01 -7.661812759175603560e+01
9.674077140000023611e-01 -7.667463473940054541e+01
9.692678910000043224e-01 -7.667463473940054541e+01
9.713036250000066651e-01 -7.667132348861325397e+01
9.732545340000089418e-01 -7.667418214466495385e+01
9.751259780000034461e-01 -7.667418214466495385e+01
9.770631190000016453e-01 -7.674688538289802864e+01
9.789796419999974297e-01 -7.674887246196570345e+01
9.809689919999962093e-01 -7.676794816882674866e+01
9.828513379999948008e-01 -7.676794816882674866e+01
9.848117629999992850e-01 -7.679205234329505458e+01
9.867782189999974030e-01 -7.691188238935410482e+01
9.886798219999994863e-01 -7.691188238935410482e+01
9.906104520000025282e-01 -7.691364275852426147e+01
9.925132890000010200e-01 -7.690375516039237880e+01
9.943812060000047914e-01 -7.690375516039237880e+01
9.963851270000119165e-01 -7.690939623495570743e+01
9.983185950000117437e-01 -7.693941790550341864e+01
1.000316333000008218e+00 -7.699123641512511540e+01
1.002441938000009802e+00 -7.708005894156661952e+01
1.004421608000006128e+00 -7.710362199618214163e+01
1.006375086000009578e+00 -7.712516585847339456e+01
1.008335850000004807e+00 -7.713585799361797513e+01
1.010223042000009119e+00 -7.713585799361797513e+01
1.012225089000007738e+00 -7.708852614636997203e+01
1.014242463000007088e+00 -7.740540151940253111e+01
1.016166211000004704e+00 -7.740097212435829022e+01
1.018105012000002585e+00 -7.740604889060708160e+01
1.020100472000005087e+00 -7.741447720083826312e+01
1.021975667000006194e+00 -7.741447720083826312e+01
1.023901726000008505e+00 -7.744931169601716192e+01
1.025804293000008638e+00 -7.745890375094839442e+01
1.027754511000010584e+00 -7.745863245150897569e+01
1.029648442000011155e+00 -7.753564191965806174e+01
1.031551888000013850e+00 -7.753731446289481255e+01
1.033535888000012282e+00 -7.756874910767960785e+01
1.035434607000009333e+00 -7.766684628793402112e+01
1.037388609000009065e+00 -7.768335563342239425e+01
1.039276341000012760e+00 -7.768335563342239425e+01
1.041215511000012750e+00 -7.768418587539702003e+01
1.043116534000016582e+00 -7.768463106789022277e+01
1.045015389000016892e+00 -7.770592794301241213e+01
1.046888818000017540e+00 -7.770592794301241213e+01
1.048820420000017517e+00 -7.770602561746854064e+01
1.050741791000014747e+00 -7.770049254838511388e+01
1.052603616000015396e+00 -7.770049254838511388e+01
1.054553440000016717e+00 -7.774280908444414706e+01
1.056488187000017565e+00 -7.774280908444414706e+01
1.058390662000016302e+00 -7.774497920414778207e+01
1.060283130000017504e+00 -7.774488466167257172e+01
1.062150216000014691e+00 -7.774488466167257172e+01
1.064117198000012809e+00 -7.781044067023130140e+01
1.066086314000012525e+00 -7.782192783016155602e+01
1.067993708000015918e+00 -7.781859707299153683e+01
1.069889857000016153e+00 -7.782466089908243134e+01
1.071893339000016265e+00 -7.785222021109250079e+01
1.073943847000014440e+00 -7.787002578693068244e+01
1.075843627000015790e+00 -7.787278779452505262e+01
1.077816153000017874e+00 -7.787919140048197164e+01
1.079745311000017249e+00 -7.788782144504524751e+01
1.081716595000016934e+00 -7.790437266018658136e+01
1.083715944000014364e+00 -7.790117360022931337e+01
1.085661634000012921e+00 -7.791518948669464351e+01
1.087599611000013677e+00 -7.789184210115129758e+01
1.089503000000017874e+00 -7.789184210115129758e+01
1.091459851000019743e+00 -7.790444514851070323e+01
1.093470173000020917e+00 -7.797863412246586279e+01
1.095328898000020867e+00 -7.797863412246586279e+01
1.097270545000020636e+00 -7.801310370860691989e+01
1.099175592000018131e+00 -7.802299600444962380e+01
1.101153333000028933e+00 -7.823532642677000126e+01
1.103123633000030690e+00 -7.827189226448030013e+01
1.105123418000030444e+00 -7.836594863780545950e+01
1.106987484000029109e+00 -7.836594863780545950e+01
1.108956304000028315e+00 -7.837276072526995563e+01
1.110824322000028896e+00 -7.837276072526995563e+01
1.112690621000027580e+00 -7.837276072526995563e+01
1.114682013000029226e+00 -7.838600685070898066e+01
1.116650864000030996e+00 -7.848031508035572301e+01
1.118610760000033455e+00 -7.848468522965723082e+01
1.120578112000030213e+00 -7.848928025415411014e+01
1.122468440000027545e+00 -7.848928025415411014e+01
1.124397415000023326e+00 -7.849013851291425681e+01
1.126335675000025294e+00 -7.855852608194312836e+01
1.128321926000028785e+00 -7.858248515794265643e+01
1.130238177000025157e+00 -7.861366916602158028e+01
1.132207116000022662e+00 -7.862724135981534346e+01
1.134119027000022317e+00 -7.862726297633008699e+01
1.136080904000025260e+00 -7.865981186829517924e+01
1.138068980000023434e+00 -7.868270903175934450e+01
1.140095154000020816e+00 -7.886825477254058114e+01
1.142056220000019717e+00 -7.887512976746076276e+01
1.144053001000016945e+00 -7.888515311952851050e+01
1.146006509000016660e+00 -7.889197913631474535e+01
1.147948778000013714e+00 -7.890213092986678589e+01
1.149915613000015657e+00 -7.894060577478063578e+01
1.151817581000015966e+00 -7.894059631656347165e+01
1.153781629000020903e+00 -7.900106593549223533e+01
1.155745125000024576e+00 -7.899279137276310792e+01
1.157670908000020926e+00 -7.900455741838638346e+01
1.159605947000020176e+00 -7.900723597380911656e+01
1.161552836000020239e+00 -7.900723597380911656e+01
1.163422653000016904e+00 -7.900723597380911656e+01
1.165334306000018305e+00 -7.900788183516682750e+01
1.167295701000018671e+00 -7.904346584709324475e+01
1.169305966000016905e+00 -7.906508380221683296e+01
1.171307093000015787e+00 -7.908827790389889856e+01
1.173187185000012622e+00 -7.908827790389889856e+01
1.175097136000012643e+00 -7.908884092925424625e+01
1.177049120000007054e+00 -7.908902105221278589e+01
1.179015712000005767e+00 -7.915831025380575170e+01
1.181002387000007037e+00 -7.918427922058225477e+01
1.182904947000007478e+00 -7.918497580631589017e+01
1.184886972000005034e+00 -7.920336893136604317e+01
1.186874017000000503e+00 -7.920969767016597984e+01
1.188755554999999742e+00 -7.920969767016597984e+01
1.190696716000002819e+00 -7.923265174014855461e+01
1.192646793000002869e+00 -7.927632750660406202e+01
1.194567650000001091e+00 -7.927692471204214542e+01
1.196431731000000109e+00 -7.927692471204214542e+01
1.198389073999998278e+00 -7.928422532746380114e+01
1.200433006000000358e+00 -7.929532632812305337e+01
1.202366496000002893e+00 -7.929560453864040426e+01
1.204368162000002851e+00 -7.948154421241993361e+01
1.206307871000001253e+00 -7.948728194544506209e+01
1.208249078000000143e+00 -7.948875983606275497e+01
1.210199807999997379e+00 -7.948846885008292418e+01
1.212206562999995629e+00 -7.951513554661485728e+01
1.214124124999999221e+00 -7.951513554661485728e+01
1.216059207000000253e+00 -7.954450597115192068e+01
1.217937875000000059e+00 -7.954450597115192068e+01
1.219812454999996465e+00 -7.954450597115192068e+01
1.221736364000002961e+00 -7.954450597115192068e+01
1.223643472000004007e+00 -7.954482753539875262e+01
1.225541250000004023e+00 -7.954482753539875262e+01
1.227401792000003322e+00 -7.954482753539875262e+01
1.229337529000008811e+00 -7.954509927189522500e+01
1.231235918000007867e+00 -7.954523907155254392e+01
1.233168020000012799e+00 -7.956122590044647325e+01
1.235032317000014590e+00 -7.956122590044647325e+01
1.236966594000012076e+00 -7.956122590044647325e+01
1.238866273000011287e+00 -7.956651394564960356e+01
1.240758274000012040e+00 -7.956677541502304507e+01
1.242636500000011690e+00 -7.956677541502304507e+01
1.244636705000013333e+00 -7.958455448305981861e+01
1.246534370000014658e+00 -7.959732414928191702e+01
1.248433176000017131e+00 -7.959770808989914315e+01
1.250344165000016883e+00 -7.959840267580788975e+01
1.252309219000011797e+00 -7.960137317206039143e+01
1.254280121000010073e+00 -7.963207157120157831e+01
1.256146733000009785e+00 -7.963207157120157831e+01
1.258043189000010553e+00 -7.963207157120157831e+01
1.259949938000014757e+00 -7.963207157120157831e+01
1.261818081000008807e+00 -7.963207157120157831e+01
1.263723919000006912e+00 -7.962582484411129258e+01
1.265616555000009580e+00 -7.962582484411129258e+01
1.267561644000006371e+00 -8.008410751413400419e+01
1.269483551000007981e+00 -8.008412176604497290e+01
1.271435617000005625e+00 -8.009691352312151480e+01
1.273397581000008660e+00 -8.009713572628889722e+01
1.275305692000013646e+00 -8.012575323619594769e+01
1.277205587000011189e+00 -8.012878672098909760e+01
1.279119249000011838e+00 -8.012813935232972540e+01
1.281120290000010709e+00 -8.014362504886675254e+01
1.283094742000009614e+00 -8.015830415301520873e+01
1.284987840000014092e+00 -8.015831026884528399e+01
1.286926127000014741e+00 -8.015832217643762192e+01
1.288913116000015346e+00 -8.020097948990292025e+01
1.290929866000018134e+00 -8.025003568997249204e+01
1.292886436000016293e+00 -8.024429158594365674e+01
1.294789389000018165e+00 -8.024429158594365674e+01
1.296784821000015686e+00 -8.024874100624856510e+01
1.298659733000012917e+00 -8.024874100624856510e+01
1.300557802000009477e+00 -8.025127977314349437e+01
1.302504817000008419e+00 -8.025235853820623788e+01
1.304502180000011169e+00 -8.026109931117694885e+01
1.306397476000010105e+00 -8.026109931117694885e+01
1.308295734000013422e+00 -8.035165326421309828e+01
1.310189846000015645e+00 -8.035680137659295497e+01
1.312156981000014877e+00 -8.035711695413753830e+01
1.314032337000016870e+00 -8.035711695413753830e+01
1.315959827000016791e+00 -8.036651565907148154e+01
1.317865995000015555e+00 -8.037220340605350088e+01
1.319856233000016754e+00 -8.053723867793770808e+01
1.321752312000018303e+00 -8.053723867793770808e+01
1.323652593000018474e+00 -8.054811521540824515e+01
1.325620080000018408e+00 -8.054566887335315073e+01
1.327555477000017081e+00 -8.060350059093173058e+01
1.329421416000018841e+00 -8.060350059093173058e+01
1.331284707000015555e+00 -8.060350059093173058e+01
1.333209629000016161e+00 -8.060350059093173058e+01
1.335130622000013201e+00 -8.060701010413141887e+01
1.337029443000015139e+00 -8.060701010413141887e+01
1.338994201000020201e+00 -8.063846681406616312e+01
1.340935708000020821e+00 -8.064381940664071635e+01
1.342872776000023638e+00 -8.065753601832676623e+01
1.344802762000026686e+00 -8.064691858988767592e+01
1.346656382000024355e+00 -8.064691858988767592e+01
1.348566892000018225e+00 -8.064691858988767592e+01
1.350433711000020853e+00 -8.064691858988767592e+01
1.352398144000024782e+00 -8.065732322083142947e+01
1.354355129000027969e+00 -8.066376022587900252e+01
1.356263006000026916e+00 -8.066376022587900252e+01
1.358126052000025563e+00 -8.066376022587900252e+01
1.360041572000021848e+00 -8.071159552755786137e+01
1.362002946000024028e+00 -8.069325288143843977e+01
1.363953935000024931e+00 -8.070496099759103004e+01
1.365811557000026877e+00 -8.070496099759103004e+01
1.367726293000032900e+00 -8.077511317908454203e+01
1.369681057000034397e+00 -8.077590623336726594e+01
1.371632111000034460e+00 -8.079146900011275534e+01
1.373525966000035847e+00 -8.126726158294562197e+01
1.375432222000034788e+00 -8.140320300019845945e+01
1.377301889000027035e+00 -8.140320300019845945e+01
1.379308278000027865e+00 -8.142374985321461622e+01
1.381244020000031103e+00 -8.144277597605842800e+01
1.383113818000031525e+00 -8.144277597605842800e+01
1.385079751000031667e+00 -8.144277597605842800e+01
1.387039300000031172e+00 -8.146298036054790259e+01
1.388907011000029446e+00 -8.146298036054790259e+01
1.390815162000028860e+00 -8.146570488753995676e+01
1.392709841000033588e+00 -8.146570488753995676e+01
1.394606090000031440e+00 -8.146581095069656442e+01
1.396548592000030897e+00 -8.144191299918460913e+01
1.398454110000034500e+00 -8.150221359019045053e+01
1.400353550000033476e+00 -8.150221359019045053e+01
1.402281053000037137e+00 -8.150221359019045053e+01
1.404172325000034416e+00 -8.150318988447737922e+01
1.406107453000033924e+00 -8.150572616736120324e+01
1.408039975000033639e+00 -8.153058051055418787e+01
1.409943071000037573e+00 -8.155672078499040367e+01
1.411862158000037670e+00 -8.156068858062580773e+01
1.413770792000033527e+00 -8.158301311186990290e+01
1.415792500000034426e+00 -8.167769268333962884e+01
1.417751108000037785e+00 -8.168639161800457771e+01
1.419627112000037439e+00 -8.168639161800457771e+01
1.421556921000037388e+00 -8.169574026766696306e+01
1.423570953000035555e+00 -8.170735606067458434e+01
1.425467419000038038e+00 -8.170900325530720920e+01
1.427364224000033044e+00 -8.170949834300672876e+01
1.429261149000029985e+00 -8.162615352370737298e+01
1.431224000000026475e+00 -8.163444148349688589e+01
1.433175213000026371e+00 -8.228793726162045630e+01
1.435101052000021138e+00 -8.228833150731431090e+01
1.437004481000021539e+00 -8.228905211997754066e+01
1.438964099000024088e+00 -8.227615224632826596e+01
1.440847498000022764e+00 -8.227568425362414928e+01
1.442706902000026492e+00 -8.227568425362414928e+01
1.444614658000027863e+00 -8.227568425362414928e+01
1.446542379000025580e+00 -8.226183420255905787e+01
1.448410231000028414e+00 -8.226183420255905787e+01
1.450326167000031585e+00 -8.226183420255905787e+01
1.452236296000031235e+00 -8.226183420255905787e+01
1.454101957000031309e+00 -8.226183420255905787e+01
1.455998861000032729e+00 -8.226395730113770810e+01
1.457906322000035448e+00 -8.226848503742886010e+01
1.459805211000038572e+00 -8.226848503742886010e+01
1.461687518000043706e+00 -8.226848503742886010e+01
1.463594156000045832e+00 -8.226858635311356238e+01
1.465507410000046473e+00 -8.226858635311356238e+01
1.467470242000048497e+00 -8.229819747961352050e+01
1.469367130000053923e+00 -8.229883723794246464e+01
1.471330842000056816e+00 -8.231783907611028894e+01
1.473213095000057482e+00 -8.231783907611028894e+01
1.475145797000060544e+00 -8.231853679450536276e+01
1.477115753000059595e+00 -8.231874000265761993e+01
1.478986899000058752e+00 -8.231874000265761993e+01
1.480880863000059389e+00 -8.231874000265761993e+01
1.482814543000058993e+00 -8.233105125758862641e+01
1.484741296000053890e+00 -8.233189445686285524e+01
1.486640624000048927e+00 -8.236086678751777868e+01
1.488570675000047583e+00 -8.236114100169533003e+01
1.490504450000047942e+00 -8.238263787923352766e+01
1.492405416000039953e+00 -8.240957959228509822e+01
1.494312605000038818e+00 -8.242189768112703518e+01
1.496174279000035856e+00 -8.242189768112703518e+01
1.498094686000035036e+00 -8.242189768112703518e+01
1.499990940000035966e+00 -8.242189768112703518e+01
1.501926593000038945e+00 -8.243381549545640041e+01
1.503831212000041884e+00 -8.243381549545640041e+01
1.505756979000036910e+00 -8.244597778059322479e+01
1.507653184000037339e+00 -8.248888160220253951e+01
1.509550609000041010e+00 -8.248946081744313119e+01
1.511446907000045581e+00 -8.248946081744313119e+01
1.513326683000049133e+00 -8.248946081744313119e+01
1.515229583000046620e+00 -8.248643806730032679e+01
1.517154946000045523e+00 -8.249761233913071123e+01
1.519121248000044222e+00 -8.260452652562327103e+01
1.521049319000044253e+00 -8.272500194122925166e+01
1.523011231000046539e+00 -8.286368832817841223e+01
1.524877801000044553e+00 -8.286368832817841223e+01
1.526811000000045215e+00 -8.288337220142321371e+01
1.528748782000047601e+00 -8.288271228710256366e+01
1.530684663000052570e+00 -8.289254588904803711e+01
1.532586425000048269e+00 -8.289321525205161834e+01
1.534495789000051236e+00 -8.289321525205161834e+01
1.536375009000053193e+00 -8.289742753058780522e+01
1.538306256000058436e+00 -8.296240568684113725e+01
1.540193343000059389e+00 -8.296221225640918817e+01
1.542151899000064663e+00 -8.296382810894634474e+01
1.544028928000066525e+00 -8.296415331147125016e+01
1.545944887000066270e+00 -8.296932077670552985e+01
1.547795495000065191e+00 -8.296932077670552985e+01
1.549788088000064068e+00 -8.301140423833258808e+01
1.551697724000061118e+00 -8.298365365590719023e+01
1.553622102000056682e+00 -8.324931033344073228e+01
1.555574724000058584e+00 -8.325378619145331527e+01
1.557436886000060472e+00 -8.325378619145331527e+01
1.559277125000059439e+00 -8.325378619145331527e+01
1.561155685000063631e+00 -8.325378619145331527e+01
1.563107009000057612e+00 -8.332906901476937378e+01
1.565040795000057106e+00 -8.336746160193379751e+01
1.566933884000058175e+00 -8.338927784165740320e+01
1.568797942000056178e+00 -8.338927784165740320e+01
1.570716065000052009e+00 -8.339025284746988120e+01
1.572618950000055360e+00 -8.339026828551739356e+01
1.574500526000060407e+00 -8.340190935406921824e+01
1.576380847000054874e+00 -8.340190935406921824e+01
1.578252273000053219e+00 -8.340190935406921824e+01
1.580113328000053219e+00 -8.340190935406921824e+01
1.581984554000050114e+00 -8.340190935406921824e+01
1.583852839000051471e+00 -8.340190935406921824e+01
1.585767591000052601e+00 -8.340295377957212963e+01
1.587664237000052214e+00 -8.340322343756329815e+01
1.589543614000055616e+00 -8.340338980790704682e+01
1.591405702000056710e+00 -8.340338980790704682e+01
1.593321647000061514e+00 -8.340338980790704682e+01
1.595257196000063882e+00 -8.347049800001866515e+01
1.597101952000062663e+00 -8.347049800001866515e+01
1.599045608000059904e+00 -8.350755011790556637e+01
1.601045039000064119e+00 -8.354015254774226662e+01
1.602885010000062227e+00 -8.354015254774226662e+01
1.604777164000059653e+00 -8.354370373036783803e+01
1.606690684000058322e+00 -8.363877675911820120e+01
1.608600196000058435e+00 -8.363877675911820120e+01
1.610513788000059510e+00 -8.369174041545795717e+01
1.612400461000059071e+00 -8.369220827760815951e+01
1.614369036000058433e+00 -8.373440444039290753e+01
1.616247567000056673e+00 -8.373440444039290753e+01
1.618101735000054386e+00 -8.373440444039290753e+01
1.619956526000054797e+00 -8.373440444039290753e+01
1.621853463000057172e+00 -8.373440444039290753e+01
1.623737320000051998e+00 -8.373961394100120970e+01
1.625645668000054389e+00 -8.374020321530879585e+01
1.627489873000052878e+00 -8.374020321530879585e+01
1.629408913000054415e+00 -8.374676993809711689e+01
1.631312889000055666e+00 -8.374689157532532136e+01
1.633198600000056455e+00 -8.375111324904851529e+01
1.635045688000057229e+00 -8.375111324904851529e+01
1.636960935000060235e+00 -8.375129816691895712e+01
1.638805013000065092e+00 -8.375129816691895712e+01
1.640715716000065161e+00 -8.378107764097961763e+01
1.642597942000067146e+00 -8.378455998191932963e+01
1.644481597000068351e+00 -8.378455998191932963e+01
1.646403364000067260e+00 -8.378491722672853825e+01
1.648321783000063601e+00 -8.378540149474315513e+01
1.650204917000065219e+00 -8.383182290973336137e+01
1.652190260000065525e+00 -8.384051198353293444e+01
1.654068816000067610e+00 -8.384196605457795215e+01
1.655920019000072241e+00 -8.384196605457795215e+01
1.657868366000070370e+00 -8.388705132488580318e+01
1.659768912000072927e+00 -8.388705132488580318e+01
1.661615403000072266e+00 -8.388705132488580318e+01
1.663540807000072785e+00 -8.394855808185977253e+01
1.665486317000077765e+00 -8.394931801274881877e+01
1.667378011000083315e+00 -8.394931801274881877e+01
1.669291736000082960e+00 -8.395623280596596771e+01
1.671135936000080147e+00 -8.395623280596596771e+01
1.673040411000080052e+00 -8.395623280596596771e+01
1.674920283000080889e+00 -8.396003493142195850e+01
1.676836408000081047e+00 -8.398145063481527473e+01
1.678756324000084010e+00 -8.398568128488972206e+01
1.680641104000082375e+00 -8.398568128488972206e+01
1.682645569000082109e+00 -8.402269921888827753e+01
1.684591535000080409e+00 -8.402381259696305449e+01
1.686430761000080825e+00 -8.402381259696305449e+01
1.688376615000081404e+00 -8.402414551113994889e+01
1.690279066000079933e+00 -8.403141649412805236e+01
1.692161302000079193e+00 -8.403323563745694003e+01
1.694071002000079762e+00 -8.404924385905587769e+01
1.695944221000077246e+00 -8.404924385905587769e+01
1.697842221000074314e+00 -8.404924385905587769e+01
1.699720592000075303e+00 -8.405125432634891069e+01
1.701652495000070875e+00 -8.414884700388628858e+01
1.703604332000076216e+00 -8.414903875046729809e+01
1.705564493000073067e+00 -8.421835668170808731e+01
1.707458700000072493e+00 -8.422060863318888835e+01
1.709385841000070183e+00 -8.422077045445151100e+01
1.711292429000073501e+00 -8.422077045445151100e+01
1.713465942000074183e+00 -8.422274987523876177e+01
1.715551338000075088e+00 -8.423875875885272535e+01
1.717473061000077461e+00 -8.423989399525497390e+01
1.719403978000076716e+00 -8.424748681883596646e+01
1.721294792000077845e+00 -8.424748681883596646e+01
1.723164692000074272e+00 -8.424748681883596646e+01
1.725029710000077987e+00 -8.424748681883596646e+01
1.726934206000077854e+00 -8.424748681883596646e+01
1.728894400000075660e+00 -8.428075583909374302e+01
1.730818550000077227e+00 -8.428075583909374302e+01
1.732761548000074203e+00 -8.428209512102517920e+01
1.734688243000075847e+00 -8.432025265331590447e+01
1.736576534000076055e+00 -8.432025265331590447e+01
1.738467173000081356e+00 -8.429950896926760606e+01
1.740413343000081436e+00 -8.431362705450564476e+01
1.742455526000080912e+00 -8.431362705450564476e+01
1.744377346000083318e+00 -8.431362705450564476e+01
1.746346880000080315e+00 -8.432063294719233681e+01
1.748360695000080955e+00 -8.433798225590982156e+01
1.750249733000080798e+00 -8.433798225590982156e+01
1.752157214000076291e+00 -8.433798225590982156e+01
1.754107678000074610e+00 -8.432390177137472165e+01
1.756082855000068665e+00 -8.442441472000760427e+01
1.758012912000065153e+00 -8.442447536957460841e+01
1.759957977000063511e+00 -8.460652548969505915e+01
1.761926003000060970e+00 -8.461596541955942996e+01
1.763877702000055780e+00 -8.461596541955942996e+01
1.765764452000051055e+00 -8.461596541955942996e+01
1.767743732000054191e+00 -8.461199721625605719e+01
1.769639623000050843e+00 -8.461199721625605719e+01
1.771556558000050519e+00 -8.461199721625605719e+01
1.773483868000053310e+00 -8.463615010772963387e+01
1.775407473000057745e+00 -8.463651803972281584e+01
1.777326470000058389e+00 -8.464354335046721189e+01
1.779291022000060618e+00 -8.466703976796219422e+01
1.781235600000063979e+00 -8.466775294496855508e+01
1.783181942000064080e+00 -8.468040799484435865e+01
1.785074775000066172e+00 -8.468040799484435865e+01
1.787126870000065093e+00 -8.472393403539464884e+01
1.789008323000067957e+00 -8.472393403539464884e+01
1.790923756000068590e+00 -8.478750764395242356e+01
1.793039868000066317e+00 -8.484440299747859626e+01
1.794942848000064206e+00 -8.484440299747859626e+01
1.796926965000065213e+00 -8.490834532781201460e+01
1.798809438000062766e+00 -8.490834532781201460e+01
1.800790943000064370e+00 -8.493589225558450551e+01
1.802736466000067761e+00 -8.504228433587016411e+01
1.804679479000067754e+00 -8.504255273123365555e+01
1.806630744000068400e+00 -8.504446601586042220e+01
1.808548002000065491e+00 -8.504446601586042220e+01
1.810574804000069538e+00 -8.504368183481923893e+01
1.812547417000069938e+00 -8.505431244010034675e+01
1.814466701000074789e+00 -8.505432113998583077e+01
1.816430787000072211e+00 -8.507752745407474038e+01
1.818301429000076741e+00 -8.507752745407474038e+01
1.820168250000075982e+00 -8.507752745407474038e+01
1.822086512000070879e+00 -8.507226588734106087e+01
1.824038012000074982e+00 -8.507060079860393387e+01
1.826046841000073417e+00 -8.521468072410796424e+01
1.827989736000069865e+00 -8.521265536379297600e+01
1.829924493000070651e+00 -8.526614400836903940e+01
1.831834034000074052e+00 -8.526614400836903940e+01
1.833739057000073114e+00 -8.527625888431549583e+01
1.835623239000075291e+00 -8.527625888431549583e+01
1.837534059000077935e+00 -8.528542838336386467e+01
1.839435526000079424e+00 -8.528542838336386467e+01
1.841396482000080770e+00 -8.527851796900083059e+01
1.843330609000085385e+00 -8.526597738656201386e+01
1.845224492000083760e+00 -8.526597738656201386e+01
1.847239788000085259e+00 -8.526946897526818248e+01
1.849161513000083357e+00 -8.526946897526818248e+01
1.851043380000081395e+00 -8.526946897526818248e+01
1.852978655000076191e+00 -8.526946897526818248e+01
1.854897888000074158e+00 -8.526946897526818248e+01
1.856832752000075804e+00 -8.529913351847656600e+01
1.858737774000080112e+00 -8.530354796013784835e+01
1.860677322000078515e+00 -8.530354796013784835e+01
1.862635816000079547e+00 -8.530895190448575249e+01
1.864723093000080656e+00 -8.530895190448575249e+01
1.866738231000083292e+00 -8.558519241075940442e+01
1.868650427000083436e+00 -8.558519241075940442e+01
1.870593413000083860e+00 -8.558881464966250974e+01
1.872473017000078510e+00 -8.558881464966250974e+01
1.874361539000074739e+00 -8.558881464966250974e+01
1.876267173000074617e+00 -8.558881464966250974e+01
1.878228248000076928e+00 -8.558983805371680376e+01
1.880178829000068941e+00 -8.558980788146071461e+01
1.882058358000063603e+00 -8.558980788146071461e+01
1.884011785000064609e+00 -8.557965575935776315e+01
1.885891790000067569e+00 -8.557965575935776315e+01
1.887847377000060778e+00 -8.557965575935776315e+01
1.889797808000062584e+00 -8.558575902923408307e+01
1.891769602000062722e+00 -8.562498030947672589e+01
1.893638025000059510e+00 -8.562498030947672589e+01
1.895592526000060563e+00 -8.562720109213739761e+01
1.897531409000056346e+00 -8.572066256295099151e+01
1.899476138000051773e+00 -8.572062443290971601e+01
1.901349925000052732e+00 -8.572062443290971601e+01
1.903394686000055014e+00 -8.572062443290971601e+01
1.905482177000059618e+00 -8.572062443290971601e+01
1.907524373000063722e+00 -8.572062443290971601e+01
1.909595755000057959e+00 -8.572075118780178116e+01
1.911658349000057822e+00 -8.572075118780178116e+01
1.913790761000058627e+00 -8.572075118780178116e+01
1.915866302000056809e+00 -8.572075118780178116e+01
1.917939500000056530e+00 -8.572075118780178116e+01
1.920067590000056779e+00 -8.572382805034870046e+01
1.922255865000057629e+00 -8.573883476390281544e+01
1.924315484000055587e+00 -8.573883476390281544e+01
1.926392693000054113e+00 -8.573883476390281544e+01
1.928467466000057140e+00 -8.573883476390281544e+01
1.930636611000057901e+00 -8.573925667335473122e+01
1.932702738000060538e+00 -8.573925667335473122e+01
1.934782843000057095e+00 -8.573925667335473122e+01
1.936871779000057803e+00 -8.573925667335473122e+01
1.939014831000064110e+00 -8.575926729502157286e+01
1.941171563000062772e+00 -8.575926729502157286e+01
1.943202627000063298e+00 -8.575926729502157286e+01
1.945208140000063590e+00 -8.575926729502157286e+01
1.947223657000058505e+00 -8.575926729502157286e+01
1.949229427000063186e+00 -8.574484157684875640e+01
1.951177142000062315e+00 -8.574756564393209146e+01
1.953083293000063225e+00 -8.574756564393209146e+01
1.955015309000064594e+00 -8.574756564393209146e+01
1.956915600000067368e+00 -8.574756564393209146e+01
1.958888933000068722e+00 -8.574756564393209146e+01
1.960873895000070366e+00 -8.574756564393209146e+01
1.962863730000075524e+00 -8.574756564393209146e+01
1.964902466000071346e+00 -8.574776082629448126e+01
1.967000638000069745e+00 -8.574776082629448126e+01
1.969282436000068248e+00 -8.574948606682099239e+01
1.971370351000067966e+00 -8.579994031426960532e+01
1.973488141000063312e+00 -8.579994031426960532e+01
1.975641187000063415e+00 -8.579384057435473210e+01
1.977835521000063768e+00 -8.579710284449674873e+01
1.980055767000061362e+00 -8.584989373311189809e+01
1.982115044000058557e+00 -8.584989373311189809e+01
1.984212879000061047e+00 -8.585278500258579015e+01
1.986343658000062629e+00 -8.591502257620601313e+01
1.988522555000060255e+00 -8.594495542751428729e+01
1.990593112000060838e+00 -8.594495542751428729e+01
1.992653211000058544e+00 -8.594495542751428729e+01
1.994772220000053498e+00 -8.594495542751428729e+01
1.996893756000058584e+00 -8.594661550124982341e+01
1.998976228000057365e+00 -8.594661550124982341e+01
2.001102841000054422e+00 -8.602764827311850127e+01
2.003254442000057534e+00 -8.603074692067879425e+01
2.005341136000057478e+00 -8.603074692067879425e+01
2.007422758000056096e+00 -8.603074692067879425e+01
2.009581295000054890e+00 -8.603545405420632619e+01
2.011752057000061544e+00 -8.603545405420632619e+01
2.013932408000062235e+00 -8.604166832518552610e+01
2.016106462000064159e+00 -8.604185773255188963e+01
2.018305050000062995e+00 -8.605284038197109453e+01
2.020509770000061156e+00 -8.605284038197109453e+01
2.022719440000062097e+00 -8.609287063994307232e+01
2.024887735000064470e+00 -8.609287063994307232e+01
2.027067572000063489e+00 -8.609287063994307232e+01
2.029283728000066400e+00 -8.609287063994307232e+01
2.031941290000065070e+00 -8.611688637013421044e+01
2.034098751000066319e+00 -8.611688637013421044e+01
2.036218174000065328e+00 -8.611688637013421044e+01
2.038276659000063606e+00 -8.623122809729395044e+01
2.040350293000063875e+00 -8.637690080496651035e+01
2.042373510000066172e+00 -8.637683284203129119e+01
2.044453110000061802e+00 -8.639833591646898014e+01
2.046449924000062648e+00 -8.639866409077784226e+01
2.048401327000060501e+00 -8.639866409077784226e+01
2.050536891000060979e+00 -8.640027614198422157e+01
2.052544995000058048e+00 -8.640027614198422157e+01
2.054563510000057658e+00 -8.645509130749552185e+01
2.056537685000058513e+00 -8.645180897220747340e+01
2.058511558000056585e+00 -8.645391612173685303e+01
2.060458653000058593e+00 -8.645391612173685303e+01
2.062345255000057609e+00 -8.645391612173685303e+01
2.064283177000055591e+00 -8.654272353810243601e+01
2.066153437000061377e+00 -8.654272353810243601e+01
2.068154674000056925e+00 -8.668608576441000935e+01
2.070014965000055884e+00 -8.668608576441000935e+01
2.071910478000054123e+00 -8.669454250881395296e+01
2.073764429000057863e+00 -8.669454250881395296e+01
2.075728177000060182e+00 -8.673559985745364997e+01
2.077638812000060842e+00 -8.689511798760412375e+01
2.079570383000065359e+00 -8.691270297476073381e+01
2.081463239000062249e+00 -8.691328430523441284e+01
2.083455620000060460e+00 -8.699520376159810553e+01
2.085307697000060134e+00 -8.699520376159810553e+01
2.087277231000058908e+00 -8.702081946386559252e+01
2.089184405000061862e+00 -8.702081946386559252e+01
2.091210065000065565e+00 -8.700372526918880567e+01
2.093125395000069222e+00 -8.700372526918880567e+01
2.095212593000070012e+00 -8.712365749096896650e+01
2.097171706000068081e+00 -8.715546963200999642e+01
2.099051081000069541e+00 -8.715546963200999642e+01
2.101001845000069590e+00 -8.720928673164436873e+01
2.102950219000069065e+00 -8.725971923147582743e+01
2.104913851000070668e+00 -8.726066170758372209e+01
2.106806241000068081e+00 -8.726066170758372209e+01
2.108670414000070270e+00 -8.726066170758372209e+01
2.110545432000067390e+00 -8.726066170758372209e+01
2.112470370000063102e+00 -8.726066170758372209e+01
2.114378115000065339e+00 -8.725928001913267451e+01
2.116312437000068325e+00 -8.726126883257981603e+01
2.118196741000069050e+00 -8.726126883257981603e+01
2.120158924000070666e+00 -8.726073482616467913e+01
2.122057418000067752e+00 -8.726101618303955831e+01
2.123925494000066916e+00 -8.726101618303955831e+01
2.125835101000065119e+00 -8.727887182256353071e+01
2.127790525000064381e+00 -8.727891360788304098e+01
2.129706306000063609e+00 -8.731515938940901833e+01
2.131641641000064258e+00 -8.737400506831386338e+01
2.133538997000061332e+00 -8.737400506831386338e+01
2.135547791000061313e+00 -8.738815941796551101e+01
2.137426593000057995e+00 -8.738815941796551101e+01
2.139341768000055932e+00 -8.741161487213946657e+01
2.141223313000056638e+00 -8.741161487213946657e+01
2.143110733000057611e+00 -8.741161487213946657e+01
2.144980151000063007e+00 -8.741161487213946657e+01
2.146849242000065328e+00 -8.741161487213946657e+01
2.148803475000067298e+00 -8.741016123075304733e+01
2.150751875000066260e+00 -8.743120936037865931e+01
2.152612823000068065e+00 -8.743120936037865931e+01
2.154500256000069225e+00 -8.743827152032284289e+01
2.156417937000067564e+00 -8.746363708755858113e+01
2.158307292000069655e+00 -8.751334547028019983e+01
2.160167126000072546e+00 -8.751334547028019983e+01
2.162123825000067168e+00 -8.755272591555305439e+01
2.164008259000064438e+00 -8.755272591555305439e+01
2.165864969000061979e+00 -8.755272591555305439e+01
2.167775231000058422e+00 -8.796516928182359152e+01
2.169628722000055188e+00 -8.796516928182359152e+01
2.171543882000054548e+00 -8.796990288227161159e+01
2.173396274000057193e+00 -8.796990288227161159e+01
2.175252556000053072e+00 -8.796990288227161159e+01
2.177121028000053915e+00 -8.796990288227161159e+01
2.179007084000053052e+00 -8.796990288227161159e+01
2.180874634000051326e+00 -8.796990288227161159e+01
2.182759081000050561e+00 -8.799907453221476317e+01
2.184686883000054980e+00 -8.799958132649636866e+01
2.186637619000051824e+00 -8.802627644062562240e+01
2.188490492000052523e+00 -8.802627644062562240e+01
2.190408350000048632e+00 -8.804141987485303389e+01
2.192286875000047264e+00 -8.804268469618243387e+01
2.194166419000043167e+00 -8.804268469618243387e+01
2.196012505000044523e+00 -8.804268469618243387e+01
2.197893163000039340e+00 -8.805193733463735839e+01
2.199748450000041711e+00 -8.805193733463735839e+01
2.201666254000044898e+00 -8.805197523788646663e+01
2.203545317000045412e+00 -8.811541689701009261e+01
2.205395647000051529e+00 -8.811541689701009261e+01
2.207314348000056103e+00 -8.811904943763630627e+01
2.209225346000053936e+00 -8.826471469563699657e+01
2.211174594000057336e+00 -8.830995936290580062e+01
2.213051538000052165e+00 -8.831155744137558372e+01
2.214974469000057677e+00 -8.831431682502002900e+01
2.216858288000054689e+00 -8.831437860382779093e+01
2.218713883000055898e+00 -8.831437860382779093e+01
2.220660690000055393e+00 -8.831751848145599126e+01
2.222555950000054903e+00 -8.831751848145599126e+01
2.224450417000052749e+00 -8.836038606089735481e+01
2.226334575000052940e+00 -8.836054278712281018e+01
2.228178262000053866e+00 -8.836054278712281018e+01
2.230061332000053742e+00 -8.836054278712281018e+01
2.231980134000054239e+00 -8.839775916351075580e+01
2.233931042000050216e+00 -8.841298749029144233e+01
2.235850564000049889e+00 -8.841567200544487548e+01
2.237731793000049318e+00 -8.841567200544487548e+01
2.239611408000049320e+00 -8.841574622024225505e+01
2.241529587000046231e+00 -8.842593908602097486e+01
2.243410931000045405e+00 -8.843576290520772432e+01
2.245292247000045815e+00 -8.843576290520772432e+01
2.247159385000043752e+00 -8.843576290520772432e+01
2.249007367000043001e+00 -8.843576290520772432e+01
2.250922895000042612e+00 -8.844026311538392804e+01
2.252875540000043753e+00 -8.848360819298731883e+01
2.254720760000045399e+00 -8.848360819298731883e+01
2.256603093000045579e+00 -8.849548257749012237e+01
2.258482816000041193e+00 -8.849569137435607047e+01
2.260362964000039998e+00 -8.849569137435607047e+01
2.262209950000038550e+00 -8.849569137435607047e+01
2.264055525000035818e+00 -8.849569137435607047e+01
2.265935696000040078e+00 -8.849569137435607047e+01
2.267790406000038228e+00 -8.849569137435607047e+01
2.269672853000035406e+00 -8.849813877013377805e+01
2.271592477000036414e+00 -8.849543336907906621e+01
2.273480502000036818e+00 -8.849543336907906621e+01
2.275355156000039347e+00 -8.850617727149425207e+01
2.277212387000039140e+00 -8.850617727149425207e+01
2.279090131000037989e+00 -8.850748676904984791e+01
2.281008365000039451e+00 -8.856430091636369184e+01
2.282858317000040049e+00 -8.856430091636369184e+01
2.284690648000038404e+00 -8.856430091636369184e+01
2.286578372000044990e+00 -8.861980331675204070e+01
2.288499133000045038e+00 -8.862035270970245904e+01
2.290345725000044741e+00 -8.862035270970245904e+01
2.292190365000042807e+00 -8.862035270970245904e+01
2.294053600000040216e+00 -8.862035270970245904e+01
2.295997471000041035e+00 -8.862035270970245904e+01
2.297875235000042426e+00 -8.862035270970245904e+01
2.299724162000041705e+00 -8.862035270970245904e+01
2.301614783000044628e+00 -8.862030961580197186e+01
2.303530228000046254e+00 -8.862030961580197186e+01
2.305407704000048685e+00 -8.862030961580197186e+01
2.307295068000050353e+00 -8.862030961580197186e+01
2.309188316000048591e+00 -8.862030961580197186e+01
2.311156536000045225e+00 -8.848777522423338837e+01
2.313072876000044520e+00 -8.848797602364363968e+01
2.315034920000039964e+00 -8.848900837464775293e+01
2.316973774000036901e+00 -8.848908828604356813e+01
2.318929450000033032e+00 -8.848960354656514937e+01
2.320899687000034906e+00 -8.848052503462626817e+01
2.322832225000032391e+00 -8.848052503462626817e+01
2.324820920000026714e+00 -8.847878399295146323e+01
2.326737789000025369e+00 -8.849267631747595431e+01
2.328638851000027987e+00 -8.849267631747595431e+01
2.330570091000026434e+00 -8.851871957665800039e+01
2.332540027000027383e+00 -8.851916319229387398e+01
2.334516871000025251e+00 -8.862452548737653046e+01
2.336438947000024857e+00 -8.863223485740199692e+01
2.338359351000020236e+00 -8.900553225517235489e+01
2.340330591000020721e+00 -8.900553225517235489e+01
2.342233251000018779e+00 -8.900553225517235489e+01
2.344104428000018725e+00 -8.900553225517235489e+01
2.346046358000015264e+00 -8.900564388286996120e+01
2.347959400000012575e+00 -8.900564388286996120e+01
2.349898785000010815e+00 -8.900566615414120974e+01
2.351855228000010900e+00 -8.904210077869080919e+01
2.353745343000014589e+00 -8.904210077869080919e+01
2.355674730000012485e+00 -8.904210077869080919e+01
2.357556134000010406e+00 -8.904210077869080919e+01
2.359451089000013102e+00 -8.904210077869080919e+01
2.361303182000014989e+00 -8.904210077869080919e+01
2.363279782000020202e+00 -8.904210597066763455e+01
2.365210723000021442e+00 -8.904252490337447057e+01
2.367102682000017833e+00 -8.904252490337447057e+01
2.368983733000016745e+00 -8.904252490337447057e+01
2.371019827000017788e+00 -8.934644653427008620e+01
2.372949335000015036e+00 -8.941863456654118636e+01
2.374881722000014239e+00 -8.941970525085355348e+01
2.376772958000018310e+00 -8.941970525085355348e+01
2.378700284000018872e+00 -8.941970525085355348e+01
2.380672677000019721e+00 -8.948078460224586195e+01
2.382550685000018209e+00 -8.948078460224586195e+01
2.384518556000019718e+00 -8.948078460224586195e+01
2.386467625000025183e+00 -8.950286314215463790e+01
2.388358524000023575e+00 -8.950366719602898513e+01
2.390251325000021243e+00 -8.951606122536784937e+01
2.392177652000016419e+00 -8.956248545311153464e+01
2.394032979000013217e+00 -8.956248545311153464e+01
2.395924332000015422e+00 -8.956107652845477674e+01
2.397814657000010730e+00 -8.956197200834559169e+01
2.399735489000005106e+00 -8.956215101366233000e+01
2.401587559999999844e+00 -8.956215101366233000e+01
2.403499845999998552e+00 -8.956246356947339393e+01
2.405419657000001710e+00 -8.957689822793807366e+01
2.407311656999998828e+00 -8.957689822793807366e+01
2.409153144999999885e+00 -8.957689822793807366e+01
2.411004229999998305e+00 -8.957689822793807366e+01
2.412858965000001188e+00 -8.957689822793807366e+01
2.414782399999997775e+00 -8.964649442369952226e+01
2.416630111999997776e+00 -8.964649442369952226e+01
2.418514948999997305e+00 -8.964103143329637646e+01
2.420390961999999480e+00 -8.969286771164733807e+01
2.422306360000000769e+00 -8.969121929202289323e+01
2.424192377999997650e+00 -8.969293245924058056e+01
2.426039822999993323e+00 -8.969293245924058056e+01
2.427921916999994156e+00 -8.969340977242643476e+01
2.429837438999993271e+00 -8.969342185675091628e+01
2.431688687999997267e+00 -8.969342185675091628e+01
2.433570593999998533e+00 -8.969369162705407916e+01
2.435422720000002261e+00 -8.969369162705407916e+01
2.437349726000003880e+00 -8.970396167740410931e+01
2.439196342000005568e+00 -8.970396167740410931e+01
2.441115619000008063e+00 -8.963283418319770135e+01
2.443029491000010101e+00 -8.963283418319770135e+01
2.444945962000010464e+00 -8.964971760625940078e+01
2.446825370000008437e+00 -8.964971760625940078e+01
2.448704731000007850e+00 -8.964971760625940078e+01
2.450625666000002756e+00 -8.964971760625940078e+01
2.452525244000003379e+00 -8.964971760625940078e+01
2.454469081000003161e+00 -8.968290282095097155e+01
2.456332049000000683e+00 -8.968290282095097155e+01
2.458304074999996036e+00 -8.969079750123874817e+01
2.460204691999994697e+00 -8.969079750123874817e+01
2.462169497999993073e+00 -8.969777911819872429e+01
2.464075220999993210e+00 -8.969777911819872429e+01
2.466026478999995053e+00 -8.969968641450793712e+01
2.467986877999994721e+00 -8.970052465641614958e+01
2.469892224999994834e+00 -8.970052465641614958e+01
2.471777531999995059e+00 -8.970052465641614958e+01
2.473673289000000164e+00 -8.970052465641614958e+01
2.475588172999999781e+00 -8.970052465641614958e+01
2.477484838999998384e+00 -8.970052465641614958e+01
2.479393662000001886e+00 -8.970052465641614958e+01
2.481311135000000778e+00 -8.970052465641614958e+01
2.483218715000000021e+00 -8.970052465641614958e+01
2.485099150999996898e+00 -8.970052465641614958e+01
2.487026931999996915e+00 -8.970323470930972576e+01
2.488963029999997634e+00 -8.970323470930972576e+01
2.490901721999995377e+00 -8.982290522239445352e+01
2.492809487999995799e+00 -8.982912415428815223e+01
2.494704206999994067e+00 -8.982912415428815223e+01
2.496644033999993351e+00 -8.982912415428815223e+01
2.498602114999989521e+00 -8.984597215818200766e+01
2.500554142999991125e+00 -8.989196608515322851e+01
2.502527400999990714e+00 -9.003771229409208843e+01
2.504445868999987557e+00 -9.003771229409208843e+01
2.506325665999990182e+00 -9.003771229409208843e+01
2.508255154999990300e+00 -9.003804014470661343e+01
2.510195412999993270e+00 -9.003804014470661343e+01
2.512084109999995096e+00 -9.003804014470661343e+01
2.513965225999992281e+00 -9.003804014470661343e+01
2.515871322999998494e+00 -9.003804014470661343e+01
2.517872941999997227e+00 -9.004161499904503785e+01
2.519745585999998649e+00 -9.004161499904503785e+01
2.521648343999995046e+00 -9.004161499904503785e+01
2.523533215999995694e+00 -9.004161499904503785e+01
2.525440728999990281e+00 -9.004161499904503785e+01
2.527417963999991191e+00 -9.016413048996204793e+01
2.529378650999988931e+00 -9.013247312785451015e+01
2.531297208999988779e+00 -9.013247312785451015e+01
2.533209482999988271e+00 -9.013247312785451015e+01
2.535138677999987156e+00 -9.013263805795439509e+01
2.537086889999988326e+00 -9.013234869171103014e+01
2.539017405999989929e+00 -9.013265930153268357e+01
2.540946255999990466e+00 -9.013265930153268357e+01
2.542870947999988029e+00 -9.013265930153268357e+01
2.544759668999988289e+00 -9.013265930153268357e+01
2.546699617999993226e+00 -9.012910692003836743e+01
2.548676771999991875e+00 -9.012967083767422594e+01
2.550615833999990922e+00 -9.016854876992019285e+01
2.552521297999990058e+00 -9.016972389033766433e+01
2.554471563999987982e+00 -9.016972389033766433e+01
2.556370159999986402e+00 -9.016972389033766433e+01
2.558327269999986608e+00 -9.016188138026450360e+01
2.560238857999985296e+00 -9.018910802678411187e+01
2.562223527999984984e+00 -9.017024719585177195e+01
2.564140911999981842e+00 -9.017024719585177195e+01
2.566022967999983084e+00 -9.017024719585177195e+01
2.567996610999979001e+00 -9.017094227053063094e+01
2.569910921999979170e+00 -9.017094227053063094e+01
2.571789616999979433e+00 -9.017094227053063094e+01
2.573695041999978894e+00 -9.017094227053063094e+01
2.575596602999977502e+00 -9.017094227053063094e+01
2.577534582999977619e+00 -9.017094227053063094e+01
2.579408488999975102e+00 -9.017094227053063094e+01
2.581319238999978172e+00 -9.017094227053063094e+01
2.583262634999979657e+00 -9.017113152890802041e+01
2.585210836999976447e+00 -9.017113152890802041e+01
2.587117593999978649e+00 -9.016977734100173336e+01
2.589051935999977072e+00 -9.016946119436963158e+01
2.590991322999975477e+00 -9.016969701297639972e+01
2.592933144999975514e+00 -9.016969701297639972e+01
2.594839926999974455e+00 -9.016969701297639972e+01
2.596807935999970507e+00 -9.018156455032010399e+01
2.598781650999969717e+00 -9.020526950841176017e+01
2.600721027999967294e+00 -9.020627672705531097e+01
2.602668266999968782e+00 -9.020644800011308462e+01
2.604604779999967423e+00 -9.027711553372245135e+01
2.606568664999969531e+00 -9.034085696353432127e+01
2.608563164999967210e+00 -9.033955038480767996e+01
2.610512543999968127e+00 -9.033962842830567297e+01
2.612441705999966945e+00 -9.033962842830567297e+01
2.614354167999962453e+00 -9.033962842830567297e+01
2.616281045999958810e+00 -9.033962842830567297e+01
2.618158015999957566e+00 -9.033962842830567297e+01
2.620050888999957639e+00 -9.033962842830567297e+01
2.621958841999960210e+00 -9.033962842830567297e+01
2.623918374999955727e+00 -9.033096179524019931e+01
2.625877924999955315e+00 -9.033379980642236262e+01
2.627857905999955168e+00 -9.052428773948503249e+01
2.629768593999958437e+00 -9.052428773948503249e+01
2.631666970999954724e+00 -9.052428773948503249e+01
2.633576788999951734e+00 -9.052428773948503249e+01
2.635503900999951465e+00 -9.052428773948503249e+01
2.637455516999950067e+00 -9.052428773948503249e+01
2.639475127999950654e+00 -9.060757811069817080e+01
2.641373667999949770e+00 -9.060757811069817080e+01
2.643332565999947814e+00 -9.062683923360218330e+01
2.645252070999948746e+00 -9.062683923360218330e+01
2.647170309999948845e+00 -9.062683923360218330e+01
2.649099026999941042e+00 -9.062683923360218330e+01
2.651051021999943469e+00 -9.062756118065695432e+01
2.652980236999946673e+00 -9.062756118065695432e+01
2.654923799999943324e+00 -9.070597180728682929e+01
2.656839744999945463e+00 -9.070597180728682929e+01
2.658791940999939651e+00 -9.070678888796197725e+01
2.660745600999940397e+00 -9.070363462960825984e+01
2.662702496999938884e+00 -9.070089101897387707e+01
2.664689231999942454e+00 -9.075790679156438046e+01
2.666705191999939384e+00 -9.078645115625691631e+01
2.668664241999939346e+00 -9.078645115625691631e+01
2.670622769999939639e+00 -9.078671568873130582e+01
2.672528004999939366e+00 -9.078671568873130582e+01
2.674513978999938590e+00 -9.078671568873130582e+01
2.676422644999941536e+00 -9.078671568873130582e+01
2.678310261999941932e+00 -9.078671568873130582e+01
2.680200820999939726e+00 -9.078671568873130582e+01
2.682229197999938197e+00 -9.093194562730039365e+01
2.684130096999937987e+00 -9.093194562730039365e+01
2.686043994999936846e+00 -9.093194562730039365e+01
2.687957968999940217e+00 -9.093194562730039365e+01
2.689932517999937378e+00 -9.093194562730039365e+01
2.691859301999934839e+00 -9.093194562730039365e+01
2.693777445999936848e+00 -9.094762185747785566e+01
2.695718210999940023e+00 -9.094804932695237198e+01
2.697699000999937535e+00 -9.092182528315147749e+01
2.699671989999939736e+00 -9.092183282000661393e+01
2.701620780999941740e+00 -9.092183282000661393e+01
2.703546396999941148e+00 -9.092183282000661393e+01
2.705508862999942199e+00 -9.125345131892248673e+01
2.707487517999939808e+00 -9.125347272496858864e+01
2.709445370999940206e+00 -9.133234024416762509e+01
2.711346200999939615e+00 -9.133234024416762509e+01
2.713277518999940963e+00 -9.133234024416762509e+01
2.715287663999942591e+00 -9.131918394335954758e+01
2.717219828999942965e+00 -9.131918394335954758e+01
2.719164689999943985e+00 -9.131918394335954758e+01
2.721128752999941280e+00 -9.131918394335954758e+01
2.723013618999944985e+00 -9.131918394335954758e+01
2.724968069999944564e+00 -9.131065921891720905e+01
2.726886661999946337e+00 -9.131065921891720905e+01
2.728882205999945132e+00 -9.134623946260938965e+01
2.730823509999945831e+00 -9.134551466170603362e+01
2.732724257999942896e+00 -9.134551466170603362e+01
2.734713070999944318e+00 -9.134551466170603362e+01
2.736637385999941774e+00 -9.134551466170603362e+01
2.738570640999942629e+00 -9.134551466170603362e+01
2.740496062999942861e+00 -9.134551466170603362e+01
2.742477333999941091e+00 -9.146829705543882483e+01
2.744390234999939171e+00 -9.146829705543882483e+01
2.746287413999939364e+00 -9.146829705543882483e+01
2.748234909999936360e+00 -9.150986694158524415e+01
2.750172455999935206e+00 -9.150986694158524415e+01
2.752217154999936799e+00 -9.150783193049235820e+01
2.754125511999935494e+00 -9.150783193049235820e+01
2.756087709999937463e+00 -9.151239746446702839e+01
2.758055161999940719e+00 -9.151270830233086429e+01
2.760008263999941480e+00 -9.151034995167327679e+01
2.761926110999942008e+00 -9.151034995167327679e+01
2.763840894999943121e+00 -9.151034995167327679e+01
2.765775422999945388e+00 -9.151034995167327679e+01
2.767669492999941472e+00 -9.151034995167327679e+01
2.769587074999939613e+00 -9.151034995167327679e+01
2.771477246999938249e+00 -9.151034995167327679e+01
2.773460930999938068e+00 -9.151286185020390462e+01
2.775466014999938391e+00 -9.151286185020390462e+01
2.777425991999943111e+00 -9.153325837748111837e+01
2.779321222999945551e+00 -9.153325837748111837e+01
2.781276465999948488e+00 -9.153325837748111837e+01
2.783261936999947839e+00 -9.153316916929696845e+01
2.785181371999944755e+00 -9.153316916929696845e+01
2.787107725999940389e+00 -9.153429523902902076e+01
2.789066621999938267e+00 -9.153429523902902076e+01
2.791037615999940602e+00 -9.153429523902902076e+01
2.792975855999942691e+00 -9.153429523902902076e+01
2.794958148999946435e+00 -9.153953882957146959e+01
2.796884273999945325e+00 -9.153953882957146959e+01
2.798858745999943221e+00 -9.150709636161820981e+01
2.800806120999941751e+00 -9.151297528916609281e+01
2.802762792999941244e+00 -9.151297528916609281e+01
2.804645581999940074e+00 -9.151297528916609281e+01
2.806565700999938517e+00 -9.151297528916609281e+01
2.808678825999946671e+00 -9.151297528916609281e+01
2.810768668999948705e+00 -9.153537181568168535e+01
2.812726387999946898e+00 -9.153537181568168535e+01
2.814690531999946455e+00 -9.153537181568168535e+01
2.816828183999945612e+00 -9.158650060179175512e+01
2.818950111999946717e+00 -9.158650060179175512e+01
2.820921625999952997e+00 -9.158650060179175512e+01
2.822923650999958678e+00 -9.179753771102026860e+01
2.824899836999958058e+00 -9.179778637081413706e+01
2.826898170999960325e+00 -9.179778637081413706e+01
2.828870554999961318e+00 -9.180474049772463729e+01
2.830838864999960958e+00 -9.180475053730943102e+01
2.832808872999959870e+00 -9.191743641542532828e+01
2.834782876999959011e+00 -9.191743641542532828e+01
2.836909702999959482e+00 -9.191743641542532828e+01
2.838912999999956721e+00 -9.191743641542532828e+01
2.841144848999957784e+00 -9.194360311398548902e+01
2.843246276999953803e+00 -9.194406299781593361e+01
2.845316718999955530e+00 -9.207498514663691935e+01
2.847376869999954874e+00 -9.207498514663691935e+01
2.849381311999957145e+00 -9.207498514663691935e+01
2.851378855999954443e+00 -9.207498514663691935e+01
2.853368539999951548e+00 -9.207512095394874052e+01
2.855279571999952193e+00 -9.207512095394874052e+01
2.857225395999955619e+00 -9.207512095394874052e+01
2.859142984999953452e+00 -9.207512095394874052e+01
2.861070130999954220e+00 -9.207512095394874052e+01
2.863013541999953393e+00 -9.207512095394874052e+01
2.864972663999948654e+00 -9.207512095394874052e+01
2.866970801999948915e+00 -9.207512095394874052e+01
2.869059020999944476e+00 -9.211743703027102015e+01
2.871069338999942655e+00 -9.211743990274511873e+01
2.873052264999941929e+00 -9.211675547344812287e+01
2.874958074999943936e+00 -9.211675547344812287e+01
2.876877134999946239e+00 -9.211675547344812287e+01
2.878800815999941864e+00 -9.211675547344812287e+01
2.880781165999940274e+00 -9.211652363094165707e+01
2.882747354999939393e+00 -9.211640867479613348e+01
2.884647138999941074e+00 -9.211640867479613348e+01
2.886563807999937392e+00 -9.211640867479613348e+01
2.888477859999935671e+00 -9.211640867479613348e+01
2.890397704999932760e+00 -9.211640867479613348e+01
2.892338028999930533e+00 -9.214765445972318503e+01
2.894223572999931715e+00 -9.214765445972318503e+01
2.896157186999936517e+00 -9.214765445972318503e+01
2.898066917999936987e+00 -9.214765445972318503e+01
2.899948719999937641e+00 -9.214765445972318503e+01
2.901851767999938492e+00 -9.214765445972318503e+01
2.903777102999942183e+00 -9.214765445972318503e+01
2.905648351999943646e+00 -9.214765445972318503e+01
2.907567866999940964e+00 -9.214797979437463482e+01
2.909498492999941899e+00 -9.214797979437463482e+01
2.911430797999942310e+00 -9.219309095862686831e+01
2.913411052999941742e+00 -9.220063882332800631e+01
2.915329858999947898e+00 -9.222639562835617255e+01
2.917299174999945510e+00 -9.222843767672276272e+01
2.919196578999948333e+00 -9.222843767672276272e+01
2.921132534999947072e+00 -9.222941292345274178e+01
2.923022254999944725e+00 -9.222941292345274178e+01
2.924960035999945251e+00 -9.222941292345274178e+01
2.926886360999950032e+00 -9.222981308361241304e+01
2.928952519999950876e+00 -9.225670088486742770e+01
2.930874775999952053e+00 -9.225814375407227885e+01
2.932858796999954887e+00 -9.225839721966474372e+01
2.934772853999950915e+00 -9.225839721966474372e+01
2.936666049999951067e+00 -9.225839721966474372e+01
2.938629805999947830e+00 -9.225839721966474372e+01
2.940604196999950570e+00 -9.225839721966474372e+01
2.942535579999951079e+00 -9.225993056116070079e+01
2.944416093999951745e+00 -9.225993056116070079e+01
2.946308540999948544e+00 -9.225993056116070079e+01
2.948236160999951228e+00 -9.225993056116070079e+01
2.950162057999953458e+00 -9.232963762564580179e+01
2.952064476999953779e+00 -9.260478066713632472e+01
2.953952891999956254e+00 -9.260478066713632472e+01
2.955864045999959000e+00 -9.260478066713632472e+01
2.957786761999967151e+00 -9.265235334861877448e+01
2.959655750999969026e+00 -9.265235334861877448e+01
2.961538299999971091e+00 -9.265235334861877448e+01
2.963450086999972921e+00 -9.265235334861877448e+01
2.965390326999968185e+00 -9.265608949767971581e+01
2.967284428999970469e+00 -9.265447125803180484e+01
2.969183423999975258e+00 -9.265447125803180484e+01
2.971049617999968806e+00 -9.265447125803180484e+01
2.972954877999967049e+00 -9.265641507405842958e+01
2.974854748999969711e+00 -9.264983770331551227e+01
2.976873544999966814e+00 -9.268886776591159560e+01
2.978758851999966151e+00 -9.268886776591159560e+01
2.980668766999964969e+00 -9.268965825180251272e+01
2.982642355999963524e+00 -9.273332859339886625e+01
2.984559329999963762e+00 -9.273332859339886625e+01
2.986466427999962203e+00 -9.275045844223222957e+01
2.988371454999969590e+00 -9.275212408446137147e+01
2.990249410999969992e+00 -9.275212408446137147e+01
2.992237019999971270e+00 -9.275212408446137147e+01
2.994299645999970227e+00 -9.275213640898441270e+01
2.996314641999969997e+00 -9.275213640898441270e+01
2.998305496999969844e+00 -9.275213640898441270e+01
3.000337547999971211e+00 -9.275213640898441270e+01
3.002327524999969466e+00 -9.275213640898441270e+01
3.004309140999970484e+00 -9.275213640898441270e+01
3.006294958999969236e+00 -9.275431242688489419e+01
3.008349902999967629e+00 -9.278849400186811636e+01
3.010413565999968011e+00 -9.281345641692740855e+01
3.012498008999962895e+00 -9.281345641692740855e+01
3.014530582999965791e+00 -9.281345641692740855e+01
3.016679669999966951e+00 -9.297804651936998255e+01
3.018744562999969627e+00 -9.299211921531293967e+01
3.020772943999971982e+00 -9.299211921531293967e+01
3.022954645999974321e+00 -9.299158432224331250e+01
3.025128738999977696e+00 -9.299167781474075412e+01
3.027167254999978407e+00 -9.299172447542680686e+01
3.029118209999980937e+00 -9.299172447542680686e+01
3.031139694999977596e+00 -9.299165096843205447e+01
3.033148861999977353e+00 -9.302076593336778387e+01
3.035084090999979001e+00 -9.302076593336778387e+01
3.037013396999974635e+00 -9.302076593336778387e+01
3.039074054999974184e+00 -9.302105024176424308e+01
3.040995543999980288e+00 -9.302105024176424308e+01
3.042930239999983133e+00 -9.302105024176424308e+01
3.044839654999981438e+00 -9.302105024176424308e+01
3.046782650999979136e+00 -9.302105024176424308e+01
3.048687340999977291e+00 -9.302105024176424308e+01
3.050592143999979466e+00 -9.302105024176424308e+01
3.052531851999980450e+00 -9.302296172384933470e+01
3.054480063999982509e+00 -9.302296172384933470e+01
3.056433734999983276e+00 -9.304893253356243576e+01
3.058338571999978495e+00 -9.304893253356243576e+01
3.060294043999974622e+00 -9.311734260405290797e+01
3.062219572999974826e+00 -9.311734260405290797e+01
3.064099736999978507e+00 -9.311734260405290797e+01
3.065998724999977387e+00 -9.311734260405290797e+01
3.067942251999979941e+00 -9.316936228116173879e+01
3.069857660999976812e+00 -9.316936228116173879e+01
3.071733853999977892e+00 -9.316936228116173879e+01
3.073646625999974180e+00 -9.316882446132829898e+01
3.075567657999973559e+00 -9.317012748653513654e+01
3.077557887999974096e+00 -9.317029272230197989e+01
3.079469651999977575e+00 -9.317566987160979863e+01
3.081381616999976369e+00 -9.317611139160030120e+01
3.083254126999979139e+00 -9.317611139160030120e+01
3.085220742999980725e+00 -9.321578226746942164e+01
3.087090603999981031e+00 -9.321578226746942164e+01
3.088960468999979891e+00 -9.321578226746942164e+01
3.090863332999977064e+00 -9.321578226746942164e+01
3.092726619999978777e+00 -9.321578226746942164e+01
3.094597286999977381e+00 -9.321578226746942164e+01
3.096466660999979137e+00 -9.321578226746942164e+01
3.098365275999980906e+00 -9.321578226746942164e+01
3.100271328999981701e+00 -9.321607437545173980e+01
3.102171692999978081e+00 -9.321635590799184001e+01
3.104046403999975556e+00 -9.321635590799184001e+01
3.105988808999975870e+00 -9.321636532724029678e+01
3.107891178999973913e+00 -9.321721045349981694e+01
3.109797777999975477e+00 -9.325038629708858195e+01
3.111726442999975806e+00 -9.362306319308585500e+01
3.113636930999970520e+00 -9.362306319308585500e+01
3.115517860999968303e+00 -9.362306319308585500e+01
3.117471337999969005e+00 -9.362382519195884356e+01
3.119357633999970236e+00 -9.362382519195884356e+01
3.121260216999968140e+00 -9.362382519195884356e+01
3.123222933999963313e+00 -9.363140179183078260e+01
3.125186227999966260e+00 -9.368822309248743352e+01
3.127136330999965796e+00 -9.368822309248743352e+01
3.129289092999969935e+00 -9.370478336425347266e+01
3.131340666999970157e+00 -9.370478336425347266e+01
3.133388803999971994e+00 -9.370478336425347266e+01
3.135390517999971483e+00 -9.370478336425347266e+01
3.137437928999974535e+00 -9.370478336425347266e+01
3.139382271999974439e+00 -9.370478336425347266e+01
3.141366293999972914e+00 -9.375948311336891550e+01
3.143345647999975068e+00 -9.377875475151077467e+01
3.145355645999976080e+00 -9.389129168584651097e+01
3.147315901999976351e+00 -9.389129168584651097e+01
3.149228708999974646e+00 -9.389129168584651097e+01
3.151224155999972520e+00 -9.393168018285999210e+01
3.153190065999971647e+00 -9.393186022115129674e+01
3.155105715999971583e+00 -9.393186022115129674e+01
3.157057513999974585e+00 -9.394154377084659302e+01
3.158986901999967234e+00 -9.394154377084659302e+01
3.160904015999969285e+00 -9.394154377084659302e+01
3.162819597999973364e+00 -9.394154377084659302e+01
3.164740488999971735e+00 -9.394154377084659302e+01
3.166698941999972927e+00 -9.394243551146006155e+01
3.168702342999973443e+00 -9.394160486924593556e+01
3.170622388999968511e+00 -9.394160486924593556e+01
3.172571787999968418e+00 -9.418859487280153076e+01
3.174619363999970023e+00 -9.421858991592696952e+01
3.176582678999970266e+00 -9.421876170787230365e+01
3.178491557999972184e+00 -9.421876170787230365e+01
3.180419977999973558e+00 -9.419936957127241328e+01
3.182409493999978078e+00 -9.426258183904108989e+01
3.184436234999975301e+00 -9.453177966235061547e+01
3.186390322999975044e+00 -9.453003106435950542e+01
3.188315757999973687e+00 -9.458822284878178266e+01
3.190310591999967915e+00 -9.458742681061153235e+01
3.192263967999969143e+00 -9.458815454403503509e+01
3.194183513999964585e+00 -9.458815454403503509e+01
3.196123272999960907e+00 -9.458815454403503509e+01
3.198137111999959092e+00 -9.461741172755890261e+01
3.200127381999956722e+00 -9.461937513995501092e+01
3.202049020999961915e+00 -9.461937513995501092e+01
3.203999684999961683e+00 -9.462650395647912660e+01
3.205929601999960799e+00 -9.462650395647912660e+01
3.207866181999958766e+00 -9.464011402828495534e+01
3.209817788999957511e+00 -9.464309013824532713e+01
3.211887663999958509e+00 -9.466377079364755787e+01
3.213771922999963504e+00 -9.466377079364755787e+01
3.215681182999961418e+00 -9.466377079364755787e+01
3.217606631999962108e+00 -9.466815513622941580e+01
3.219562599999962860e+00 -9.466815513622941580e+01
3.221476558999963213e+00 -9.466815513622941580e+01
3.223374533999960878e+00 -9.466815513622941580e+01
3.225293859999959434e+00 -9.466815513622941580e+01
3.227289320999962019e+00 -9.467721435813318465e+01
3.229211267999961610e+00 -9.467721435813318465e+01
3.231107250999963210e+00 -9.467721435813318465e+01
3.233023375999966920e+00 -9.467721435813318465e+01
3.234976404999969635e+00 -9.467721435813318465e+01
3.236889963999968867e+00 -9.467721435813318465e+01
3.238788673999966949e+00 -9.467721435813318465e+01
3.240699859999972343e+00 -9.467721435813318465e+01
3.242641965999971898e+00 -9.467721435813318465e+01
3.244639207999974406e+00 -9.478213383608469655e+01
3.246553261999969298e+00 -9.478213383608469655e+01
3.248455079999972295e+00 -9.478213383608469655e+01
3.250439091999968166e+00 -9.478270772963470847e+01
3.252355592999967460e+00 -9.478270772963470847e+01
3.254259957999967146e+00 -9.478270772963470847e+01
3.256178265999970289e+00 -9.478270772963470847e+01
3.258105234999974176e+00 -9.478270772963470847e+01
3.260018459999974194e+00 -9.478270772963470847e+01
3.262039664999975219e+00 -9.485640742909404821e+01
3.264015898999974130e+00 -9.485640742909404821e+01
3.265942327999974193e+00 -9.485641364648536467e+01
3.267829511999975178e+00 -9.485641364648536467e+01
3.269782416999976515e+00 -9.485746962923245462e+01
3.271707335999977762e+00 -9.485746962923245462e+01
3.273751563999975911e+00 -9.484322737027932249e+01
3.275648534999975769e+00 -9.484322737027932249e+01
3.277711201999976343e+00 -9.492476629024899637e+01
3.279665724999973886e+00 -9.492476629024899637e+01
3.281565978999977151e+00 -9.492476629024899637e+01
3.283531224999977294e+00 -9.492445071873751772e+01
3.285497597999978314e+00 -9.492487751861096967e+01
3.287493000999979653e+00 -9.492498939435448335e+01
3.289392695999980187e+00 -9.492498939435448335e+01
3.291337540999983435e+00 -9.492185988659842621e+01
3.293260330999982610e+00 -9.492185988659842621e+01
3.295239825999982219e+00 -9.492185988659842621e+01
3.297129185999983836e+00 -9.492185988659842621e+01
3.299049691999983214e+00 -9.492185988659842621e+01
3.301005733999985647e+00 -9.492324427683031729e+01
3.302927770999983803e+00 -9.492324427683031729e+01
3.304833362999984647e+00 -9.492324427683031729e+01
3.306731164999983985e+00 -9.492324427683031729e+01
3.308644080999984194e+00 -9.492324427683031729e+01
3.310600760999981684e+00 -9.492324427683031729e+01
3.312552285999979862e+00 -9.492300965194792184e+01
3.314466851999978925e+00 -9.492300965194792184e+01
3.316412732999978186e+00 -9.511884658729621833e+01
3.318336617999975591e+00 -9.511884658729621833e+01
3.320253025999978735e+00 -9.511884658729621833e+01
3.322186781999981964e+00 -9.513431782895403899e+01
3.324166031999979953e+00 -9.513692015216798836e+01
3.326099962999978121e+00 -9.513692015216798836e+01
3.328014056999982540e+00 -9.513692015216798836e+01
3.329905656999989194e+00 -9.513692015216798836e+01
3.331888420999989275e+00 -9.513649185263587071e+01
3.333801091999991417e+00 -9.513649185263587071e+01
3.335727025999990492e+00 -9.515668997351825453e+01
3.337646032999988410e+00 -9.517909191379939671e+01
3.339583796999989307e+00 -9.517909191379939671e+01
3.341527064999989083e+00 -9.517697948866059221e+01
3.343531875999989023e+00 -9.517704725161082990e+01
3.345466804999990718e+00 -9.517470471154825873e+01
3.347407233999997178e+00 -9.517470471154825873e+01
3.349365156999996262e+00 -9.516409175867913461e+01
3.351297374999995693e+00 -9.516377293761175338e+01
3.353186037999993818e+00 -9.516377293761175338e+01
3.355131952999993228e+00 -9.516377293761175338e+01
3.357080427000000977e+00 -9.516882381177953221e+01
3.359036333000001040e+00 -9.515442240043128663e+01
3.361029120999999176e+00 -9.539510515003686919e+01
3.363008873999999704e+00 -9.539616506347510949e+01
3.364957370999995145e+00 -9.539635233382790602e+01
3.366884635999993325e+00 -9.539621993970163771e+01
3.368782654999995518e+00 -9.539621993970163771e+01
3.370729006999992894e+00 -9.539621993970163771e+01
3.372710493999996562e+00 -9.540866693502971430e+01
3.374666645999994774e+00 -9.551176403165995055e+01
3.376593567999995660e+00 -9.551212797296956580e+01
3.378586750999998944e+00 -9.551283711110986019e+01
3.380469764999997739e+00 -9.551283711110986019e+01
3.382420213999998371e+00 -9.552361936092502503e+01
3.384398771999998612e+00 -9.552410751145914958e+01
3.386304939999998265e+00 -9.552410751145914958e+01
3.388202635999996826e+00 -9.552410751145914958e+01
3.390131707999993527e+00 -9.552410751145914958e+01
3.392088531999995826e+00 -9.552410751145914958e+01
3.394077299999992636e+00 -9.553534748546555022e+01
3.396073648999994976e+00 -9.554701975034220141e+01
3.397999425999997936e+00 -9.554701975034220141e+01
3.399953517999997121e+00 -9.554701975034220141e+01
3.401874996999997958e+00 -9.554701975034220141e+01
3.403765871000000498e+00 -9.554701975034220141e+01
3.405707116999993733e+00 -9.554701975034220141e+01
3.407651997999998184e+00 -9.554701975034220141e+01
3.409701018000001138e+00 -9.575055455624337242e+01
3.411635156000002222e+00 -9.575040286981337090e+01
3.413588795999999537e+00 -9.575042367201621119e+01
3.415543398000005393e+00 -9.575042367201621119e+01
3.417459119000007650e+00 -9.575042367201621119e+01
3.419358168000013354e+00 -9.575042367201621119e+01
3.421346971000013948e+00 -9.575180847365768955e+01
3.423334268000016944e+00 -9.575180847365768955e+01
3.425222525000016116e+00 -9.575180847365768955e+01
3.427177276000015649e+00 -9.575238250120295902e+01
3.429098223000015988e+00 -9.575238250120295902e+01
3.431106830000013819e+00 -9.580902307592791090e+01
3.433008084000017224e+00 -9.580902307592791090e+01
3.434937243000019347e+00 -9.580902307592791090e+01
3.436935878000016320e+00 -9.581054066608265884e+01
3.438944909000011929e+00 -9.582030625554298808e+01
3.440905588000008120e+00 -9.583098157038321574e+01
3.442834731000007142e+00 -9.583098157038321574e+01
3.444833725000008062e+00 -9.585710076330882146e+01
3.446797614000006948e+00 -9.586983676903520291e+01
3.448759811000006170e+00 -9.587167003717868852e+01
3.450755786000008651e+00 -9.585770952587999716e+01
3.452679962000006153e+00 -9.585770952587999716e+01
3.454582755000009886e+00 -9.585770952587999716e+01
3.456497795000009088e+00 -9.587396702383645675e+01
3.458418495000011195e+00 -9.587396702383645675e+01
3.460400374000007329e+00 -9.587086694155571820e+01
3.462299491000008889e+00 -9.586015757027296047e+01
3.464163481000010147e+00 -9.586015757027296047e+01
3.466029543000013202e+00 -9.586015757027296047e+01
3.467924744000016712e+00 -9.586015757027296047e+01
3.469811629000015163e+00 -9.586015757027296047e+01
3.471704528000013834e+00 -9.584919057329045700e+01
3.473578517000011079e+00 -9.584919057329045700e+01
3.475537819000011464e+00 -9.585249237010316392e+01
3.477460637000013843e+00 -9.586102933733222642e+01
3.479355640000013405e+00 -9.586655659179336908e+01
3.481257883000016040e+00 -9.589719222973270973e+01
3.483194851000014136e+00 -9.584273569104082924e+01
3.485058582000011729e+00 -9.584273569104082924e+01
3.487055651000011469e+00 -9.586195385024976190e+01
3.488914538000012389e+00 -9.586195385024976190e+01
3.490845750000013847e+00 -9.586345680874276809e+01
3.492757273000014262e+00 -9.586345680874276809e+01
3.494621245000014920e+00 -9.586345680874276809e+01
3.496561589000017012e+00 -9.599186327538103569e+01
3.498491283000014551e+00 -9.602420698776468555e+01
3.500420890000016438e+00 -9.625186127720465379e+01
3.502372173000018574e+00 -9.625703896113708424e+01
3.504274074000017780e+00 -9.625703896113708424e+01
3.506140309000018274e+00 -9.625703896113708424e+01
3.508109357000017692e+00 -9.629541024978934161e+01
3.509976994000016948e+00 -9.629541024978934161e+01
3.511937699000016178e+00 -9.629893563538161061e+01
3.513797329000015512e+00 -9.629893563538161061e+01
3.515669500000018655e+00 -9.629893563538161061e+01
3.517575215000017241e+00 -9.629893563538161061e+01
3.519511966000016034e+00 -9.629004655691723258e+01
3.521482275000015871e+00 -9.638698089956224635e+01
3.523446078000016524e+00 -9.648569815912696868e+01
3.525382724000018175e+00 -9.649736605590214822e+01
3.527287604000016952e+00 -9.649736605590214822e+01
3.529188082000019211e+00 -9.649784163725388453e+01
3.531049874000025124e+00 -9.649784163725388453e+01
3.532949217000029396e+00 -9.649869672436645374e+01
3.534877943000030331e+00 -9.649869672436645374e+01
3.536815744000030737e+00 -9.650021704268466749e+01
3.538681442000032984e+00 -9.650021704268466749e+01
3.540603890000034948e+00 -9.649910157967593705e+01
3.542509404000035556e+00 -9.649910157967593705e+01
3.544375398000037425e+00 -9.649910157967593705e+01
3.546260936000040775e+00 -9.649941757036660306e+01
3.548122182000040592e+00 -9.649941757036660306e+01
3.550086152000040851e+00 -9.649378484436948611e+01
3.551984552000039930e+00 -9.654024331661973690e+01
3.553849200000031683e+00 -9.654024331661973690e+01
3.555785072000038571e+00 -9.654066191156462651e+01
3.557706560000038376e+00 -9.654277481954147788e+01
3.559603775000038883e+00 -9.654277752869961660e+01
3.561497195000038030e+00 -9.654288537579292040e+01
3.563398397000038909e+00 -9.654288537579292040e+01
3.565283984000034767e+00 -9.654288537579292040e+01
3.567148566000036158e+00 -9.654288537579292040e+01
3.569098220000034072e+00 -9.680677120718925721e+01
3.571156513000031563e+00 -9.681009403704081251e+01
3.573061818000030865e+00 -9.681011901899294969e+01
3.574989906000029638e+00 -9.667178418676368779e+01
3.576916758000025620e+00 -9.736788071263332256e+01
3.578826389000020480e+00 -9.736788071263332256e+01
3.580733049000024426e+00 -9.736954376163657798e+01
3.582666825000024868e+00 -9.736718141767443058e+01
3.584534435000026331e+00 -9.736718141767443058e+01
3.586482549000025610e+00 -9.736763033872547624e+01
3.588385599000023074e+00 -9.737540285028323694e+01
3.590323158000025661e+00 -9.737653730635517491e+01
3.592185668000026144e+00 -9.737653730635517491e+01
3.594150830000025554e+00 -9.742975848501332337e+01
3.596020788000026780e+00 -9.742975848501332337e+01
3.597915023000028523e+00 -9.742975848501332337e+01
3.599789382000032401e+00 -9.742975848501332337e+01
3.601681784000034359e+00 -9.742975848501332337e+01
3.603546904000035855e+00 -9.742975848501332337e+01
3.605408609000036346e+00 -9.742975848501332337e+01
3.607383650000033359e+00 -9.744984486242060484e+01
3.609349543000034632e+00 -9.745026513459674788e+01
3.611244808000034556e+00 -9.745703621144951967e+01
3.613105640000039198e+00 -9.745703621144951967e+01
3.615071977000039016e+00 -9.746210145239294320e+01
3.616975305000040830e+00 -9.746221026105592955e+01
3.618833831000041190e+00 -9.746221026105592955e+01
3.620732778000042895e+00 -9.749490650129260416e+01
3.622644433000041797e+00 -9.749490650129260416e+01
3.624541915000045744e+00 -9.749490650129260416e+01
3.626406266000041345e+00 -9.749490650129260416e+01
3.628272641000037435e+00 -9.749490650129260416e+01
3.630196546000040936e+00 -9.749490650129260416e+01
3.632055316000041945e+00 -9.749490650129260416e+01
3.633922063000041280e+00 -9.749490650129260416e+01
3.635788861000039507e+00 -9.749490650129260416e+01
3.637755812000043942e+00 -9.749755049931032147e+01
3.639711126000045649e+00 -9.750443735240213528e+01
3.641593277000052975e+00 -9.750443735240213528e+01
3.643457622000054297e+00 -9.750443735240213528e+01
3.645419630000049427e+00 -9.750455252100680070e+01
3.647318788000053491e+00 -9.748536291344871074e+01
3.649222821000051464e+00 -9.754476881660302467e+01
3.651115009000054368e+00 -9.754481374694195495e+01
3.653030243000055410e+00 -9.754481374694195495e+01
3.654893004000055345e+00 -9.754481374694195495e+01
3.656821888000056919e+00 -9.753254526916532541e+01
3.658727164000058263e+00 -9.753258522350384396e+01
3.660639619000057632e+00 -9.753258522350384396e+01
3.662525492000060279e+00 -9.753258522350384396e+01
3.664400169000058494e+00 -9.753258522350384396e+01
3.666264579000058976e+00 -9.753258522350384396e+01
3.668165819000058558e+00 -9.753258522350384396e+01
3.670019128000058917e+00 -9.753258522350384396e+01
3.671884163000057821e+00 -9.753258522350384396e+01
3.673807948000056722e+00 -9.753258522350384396e+01
3.675674055000057283e+00 -9.753258522350384396e+01
3.677563703000054307e+00 -9.753258522350384396e+01
3.679437405000053563e+00 -9.753258522350384396e+01
3.681341183000051753e+00 -9.753258522350384396e+01
3.683200746000048209e+00 -9.753258522350384396e+01
3.685064018000045127e+00 -9.753258522350384396e+01
3.686925957000046328e+00 -9.753258522350384396e+01
3.688844520000048366e+00 -9.753258522350384396e+01
3.690718320000050401e+00 -9.753258522350384396e+01
3.692627618000051459e+00 -9.757758273075825173e+01
3.694533253000053197e+00 -9.757758273075825173e+01
3.696427365000053644e+00 -9.757758273075825173e+01
3.698286733000055282e+00 -9.757758273075825173e+01
3.700158924000054750e+00 -9.757758273075825173e+01
3.702042170000053201e+00 -9.757758273075825173e+01
3.704019760000053285e+00 -9.761953066247954780e+01
3.705906021000052508e+00 -9.761953066247954780e+01
3.707764275000053455e+00 -9.761953066247954780e+01
3.709711117000049629e+00 -9.764892189559837732e+01
3.711651518000050221e+00 -9.765210149829971442e+01
3.713513776000049393e+00 -9.765210149829971442e+01
3.715374391000055621e+00 -9.765210149829971442e+01
3.717242571000052731e+00 -9.765210149829971442e+01
3.719204746000056350e+00 -9.765210149829971442e+01
3.721073141000051709e+00 -9.765210149829971442e+01
3.723080590000052315e+00 -9.799553996613731499e+01
3.724997292000046922e+00 -9.805993416064802659e+01
3.726939989000043862e+00 -9.805999817165464094e+01
3.728853207000044190e+00 -9.816255147616078602e+01
3.730723615000047122e+00 -9.816255147616078602e+01
3.732651810000044090e+00 -9.813976736712886861e+01
3.734513507000043031e+00 -9.813976736712886861e+01
3.736417683000045731e+00 -9.812364098359552145e+01
3.738341167000046372e+00 -9.812528437619965871e+01
3.740282039000046854e+00 -9.813286453108813134e+01
3.742228166000051370e+00 -9.812673900474220545e+01
3.744085024000050499e+00 -9.812673900474220545e+01
3.745946229000051364e+00 -9.812673900474220545e+01
3.747847058000049802e+00 -9.812673900474220545e+01
3.749719376000050897e+00 -9.812673900474220545e+01
3.751584143000050720e+00 -9.812673900474220545e+01
3.753516209000050008e+00 -9.814528514693877526e+01
3.755481446000051182e+00 -9.814528514693877526e+01
3.757408795000049206e+00 -9.815056004025352365e+01
3.759268265000045961e+00 -9.815056004025352365e+01
3.761129272000046431e+00 -9.815056004025352365e+01
3.763027798000039059e+00 -9.815056004025352365e+01
3.764886333000036611e+00 -9.815056004025352365e+01
3.766757415000035802e+00 -9.815056004025352365e+01
3.768694894000040652e+00 -9.818192612658157259e+01
3.770593078000044063e+00 -9.818192612658157259e+01
3.772484803000036191e+00 -9.818192612658157259e+01
3.774412595000038007e+00 -9.820123093035294914e+01
3.776273871000034976e+00 -9.820123093035294914e+01
3.778184162000033819e+00 -9.820123093035294914e+01
3.780044026000034751e+00 -9.820123093035294914e+01
3.781927439000033697e+00 -9.820123093035294914e+01
3.783814248000029412e+00 -9.820039492981372575e+01
3.785747447000029187e+00 -9.820039492981372575e+01
3.787715206000026757e+00 -9.820372541307028769e+01
3.789633065000024725e+00 -9.820372541307028769e+01
3.791563272000027407e+00 -9.820397193686154935e+01
3.793420521000029577e+00 -9.820397193686154935e+01
3.795264408000028400e+00 -9.820397193686154935e+01
3.797129167000024008e+00 -9.820397193686154935e+01
3.799002266000022221e+00 -9.820397193686154935e+01
3.800895710000023353e+00 -9.820181995654215257e+01
3.802746956000019996e+00 -9.820181995654215257e+01
3.804734566000017804e+00 -9.820189670448463914e+01
3.806619414000016466e+00 -9.820189670448463914e+01
3.808474855000019144e+00 -9.820189670448463914e+01
3.810326924000019044e+00 -9.820189670448463914e+01
3.812182380000024740e+00 -9.820189670448463914e+01
3.814066073000029089e+00 -9.820189670448463914e+01
3.815947363000030013e+00 -9.826021188578103249e+01
3.817798021000025077e+00 -9.826021188578103249e+01
3.819645385000026483e+00 -9.826021188578103249e+01
3.821588192000022755e+00 -9.826021188578103249e+01
3.823472346000018174e+00 -9.826033828439413753e+01
3.825323734000023013e+00 -9.826033828439413753e+01
3.827168110000024992e+00 -9.826033828439413753e+01
3.829047143000026576e+00 -9.826033828439413753e+01
3.830930601000028357e+00 -9.826085864213612808e+01
3.832777066000029986e+00 -9.826085864213612808e+01
3.834622648000028722e+00 -9.826085864213612808e+01
3.836502725000023428e+00 -9.826085864213612808e+01
3.838394714000018748e+00 -9.826085864213612808e+01
3.840235247000020724e+00 -9.826085864213612808e+01
3.842078122000019302e+00 -9.826085864213612808e+01
3.843951801000020208e+00 -9.826085864213612808e+01
3.845796284000017717e+00 -9.826085864213612808e+01
3.847685456000017989e+00 -9.825343288744038261e+01
3.849569844000015895e+00 -9.825343288744038261e+01
3.851429933000014127e+00 -9.825343288744038261e+01
3.853440477000012354e+00 -9.825738885500919650e+01
3.855337401000011877e+00 -9.825768442642552714e+01
3.857237762000011561e+00 -9.825768442642552714e+01
3.859126279000012705e+00 -9.825768442642552714e+01
3.860988703000013178e+00 -9.825768442642552714e+01
3.862849686000016103e+00 -9.825768442642552714e+01
3.864774135000013988e+00 -9.827289457072052414e+01
3.866626383000018929e+00 -9.827289457072052414e+01
3.868504367000022537e+00 -9.827289457072052414e+01
3.870377963000024568e+00 -9.827289457072052414e+01
3.872267180000020570e+00 -9.827289457072052414e+01
3.874205074000021565e+00 -9.827289457072052414e+01
3.876047455000025455e+00 -9.827289457072052414e+01
3.877898105000028739e+00 -9.827289457072052414e+01
3.879829151000031562e+00 -9.829059622163867971e+01
3.881688318000027227e+00 -9.829059622163867971e+01
3.883541013000031850e+00 -9.829059622163867971e+01
3.885412760000030996e+00 -9.829059622163867971e+01
3.887326285000032744e+00 -9.829059622163867971e+01
3.889169690000031654e+00 -9.829059622163867971e+01
3.891015628000029647e+00 -9.829059622163867971e+01
3.892862494000033369e+00 -9.829059622163867971e+01
3.894748140000036774e+00 -9.829059622163867971e+01
3.896591043000039445e+00 -9.829059622163867971e+01
3.898440503000043744e+00 -9.829059622163867971e+01
3.900440837000042738e+00 -9.831091169616698267e+01
3.902337099000043441e+00 -9.831091169616698267e+01
3.904224055000045990e+00 -9.831091169616698267e+01
3.906152005000044891e+00 -9.831167825001303129e+01
3.908046511000045076e+00 -9.831167825001303129e+01
3.909931079000040111e+00 -9.839653739515485142e+01
3.911786624000038959e+00 -9.839653739515485142e+01
3.913637875000039568e+00 -9.839653739515485142e+01
3.915525414000041504e+00 -9.839653739515485142e+01
3.917409236000044093e+00 -9.839653739515485142e+01
3.919277030000042128e+00 -9.839653739515485142e+01
3.921173458000044132e+00 -9.839680422281809058e+01
3.923055053000039205e+00 -9.839680422281809058e+01
3.924933722000039094e+00 -9.839745317103009370e+01
3.926815252000038559e+00 -9.840374956362157377e+01
3.928653221000037110e+00 -9.840374956362157377e+01
3.930536394000037514e+00 -9.840374956362157377e+01
3.932415361000040743e+00 -9.840374956362157377e+01
3.934273971000043613e+00 -9.840374956362157377e+01
3.936212914000045249e+00 -9.840377172040135179e+01
3.938124924000041549e+00 -9.840189747379376684e+01
3.939972678000040585e+00 -9.840189747379376684e+01
3.941817975000039720e+00 -9.840189747379376684e+01
3.943734702000040837e+00 -9.856901380707682847e+01
3.945624605000040308e+00 -9.856901380707682847e+01
3.947474272000041307e+00 -9.856901380707682847e+01
3.949349997000043633e+00 -9.856901380707682847e+01
3.951194855000038419e+00 -9.856901380707682847e+01
3.953111164000036037e+00 -9.856901380707682847e+01
3.955024709000034999e+00 -9.854211524081409834e+01
3.956903404000033486e+00 -9.856621320855350632e+01
3.958816911000031968e+00 -9.856643398464177608e+01
3.960662819000031920e+00 -9.856643398464177608e+01
3.962510652000032163e+00 -9.856643398464177608e+01
3.964354911000028014e+00 -9.856643398464177608e+01
3.966268814000025511e+00 -9.856643398464177608e+01
3.968149427000025486e+00 -9.856378373286467820e+01
3.970051624000025203e+00 -9.864045430052519237e+01
3.971896609000028722e+00 -9.864045430052519237e+01
3.973877236000029622e+00 -9.863367044329591238e+01
3.975756825000027472e+00 -9.878119671140086666e+01
3.977605994000025458e+00 -9.878119671140086666e+01
3.979484621000024536e+00 -9.904204839914567060e+01
3.981461695000023671e+00 -9.904047754227008227e+01
3.983307413000025665e+00 -9.904047754227008227e+01
3.985209265000025258e+00 -9.904176007557055073e+01
3.987052151000026523e+00 -9.904176007557055073e+01
3.988926932000027126e+00 -9.904176007557055073e+01
3.990801439000023709e+00 -9.926606646240990983e+01
3.992645795000022257e+00 -9.926606646240990983e+01
3.994491983000026725e+00 -9.926606646240990983e+01
3.996376791000022966e+00 -9.926606646240990983e+01
3.998284588000019735e+00 -9.927781207796164153e+01
4.000169049000018795e+00 -9.928057627347112657e+01
4.002139445000019613e+00 -9.928660647972890274e+01
4.004027213000025398e+00 -9.928660647972890274e+01
4.005939827000030817e+00 -9.930387420259788200e+01
4.007785081000034388e+00 -9.930387420259788200e+01
4.009631599000032409e+00 -9.930387420259788200e+01
4.011515249000032313e+00 -9.930387420259788200e+01
4.013396722000029726e+00 -9.930387420259788200e+01
4.015244775000031296e+00 -9.930387420259788200e+01
4.017122784000028979e+00 -9.930387420259788200e+01
4.019000969000031454e+00 -9.930387420259788200e+01
4.020885380000027709e+00 -9.932212985785083958e+01
4.022732856000027724e+00 -9.932212985785083958e+01
4.024611577000023921e+00 -9.932212985785083958e+01
4.026469028000023265e+00 -9.932212985785083958e+01
4.028317253000023968e+00 -9.932212985785083958e+01
4.030227175000028694e+00 -9.933665147059143408e+01
4.032102708000030233e+00 -9.933665147059143408e+01
4.033947908000029337e+00 -9.933665147059143408e+01
4.035812577000034373e+00 -9.933665147059143408e+01
4.037730679000038236e+00 -9.934729862092125074e+01
4.039677014000037758e+00 -9.934757928903923130e+01
4.041623482000034961e+00 -9.940920502745814247e+01
4.043544772000033483e+00 -9.942218075416241163e+01
4.045415059000034397e+00 -9.942218075416241163e+01
4.047329351000031217e+00 -9.938216092682770864e+01
4.049213521000031513e+00 -9.939145965702195440e+01
4.051124697000033414e+00 -9.947909598334859993e+01
4.052979535000032385e+00 -9.947909598334859993e+01
4.054927552000030744e+00 -9.948233895003910732e+01
4.056806468000029753e+00 -9.948084133844092491e+01
4.058654200000027856e+00 -9.948084133844092491e+01
4.060562011000026672e+00 -9.948446122361514199e+01
4.062466018000024270e+00 -9.948446122361514199e+01
4.064376557000020540e+00 -9.944014703171119152e+01
4.066229545000022760e+00 -9.944014703171119152e+01
4.068097647000025852e+00 -9.944014703171119152e+01
4.070049459000028236e+00 -9.986115428847001851e+01
4.071894360000028357e+00 -9.986115428847001851e+01
4.073742429000025922e+00 -9.986115428847001851e+01
4.075620869000026403e+00 -9.986115428847001851e+01
4.077491921000027553e+00 -9.986115428847001851e+01
4.079342756000031933e+00 -9.986115428847001851e+01
4.081194768000035111e+00 -9.986115428847001851e+01
4.083085365000035161e+00 -9.986115428847001851e+01
4.084968991000033967e+00 -9.986115428847001851e+01
4.086811039000034285e+00 -9.986115428847001851e+01
4.088657853000036368e+00 -9.986115428847001851e+01
4.090540366000036343e+00 -9.986115428847001851e+01
4.092381015000031930e+00 -9.986115428847001851e+01
4.094258969000029502e+00 -9.986115428847001851e+01
4.096146042000034626e+00 -9.992608255225320590e+01
4.098016771000038361e+00 -9.992608255225320590e+01
4.099863407000039928e+00 -9.992608255225320590e+01
4.101733108000041206e+00 -9.992608255225320590e+01
4.103579867000042292e+00 -9.992608255225320590e+01
4.105456789000044182e+00 -9.992608255225320590e+01
4.107311081000040609e+00 -9.992608255225320590e+01
4.109188710000039713e+00 -9.992608255225320590e+01
4.111040373000039772e+00 -9.992608255225320590e+01
4.112969371000037455e+00 -9.991041017308373284e+01
4.114812089000043471e+00 -9.991041017308373284e+01
4.116682368000039283e+00 -9.991041017308373284e+01
4.118565814000040071e+00 -9.991191138546409434e+01
4.120466239000045050e+00 -9.991191138546409434e+01
4.122315755000042437e+00 -9.991191138546409434e+01
4.124202051000042779e+00 -9.993290963639098834e+01
4.126084952000043771e+00 -9.993290963639098834e+01
4.127999051000046826e+00 -9.977981832838258924e+01
4.129891512000048337e+00 -9.978699137990824397e+01
4.131849284000050915e+00 -1.001071162294772705e+02
4.133765710000052884e+00 -1.001071162294772705e+02
4.135655879000052160e+00 -1.004229734869811637e+02
4.137507611000053487e+00 -1.004229734869811637e+02
4.139354913000055980e+00 -1.004229734869811637e+02
4.141334101000063939e+00 -1.005400280252441121e+02
4.143178345000060325e+00 -1.005400280252441121e+02
4.145095920000056111e+00 -1.006169204750044912e+02
4.147047977000053010e+00 -1.006181275762793916e+02
4.148931433000051960e+00 -1.006181275762793916e+02
4.150846397000050203e+00 -1.005666547295258795e+02
4.152713453000051125e+00 -1.005666547295258795e+02
4.154561057000051960e+00 -1.005666547295258795e+02
4.156484083000051122e+00 -1.005666547295258795e+02
4.158329082000050470e+00 -1.005666547295258795e+02
4.160193997000048327e+00 -1.005666547295258795e+02
4.162116925000049150e+00 -1.008553044573965281e+02
4.164049233000048034e+00 -1.008553044573965281e+02
4.166034613000038966e+00 -1.008284149720201270e+02
4.167929112000033243e+00 -1.008252826223487659e+02
4.169778848000031068e+00 -1.008252826223487659e+02
4.171669556000030532e+00 -1.008252826223487659e+02
4.173622516000027538e+00 -1.008738337336477002e+02
4.175598759000028082e+00 -1.013662234104974686e+02
4.177456668000030682e+00 -1.013662234104974686e+02
4.179458258000030568e+00 -1.013766287624338958e+02
4.181366585000029445e+00 -1.013766365417070858e+02
4.183257482000030336e+00 -1.013766365417070858e+02
4.185142419000030145e+00 -1.013764536314360640e+02
4.187029688000027505e+00 -1.013764536314360640e+02
4.188946697000026198e+00 -1.013776252000758262e+02
4.190818684000027439e+00 -1.013776252000758262e+02
4.192708684000029606e+00 -1.013776252000758262e+02
4.194599638000031661e+00 -1.015391868391115082e+02
4.196451454000028392e+00 -1.015391868391115082e+02
4.198355585000030032e+00 -1.015400837794932301e+02
4.200259985000029950e+00 -1.015400837794932301e+02
4.202120986000032588e+00 -1.015400837794932301e+02
4.203963709000029247e+00 -1.015400837794932301e+02
4.205889289000029230e+00 -1.015411824687891453e+02
4.207768327000033892e+00 -1.015411824687891453e+02
4.209703380000031636e+00 -1.015940097488228560e+02
4.211582929000030617e+00 -1.015764378507263643e+02
4.213435564000037381e+00 -1.015764378507263643e+02
4.215378107000037566e+00 -1.015870757321234805e+02
4.217245701000031488e+00 -1.015870757321234805e+02
4.219089182000030469e+00 -1.015870757321234805e+02
4.220976128000033079e+00 -1.015870757321234805e+02
4.222849009000037235e+00 -1.015870757321234805e+02
4.224693066000035024e+00 -1.015870757321234805e+02
4.226546943000037082e+00 -1.015870757321234805e+02
4.228424598000039225e+00 -1.015808449255258097e+02
4.230304794000039337e+00 -1.015808449255258097e+02
4.232172106000037459e+00 -1.015808449255258097e+02
4.234017967000039739e+00 -1.015808449255258097e+02
4.235862414000043152e+00 -1.015808449255258097e+02
4.237802568000048176e+00 -1.015809454703440764e+02
4.239666145000044573e+00 -1.015809454703440764e+02
4.241507898000046239e+00 -1.015809454703440764e+02
4.243431136000048731e+00 -1.015860175961425966e+02
4.245281838000056318e+00 -1.015860175961425966e+02
4.247161557000056931e+00 -1.016346813364751256e+02
4.249033141000052360e+00 -1.016346813364751256e+02
4.250913218000049731e+00 -1.016346813364751256e+02
4.252794708000050328e+00 -1.016346813364751256e+02
4.254664762000051503e+00 -1.016346813364751256e+02
4.256501256000052358e+00 -1.016346813364751256e+02
4.258395314000052778e+00 -1.016346813364751256e+02
4.260238137000053271e+00 -1.016346813364751256e+02
4.262125940000050406e+00 -1.016315276212612275e+02
4.263969001000053716e+00 -1.016315276212612275e+02
4.265883683000053495e+00 -1.016315276212612275e+02
4.267731180000054358e+00 -1.016315276212612275e+02
4.269597097000055186e+00 -1.016315276212612275e+02
4.271440798000059047e+00 -1.016315276212612275e+02
4.273329770000059646e+00 -1.016315276212612275e+02
4.275216029000056928e+00 -1.017107021133537614e+02
4.277054530000055088e+00 -1.017107021133537614e+02
4.278897224000054678e+00 -1.017107021133537614e+02
4.280812391000056394e+00 -1.017058684454350441e+02
4.282690484000053921e+00 -1.017058684454350441e+02
4.284561179000062836e+00 -1.017058684454350441e+02
4.286474245000060357e+00 -1.017074867321216516e+02
4.288348425000061859e+00 -1.017074867321216516e+02
4.290280079000060809e+00 -1.016988615068297861e+02
4.292129809000060803e+00 -1.016988615068297861e+02
4.293982727000059896e+00 -1.016988615068297861e+02
4.295889554000061672e+00 -1.017396015660760753e+02
4.297760025000060935e+00 -1.017396015660760753e+02
4.299649577000061562e+00 -1.017403485014481817e+02
4.301551894000059661e+00 -1.017403485014481817e+02
4.303455945000056460e+00 -1.017593092440685751e+02
4.305341501000056859e+00 -1.018416208741672904e+02
4.307184508000055700e+00 -1.018416208741672904e+02
4.309102850000060769e+00 -1.018427656075249246e+02
4.310948214000064560e+00 -1.018427656075249246e+02
4.312827495000065348e+00 -1.018699055725020912e+02
4.314708497000068199e+00 -1.018699055725020912e+02
4.316647139000069799e+00 -1.018699055725020912e+02
4.318543844000070742e+00 -1.018699055725020912e+02
4.320448222000069727e+00 -1.018699219324687704e+02
4.322294330000074680e+00 -1.018699219324687704e+02
4.324222793000068954e+00 -1.018951695599960630e+02
4.326131961000069026e+00 -1.017263215064805877e+02
4.328035488000070430e+00 -1.017347965703797996e+02
4.329914411000075347e+00 -1.018332002331430175e+02
4.331836949000074100e+00 -1.018332002331430175e+02
4.333710170000071749e+00 -1.018332002331430175e+02
4.335572317000071507e+00 -1.018332002331430175e+02
4.337420352000069812e+00 -1.018332002331430175e+02
4.339406511000071021e+00 -1.018414863432808488e+02
4.341252898000070637e+00 -1.018414863432808488e+02
4.343098495000069725e+00 -1.018414863432808488e+02
4.344989945000069298e+00 -1.018333508232827285e+02
4.346882384000068100e+00 -1.018333508232827285e+02
4.348783122000066115e+00 -1.018333508232827285e+02
4.350649565000063390e+00 -1.018333508232827285e+02
4.352505243000061697e+00 -1.018333508232827285e+02
4.354502174000059789e+00 -1.019150779292336040e+02
4.356419874000059700e+00 -1.019204948071651984e+02
4.358313597000059048e+00 -1.019272668187571469e+02
4.360196766000058233e+00 -1.019272668187571469e+02
4.362099575000056184e+00 -1.019695802020599587e+02
4.363967116000055491e+00 -1.019695802020599587e+02
4.365849047000049055e+00 -1.019727942374882161e+02
4.367732234000047953e+00 -1.019727942374882161e+02
4.369575451000049071e+00 -1.019727942374882161e+02
4.371453961000051791e+00 -1.025276130290046979e+02
4.373365459000054578e+00 -1.026285192640955586e+02
4.375283634000057376e+00 -1.029013499939514418e+02
4.377131129000055410e+00 -1.029013499939514418e+02
4.378971152000053380e+00 -1.029013499939514418e+02
4.380878982000053767e+00 -1.029117280954302061e+02
4.382756202000054557e+00 -1.029117280954302061e+02
4.384608945000057822e+00 -1.029117280954302061e+02
4.386450180000056598e+00 -1.029117280954302061e+02
4.388334789000054137e+00 -1.029455491364813611e+02
4.390214100000053854e+00 -1.029455491364813611e+02
4.392061867000053077e+00 -1.029455491364813611e+02
4.393910293000050871e+00 -1.029455491364813611e+02
4.395752808000052525e+00 -1.029455491364813611e+02
4.397682870000046762e+00 -1.029455491364813611e+02
4.399532964000052004e+00 -1.029455491364813611e+02
4.401374633000050274e+00 -1.029455491364813611e+02
4.403229321000043939e+00 -1.029455491364813611e+02
4.405114509000042311e+00 -1.029455491364813611e+02
4.406969491000043426e+00 -1.029455491364813611e+02
4.408853895000043543e+00 -1.029474811138845922e+02
4.410750832000036148e+00 -1.029721413248270636e+02
4.412656050000031804e+00 -1.029721413248270636e+02
4.414570394000032039e+00 -1.030085860194281224e+02
4.416412807000029694e+00 -1.030085860194281224e+02
4.418302957000026510e+00 -1.030085860194281224e+02
4.420182927000024797e+00 -1.030093725508956624e+02
4.422061182000026847e+00 -1.030179561392095877e+02
4.423907420000023016e+00 -1.030179561392095877e+02
4.425784319000023004e+00 -1.030179561392095877e+02
4.427630239000023948e+00 -1.030179561392095877e+02
4.429547610000025948e+00 -1.030179561392095877e+02
4.431395104000025675e+00 -1.030179561392095877e+02
4.433287861000028585e+00 -1.030179561392095877e+02
4.435137903000026860e+00 -1.030179561392095877e+02
4.437025258000025119e+00 -1.030179561392095877e+02
4.438875859000019908e+00 -1.030179561392095877e+02
4.440774449000016055e+00 -1.030179561392095877e+02
4.442733958000020245e+00 -1.030188506288930483e+02
4.444624629000018423e+00 -1.030188506288930483e+02
4.446600317000015679e+00 -1.033682308873545566e+02
4.448558895000017444e+00 -1.032943680324034830e+02
4.450453177000016858e+00 -1.032943680324034830e+02
4.452337205000015175e+00 -1.032943680324034830e+02
4.454209185000012283e+00 -1.032943680324034830e+02
4.456226688000015201e+00 -1.031898356259552116e+02
4.458099853000016211e+00 -1.031898356259552116e+02
4.460069537000013185e+00 -1.032338831941198407e+02
4.461935851000014885e+00 -1.032338831941198407e+02
4.463849737000012752e+00 -1.032338831941198407e+02
4.465709604000011268e+00 -1.032338831941198407e+02
4.467607963000014948e+00 -1.032384878564991340e+02
4.469479162000017602e+00 -1.032384878564991340e+02
4.471412912000016782e+00 -1.032449725283044870e+02
4.473279682000017132e+00 -1.032449725283044870e+02
4.475179659000016130e+00 -1.028082115990673771e+02

==> figures/ex1/M1Lam19a.txt <==
1.224003999819700647e-04 -5.794407948870542446e-01
7.764560899842365763e-03 -2.577052495647168939e+01
1.484346870018171671e-02 -2.871134918368820266e+01
2.190223430025612858e-02 -3.101065744038658778e+01
2.898274629977199909e-02 -3.262174561436570741e+01
3.598882949988171237e-02 -3.393723190518461763e+01
4.296200360002879609e-02 -3.521582270214767618e+01
4.992396899961941414e-02 -3.626431095326238108e+01
5.685759089967752644e-02 -3.719059041108623376e+01
6.382151900005594847e-02 -3.789120729458863934e+01
7.075341280012419076e-02 -3.854813956251426532e+01
7.777018049991149540e-02 -3.911728120855574531e+01
8.473534239997926321e-02 -3.984720355451838003e+01
9.169528700012614941e-02 -4.048037486450029121e+01
9.863025240034466179e-02 -4.094925767012973949e+01
1.055497551007682916e-01 -4.154568815931771297e+01
1.124775386006370004e-01 -4.205878200511648402e+01
1.194448225004620251e-01 -4.245416325384805134e+01
1.262721566006447804e-01 -4.292607351469172272e+01
1.332010086007368588e-01 -4.328190143142845869e+01
1.401055971013770995e-01 -4.358406739147260112e+01
1.471840651013568979e-01 -4.392787300154331120e+01
1.539668817011443647e-01 -4.427288377224137150e+01
1.608648701014089855e-01 -4.447974045963820089e+01
1.677167544015543132e-01 -4.472186564763329386e+01
1.746001909018642384e-01 -4.511027642984359431e+01
1.814824000015489158e-01 -4.549532589092564194e+01
1.884190511015236547e-01 -4.578119897828288742e+01
1.952814173017443644e-01 -4.608539996702311470e+01
2.021284807019034235e-01 -4.633427430664237789e+01
2.089765268018435873e-01 -4.655955752894614363e+01
2.158537738018102559e-01 -4.681225269642560249e+01
2.228785359015465484e-01 -4.712172691738128094e+01
2.297823291015010372e-01 -4.737328478678358579e+01
2.366651254017296535e-01 -4.767268865435012515e+01
2.435737096019702785e-01 -4.793510809964570996e+01
2.505180422023426390e-01 -4.821726315466358415e+01
2.573774735025026184e-01 -4.845135093720703168e+01
2.643311930021492451e-01 -4.871432747919643447e+01
2.711384237015077581e-01 -4.887944782379688746e+01
2.780815156014188050e-01 -4.920936387294320014e+01
2.848526726010139898e-01 -4.942093831450536356e+01
2.917477519006856368e-01 -4.961749982932398950e+01
2.985602418013485471e-01 -4.977321414562156576e+01
3.053001064011694465e-01 -4.994650740376348352e+01
3.120664148011308980e-01 -5.006256036367955886e+01
3.189378485009216058e-01 -5.022508724390884538e+01
3.257389929003239870e-01 -5.045587119330171788e+01
3.325256742003219745e-01 -5.064928478894826469e+01
3.393757812002000107e-01 -5.079527054803978814e+01
3.461758029005919668e-01 -5.091782062344643833e+01
3.530836635009733659e-01 -5.118501448506077622e+01
3.599333853007246065e-01 -5.150828236484014866e+01
3.667640372007379135e-01 -5.177609543111880441e+01
3.735348506008626113e-01 -5.189752733665145712e+01
3.803708962009291761e-01 -5.201004157714296383e+01
3.871936472010079622e-01 -5.214941801034004953e+01
3.940735246009220427e-01 -5.223796693647206979e+01
4.008829386007063955e-01 -5.231941794436592374e+01
4.077464068003179287e-01 -5.249023600856035898e+01
4.146060077006262778e-01 -5.266757824026342405e+01
4.213635255002778912e-01 -5.277203561672482834e+01
4.283279786003891809e-01 -5.294510529939178411e+01
4.351570557006835815e-01 -5.303320934177882862e+01
4.420418282000208032e-01 -5.322198508281866225e+01
4.488911347000154595e-01 -5.330170724088760892e+01
4.557346624995569639e-01 -5.354452289111183205e+01
4.626469756994670002e-01 -5.366797514589160301e+01
4.694890073990702350e-01 -5.379598226371378189e+01
4.763819103986762227e-01 -5.389543137682234430e+01
4.831735295987059087e-01 -5.395485770004034975e+01
4.900597701985969223e-01 -5.404729906582632282e+01
4.968438478988828066e-01 -5.417878327114986092e+01
5.037697092989399383e-01 -5.434575621631027076e+01
5.106307818986685065e-01 -5.444792754756561237e+01
5.174758613985626088e-01 -5.454136786995530883e+01
5.243426006984556187e-01 -5.474231902144699546e+01
5.311760293984176817e-01 -5.487335330320805582e+01
5.380858716982649392e-01 -5.499556604490837941e+01
5.449541323979045782e-01 -5.514977341136028599e+01
5.518951321975865687e-01 -5.527093429609058006e+01
5.587178803976007302e-01 -5.538756934197927961e+01
5.656098510975239302e-01 -5.548548959276399728e+01
5.725604229974877724e-01 -5.560034094466335830e+01
5.794757417971996283e-01 -5.570874022325424590e+01
5.863580228968711117e-01 -5.576866188188562035e+01
5.932193387970305931e-01 -5.588131879840629068e+01
6.001165984972900436e-01 -5.593711116261606264e+01
6.070452269977089088e-01 -5.606937319334988246e+01
6.139503626981761553e-01 -5.612285439150110733e+01
6.207935344985241466e-01 -5.624055846083947330e+01
6.276628957984078383e-01 -5.630966782822140715e+01
6.344822318988708743e-01 -5.638315689464823066e+01
6.413797680990841465e-01 -5.648893825840637106e+01
6.483148869990433827e-01 -5.657563690229659414e+01
6.552275010988479753e-01 -5.668815863423954227e+01
6.620694236983648562e-01 -5.675889452326158846e+01
6.689940136984059427e-01 -5.680042705652069657e+01
6.759140701987278455e-01 -5.686839885865256150e+01
6.828328152988364375e-01 -5.696471747305671585e+01
6.896660165987362756e-01 -5.708524223543004439e+01
6.965266550984561267e-01 -5.716014722709403628e+01
7.034092871984158890e-01 -5.726249442974835802e+01
7.102036490982968076e-01 -5.738070518654649277e+01
7.170498980979713721e-01 -5.742973537187702959e+01
7.238722181978219927e-01 -5.747831031653805667e+01
7.307091006973271963e-01 -5.757434812266412649e+01
7.374991629975273799e-01 -5.763342149357747246e+01
7.443822618975849403e-01 -5.768251667659554016e+01
7.511305210973805435e-01 -5.777021288996947135e+01
7.578974181971226409e-01 -5.783392071115720512e+01
7.646456550975788691e-01 -5.791003622766279335e+01
7.714830417973614907e-01 -5.798965155394498794e+01
7.782721453971851444e-01 -5.806751987564520334e+01
7.850696415971837316e-01 -5.820819998129648098e+01
7.918868073972415988e-01 -5.827762885504093049e+01
7.986335174972678530e-01 -5.835155529630095828e+01
8.053845984975229744e-01 -5.839092093762356228e+01
8.121750399978487911e-01 -5.845676072103283616e+01
8.189496221976859669e-01 -5.851650211121678069e+01
8.257085802977751632e-01 -5.858970860054222385e+01
8.324536102975763630e-01 -5.863072543840952733e+01
8.392375269972440766e-01 -5.868289562432879336e+01
8.459674979972110487e-01 -5.871858875778931264e+01
8.529159078966973562e-01 -5.875151202838372910e+01
8.597151948967235446e-01 -5.880565874128642179e+01
8.665289494970922490e-01 -5.886568655798083682e+01
8.732669580970882084e-01 -5.894808484023858597e+01
8.800516900967723100e-01 -5.899406143145737502e+01
8.868038705968206425e-01 -5.906392013881215064e+01
8.935805451969500712e-01 -5.912714095732657427e+01
9.003865678965302655e-01 -5.920536890145957898e+01
9.071767247961283198e-01 -5.927182575995730929e+01
9.139835005962323455e-01 -5.933350939723062822e+01
9.209689328956613963e-01 -5.940599003693019142e+01
9.278012560955450905e-01 -5.946416342374899244e+01
9.346119108958002020e-01 -5.950179218939426562e+01
9.414579040953098277e-01 -5.960828453260349136e+01
9.481915240954397195e-01 -5.966428710151866710e+01
9.549573697951295737e-01 -5.969194339077988332e+01
9.616904173950644452e-01 -5.975582848031920946e+01
9.685771871953982037e-01 -5.993055381227393497e+01
9.753585754951968889e-01 -5.995791306802431109e+01
9.821298687954289619e-01 -6.003443285590554979e+01
9.888738161952431716e-01 -6.010645951325989245e+01
9.956682201952183897e-01 -6.016058223071745203e+01
1.002486204695810290e+00 -6.019473169247665822e+01
1.009245502395593297e+00 -6.026876361793689796e+01
1.016053672895729676e+00 -6.030985061404727787e+01
1.022851467995792962e+00 -6.034688476097598908e+01
1.029700694596044297e+00 -6.045045779579699996e+01
1.036520075696090171e+00 -6.048428365987501820e+01
1.043315777496195862e+00 -6.054486108771842368e+01
1.050121864496230017e+00 -6.060140022168038598e+01
1.056938610496199971e+00 -6.063510132573757971e+01
1.063742566695829339e+00 -6.067191591535039663e+01
1.070590015296108977e+00 -6.073787776670197047e+01
1.077445391596205004e+00 -6.079191678736992799e+01
1.084285180496443290e+00 -6.085310836240641663e+01
1.091129712396339269e+00 -6.089909686676293177e+01
1.097989403595734048e+00 -6.094054752434946209e+01
1.104802277095699781e+00 -6.100955691751185839e+01
1.111597701395657278e+00 -6.109253713329984237e+01
1.118388079095697263e+00 -6.112226857761389454e+01
1.125207217096049206e+00 -6.121487845922507631e+01
1.131961153995484581e+00 -6.128939403062405233e+01
1.138777111495374417e+00 -6.131049715169867653e+01
1.145611439295444622e+00 -6.136107484113136934e+01
1.152395437195548045e+00 -6.141426007457769032e+01
1.159182862695510519e+00 -6.144499252441825377e+01
1.165964480995218766e+00 -6.147547306088242891e+01
1.172815859894833945e+00 -6.150605831801546231e+01
1.179616835994594437e+00 -6.155295253113747833e+01
1.186449669794555017e+00 -6.162739974950098087e+01
1.193200310394556762e+00 -6.170012908021203657e+01
1.199954289194437695e+00 -6.174227678447558532e+01
1.206700201194004451e+00 -6.184309698027582414e+01
1.213472168694314846e+00 -6.193374789198245622e+01
1.220270993294138462e+00 -6.197015414163945479e+01
1.227047232894557638e+00 -6.205565539577609968e+01
1.233799903294109601e+00 -6.214449259408034720e+01
1.240554292494296940e+00 -6.217048337358772869e+01
1.247332880594064886e+00 -6.223141611948919660e+01
1.254092080393795383e+00 -6.228706186542293466e+01
1.260945395193825203e+00 -6.235325036776104213e+01
1.267741970693870179e+00 -6.237262167580315975e+01
1.274566151893584909e+00 -6.241589073601471682e+01
1.281354078993615975e+00 -6.243860836216315136e+01
1.288120968493554397e+00 -6.250787459207653995e+01
1.294876476593676218e+00 -6.262138583982113005e+01
1.301664367893883512e+00 -6.268795513905324412e+01
1.308470327293628666e+00 -6.272911816932590057e+01
1.315271262793670903e+00 -6.276429465483035131e+01
1.322019364593621127e+00 -6.279582759360361166e+01
1.328757104693604418e+00 -6.283016938041862431e+01
1.335544273393691306e+00 -6.289299693681239489e+01
1.342262098793652880e+00 -6.301431264156794754e+01
1.349017567493727032e+00 -6.309054830910385903e+01
1.355836474493845811e+00 -6.316294409133909227e+01
1.362655312994212053e+00 -6.322527622517544899e+01
1.369447103494588314e+00 -6.325920247980498345e+01
1.376236469394464645e+00 -6.333083665646627480e+01
1.383080852494962487e+00 -6.337668233742186885e+01
1.389815444494508556e+00 -6.341603001869700762e+01
1.396602524394641831e+00 -6.352883956910280006e+01
1.403335236594082547e+00 -6.359115339861131133e+01
1.410093589694121352e+00 -6.365901423712494989e+01
1.416826131994249893e+00 -6.377781521276374121e+01
1.423590698294320056e+00 -6.383257795264846379e+01
1.430347272793926816e+00 -6.386635274790851469e+01
1.437068104993615592e+00 -6.390496648349993336e+01
1.443843446294376776e+00 -6.398364790057154039e+01
1.450628321594232162e+00 -6.403914865920897626e+01
1.457381827894089099e+00 -6.407024168375907891e+01
1.464133994794241556e+00 -6.411867176920459599e+01
1.470893231594682549e+00 -6.417244655801104614e+01
1.477640739694301875e+00 -6.424777187394960265e+01
1.484385142494259791e+00 -6.430283491869060697e+01
1.491133570893903082e+00 -6.433064027984428890e+01
1.497856362093717975e+00 -6.434783361663585310e+01
1.504598047793422877e+00 -6.440195554976438075e+01
1.511304504093190726e+00 -6.443530634725193806e+01
1.518103553493670876e+00 -6.448774797056151442e+01
1.524870840493646407e+00 -6.454814879913806180e+01
1.531698015493400344e+00 -6.457843696466876793e+01
1.538467694693171017e+00 -6.463389872058198193e+01
1.545212583592875388e+00 -6.469684916414104237e+01
1.552007085692860944e+00 -6.472253233358260616e+01
1.558787594792746090e+00 -6.477623553143779134e+01
1.565612083792859321e+00 -6.480184276826160783e+01
1.572433969892954142e+00 -6.482374278149475799e+01
1.579276018393089398e+00 -6.486057248382300600e+01
1.586044794592798013e+00 -6.489907793295348881e+01
1.592871866693030380e+00 -6.494262132557904010e+01
1.599679211093033349e+00 -6.498942239205588578e+01
1.606471907293154588e+00 -6.504681100584785725e+01
1.613227929293176599e+00 -6.508078119008669660e+01
1.619962532292817503e+00 -6.511235755108802437e+01
1.626701830192818887e+00 -6.514743332410876064e+01
1.633473540492458298e+00 -6.530579710414352235e+01
1.640290544692614816e+00 -6.533952358993599319e+01
1.647020126792648309e+00 -6.536584080840184185e+01
1.653812976192769568e+00 -6.538219173591849653e+01
1.660592723292808826e+00 -6.541955802283139576e+01
1.667445081592764833e+00 -6.552009254575983732e+01
1.674176225092660841e+00 -6.554403951122330341e+01
1.680974912892932549e+00 -6.556800849965887323e+01
1.687752023993145611e+00 -6.563794727064748713e+01
1.694543430393015360e+00 -6.567315125208236282e+01
1.701365665593032706e+00 -6.569947200121207231e+01
1.708132600093020814e+00 -6.571470561947482736e+01
1.714992888093163526e+00 -6.575468144780182911e+01
1.721790757093185409e+00 -6.580002261788028761e+01
1.728651522093243686e+00 -6.583924566526364686e+01
1.735486203893314539e+00 -6.585563845454551313e+01
1.742344426693609449e+00 -6.587551409864349239e+01
1.749139580794048188e+00 -6.591232182843246790e+01
1.755935767294133809e+00 -6.594005153225175775e+01
1.762756062693910497e+00 -6.595970928002681433e+01
1.769544406993750485e+00 -6.602349001816014606e+01
1.776413665593616686e+00 -6.606195414377026509e+01
1.783227250493041982e+00 -6.610856909092599665e+01
1.790050622092900223e+00 -6.613514829090323133e+01
1.796829067092693633e+00 -6.619661761110660336e+01
1.803681566892301191e+00 -6.626941005864503609e+01
1.810503918492550879e+00 -6.635033287659426549e+01
1.817350764292503529e+00 -6.640269997198656426e+01
1.824184711792469660e+00 -6.644303606822390407e+01
1.831013140892784774e+00 -6.648565485183044643e+01
1.837886181393124208e+00 -6.651799476358698371e+01
1.844710653693412139e+00 -6.654318176910298632e+01
1.851540592093198878e+00 -6.658594939941249891e+01
1.858307769093104245e+00 -6.660884787305333532e+01
1.865113950792864461e+00 -6.664559506838618574e+01
1.871911193092695935e+00 -6.669400594140397232e+01
1.879117792492515093e+00 -6.672827495000264264e+01
1.885967653392318200e+00 -6.676259976623741466e+01
1.892847228292674711e+00 -6.678534465877469017e+01
1.899667065892635565e+00 -6.683086013429101513e+01
1.906523049392539804e+00 -6.687505319404327508e+01
1.913288633592919563e+00 -6.693519794864644723e+01
1.920083671692920380e+00 -6.695628186811593707e+01
1.926883312492988498e+00 -6.698542486573612109e+01
1.933724849393079426e+00 -6.702807794027285127e+01
1.940511878592936501e+00 -6.705251059628984933e+01
1.947281431092866555e+00 -6.712042179830375233e+01
1.954049266392733575e+00 -6.715915816156943663e+01
1.960799645092624388e+00 -6.719439142254152841e+01
1.967580371492579916e+00 -6.722157538953510425e+01
1.974325673892642019e+00 -6.723884196041949224e+01
1.981195156192751439e+00 -6.730579732888934075e+01
1.988039252192544071e+00 -6.740137014970687801e+01
1.994822734392906138e+00 -6.741953281076806093e+01
2.001607744592449833e+00 -6.746983048242682912e+01
2.008452649492576292e+00 -6.760783517079450178e+01
2.015224123492455277e+00 -6.763839699972774611e+01
2.022104988592218433e+00 -6.775638943387886570e+01
2.028948162692098656e+00 -6.781541007940927557e+01
2.035817383192161767e+00 -6.785426320256632948e+01
2.042661139191682462e+00 -6.788458262426206602e+01
2.049506240491559161e+00 -6.793492757567337037e+01
2.056364186091118818e+00 -6.797621885915981466e+01
2.063219441191488368e+00 -6.805570530840668653e+01
2.070054629291535608e+00 -6.810448049412141813e+01
2.076853220691563084e+00 -6.813417692977571960e+01
2.083698729291522334e+00 -6.816040166218570562e+01
2.090508279691376536e+00 -6.818526809850766313e+01
2.097366360491359050e+00 -6.820192640336655643e+01
2.104135019191583744e+00 -6.823170585567584112e+01
2.110974097091665946e+00 -6.824576465235429623e+01
2.117776988291391493e+00 -6.826856036671946981e+01
2.124569013791684391e+00 -6.830670645694885934e+01
2.131345590192090800e+00 -6.837691932141623852e+01
2.138093318891825412e+00 -6.840755509033945714e+01
2.144888715091653353e+00 -6.844871134056454309e+01
2.151615274391736499e+00 -6.849852127245698341e+01
2.158398552491244793e+00 -6.850931976466367246e+01
2.165159825290641660e+00 -6.853527173691939822e+01
2.172014428490894211e+00 -6.855770836103279464e+01
2.178780975891016602e+00 -6.858952281752456770e+01
2.185545197990940380e+00 -6.860241345591023787e+01
2.192293516391031538e+00 -6.865192152055115571e+01
2.199052139591252786e+00 -6.867615599997063214e+01
2.205834768691012027e+00 -6.872417490619528735e+01
2.212588178391254434e+00 -6.874016677227524497e+01
2.219369093091233758e+00 -6.877684646468949836e+01
2.226128037391437164e+00 -6.880806084120959554e+01
2.232918689091724307e+00 -6.884224994905648032e+01
2.239644641791691093e+00 -6.885765025612855084e+01
2.246448191491520863e+00 -6.887473577456609064e+01
2.253209411391557726e+00 -6.889531823745885220e+01
2.259999674091417443e+00 -6.891409765515977881e+01
2.266791662591257861e+00 -6.892843638113365046e+01
2.273580070491142635e+00 -6.900419744196916838e+01
2.280450410691111429e+00 -6.904229007610447866e+01
2.287255437591158902e+00 -6.906049289471192765e+01
2.294070753190882606e+00 -6.911320360158472909e+01
2.300838754490983185e+00 -6.915917198201000815e+01
2.307661422490771663e+00 -6.916745642522242576e+01
2.314448500390709818e+00 -6.919103072127788323e+01
2.321251211390553681e+00 -6.923578286501481216e+01
2.328040374890714137e+00 -6.926000056337667843e+01
2.334777154190586845e+00 -6.927613570759359618e+01
2.341544853990659369e+00 -6.930049707708030837e+01
2.348286639291114142e+00 -6.936779634948086937e+01
2.355040752891534250e+00 -6.939033375310219753e+01
2.361765346391281550e+00 -6.947154606696730639e+01
2.368538726991865406e+00 -6.954213307944648648e+01
2.375300616991587788e+00 -6.957142417738462825e+01
2.382084682991818969e+00 -6.960534776406613844e+01
2.388864036591528350e+00 -6.964294297348398288e+01
2.395635430591410930e+00 -6.966822906925963821e+01
2.402406460091648821e+00 -6.971696915726866450e+01
2.409121550791790689e+00 -6.975112032123823269e+01
2.415897129291764145e+00 -6.978595230412857120e+01
2.422659861191806208e+00 -6.981052328442125088e+01
2.429400163091653297e+00 -6.984534796668212664e+01
2.436116086991835239e+00 -6.987329044414816792e+01
2.442867405692068505e+00 -6.992628616880818981e+01
2.449625452792028035e+00 -6.993791745173264474e+01
2.456352741492260350e+00 -6.996379952996419149e+01
2.463129510192028082e+00 -6.997577644876936631e+01
2.469854375291477222e+00 -7.004513647144891308e+01
2.476620706791676785e+00 -7.005948797741207557e+01
2.483353930791808217e+00 -7.007743385560998206e+01
2.490062718891993043e+00 -7.010399510761443764e+01
2.496827897892147430e+00 -7.012961508883513773e+01
2.503598955692365458e+00 -7.017923489863207465e+01
2.510369928892802083e+00 -7.021318903483350482e+01
2.517139358192443943e+00 -7.024215915810034971e+01
2.524052996493178824e+00 -7.027827612449618755e+01
2.531094751792960729e+00 -7.031959272407935657e+01
2.537925223692492072e+00 -7.034478066478180835e+01
2.544655186792733392e+00 -7.036961428128215346e+01
2.551437398692939507e+00 -7.038308603758609650e+01
2.558194418792869573e+00 -7.042448886148854115e+01
2.565013106092953965e+00 -7.048122370768942346e+01
2.571819156792718442e+00 -7.051304797914527001e+01
2.578584233992891939e+00 -7.057244063312576543e+01
2.585405079992973754e+00 -7.060555100593387579e+01
2.592147008592912805e+00 -7.062073538770252412e+01
2.598946833992465066e+00 -7.066624676103882052e+01
2.605741443792995771e+00 -7.067109515916206419e+01
2.612496970092786253e+00 -7.068127351248843127e+01
2.619255564692990923e+00 -7.071982333003214194e+01
2.626022209092894411e+00 -7.079591469126651759e+01
2.632765141292761069e+00 -7.082036033333181990e+01
2.639557043792696067e+00 -7.082920577112304272e+01
2.646366899292901920e+00 -7.084638947271750453e+01
2.653171156393150820e+00 -7.089570600770035469e+01
2.660009842493358256e+00 -7.099086495388549167e+01
2.666810222693486221e+00 -7.101074672225061590e+01
2.673607013593462867e+00 -7.102734393856458439e+01
2.680416516793632908e+00 -7.107126013873934767e+01
2.687178768793982986e+00 -7.107611771810529433e+01
2.693970226194088102e+00 -7.108457160938124275e+01
2.700731499694407400e+00 -7.111351198911702909e+01
2.707524326094312705e+00 -7.114593042807881318e+01
2.714277018494447358e+00 -7.118819416123562860e+01
2.721052825594129754e+00 -7.122791291261567892e+01
2.727864750394044524e+00 -7.124590152919348895e+01
2.734720733894095535e+00 -7.129060804211864877e+01
2.741474968294147718e+00 -7.130219459260781889e+01
2.748273188293929969e+00 -7.134419433287928314e+01
2.755076735594594872e+00 -7.137411232535798433e+01
2.761845442094264413e+00 -7.138722101657683083e+01
2.768675390893950095e+00 -7.144107823941266133e+01
2.775496529594181361e+00 -7.146119998698256381e+01
2.782316469993968422e+00 -7.148322633729540598e+01
2.789074609494104351e+00 -7.152163606783855698e+01
2.795818462394321191e+00 -7.154157825479495614e+01
2.802594119494521419e+00 -7.155561564618601267e+01
2.809364474094262487e+00 -7.157782198855785794e+01
2.816140448094569315e+00 -7.161842595575093640e+01
2.822901715594807293e+00 -7.162947324699007368e+01
2.829664521794763576e+00 -7.164163539512890111e+01
2.836440714794474349e+00 -7.165572645746949831e+01
2.843201919494485530e+00 -7.174749074512655511e+01
2.849957165494256373e+00 -7.176581857948512777e+01
2.856757849894408174e+00 -7.180056435022825667e+01
2.863561762394513543e+00 -7.187294958093607988e+01
2.870376897494466562e+00 -7.189943522499028461e+01
2.877166284494400816e+00 -7.192150721124320967e+01
2.883950667894031650e+00 -7.194516727572873549e+01
2.890811817793457639e+00 -7.195394672748240339e+01
2.897583727493199923e+00 -7.196096318446164730e+01
2.904401055592949366e+00 -7.201092301475611634e+01
2.911140484692971597e+00 -7.202655749947822983e+01
2.917939233992743908e+00 -7.204539376261979555e+01
2.924718150793037097e+00 -7.206472531619462529e+01
2.931498693492986085e+00 -7.208124491765190101e+01
2.938339438892949129e+00 -7.213457192706979981e+01
2.945072062392818157e+00 -7.218166334312142851e+01
2.951891028992568167e+00 -7.221198403209307060e+01
2.958658001792167980e+00 -7.222781680096788648e+01
2.965444380092184140e+00 -7.230024148496509895e+01
2.972231082692142756e+00 -7.231008052254341578e+01
2.979007474091480034e+00 -7.233005874108775402e+01
2.985868382591535308e+00 -7.238610500092443090e+01
2.992734201190938137e+00 -7.239756764121645460e+01
2.999654759591276587e+00 -7.243845136007571739e+01
3.006410977690860076e+00 -7.245050766799386111e+01
3.013253783191276014e+00 -7.246237590800544126e+01
3.020003044391118774e+00 -7.251097354417798613e+01
3.026810258090953276e+00 -7.253418203899150285e+01
3.033588489390550702e+00 -7.260475754100119161e+01
3.040401152490406211e+00 -7.261706610631321723e+01
3.047209880990590758e+00 -7.263720602213291500e+01
3.054076998790348885e+00 -7.265130132348062375e+01
3.060931281690556283e+00 -7.268813269805072252e+01
3.068640144090325261e+00 -7.271903165693865390e+01
3.075480603690258885e+00 -7.274250666116505215e+01
3.082437906790616466e+00 -7.276966852618092219e+01
3.089298904690781722e+00 -7.280678393255782055e+01
3.096069999990346933e+00 -7.284783680214090396e+01
3.102810736390359203e+00 -7.291355117212724224e+01
3.109627371790455008e+00 -7.293716094841424535e+01
3.116362240690674135e+00 -7.296520342684195271e+01
3.123104762990950523e+00 -7.298720044670474749e+01
3.129819379591277428e+00 -7.300293801216609779e+01
3.136562676391288385e+00 -7.303666314570821783e+01
3.143327727391522330e+00 -7.306868911709450742e+01
3.150117001792399396e+00 -7.309192904520284628e+01
3.156950826092094875e+00 -7.314117689828461266e+01
3.163731738491612155e+00 -7.317589623830511414e+01
3.170526832592088340e+00 -7.319973431359446181e+01
3.177356931991773603e+00 -7.324100471750762154e+01
3.184214133791731793e+00 -7.327546962970038180e+01
3.191018029291464053e+00 -7.328789225038880772e+01
3.197955829891296897e+00 -7.331332724672060408e+01
3.204793162091116976e+00 -7.333158187077015100e+01
3.211640377791169954e+00 -7.334019045572387085e+01
3.218445486191560345e+00 -7.338404939063647703e+01
3.225205412291188622e+00 -7.343016806265420371e+01
3.231981321091522030e+00 -7.345490963959900910e+01
3.238737661191696482e+00 -7.349499703820687557e+01
3.245522894792087332e+00 -7.350569990539483456e+01
3.252242973092045908e+00 -7.352584322398180916e+01
3.259010038691845246e+00 -7.353900165557695345e+01
3.265794454091554222e+00 -7.358070411676585820e+01
3.272597212391612054e+00 -7.361009152813907974e+01
3.279350351291725474e+00 -7.362015771748767179e+01
3.286071534791759063e+00 -7.364337302005834829e+01
3.292809440491851092e+00 -7.365393998971084955e+01
3.299511734291623810e+00 -7.366701825638179457e+01
3.306236415392112438e+00 -7.367018607342988901e+01
3.312928538991775529e+00 -7.367767193498752931e+01
3.319642564891789327e+00 -7.375579601186971956e+01
3.326366858391852865e+00 -7.376752178452883868e+01
3.333092316891475893e+00 -7.377530412833043272e+01
3.339805358091350485e+00 -7.381060832032810026e+01
3.346551917191546099e+00 -7.383446222483169663e+01
3.353326994691453677e+00 -7.388203320134641672e+01
3.360039648191693651e+00 -7.391181369480420926e+01
3.366820081391664665e+00 -7.394237263218015244e+01
3.373579742091838973e+00 -7.395538538179239652e+01
3.380328071491898179e+00 -7.396930192463682374e+01
3.387050155792077355e+00 -7.400824126446660500e+01
3.393775297392099155e+00 -7.403842275280381102e+01
3.400549651192249279e+00 -7.407741632509137730e+01
3.407298226892292892e+00 -7.410665526798666747e+01
3.414138820491636750e+00 -7.417607299640599194e+01
3.420845530592067085e+00 -7.419368465470628848e+01
3.427606023292203652e+00 -7.424154607464518563e+01
3.434321989592961977e+00 -7.426183070128379882e+01
3.441012692793148808e+00 -7.427780585532902080e+01
3.447750092592930748e+00 -7.431018992722752614e+01
3.454476354093038992e+00 -7.434554417423967720e+01
3.461237130492534675e+00 -7.436383848853573397e+01
3.468012328992153837e+00 -7.437284017476325459e+01
3.474759697491992760e+00 -7.439170771484938882e+01
3.481510689492141264e+00 -7.444146669878782063e+01
3.488213391692210230e+00 -7.445629111400981515e+01
3.494985760192528712e+00 -7.450603611103655055e+01
3.501699555892482607e+00 -7.451286129440282480e+01
3.508438690592724729e+00 -7.452123655350480647e+01
3.515149964792398496e+00 -7.455531598702259544e+01
3.521885487292524708e+00 -7.457240011125503543e+01
3.528651373791930723e+00 -7.465092483263177314e+01
3.535414230292167392e+00 -7.466239268350378211e+01
3.542171887292135946e+00 -7.467176136385741358e+01
3.548983467392418767e+00 -7.472904398566359419e+01
3.555766235192176161e+00 -7.474184696617960810e+01
3.562505969292449670e+00 -7.475827945847308342e+01
3.569310459192268858e+00 -7.479746621337550039e+01
3.576094212392015415e+00 -7.485005580055680241e+01
3.582811966491850519e+00 -7.486665816512645222e+01
3.589595460592048148e+00 -7.488822091398202474e+01
3.596317240691715433e+00 -7.492103077066943229e+01
3.603120064591855964e+00 -7.494139722467211584e+01
3.609887561491753161e+00 -7.497774284514301257e+01
3.616688910491834719e+00 -7.499204200951294297e+01
3.623452305091980463e+00 -7.500563401695281129e+01
3.630252642392262974e+00 -7.501226296972477314e+01
3.637076911591846429e+00 -7.502546723631212444e+01
3.643908302492188334e+00 -7.504268271752764008e+01
3.650715430792316418e+00 -7.505930934038732971e+01
3.657545162592114707e+00 -7.507017619479482562e+01
3.664471743692105044e+00 -7.513296271892485834e+01
3.671238327492350351e+00 -7.514413279255825273e+01
3.678090080592686828e+00 -7.515337398355302412e+01
3.684966586492801177e+00 -7.517430010946746677e+01
3.691787155992534597e+00 -7.522695017449049715e+01
3.698606431092611668e+00 -7.528580167659842459e+01
3.705441010492870557e+00 -7.531296715842614731e+01
3.712227073792679022e+00 -7.536516199991820031e+01
3.719087319392433866e+00 -7.539620380096513941e+01
3.725952330392144241e+00 -7.540385714066655964e+01
3.732758745691780344e+00 -7.541789453286524747e+01
3.739563808091646901e+00 -7.544418061417415799e+01
3.746392536091650349e+00 -7.549780975538399730e+01
3.753183012591974510e+00 -7.551769069089444031e+01
3.760063174891538296e+00 -7.552842138900527402e+01
3.766869649991536839e+00 -7.556855353185042645e+01
3.773709312491496437e+00 -7.561129800365488052e+01
3.780509206991560234e+00 -7.561973724110558237e+01
3.787336181491830267e+00 -7.562936366501985219e+01
3.794127243591770338e+00 -7.563379958751870902e+01
3.800905212591788818e+00 -7.565164730814214522e+01
3.807668417492268809e+00 -7.567581132470374428e+01
3.814488576292404787e+00 -7.570313220314665159e+01
3.821323466892551757e+00 -7.572946342052422608e+01
3.828129063692421674e+00 -7.573974274910415261e+01
3.834951680092500759e+00 -7.575293100038496164e+01
3.841751324892466180e+00 -7.579731757675827453e+01
3.848551649992649537e+00 -7.581327514765389708e+01
3.855429797292036831e+00 -7.586293347767625050e+01
3.862266398191870564e+00 -7.588183054269347849e+01
3.869102356191449044e+00 -7.589521110622276012e+01
3.875831642791753406e+00 -7.591498690948216677e+01
3.882637505192116034e+00 -7.591847215830622986e+01
3.889396167892276601e+00 -7.595193631242314325e+01
3.896214702392656992e+00 -7.599204785366114834e+01
3.902943391392952321e+00 -7.600608267477053914e+01
3.909785657692365302e+00 -7.604659232133715818e+01
3.916589506591907188e+00 -7.608761049656634157e+01
3.923368852891947256e+00 -7.612714066243304956e+01
3.930175228091617790e+00 -7.614116235026634172e+01
3.936950503191235295e+00 -7.615052772471130993e+01
3.943713652991084562e+00 -7.615713988752341379e+01
3.950476564491206322e+00 -7.616402030231827780e+01
3.957277947191470080e+00 -7.617138951273319947e+01
3.964064487791469471e+00 -7.618034231752574215e+01
3.970849331691805872e+00 -7.620197497942731957e+01
3.977700419591842174e+00 -7.627985776975505416e+01
3.984497695391717720e+00 -7.629409862105819684e+01
3.991376467291979591e+00 -7.632739807954784794e+01
3.998306307192012632e+00 -7.634212005141259283e+01
4.005159726892186356e+00 -7.636685660053774427e+01
4.011949534492359248e+00 -7.642805030215190243e+01
4.018764592092292531e+00 -7.645116269617946614e+01
4.025560932492360244e+00 -7.645700184391765220e+01
4.032393145191858430e+00 -7.648460191468907965e+01
4.039193365591776441e+00 -7.649960058086233516e+01
4.046064193591284663e+00 -7.653850948008646071e+01
4.052879285791177288e+00 -7.656001924752054322e+01
4.059714796890905752e+00 -7.657444223119263427e+01
4.066559213390419814e+00 -7.660938760312635054e+01
4.073411753990285433e+00 -7.662573966396449521e+01
4.080277327290202649e+00 -7.664114534845475646e+01
4.087110522790196043e+00 -7.664327058867954179e+01
4.093990055890491142e+00 -7.668729534464571884e+01
4.100838448290535787e+00 -7.672583055623874770e+01
4.107667279390503801e+00 -7.673659065047955607e+01
4.114545290890714746e+00 -7.673990070927189322e+01
4.121410549590736494e+00 -7.677435645547055287e+01
4.128216011190843915e+00 -7.678261220464328574e+01
4.135007441090634117e+00 -7.681328325583842798e+01
4.141817446290679605e+00 -7.682819808749817980e+01
4.148616350890685922e+00 -7.686140882300588828e+01
4.155381488390569089e+00 -7.687528077120894920e+01
4.162158148390505019e+00 -7.689282129662545628e+01
4.168946280690625450e+00 -7.695107321787827459e+01
4.175738636191053565e+00 -7.697119111836413197e+01
4.182544001690930102e+00 -7.698857763682441657e+01
4.189369674290849055e+00 -7.700633583510482083e+01
4.196175871491148790e+00 -7.701603778640705400e+01
4.203022549691354470e+00 -7.703784555696307734e+01
4.209854628191264325e+00 -7.704607343003684150e+01
4.216650197491186525e+00 -7.708355906309500938e+01
4.223451238191026746e+00 -7.709368256854932611e+01
4.230198526591387953e+00 -7.712869869349967189e+01
4.237007224691486051e+00 -7.719474585030927472e+01
4.243730355491679873e+00 -7.722130217333909741e+01
4.250533726991721828e+00 -7.723047025805377075e+01
4.257315022691729567e+00 -7.724311146337059597e+01
4.264188566291888804e+00 -7.725624065168381094e+01
4.270966330091832575e+00 -7.726486983783851770e+01
4.277735422891550954e+00 -7.727644182607279788e+01
4.284477638592102622e+00 -7.731088729896433165e+01
4.291189605692262710e+00 -7.731730324595393711e+01
4.297978568492071716e+00 -7.735920398294038591e+01
4.304694142491833020e+00 -7.737092962278032360e+01
4.311487364591877203e+00 -7.740172687037023991e+01
4.318283826991800467e+00 -7.746128813644207867e+01
4.325022437191774038e+00 -7.747366965609963074e+01
4.331802214691906627e+00 -7.749057897140161799e+01
4.338543093291455932e+00 -7.757983000209878810e+01
4.345346217891675522e+00 -7.760299672779645164e+01
4.352103682591987877e+00 -7.761968322272907983e+01
4.358989943792442645e+00 -7.762743770782991248e+01
4.365828051691728717e+00 -7.763976677806898863e+01
4.372628117691782279e+00 -7.765003355440333621e+01
4.379396875091489783e+00 -7.766248502723320257e+01
4.386223448091487676e+00 -7.767123262894494928e+01
4.393081866991350282e+00 -7.769991983106763200e+01
4.399919137791366452e+00 -7.770830810333895045e+01
4.406805015091670441e+00 -7.777716604029106406e+01
4.413614669091874276e+00 -7.778920143850747593e+01
4.420367860491873913e+00 -7.780837527600323256e+01
4.427087189492050712e+00 -7.781330824467576690e+01
4.433841406591811030e+00 -7.781635608145475658e+01
4.440546094991693948e+00 -7.782075874644367275e+01
4.447279059991541494e+00 -7.784085289379478922e+01
4.454022465891293692e+00 -7.786014704705686995e+01
4.460738649591189819e+00 -7.792485825927451515e+01
4.467590755691277060e+00 -7.793623287410942169e+01
4.474387651591340997e+00 -7.797975096677615170e+01
4.481138611291071605e+00 -7.798320288693322766e+01
4.487868107491221892e+00 -7.799694822122044968e+01
4.494650303291221505e+00 -7.802257012306455408e+01
4.501409336090988589e+00 -7.804852220151421704e+01
4.508201999690546913e+00 -7.806511943100385054e+01
4.515001723190639638e+00 -7.807465355095870052e+01
4.521795997490977825e+00 -7.809839859357840908e+01
4.528637996390925125e+00 -7.810825266156835767e+01
4.535519624490940593e+00 -7.812465474012155653e+01
4.542446367291200104e+00 -7.814180238229597819e+01
4.549265276191091445e+00 -7.814979779936399495e+01
4.556128224291365214e+00 -7.818141627489596601e+01
4.562946826391175215e+00 -7.820585448186017175e+01
4.569768403491038633e+00 -7.822523382999908392e+01
4.576567590491135817e+00 -7.823049956892127454e+01
4.583422770191489803e+00 -7.824068367556398584e+01
4.590186741490841271e+00 -7.825430506785561136e+01
4.596962705691160167e+00 -7.826209814656863273e+01
4.603728087291235838e+00 -7.827954058459104658e+01
4.610547418790769569e+00 -7.828860140263681444e+01
4.617386000090741405e+00 -7.829940607285769261e+01
4.624174747890995363e+00 -7.831117120753276595e+01
4.631040618190777280e+00 -7.834701044583022167e+01
4.637872907390246269e+00 -7.835276040512245288e+01
4.644657948689962623e+00 -7.839202022921182333e+01
4.651392831789847193e+00 -7.841770122324541603e+01
4.658135767689246975e+00 -7.842937138935995733e+01
4.664928401890077403e+00 -7.845643916104761217e+01
4.671709047689891925e+00 -7.847169403799416898e+01
4.678550620590123721e+00 -7.853109764234959300e+01
4.685291275189941373e+00 -7.854682656953532671e+01
4.692044386689474322e+00 -7.857134599432360744e+01
4.698817652189413607e+00 -7.859915677981589965e+01
4.705667104189330985e+00 -7.860938894120063480e+01
4.712486134689536144e+00 -7.861719540024047603e+01
4.719297017389644466e+00 -7.865603125923749417e+01
4.726076430889632363e+00 -7.868844459231773669e+01
4.732825064889318867e+00 -7.870156112638228763e+01
4.739600085888845626e+00 -7.872272354871203959e+01
4.746306691788939602e+00 -7.873163292685319448e+01
4.753033158788769974e+00 -7.875411890575000484e+01
4.759801836088430882e+00 -7.877688787624704503e+01
4.766629678988243413e+00 -7.879481592742408225e+01
4.773463683388699863e+00 -7.881129846037005393e+01
4.780267594788422336e+00 -7.882071420242733950e+01
4.787042435188089584e+00 -7.882507283401432119e+01
4.793895032387774258e+00 -7.884238148186776129e+01
4.800686987087115831e+00 -7.887709638137309298e+01
4.807534863587012097e+00 -7.889829000173845941e+01
4.814387282487581743e+00 -7.896746850394305284e+01
4.821182926387947099e+00 -7.897999088508107945e+01
4.827982042888161907e+00 -7.899337186766629770e+01
4.834795097187840618e+00 -7.903330736850395510e+01
4.841572432588098884e+00 -7.907155342610539606e+01
4.848329692587619810e+00 -7.908884649862257277e+01
4.855195186687415898e+00 -7.910120926822237664e+01
4.861944509687441851e+00 -7.912764256162992638e+01
4.868731957087765849e+00 -7.916008960199916089e+01
4.875534786487550676e+00 -7.922079919044718110e+01
4.882315541187116636e+00 -7.923950955630866133e+01
4.889102089386956784e+00 -7.927428062289637012e+01
4.895916920486694579e+00 -7.928271531698985086e+01
4.902828018686252065e+00 -7.934757770467201965e+01
4.909692115386583566e+00 -7.936678568897751518e+01
4.916530679286180927e+00 -7.939170445054838865e+01
4.923326552086213503e+00 -7.939957368490931344e+01
4.930127128585911400e+00 -7.942626779589612340e+01
4.936942079585604937e+00 -7.943071944504529824e+01
4.943701018485836762e+00 -7.944150600179514754e+01
4.950495574985345648e+00 -7.945711269398910304e+01
4.957257616685524226e+00 -7.955784960558011676e+01
4.964028632385354634e+00 -7.959635073627283930e+01
4.970776544285277154e+00 -7.960935277969817037e+01
4.977554269385697339e+00 -7.972541699032204576e+01
4.984305054785919786e+00 -7.973286734078649829e+01
4.991050196086229462e+00 -7.973893186766980534e+01
4.997827371486160075e+00 -7.978712096759218753e+01
5.004576963386517363e+00 -7.980344262804052846e+01
5.011405976086104275e+00 -7.981507481624328193e+01
5.018213377585944102e+00 -7.982790713039405261e+01
5.025094314485533786e+00 -7.983388261309619338e+01
5.031919787385885634e+00 -7.985036269975577738e+01
5.038731989085704299e+00 -7.985814617983336916e+01
5.045535011785959867e+00 -7.988750131220774620e+01
5.052297726285821966e+00 -7.989799833569993837e+01
5.059098142886043092e+00 -7.991213250785247624e+01
5.065819590885685564e+00 -7.992279062786757038e+01
5.072657717285656176e+00 -7.995415042032938402e+01
5.079460001485805343e+00 -7.999464139427952603e+01
5.086269714885586879e+00 -8.006222226575911805e+01
5.093036672785681951e+00 -8.006585353737844457e+01
5.099794510785375046e+00 -8.007645798107805035e+01
5.106580773885188940e+00 -8.014614841770860210e+01
5.113306700585072306e+00 -8.016810622117120033e+01
5.120104648285257021e+00 -8.017737970396801472e+01
5.126853414385730723e+00 -8.018634589215291442e+01
5.133681808785203415e+00 -8.021109568536384415e+01
5.140404288784987230e+00 -8.023063064341162942e+01
5.147223420784809989e+00 -8.024158964477038580e+01
5.153948424185207600e+00 -8.025102020026892546e+01
5.160697009985599770e+00 -8.025548146092427260e+01
5.167464971285776976e+00 -8.031303866417223958e+01
5.174251552585822367e+00 -8.033194737033156230e+01
5.181020262186335046e+00 -8.034714406328353675e+01
5.187728746386724765e+00 -8.035799417130499478e+01
5.194496991587103985e+00 -8.038073950630867159e+01
5.201275632387226899e+00 -8.040785343289390141e+01
5.208040236686928282e+00 -8.041601856429754491e+01
5.214868410186966230e+00 -8.043413742379843256e+01
5.221636677986664310e+00 -8.044857435251773836e+01
5.228365802986473909e+00 -8.046746562993817520e+01
5.235106244586124724e+00 -8.048455510219767461e+01
5.241878767186487487e+00 -8.049363638470394733e+01
5.248615060086062378e+00 -8.054757155886838405e+01
5.255384622485974155e+00 -8.055867631993658051e+01
5.262137367386015896e+00 -8.057447645691858895e+01
5.268902973385614530e+00 -8.059914358233045562e+01
5.275664398885304252e+00 -8.061134461151706887e+01
5.282436340785478635e+00 -8.064476404050552105e+01
5.289213400185742486e+00 -8.065566441426248900e+01
5.295978564685292156e+00 -8.066134317022103062e+01
5.302756400085518074e+00 -8.069009721901477405e+01
5.309532938885612730e+00 -8.069629768451987673e+01
5.316274212485547324e+00 -8.070363069135484579e+01
5.323060029985136055e+00 -8.071981589829896109e+01
5.329769806984761438e+00 -8.072973600677296702e+01
5.336617290384460865e+00 -8.076571394342388999e+01
5.343480539384356298e+00 -8.084068209741941757e+01
5.350278007084440013e+00 -8.084343811959551829e+01
5.357054454484807771e+00 -8.086007633781652260e+01
5.363879855184721990e+00 -8.086316419980417436e+01
5.370681413384525982e+00 -8.087724102677807991e+01
5.377543038484851934e+00 -8.088415518056301323e+01
5.384281383384759145e+00 -8.088679316647548490e+01
5.391040523584949895e+00 -8.091205756878281363e+01
5.397777443385061602e+00 -8.091499169778725786e+01
5.404574612385334653e+00 -8.093227234514037605e+01
5.411441234785233867e+00 -8.094715963424252436e+01
5.418202247385212722e+00 -8.095497863581337583e+01
5.425033775985632190e+00 -8.096801291672161938e+01
5.431770300786034511e+00 -8.097808131097127671e+01
5.438534312785802349e+00 -8.098637581333687763e+01
5.445319367985931081e+00 -8.100091627177611997e+01
5.452086331385720186e+00 -8.103012504301854335e+01
5.458893889385740827e+00 -8.103548407085527572e+01
5.465689686885260912e+00 -8.106980298989445544e+01
5.472539570285721133e+00 -8.108590777637834890e+01
5.479361839985783966e+00 -8.108908841108039667e+01
5.486142353285879736e+00 -8.110052226661113650e+01
5.492950405086311605e+00 -8.111648900840702936e+01
5.499934071686175763e+00 -8.112502815145698776e+01
5.506776074085645512e+00 -8.113272601815990015e+01
5.513513832485561927e+00 -8.114622316435350058e+01
5.520263278085839609e+00 -8.115899836218423502e+01
5.527024868385891132e+00 -8.116684340557108612e+01
5.533835499485916465e+00 -8.117420698203055451e+01
5.540610078685951123e+00 -8.118648351307709277e+01
5.547382913386268655e+00 -8.119996265682040359e+01
5.554225830586018375e+00 -8.122606558026771495e+01
5.560964948986165446e+00 -8.125393514909553971e+01
5.567769126986296335e+00 -8.128299769938951158e+01
5.574552821086163235e+00 -8.129079208015342317e+01
5.581334542686296807e+00 -8.130270763256255862e+01
5.588129747586269680e+00 -8.131907496904716481e+01
5.594912308286581926e+00 -8.135966604516799805e+01
5.601709759386970688e+00 -8.136730594394910554e+01
5.608499305786781797e+00 -8.139398747547318180e+01
5.615311977886184636e+00 -8.140392830831339666e+01
5.622107169986101383e+00 -8.143071498985159451e+01
5.628911304686295303e+00 -8.144254311773033805e+01
5.635706753686251957e+00 -8.145047229908264796e+01
5.642542480586677733e+00 -8.145259489198738834e+01
5.649402920686391383e+00 -8.147329637745500008e+01
5.656232918386427500e+00 -8.149166101282872887e+01
5.663036089286537234e+00 -8.150609007465578770e+01
5.669861208686516996e+00 -8.151113563777857962e+01
5.676691243186660074e+00 -8.152231772042193825e+01
5.683515167087014319e+00 -8.154079486273248278e+01
5.690329187487192186e+00 -8.157067043889671254e+01
5.697127605486936197e+00 -8.161026534730179094e+01
5.703910369086893084e+00 -8.161831058813021400e+01
5.710682276987087747e+00 -8.170866082066008573e+01
5.717509600087057109e+00 -8.171438394183944354e+01
5.724378874186783150e+00 -8.171989621541543158e+01
5.731220301186849220e+00 -8.174425022265276652e+01
5.738037508786545615e+00 -8.177149992204880391e+01
5.744852036186640198e+00 -8.179298407075903299e+01
5.751641215986856182e+00 -8.182395851277894394e+01
5.758373282786974023e+00 -8.183884659535776507e+01
5.765092132287240823e+00 -8.184800564738375783e+01
5.771866864687059895e+00 -8.186075649470383553e+01
5.778678014886649450e+00 -8.186483190638776364e+01
5.785466309286247721e+00 -8.187914934850755344e+01
5.792249375586309590e+00 -8.190842097131033483e+01
5.798976860086122898e+00 -8.192195331812187931e+01
5.805693891086009195e+00 -8.196463579223532747e+01
5.812411846986245578e+00 -8.197856664267494864e+01
5.819168013386549987e+00 -8.200199135739538292e+01
5.825907428386585707e+00 -8.200942926519425669e+01
5.832634429886089933e+00 -8.201564896633266244e+01
5.839421028285738835e+00 -8.203114583786991432e+01
5.846215106285629126e+00 -8.204034431317259646e+01
5.852998119185642167e+00 -8.205696600788559181e+01
5.859814357785436023e+00 -8.207163704230438839e+01
5.866637902785454273e+00 -8.208778538113222112e+01
5.873386674485872483e+00 -8.209252696347211042e+01
5.880147633685933073e+00 -8.211196310660946551e+01
5.886907603586000626e+00 -8.215299612023076747e+01
5.893636076986379813e+00 -8.216302481492496668e+01
5.900416454086335527e+00 -8.220025189752290373e+01
5.907148524286292002e+00 -8.224177398074397161e+01
5.913919125386473574e+00 -8.225862047602770133e+01
5.920644274886337044e+00 -8.228331520134966581e+01
5.927379864385996733e+00 -8.229719015958099249e+01
5.934131334385954304e+00 -8.232224829074051797e+01
5.940909057785614955e+00 -8.234144052785435974e+01
5.947640555985527655e+00 -8.235399799347362659e+01
5.954399143785432003e+00 -8.238230977041162362e+01
5.961201401885469764e+00 -8.239300932323267546e+01
5.968052639785737412e+00 -8.240888543983803061e+01
5.974864275585612283e+00 -8.243480785362018537e+01
5.981667545184854440e+00 -8.244251188554734711e+01
5.988439401085057234e+00 -8.247342393017552808e+01
5.995231721884858977e+00 -8.247819792152579055e+01
6.002035778384562370e+00 -8.250990015874268124e+01
6.008839391183800061e+00 -8.251287800319862242e+01
6.015708129283905414e+00 -8.253536826327332676e+01
6.022561402783911610e+00 -8.254661463680913869e+01
6.029398116684086872e+00 -8.258971112889823019e+01
6.036184936584424676e+00 -8.261665045221340620e+01
6.042995588584219924e+00 -8.263374460549809442e+01
6.049810142483892150e+00 -8.265161990398648584e+01
6.056651914483950350e+00 -8.270440400900136524e+01
6.063508816684004543e+00 -8.271949255875681217e+01
6.070349122084239823e+00 -8.274522960567398400e+01
6.077153770684158296e+00 -8.274645699379659902e+01
6.083945422784374557e+00 -8.285052850517398326e+01
6.090706251484183653e+00 -8.285706972662198666e+01
6.097521541984360915e+00 -8.288224396255765214e+01
6.104311887884179555e+00 -8.289073309020525926e+01
6.111119596183572256e+00 -8.290633975812139056e+01
6.117931426083413449e+00 -8.291276407994021724e+01
6.124703063083423160e+00 -8.291559574573741997e+01
6.131459638883615781e+00 -8.291870708579628513e+01
6.138262787283463418e+00 -8.293580735261073755e+01
6.145077441783880268e+00 -8.293597467601838957e+01
6.151884701083724316e+00 -8.295180653073437327e+01
6.158655730283269847e+00 -8.298148068858262150e+01
6.165410307483192298e+00 -8.299662315416782121e+01
6.172148159783466426e+00 -8.301298609020470565e+01
6.178902924883230341e+00 -8.304047924368906308e+01
6.185668534483356851e+00 -8.304662952217537963e+01
6.192437791283613713e+00 -8.305828000216300211e+01
6.199228786283697445e+00 -8.307716830280570264e+01
6.205988043983519553e+00 -8.309722240159263151e+01
6.212793497083399785e+00 -8.311338672311953246e+01
6.219533092083450398e+00 -8.311790977133897229e+01
6.226295787183607544e+00 -8.312904874132610189e+01
6.233079146483239796e+00 -8.314283183073897021e+01
6.239915893083077592e+00 -8.315504847974291636e+01
6.246675353783111007e+00 -8.317026081899500412e+01
6.253482798983013069e+00 -8.317356905702385461e+01
6.260353625982718384e+00 -8.319996123037000757e+01
6.267175907282080516e+00 -8.323623734307452082e+01
6.274033140882944615e+00 -8.324676009336505444e+01
6.280849266283228260e+00 -8.328520814979130193e+01
6.287732265083467276e+00 -8.330103454813516350e+01
6.294561010383379340e+00 -8.339085773789700795e+01
6.301406985583312803e+00 -8.339999971756863317e+01
6.308291215283050590e+00 -8.341000658721632988e+01
6.315117924182887421e+00 -8.342150634391556707e+01
6.321955922083231094e+00 -8.343192485550582660e+01
6.328764088983615643e+00 -8.346308731188074148e+01
6.335635513183402345e+00 -8.352375338509366998e+01
6.342400459383341627e+00 -8.353256296609150411e+01
6.349211182283322152e+00 -8.354456800914758219e+01
6.355955958283250773e+00 -8.360122495878735549e+01
6.362757583883468904e+00 -8.362224766675589649e+01
6.369599544483504516e+00 -8.365160066742069489e+01
6.376413002483580783e+00 -8.366081700219645256e+01
6.383326369783295817e+00 -8.366940791337631822e+01
6.390146830983762349e+00 -8.369195150713080977e+01
6.397096979783497339e+00 -8.370496515122415815e+01
6.403982989283041327e+00 -8.371997737560870689e+01
6.410870376883062605e+00 -8.372531708073022116e+01
6.417763900083175876e+00 -8.373060093749678856e+01
6.424730733382766346e+00 -8.374076411710066736e+01
6.431612816782521058e+00 -8.376320278780701756e+01
6.438460681582702350e+00 -8.376437384480658466e+01
6.445323477682850744e+00 -8.378159516330798340e+01
6.452120316682749213e+00 -8.378815033951420332e+01
6.458991359182762793e+00 -8.378997349003377337e+01
6.465763580582811088e+00 -8.382785782100940253e+01
6.472591651183099870e+00 -8.388103784220209036e+01
6.479356443983522063e+00 -8.391139142250031568e+01
6.486138217183511578e+00 -8.391331800184687495e+01
6.492964176183336988e+00 -8.393831052043034902e+01
6.499781617883203744e+00 -8.394929765506603303e+01
6.506601732683668260e+00 -8.395125192487816435e+01
6.513414124283622542e+00 -8.395611808626009065e+01
6.520219637683896785e+00 -8.397051202427994099e+01
6.527008918683876004e+00 -8.397936078917364000e+01
6.533851697483801679e+00 -8.399255541399296021e+01
6.540663740683664962e+00 -8.400257918969998627e+01
6.547502616683549270e+00 -8.400988682779400563e+01
6.554307094383489130e+00 -8.402588648581306074e+01
6.561095124683970603e+00 -8.404445755181083655e+01
6.567871532183704453e+00 -8.405725484948871440e+01
6.574603730684252412e+00 -8.406463619518845576e+01
6.581448989984221676e+00 -8.408634190783247675e+01
6.588249046384042629e+00 -8.409973996366669269e+01
6.595061173984218428e+00 -8.412041367376484402e+01
6.601797292584135057e+00 -8.412482410316246728e+01
6.608567077984322857e+00 -8.413632313951714536e+01
6.615348159784436355e+00 -8.415834942171429134e+01
6.622127046584571630e+00 -8.417706797688813936e+01
6.628943018785089514e+00 -8.419533370593400434e+01
6.635742210984895806e+00 -8.421325775852402273e+01
6.642590303684883679e+00 -8.422461035435517829e+01
6.649358241984890228e+00 -8.423211248981242250e+01
6.656140902884700949e+00 -8.425335346409538317e+01
6.662865187385179411e+00 -8.429949007889260315e+01
6.669600743185169378e+00 -8.434299261235037193e+01
6.676327266485069245e+00 -8.434697323819109727e+01
6.683038548285011871e+00 -8.435294928261728842e+01
6.689799548584622002e+00 -8.437038957602167955e+01
6.696583618383984415e+00 -8.439279335247847769e+01
6.703358925783655664e+00 -8.440437243382380927e+01
6.710068481183927069e+00 -8.440619332952825005e+01
6.716790182983416457e+00 -8.441615109963065322e+01
6.723525514883429643e+00 -8.442291016246737456e+01
6.730263662683699799e+00 -8.444366341878597382e+01
6.737066381383785441e+00 -8.445934744718302056e+01
6.743838793183615898e+00 -8.448177297655236373e+01
6.750611376483611537e+00 -8.448624693430383559e+01
6.757355230683813829e+00 -8.449961204429408212e+01
6.764091440683779766e+00 -8.450402473323556762e+01
6.770843111084045240e+00 -8.454789593428240835e+01
6.777635651284226626e+00 -8.460061210115708263e+01
6.784394271284315714e+00 -8.462183011550290246e+01
6.791188820484248545e+00 -8.463743388825754721e+01
6.797937618584020569e+00 -8.465814416717381619e+01
6.804720993784238559e+00 -8.471408991702971036e+01
6.811490574584522228e+00 -8.472093562525623156e+01
6.818233862384490251e+00 -8.473511463257223397e+01
6.824996419584448581e+00 -8.475720418358422137e+01
6.831733211784491111e+00 -8.477951037554308300e+01
6.838502972484610254e+00 -8.479251477322679875e+01
6.845263275084429111e+00 -8.480848586080944074e+01
6.852057029984874426e+00 -8.485424806988629598e+01
6.858846094284993811e+00 -8.487218488230486457e+01
6.865587854285228886e+00 -8.487642850789924864e+01
6.872356581085419691e+00 -8.488157585190029408e+01
6.879089318785460705e+00 -8.491488198204162074e+01
6.885890033285825496e+00 -8.495188044486405943e+01
6.892665101985881115e+00 -8.503325505628950509e+01
6.899503959786045471e+00 -8.506953723880698703e+01
6.906240245586519499e+00 -8.507064587222191676e+01
6.913008415186586042e+00 -8.508281926642527537e+01
6.919732855486262046e+00 -8.510642364833965701e+01
6.926449499286107425e+00 -8.512359540011746617e+01
6.933158759285829476e+00 -8.513940092353853117e+01
6.939912745586036991e+00 -8.514179088855243549e+01
6.946675810686739005e+00 -8.516612597552294517e+01
6.953359650887210641e+00 -8.518115552530217371e+01
6.960172213487655135e+00 -8.518899844779988939e+01
6.966930640188176760e+00 -8.521010814308235126e+01
6.973651203488327788e+00 -8.521992928881832086e+01
6.980398026988924975e+00 -8.522395078764398590e+01
6.987188948288900470e+00 -8.524302428986575819e+01
6.994001473788395984e+00 -8.524928483526461775e+01
7.000801106387908312e+00 -8.527584431298132017e+01
7.007621547487858038e+00 -8.528266642002820674e+01
7.014449741387565496e+00 -8.529057246679280979e+01
7.021276422887726021e+00 -8.531576794950009912e+01
7.028141385988081247e+00 -8.540432870989870651e+01
7.034965443788043338e+00 -8.541012955047139599e+01
7.041886691988449520e+00 -8.541440855966432366e+01
7.048695595488387866e+00 -8.542555468893553439e+01
7.055579773387984588e+00 -8.543330432779934824e+01
7.062442016187882921e+00 -8.544806489974769192e+01
7.069338990487747942e+00 -8.545369873769860192e+01
7.076248161087595356e+00 -8.546726219383683087e+01
7.083134914587549069e+00 -8.547511198270774457e+01
7.090118657187528761e+00 -8.552518030104265279e+01
7.097004089487588985e+00 -8.555387353782248283e+01
7.103952943787897212e+00 -8.556491069663442772e+01
7.110764915688188026e+00 -8.556643120978665706e+01
7.117605650188356670e+00 -8.557780734848401494e+01
7.124433277188479963e+00 -8.561379552366423695e+01
7.131266168388791016e+00 -8.561724255094931380e+01
7.138099767888664182e+00 -8.564791635554473714e+01
7.144886332289109632e+00 -8.565380165998308826e+01
7.151699405688921374e+00 -8.566834223344585553e+01
7.158430683288720786e+00 -8.567315530726166628e+01
7.165304837688999839e+00 -8.569129470153605155e+01
7.172087734189281250e+00 -8.569693375765814380e+01
7.178942596589664049e+00 -8.570619719078952414e+01
7.185704225689566904e+00 -8.571102978113495396e+01
7.192509745489712891e+00 -8.573745685040685771e+01
7.199266134989477095e+00 -8.574645865186452909e+01
7.205969276588781725e+00 -8.576239790391521467e+01
7.212812240988756507e+00 -8.576986150969862877e+01
7.219549859088578714e+00 -8.578006343490210384e+01
7.226325230488543028e+00 -8.580734818880912940e+01
7.233054935188522272e+00 -8.581744208993559653e+01
7.239885484489091638e+00 -8.581878129882082362e+01
7.246695433688844723e+00 -8.584610336779722672e+01
7.253471601289064097e+00 -8.586205155883965290e+01
7.260337775289516848e+00 -8.592831878668127388e+01
7.267128003589566454e+00 -8.593965955548472380e+01
7.273939698689392053e+00 -8.594975152529421791e+01
7.280718085388933503e+00 -8.596400270490292428e+01
7.287530583988591104e+00 -8.596928630538346283e+01
7.294280640188413045e+00 -8.597497628668529046e+01
7.301073729888395647e+00 -8.599560659028688292e+01
7.307813814888502790e+00 -8.605410200327648340e+01
7.314615193388512182e+00 -8.606514249667398531e+01
7.321430363488344639e+00 -8.610776588676779397e+01
7.328181905588832201e+00 -8.610908235480762585e+01
7.335021615189068811e+00 -8.611580315399034191e+01
7.341778300289538706e+00 -8.612160937590415699e+01
7.348566627089465619e+00 -8.613163887833583487e+01
7.355359696189021079e+00 -8.613964039181861665e+01
7.362177611889109130e+00 -8.614454666623257140e+01
7.368999340089270156e+00 -8.615725384618842497e+01
7.375836590189325470e+00 -8.616367016034827486e+01
7.382640373989351801e+00 -8.616884570063679405e+01
7.389381742289484301e+00 -8.617524453398216622e+01
7.396148561988773906e+00 -8.618067803628100876e+01
7.402908035188522362e+00 -8.618553291833369201e+01
7.409656638988648680e+00 -8.619228640713410527e+01
7.416430878788683678e+00 -8.623281804914215343e+01
7.423217454888606071e+00 -8.625645666001044276e+01
7.429988933288749209e+00 -8.626086668543680958e+01
7.436803680488770496e+00 -8.628016400532439434e+01
7.443586574288618252e+00 -8.628220298482764861e+01
7.450399392888870764e+00 -8.631546419935629899e+01
7.457188566189226542e+00 -8.634804124497051703e+01
7.464051262188836411e+00 -8.636351795821583721e+01
7.470827974388853931e+00 -8.636595851236934607e+01
7.477614683988693223e+00 -8.637545490147999772e+01
7.484420960888276575e+00 -8.638295832120417117e+01
7.491221686388064072e+00 -8.638297795557046754e+01
7.498019884688012837e+00 -8.640374279204135632e+01
7.504779914788441531e+00 -8.640498572329019566e+01
7.511623332988341062e+00 -8.649363706440297506e+01
7.518394946888331098e+00 -8.651797370001052911e+01
7.525212774388653436e+00 -8.653210368389937912e+01
7.531985326388607405e+00 -8.654906156932429440e+01
7.538830576488097179e+00 -8.657261382949330653e+01
7.545621503288347576e+00 -8.657318900909834269e+01
7.552429732088458358e+00 -8.658605027996526360e+01
7.559240383488246451e+00 -8.660944365388139943e+01
7.566091116987964327e+00 -8.662831125193339687e+01
7.572926993187469868e+00 -8.663248690493460913e+01
7.579739081687485225e+00 -8.663619725435830787e+01
7.586546050987439394e+00 -8.664003579513605757e+01
7.593337194987455518e+00 -8.664901587418088980e+01
7.600143752087371141e+00 -8.666543848492780455e+01
7.606993944087660608e+00 -8.670204145190220402e+01
7.613831100987569656e+00 -8.675779048431502360e+01
7.620670792287489448e+00 -8.682356059786857827e+01
7.627488137788285272e+00 -8.684935867061375347e+01
7.634321582488057700e+00 -8.686988613490032662e+01
7.641065891388126197e+00 -8.687609583053341566e+01
7.647816891788179028e+00 -8.688977081794658375e+01
7.654594865588114416e+00 -8.690925087437359764e+01
7.661372853388305870e+00 -8.693021591790490277e+01
7.668174197988612661e+00 -8.696188264209646945e+01
7.674950160988855075e+00 -8.696606299940515328e+01
7.681816513388554313e+00 -8.698258435668006427e+01
7.688590150588408001e+00 -8.698945389987602539e+01
7.695383349788881056e+00 -8.700583756963871451e+01
7.702142111888943710e+00 -8.702755464113943162e+01
7.708965095188766270e+00 -8.703902194804989279e+01
7.715812335588590365e+00 -8.704406441717442533e+01
7.722629465588335407e+00 -8.704774798256691781e+01
7.729484570688180511e+00 -8.705775981318876688e+01
7.736278335288145236e+00 -8.706848015491098636e+01
7.743082375088254921e+00 -8.710369356630621951e+01
7.749891794087941044e+00 -8.712076315863362197e+01
7.756676774487749171e+00 -8.712100055571175972e+01
7.763483251487504511e+00 -8.712403410760137490e+01
7.770260152487516336e+00 -8.712721311924606482e+01
7.777031719287673006e+00 -8.713896413372600591e+01
7.783785612787400332e+00 -8.716339666280956067e+01
7.790539482887291811e+00 -8.718836820391035758e+01
7.797338975987122112e+00 -8.719946022827375032e+01
7.804107336686966434e+00 -8.720147826506020294e+01
7.810891156386935208e+00 -8.721909765224890521e+01
7.817711832486994084e+00 -8.723798396035472535e+01
7.824484121486975141e+00 -8.724234487111382919e+01
7.831285091387267805e+00 -8.725237912432220355e+01
7.838154006586965927e+00 -8.726119717637772055e+01
7.844978527586728312e+00 -8.726909191333714944e+01
7.851894971586655281e+00 -8.729630629445284740e+01
7.858757849186341460e+00 -8.730932421772203611e+01
7.865569330986451391e+00 -8.732468468892153624e+01
7.872403946586643997e+00 -8.734390026095535120e+01
7.879175453086387115e+00 -8.736858374845198227e+01
7.885949943086425051e+00 -8.737529006610749605e+01
7.892766451986571674e+00 -8.737802180786717088e+01
7.899573868386336351e+00 -8.738213940206026109e+01
7.906356315086192410e+00 -8.742260549802708169e+01
7.913167623286282648e+00 -8.745334764185314214e+01
7.919990719786713207e+00 -8.747945228261539796e+01
7.926789015086976420e+00 -8.751224798093534218e+01
7.933667828387020116e+00 -8.753465356063324521e+01
7.940566589186900615e+00 -8.753878406762024156e+01
7.947459458487038830e+00 -8.754832538732408409e+01
7.954285916087156849e+00 -8.757935289558417935e+01
7.961115529787140765e+00 -8.763404032626569062e+01
7.967951427587355973e+00 -8.771327683252361851e+01
7.974796997687315425e+00 -8.774206026621797605e+01
7.981605254387339698e+00 -8.775803701263399148e+01
7.988388681787483847e+00 -8.775955859926988012e+01
7.995180587887100288e+00 -8.778801376042122229e+01
8.001984077387193750e+00 -8.780631152539535833e+01
8.008781915587253053e+00 -8.782723621549889970e+01
8.015541639287423692e+00 -8.785049076369321597e+01
8.022322519887193693e+00 -8.787356351185471226e+01
8.029064180887024449e+00 -8.788572124657444817e+01
8.035761809886718510e+00 -8.790578940838365440e+01
8.042481738386820567e+00 -8.792354096045779954e+01
8.049192739386789697e+00 -8.794026877452118640e+01
8.055913086587001004e+00 -8.795666799046087192e+01
8.062641522886554668e+00 -8.797128847494869319e+01
8.069368493386377850e+00 -8.800672525693319415e+01
8.076089113386881735e+00 -8.802329923998784977e+01
8.082883304586811590e+00 -8.802842670202839770e+01
8.089584245786989314e+00 -8.803356327381456481e+01
8.096357709187145701e+00 -8.803748386017851146e+01
8.103113814987340291e+00 -8.804392251175606532e+01
8.109922193786394118e+00 -8.804666115485531463e+01
8.116756786385884936e+00 -8.804983956568204917e+01
8.123560243985616935e+00 -8.806869128534107460e+01
8.130340739285477625e+00 -8.808735212354939392e+01
8.137116475285429473e+00 -8.810822950227901629e+01
8.143949575384914041e+00 -8.811738417787374544e+01
8.150692411484989464e+00 -8.813417756410136406e+01
8.157474907085079607e+00 -8.814197884550014805e+01
8.164254211285314256e+00 -8.818127596962779080e+01
8.171083511285397449e+00 -8.818918686655220540e+01
8.177919835485205624e+00 -8.821355110233402286e+01
8.184678540385704082e+00 -8.822226230743011399e+01
8.191508896185768052e+00 -8.823964319538676193e+01
8.198285444385476239e+00 -8.825672268927719699e+01
8.205076729285051940e+00 -8.826640745594677639e+01
8.211941248485508993e+00 -8.831436675033891959e+01
8.218781861685469536e+00 -8.833394817472387217e+01
8.225615245385757390e+00 -8.837736364801165223e+01
8.232386815485934761e+00 -8.838221246490550698e+01
8.239155930586074206e+00 -8.839122346824893839e+01
8.245946496786229929e+00 -8.839950387818343813e+01
8.252727228986346475e+00 -8.840408800005582179e+01
8.259491051486065771e+00 -8.840938637087907637e+01
8.266302696786009818e+00 -8.842202874790038436e+01
8.273045602485698424e+00 -8.843078827529160435e+01
8.279791244385387827e+00 -8.845277478086735812e+01
8.286554406385230109e+00 -8.847718036999997082e+01
8.293329569485479169e+00 -8.848997202002750839e+01
8.300127661385801048e+00 -8.850474041128643421e+01
8.306897550285906817e+00 -8.852456001241715455e+01
8.313667791786290451e+00 -8.852843957188085255e+01
8.320429840086664086e+00 -8.853272609914708369e+01
8.327165276786999470e+00 -8.853239052178093971e+01
8.333917341687017810e+00 -8.855830420953384419e+01
8.340709663386956407e+00 -8.857452140516640782e+01
8.347394616286784697e+00 -8.861502148698875203e+01
8.354212194486393628e+00 -8.862672223551062700e+01
8.360914106486648123e+00 -8.863421376802541829e+01
8.367727410086752471e+00 -8.869448378185293791e+01
8.374517177286520564e+00 -8.871239491714001701e+01
8.381264561386453593e+00 -8.872282854165116817e+01
8.387999241686632246e+00 -8.873870300316789894e+01
8.394687071986709270e+00 -8.873881537987611523e+01
8.401416520486540307e+00 -8.874747502153816470e+01
8.408150242286904330e+00 -8.875375095074093679e+01
8.415059943487143812e+00 -8.880047394327884547e+01
8.421734809987324155e+00 -8.881115910614460063e+01
8.428662233087475641e+00 -8.886027685780088348e+01
8.435388848387654903e+00 -8.889828430602845799e+01
8.442114377687406801e+00 -8.890448515325319079e+01
8.449029754187597163e+00 -8.891909730281176394e+01
8.455876206487499047e+00 -8.892226131610445350e+01
8.462669394687319269e+00 -8.893517381356241458e+01
8.469425288687173037e+00 -8.894043891119463296e+01
8.476323471787400976e+00 -8.896084654805186176e+01
8.483073044487550618e+00 -8.896644146544272758e+01
8.489809087587271819e+00 -8.897875295194035061e+01
8.496530514887295382e+00 -8.900481901708533883e+01
8.503272639687532219e+00 -8.901946738165953832e+01
8.510340760587078890e+00 -8.902259430987795952e+01
8.517136913287362887e+00 -8.902328893300922630e+01
8.523863214187262116e+00 -8.903130186933529444e+01
8.530590864686990571e+00 -8.903689080613882822e+01
8.537301834187026373e+00 -8.905706299678793414e+01
8.544151872587478991e+00 -8.908675822611012052e+01
8.550824811587201424e+00 -8.911323480338563741e+01
8.557506002887629748e+00 -8.912894692002876695e+01
8.564209624287585143e+00 -8.914408086160275957e+01
8.570942072887547170e+00 -8.914877785809395050e+01
8.577716405687521473e+00 -8.915989972248313222e+01
8.584471968687291010e+00 -8.924211347443613818e+01
8.591214938587251382e+00 -8.924712237895562339e+01
8.597962345187614375e+00 -8.925379665542379826e+01
8.604776969187660995e+00 -8.925777155208668034e+01
8.611536409487626997e+00 -8.926757359321203467e+01
8.618273101187579499e+00 -8.927811296642673256e+01
8.624982956887267349e+00 -8.928272239550582867e+01
8.631678110487705169e+00 -8.929717654892596101e+01
8.638430892087901825e+00 -8.929792238653745073e+01
8.645130164687582663e+00 -8.931834150387246041e+01
8.651857686588076746e+00 -8.933762260701189462e+01
8.658617350588141193e+00 -8.934074390064749593e+01
8.665394260988154684e+00 -8.934384911765421577e+01
8.672141839688205067e+00 -8.934695395140514051e+01
8.678860185888135348e+00 -8.935463835183426795e+01
8.685656364588165701e+00 -8.937811238331170216e+01
8.692390234487836764e+00 -8.938467509766010721e+01
8.699098658187917721e+00 -8.939260763441046720e+01
8.705829755987462448e+00 -8.939590565665550059e+01
8.712539071287293879e+00 -8.939565125545472313e+01
8.719233167887100677e+00 -8.940451068449168304e+01
8.725896091486962547e+00 -8.941802685879036972e+01
8.732604780487108087e+00 -8.941905352238728710e+01
8.739294170886768853e+00 -8.943875242299974104e+01
8.745997613687034544e+00 -8.944148457499959193e+01
8.752740343287030100e+00 -8.944728320387312692e+01
8.759474651687067848e+00 -8.946819619996801976e+01
8.766171003387485783e+00 -8.947224289759901694e+01
8.772862293987747861e+00 -8.952204688102297325e+01
8.779611851287665303e+00 -8.952522698478365726e+01
8.786343191787461038e+00 -8.953812826361659916e+01
8.793079611287215158e+00 -8.954916444526136843e+01
8.799774355287240724e+00 -8.955825284784592100e+01
8.806505577286959152e+00 -8.957856309373671877e+01
8.813203880387074918e+00 -8.958178410221803745e+01
8.819942349387153158e+00 -8.960777048181152793e+01
8.826743479787040769e+00 -8.962194797087035170e+01
8.833514201586998738e+00 -8.962899973042442525e+01
8.840336064986795250e+00 -8.963368395620224760e+01
8.847119295186931964e+00 -8.968500119668354387e+01
8.853924134387090916e+00 -8.969078123047766837e+01
8.860683814387186885e+00 -8.970016796379211144e+01
8.867476168487232968e+00 -8.970721428157631294e+01
8.874176629387187987e+00 -8.973256346284274798e+01
8.880885182287338253e+00 -8.975678278518049069e+01
8.887652015887642420e+00 -8.977493130073246164e+01
8.894393558987619741e+00 -8.980145780504172137e+01
8.901167905787762180e+00 -8.980452272495452348e+01
8.907844819687886329e+00 -8.987005277958137128e+01
8.914676005088171706e+00 -8.989168349394978463e+01
8.921438290088072876e+00 -8.993341486227033954e+01
8.928239158288084454e+00 -8.997465585327356052e+01
8.935029234588068192e+00 -8.998391203435282648e+01
8.941819323187775836e+00 -8.999186290676912847e+01
8.948568550687600265e+00 -8.999829751356220697e+01
8.955312838187351687e+00 -9.000566002841331681e+01
8.962051938187354239e+00 -9.001569773180969491e+01
8.968768316687462772e+00 -9.002090166581045594e+01
8.975526038087348724e+00 -9.003466088457362559e+01
8.982222103087636356e+00 -9.005262834473312239e+01
8.989031895487594070e+00 -9.006691600199474124e+01
8.995807410687502781e+00 -9.007348944555766934e+01
9.002568166387490578e+00 -9.008017136108907152e+01
9.009310860287055078e+00 -9.008139498774598053e+01
9.016072764786912330e+00 -9.009964056910345676e+01
9.022848618486198902e+00 -9.010209685391593837e+01
9.029613377186480605e+00 -9.011030361500637298e+01
9.036391299486350448e+00 -9.011535968048227119e+01
9.043132172186755469e+00 -9.012264028926487924e+01
9.049940173787128117e+00 -9.013714762160643090e+01
9.056713809686669947e+00 -9.016549563256825195e+01
9.063535048086510670e+00 -9.020435705050914521e+01
9.070260217385804680e+00 -9.020769681111343630e+01
9.076987622686015555e+00 -9.022021435142673340e+01
9.083757787285886565e+00 -9.026705853763846221e+01
9.090476344585386670e+00 -9.032866774143896293e+01
9.097304827585348974e+00 -9.044580321078218788e+01
9.104039917585518893e+00 -9.046668427357828079e+01
9.110837220185567631e+00 -9.048724572821888046e+01
9.117622614185648899e+00 -9.049368290496994405e+01
9.124447802686159292e+00 -9.050177989440786064e+01
9.131239456085813444e+00 -9.050279749017050790e+01
9.137979197585048396e+00 -9.051107740301060289e+01
9.144783760884923396e+00 -9.053561248233114611e+01
9.151570037385024392e+00 -9.058545496473684011e+01
9.158416553684979533e+00 -9.062051631428769838e+01
9.165223066585062028e+00 -9.064350753788406223e+01
9.172041736585248017e+00 -9.064759346093033798e+01
9.178839193685099929e+00 -9.065727030777682671e+01
9.185605612685526111e+00 -9.067005377323428661e+01
9.192356338585373265e+00 -9.067103489257870308e+01
9.199127100285403813e+00 -9.067984521552583033e+01
9.205904636785318118e+00 -9.068236014004989443e+01
9.212707052085088222e+00 -9.070577467941021155e+01
9.219515691585037587e+00 -9.071479096005030840e+01
9.226265061385186428e+00 -9.072403754944433274e+01
9.233028785085421575e+00 -9.073415516451203189e+01
9.239804831485736614e+00 -9.074481379710999818e+01
9.246611425486388924e+00 -9.077093552727606607e+01
9.253376629386199426e+00 -9.078864238504873185e+01
9.260159661485976912e+00 -9.079329177194453848e+01
9.266984762485751759e+00 -9.081807167560556593e+01
9.273725336985673806e+00 -9.082431434327256170e+01
9.280526995786239297e+00 -9.084548081654770613e+01
9.287290031186278938e+00 -9.085395977937697864e+01
9.294117366686108994e+00 -9.085780986753768218e+01
9.300862621786004425e+00 -9.086389027843677013e+01
9.307656340886092394e+00 -9.096585446802717456e+01
9.314402443786324426e+00 -9.098563639179864992e+01
9.321117883486499167e+00 -9.101541367419986273e+01
9.327855806686438100e+00 -9.102106586540826072e+01
9.334561202786678891e+00 -9.102943620404239766e+01
9.341320689686600787e+00 -9.104525527485091629e+01
9.348004793086246877e+00 -9.104638520504218491e+01
9.354731529286080871e+00 -9.106363219594429381e+01
9.361470494985955071e+00 -9.106733182586729924e+01
9.368200721585841606e+00 -9.107272585505677398e+01
9.374966481085792225e+00 -9.110489268816766639e+01
9.381699023585442276e+00 -9.111246915199249941e+01
9.388483699885803446e+00 -9.112481538914542512e+01
9.395206157885505505e+00 -9.112987485013051980e+01
9.401992526885823764e+00 -9.113191974569102172e+01
9.408654415486171985e+00 -9.113948198259143396e+01
9.415356327986174279e+00 -9.119057711059379301e+01
9.422054910286250973e+00 -9.121414377006618679e+01
9.428804923386286063e+00 -9.122678742914820305e+01
9.435595922986253825e+00 -9.124938202596341341e+01
9.442354340586579298e+00 -9.126335894362057388e+01
9.449178744886246761e+00 -9.128574724197474666e+01
9.455982443185783737e+00 -9.129831001298482818e+01
9.462718681486038008e+00 -9.134982506060428875e+01
9.469469357485621686e+00 -9.135513027992547563e+01
9.476296609985613628e+00 -9.136225791040803301e+01
9.483115182185931857e+00 -9.137086288486467822e+01
9.489957043285789595e+00 -9.138135089154152979e+01
9.496748668285468042e+00 -9.139518205045493460e+01
9.503522958384911234e+00 -9.140582918743461960e+01
9.510293087884292618e+00 -9.140854019237819728e+01
9.517121475384191953e+00 -9.141743222644937816e+01
9.523915513484384476e+00 -9.145380958514286363e+01
9.530755626784337409e+00 -9.146520432550509838e+01
9.537576391184810376e+00 -9.147709810564613520e+01
9.544412659484518002e+00 -9.149560251387997312e+01
9.551237391484217909e+00 -9.150424856110859650e+01
9.558125718884170396e+00 -9.152626581604765477e+01
9.564929443884043536e+00 -9.152905222374148764e+01
9.571795427084021313e+00 -9.153366187970942747e+01
9.578613435484033545e+00 -9.155640891713365193e+01
9.585427998783760728e+00 -9.156061920406763477e+01
9.592294710183955075e+00 -9.157778997103355323e+01
9.599069045783350518e+00 -9.164771302263841335e+01
9.605891992483261532e+00 -9.169246224469010542e+01
9.612686530283365727e+00 -9.170399109379079050e+01
9.619586035183299799e+00 -9.171708823059825022e+01
9.626419779582809255e+00 -9.172415089274616662e+01
9.633237582982875580e+00 -9.173704184908326908e+01
9.640102663182657849e+00 -9.174417503451508082e+01
9.646969719582234148e+00 -9.176769333427003517e+01
9.653879096682169703e+00 -9.178942163048692748e+01
9.660730145482428810e+00 -9.181527246065502368e+01
9.667585104882505220e+00 -9.182088134407464963e+01
9.674439329982487124e+00 -9.184763518380228220e+01
9.681305658482788346e+00 -9.186154361410127933e+01
9.688086340182294975e+00 -9.186390062638704990e+01
9.694885347982395984e+00 -9.187510550681199106e+01
9.701729089582912025e+00 -9.187662425906614772e+01
9.708660170382405141e+00 -9.188115613561689088e+01
9.715580943382510881e+00 -9.190402438700745336e+01
9.722445887482521698e+00 -9.194105643062314925e+01
9.729377904682340983e+00 -9.197339802863736224e+01
9.736210843481970301e+00 -9.198391928624887726e+01
9.743093775781609622e+00 -9.202895394227856229e+01
9.749910464381539299e+00 -9.203445784839927057e+01
9.756808051981760599e+00 -9.203844511908324932e+01
9.763604519181759755e+00 -9.204397111144847088e+01
9.770430449982157484e+00 -9.207266613080763307e+01
9.777290799082294370e+00 -9.209640591822036981e+01
9.784101017782214527e+00 -9.210543069765152779e+01
9.790960323782520902e+00 -9.210838792750037385e+01
9.797764242182037009e+00 -9.211906291134923208e+01
9.804594318681655096e+00 -9.215698769107567045e+01
9.811418073881251090e+00 -9.218152548096173859e+01
9.818218515081330366e+00 -9.226238445657764942e+01
9.825027437781278294e+00 -9.226788204280974526e+01
9.831839709981363029e+00 -9.227931545205362340e+01
9.838611362081726597e+00 -9.228149146952492288e+01
9.845368903281892514e+00 -9.233793704636995869e+01
9.852211106282144470e+00 -9.237838462824130659e+01
9.859026774982648789e+00 -9.239431493746218393e+01
9.865843811082852355e+00 -9.240631469400497622e+01
9.872645581783208613e+00 -9.240714327046512722e+01
9.879413258083648230e+00 -9.240785339540775567e+01
9.886139413883359595e+00 -9.243369223185796102e+01
9.892896120483626987e+00 -9.244816146189917561e+01
9.899663445583650301e+00 -9.245250700555911294e+01
9.906469787483752398e+00 -9.245933186463345521e+01
9.913299609484266028e+00 -9.245961534700523998e+01
9.920118228484081868e+00 -9.246108560423793676e+01
9.926888505883926683e+00 -9.247056855644102313e+01
9.933650340784007327e+00 -9.250630379370566914e+01
9.940461351684330538e+00 -9.251456031040541461e+01
9.947295071484687057e+00 -9.258257624135680430e+01
9.954091247384823760e+00 -9.258618298675830260e+01
9.960838176083969486e+00 -9.259871854810526770e+01
9.967624852183588402e+00 -9.261096512035730655e+01
9.974354938583868346e+00 -9.261765631076852401e+01
9.981142874184275371e+00 -9.266182665010674668e+01
9.987896617184130577e+00 -9.267601077485798555e+01
9.994680082484197925e+00 -9.267636313805783743e+01
1.000148874648426833e+01 -9.268862048695227429e+01
1.000821998868404883e+01 -9.270657948972906581e+01
1.001501184818437729e+01 -9.272945367973078135e+01
1.002185269868416029e+01 -9.273451426255807917e+01
1.002867955328389371e+01 -9.275816792387298904e+01
1.003545536638360858e+01 -9.277710891097662227e+01
1.004226931908327991e+01 -9.278612326451380454e+01
1.004906643498289043e+01 -9.279768761995234172e+01
1.005584988768301535e+01 -9.279854559743598941e+01
1.006264632758275468e+01 -9.281047590873160402e+01
1.006936387468253713e+01 -9.282502952859898926e+01
1.007617234468231260e+01 -9.283770785217026855e+01
1.008287585618225535e+01 -9.284420005006232657e+01
1.008968207728244693e+01 -9.284822775909600523e+01
1.009645717648216490e+01 -9.287906806878027055e+01
1.010324562108232804e+01 -9.290322415314155080e+01
1.011002119898255103e+01 -9.290936589474181062e+01
1.011676620728284526e+01 -9.292427331411057878e+01
1.012351516108261151e+01 -9.297715080836434254e+01
1.013021680668243008e+01 -9.298607188785209132e+01
1.013700937568252414e+01 -9.298967872315485295e+01
1.014376565368244520e+01 -9.300887478670121311e+01
1.015060806838268803e+01 -9.300927851737341712e+01
1.015736023638256214e+01 -9.301383997292442984e+01
1.016412065388256813e+01 -9.301686305757966977e+01
1.017092534218238953e+01 -9.303647952870129245e+01
1.017772181128214903e+01 -9.303775389399818607e+01
1.018452360248214283e+01 -9.305787114690761541e+01
1.019128150908193575e+01 -9.307734953449505610e+01
1.019811431398195545e+01 -9.308590991596396691e+01
1.020488656908188396e+01 -9.309580015113417062e+01
1.021162674868191544e+01 -9.313220973401612923e+01
1.021834692038149406e+01 -9.316011076336347685e+01
1.022508146938129947e+01 -9.318085931399932065e+01
1.023183428468074929e+01 -9.319628360355957852e+01
1.023857405238058504e+01 -9.320336669904172311e+01
1.024532928748055483e+01 -9.320875745036106252e+01
1.025200498658053583e+01 -9.323405145922451709e+01
1.025873174488067008e+01 -9.325366823555785345e+01
1.026546486268083314e+01 -9.326549441719548383e+01
1.027213995428131099e+01 -9.327643484817608055e+01
1.027886821718110966e+01 -9.329628050960320707e+01
1.028556634938093417e+01 -9.331741814743919861e+01
1.029233435258108820e+01 -9.332204056936456027e+01
1.029906722878158654e+01 -9.339467824119252271e+01
1.030577312318202488e+01 -9.339551655924982754e+01
1.031249268998184832e+01 -9.343811684351406655e+01
1.031924975738165173e+01 -9.344796958370866946e+01
1.032597980298183060e+01 -9.345984769046859242e+01
1.033268366038118380e+01 -9.346443708017216068e+01
1.033943547138134456e+01 -9.349171259271852819e+01
1.034619050708089816e+01 -9.349286772720455474e+01
1.035295266298120964e+01 -9.350205521128734176e+01
1.035967550538119042e+01 -9.351259868714294043e+01
1.036643166858149456e+01 -9.351518034706407434e+01
1.037323904628177296e+01 -9.354839724746761931e+01
1.038001655108116061e+01 -9.355589584685043292e+01
1.038686547858120868e+01 -9.355846688366580111e+01
1.039368845248104023e+01 -9.358783728346929820e+01
1.040046169888112360e+01 -9.358888193067859618e+01
1.040721247988079767e+01 -9.361041164393057556e+01
1.041396241218087226e+01 -9.362203114745126697e+01
1.042083714478097889e+01 -9.362870588716234010e+01
1.042763597408135290e+01 -9.364833040700378319e+01
1.043449607278132518e+01 -9.365230395982671041e+01
1.044128032978132126e+01 -9.366775340118120141e+01
1.044810381458135495e+01 -9.368274982561432296e+01
1.045481842808105455e+01 -9.370190254346911729e+01
1.046160035368124319e+01 -9.373477606370306603e+01
1.046834328918120072e+01 -9.376869265837562750e+01
1.047508650558163268e+01 -9.377293149602313349e+01
1.048188684388143166e+01 -9.381582760085875350e+01
1.048864607408126304e+01 -9.382604082889783115e+01
1.049543160088140326e+01 -9.383729649383748495e+01
1.050221382788128643e+01 -9.384969561015252282e+01
1.050909180048189384e+01 -9.386555711755661946e+01
1.051586313438183673e+01 -9.386991950818412533e+01
1.052264448488233128e+01 -9.389863660581046645e+01
1.052943309638274627e+01 -9.396593074239491727e+01
1.053619798848285782e+01 -9.396341947258011373e+01
1.054296532248278240e+01 -9.398065215465672395e+01
1.054974252728266038e+01 -9.399007916381407313e+01
1.055650345318255923e+01 -9.399011382934563130e+01
1.056331300228218240e+01 -9.399671360387944219e+01
1.057014527808242477e+01 -9.405943728773851831e+01
1.057690574838243514e+01 -9.406858229851755482e+01
1.058367590198231944e+01 -9.407601272357506161e+01
1.059040027078276225e+01 -9.411391517515205862e+01
1.059723770238267626e+01 -9.413845275873133289e+01
1.060393582728262629e+01 -9.413708856210089948e+01
1.061067195018327958e+01 -9.414496611468214837e+01
1.061740359888289476e+01 -9.416650432682064320e+01
1.062418972438286779e+01 -9.416652797460936597e+01
1.063099933938297781e+01 -9.418854633979462676e+01
1.063781662418346841e+01 -9.420193523689346193e+01
1.064465636878356669e+01 -9.421370113144648428e+01
1.065146082328368138e+01 -9.423862327541904449e+01
1.065831527978362203e+01 -9.424142258209734280e+01
1.066513244168356778e+01 -9.425934196045587043e+01
1.067200637718381095e+01 -9.426341131732519329e+01
1.067878886578382591e+01 -9.426970418298940046e+01
1.068568009928372931e+01 -9.431740307891239183e+01
1.069252186028403351e+01 -9.431851957506033557e+01
1.069936334988419979e+01 -9.432894918494139347e+01
1.070617432778447764e+01 -9.433617785201766992e+01
1.071301302748438999e+01 -9.441926349610099578e+01
1.071988511858458892e+01 -9.442956076710547109e+01
1.072667093718454545e+01 -9.443691179980912409e+01
1.073352190948478757e+01 -9.443752892856629444e+01
1.074032747658477582e+01 -9.444891547656442299e+01
1.074717342138462506e+01 -9.450901508634539994e+01
1.075396400808508623e+01 -9.455099975945005042e+01
1.076071876958526730e+01 -9.455089496463355658e+01
1.076749845068534128e+01 -9.455078314564558184e+01
1.077430113118580479e+01 -9.455056744642651267e+01
1.078110302158554745e+01 -9.455911470150756770e+01
1.078794481088575097e+01 -9.458281807427910337e+01
1.079482466748563141e+01 -9.460193023976492555e+01
1.080161806208595543e+01 -9.460400350765959843e+01
1.080843923228588643e+01 -9.461893996600747414e+01
1.081524740818539598e+01 -9.462787166479536438e+01
1.082206834448546928e+01 -9.465618363043586214e+01
1.082891072078515649e+01 -9.466263457124728120e+01
1.083574580528527065e+01 -9.467121521326885158e+01
1.084281036548527233e+01 -9.468053612892600768e+01
1.084962282638532649e+01 -9.467844482583463162e+01
1.085651761608547972e+01 -9.470326575426173576e+01
1.086331392228548864e+01 -9.472002892642612437e+01
1.087018107578553838e+01 -9.472491872329945295e+01
1.087696150898569591e+01 -9.472483843151755423e+01
1.088378851938543868e+01 -9.472365609530851316e+01
1.089067510008518447e+01 -9.473037224529147693e+01
1.089756603388510214e+01 -9.473587903133648069e+01
1.090444490378527220e+01 -9.473842836741224005e+01
1.091130905348501656e+01 -9.475574240993383057e+01
1.091817318798545955e+01 -9.476801927154603788e+01
1.092505662848578041e+01 -9.476863183417120240e+01
1.093192747398587983e+01 -9.483546859926568118e+01
1.093873856098559116e+01 -9.485341140449460795e+01
1.094554950778563907e+01 -9.485790838263588398e+01
1.095235981458555941e+01 -9.487766987066368074e+01
1.095923465148599618e+01 -9.490430034154469752e+01
1.096609072318641509e+01 -9.495421506867242556e+01
1.097296582688590227e+01 -9.496903042941781337e+01
1.097982143878575378e+01 -9.497610171973674653e+01
1.098667719858590885e+01 -9.498313001774711495e+01
1.099358089578577236e+01 -9.498135808231731403e+01
1.100046781148584252e+01 -9.498201871312048183e+01
1.100733279218587235e+01 -9.498432138674033354e+01
1.101418002938606833e+01 -9.503159054371165837e+01
1.102103994468606629e+01 -9.505524684475524566e+01
1.102787810208603148e+01 -9.508078925768298006e+01
1.103470107708619530e+01 -9.509992858033541552e+01
1.104152737388613659e+01 -9.513291735126003346e+01
1.104834284558592117e+01 -9.513623297834048742e+01
1.105518391868587535e+01 -9.515223727526603170e+01
1.106198855778564294e+01 -9.517235496124403937e+01
1.106880912048525190e+01 -9.519689453572318882e+01
1.107560234908550889e+01 -9.519773964445353442e+01
1.108237266588602310e+01 -9.519933306517259552e+01
1.108916181188643613e+01 -9.520002547049966779e+01
1.109595576078678292e+01 -9.521279452299938839e+01
1.110280546588687045e+01 -9.523262817900851473e+01
1.110959000698723642e+01 -9.523450047554294429e+01
1.111635291198717823e+01 -9.525310037735971491e+01
1.112316354288704900e+01 -9.526019075724015295e+01
1.113002340468690576e+01 -9.526170887773004381e+01
1.113689346098678357e+01 -9.526271987918644868e+01
1.114368057068694107e+01 -9.526588879613669292e+01
1.115048306078695006e+01 -9.527112238422459711e+01
1.115728958338724297e+01 -9.527519855514766789e+01
1.116411681378720822e+01 -9.528323951426365568e+01
1.117096640518727568e+01 -9.530198441516662911e+01
1.117775407848691493e+01 -9.536404754350489554e+01
1.118459532948724089e+01 -9.537686381360292387e+01
1.119134785958737766e+01 -9.538067682723995233e+01
1.119818056498744419e+01 -9.538311007292767840e+01
1.120495496098734733e+01 -9.540245747392155806e+01
1.121176653498733700e+01 -9.540274723177887495e+01
1.121856436668721280e+01 -9.542019062528734707e+01
1.122533396688757890e+01 -9.542249438221392666e+01
1.123211618158766001e+01 -9.542783736563981734e+01
1.123883987378727056e+01 -9.543186867930933204e+01
1.124562522978731849e+01 -9.543671669665502577e+01
1.125234116018731889e+01 -9.545275603612519433e+01
1.125910610258694966e+01 -9.545295206256247411e+01
1.126589068118678760e+01 -9.546807107051034791e+01
1.127267160748654540e+01 -9.547047888356205192e+01
1.127945755738690181e+01 -9.547572813792919533e+01
1.128627979258697778e+01 -9.548536661485239563e+01
1.129309312018696154e+01 -9.549377115042315722e+01
1.129987733208697520e+01 -9.550240719032916559e+01
1.130668156488655995e+01 -9.553004046685728667e+01
1.131350906838631332e+01 -9.553450046174641841e+01
1.132031834148662419e+01 -9.555286799295620881e+01
1.132716636368681407e+01 -9.555860209905608826e+01
1.133397609838714537e+01 -9.556985576852180486e+01
1.134077104678730663e+01 -9.557764737274234790e+01
1.134758843268737749e+01 -9.558370400388633925e+01
1.135435822258719973e+01 -9.562058826834616809e+01
1.136113680268688775e+01 -9.563127426486805405e+01
1.136790004038732249e+01 -9.563374259556756840e+01
1.137465869538700858e+01 -9.563575269752008978e+01
1.138147530808735297e+01 -9.564071981580522674e+01
1.138825465958753469e+01 -9.567230837473637450e+01
1.139505997338747001e+01 -9.570499088499715867e+01
1.140185197908784787e+01 -9.572718971012974976e+01
1.140860821068819675e+01 -9.572834766393570760e+01
1.141540557688854207e+01 -9.575448201073399446e+01
1.142224885508823107e+01 -9.576611973531316835e+01
1.142904036558792669e+01 -9.581491342244672182e+01
1.143578788058782081e+01 -9.581733963083254935e+01
1.144259230118796289e+01 -9.582422559746393631e+01
1.144934211438764748e+01 -9.583966937729091740e+01
1.145620385048753143e+01 -9.587541820477891008e+01
1.146303660368720401e+01 -9.587560717618275419e+01
1.146987055898748942e+01 -9.588695938372407568e+01
1.147670140808756223e+01 -9.590430074881646760e+01
1.148349953828769365e+01 -9.591675116812676549e+01
1.149032059678792272e+01 -9.592083760197495224e+01
1.149711999028786735e+01 -9.593230721371523373e+01
1.150395361728750743e+01 -9.598116132937133216e+01
1.151082429778766425e+01 -9.599080611898523330e+01
1.151770706208786521e+01 -9.600081158638388956e+01
1.152450276398817053e+01 -9.600595096323284849e+01
1.153125845168812802e+01 -9.602499540481224471e+01
1.153808011638754749e+01 -9.602806163273757534e+01
1.154490596148704284e+01 -9.605264731277057422e+01
1.155173454318720339e+01 -9.604954191800432284e+01
1.155854520098704974e+01 -9.605334351199591936e+01
1.156535740648738475e+01 -9.607130145107130659e+01
1.157218860788752757e+01 -9.607211048393853048e+01
1.157900293858820540e+01 -9.608620881236190314e+01
1.158579952458802254e+01 -9.608852909243758234e+01
1.159263055898814443e+01 -9.609812260639452575e+01
1.159941875518833498e+01 -9.610968748650331861e+01
1.160625583168895325e+01 -9.612030478136823319e+01
1.161315562068909735e+01 -9.614980933697509613e+01
1.161995620548865027e+01 -9.615115598350568860e+01
1.162683279148861359e+01 -9.618215682610710360e+01
1.163366602058910004e+01 -9.621883174634233171e+01
1.164048953328866887e+01 -9.622259438248379126e+01
1.164728082448870872e+01 -9.623138025515747529e+01
1.165413265908867757e+01 -9.626347556580391540e+01
1.166095388938852295e+01 -9.627548667199258148e+01
1.166774463648824600e+01 -9.628904726535812131e+01
1.167455992118835795e+01 -9.629024309566445083e+01
1.168130483568845612e+01 -9.629476921818897495e+01
1.168807791648835348e+01 -9.630787887855099427e+01
1.169480633868823460e+01 -9.631907461622321875e+01
1.170161202608814222e+01 -9.633663616941628050e+01
1.170838391618804053e+01 -9.634172182973938448e+01
1.171518217998797162e+01 -9.638478216336170590e+01
1.172198220678803970e+01 -9.639400924414260885e+01
1.172879592218761324e+01 -9.639631721798477315e+01
1.173558655388787386e+01 -9.643923283324889439e+01
1.174236610238750167e+01 -9.645239342774820557e+01
1.174918081458772967e+01 -9.646205158391938994e+01
1.175589459408768889e+01 -9.647359096308636595e+01
1.176265182838773526e+01 -9.648430785179431268e+01
1.176942006418756215e+01 -9.648552514644902089e+01
1.177618988638750785e+01 -9.649290076672849636e+01
1.178291555008760483e+01 -9.649670827984864729e+01
1.178967560078807608e+01 -9.649798369793430197e+01
1.179650744998790479e+01 -9.653889592502946471e+01
1.180326970258793651e+01 -9.656369876178901279e+01
1.181010021158770407e+01 -9.659421265134578505e+01
1.181688267998748998e+01 -9.663429099934933220e+01
1.182366317538696876e+01 -9.663925537797014442e+01
1.183042175938711082e+01 -9.663598070311620347e+01
1.183719876938689097e+01 -9.667075393825442120e+01
1.184398745798729635e+01 -9.667729437091119848e+01
1.185077345368692470e+01 -9.668294231166188979e+01
1.185756438328702345e+01 -9.668497766843202612e+01
1.186438841908737274e+01 -9.669415882772459270e+01
1.187121636098735422e+01 -9.674737571015809579e+01
1.187800668858749376e+01 -9.677218394816807745e+01
1.188485398828693107e+01 -9.678520332076433874e+01
1.189168560908694872e+01 -9.679610551496308801e+01
1.189843681288740207e+01 -9.679610551496308801e+01
1.190527390838746946e+01 -9.680647821057327462e+01
1.191206329578739087e+01 -9.680889971617713741e+01
1.191884755168723231e+01 -9.683024006608374634e+01
1.192565754248696308e+01 -9.684791529791542075e+01
1.193248665228703054e+01 -9.689588612557659530e+01
1.193924845958721370e+01 -9.694359923041447757e+01
1.194604106308728575e+01 -9.697135684347588835e+01
1.195281123238725307e+01 -9.700249800587782545e+01
1.195959415088703715e+01 -9.701269690376715005e+01
1.196636514868704282e+01 -9.701351490947379830e+01
1.197312053878733096e+01 -9.703278826565147597e+01
1.197991637818741140e+01 -9.703448159566164577e+01
1.198670030408732501e+01 -9.704509201292140119e+01
1.199348315608727944e+01 -9.705567304186972422e+01
1.200024287098747600e+01 -9.706570923885293212e+01
1.200704640758676867e+01 -9.712044377309696586e+01
1.201381355878741353e+01 -9.714476387794459811e+01
1.202062179678729237e+01 -9.715936674657955052e+01
1.202741295348718431e+01 -9.719315764506305300e+01
1.203417700168733440e+01 -9.726108625231844940e+01
1.204095386218708974e+01 -9.732097572725274404e+01
1.204773680938734692e+01 -9.733627230363542537e+01
1.205455272588787174e+01 -9.734984738045355357e+01
1.206132449878770885e+01 -9.735664049083216298e+01
1.206811596378790341e+01 -9.735404196477573180e+01
1.207490782988800326e+01 -9.738343896762812335e+01
1.208158680298808285e+01 -9.743613130620083496e+01
1.208833195598812260e+01 -9.745073838011441580e+01
1.209506778088802470e+01 -9.745254032525829757e+01
1.210179671588806016e+01 -9.746185306011059879e+01
1.210851496018786477e+01 -9.747128445956992948e+01
1.211525771788807937e+01 -9.749511989050569127e+01
1.212203958268823278e+01 -9.749593136123714032e+01
1.212883144328766072e+01 -9.750118833764378223e+01
1.213568817678775957e+01 -9.751551454845142075e+01
1.214246259408782080e+01 -9.753484077420904441e+01
1.214925936388794803e+01 -9.757854367507677296e+01
1.215601479908843530e+01 -9.758681442032357722e+01
1.216281098108826697e+01 -9.761595336442613302e+01
1.216956935178786026e+01 -9.761602134746301829e+01
1.217636775858779785e+01 -9.762571897139723376e+01
1.218317379888793894e+01 -9.766191626384738811e+01
1.218994402948793443e+01 -9.767821443333392040e+01
1.219669218538751032e+01 -9.768094643385364861e+01
1.220345661308719443e+01 -9.771075886445164826e+01
1.221023860608676159e+01 -9.771978218351533485e+01
1.221703270138702990e+01 -9.772411850890557616e+01
1.222386985868696740e+01 -9.772962117160618334e+01
1.223067870178698513e+01 -9.773138726119161390e+01
1.223750884378689818e+01 -9.774753292809660365e+01
1.224437239258739041e+01 -9.775318441189631358e+01
1.225119305238721701e+01 -9.775938058317890977e+01
1.225798099178769363e+01 -9.776799459189741981e+01
1.226482576778775169e+01 -9.776609814305435009e+01
1.227165479448729890e+01 -9.777467900143474822e+01
1.227855087848729809e+01 -9.778220703471620823e+01
1.228543996948744166e+01 -9.778833457606876323e+01
1.229226147428780891e+01 -9.779427064689450333e+01
1.229899989058824339e+01 -9.781080391408332275e+01
1.230576731588788597e+01 -9.782520380075240496e+01
1.231253977818784406e+01 -9.783968513017944701e+01
1.231926208948788926e+01 -9.785017216128581197e+01
1.232598731858752039e+01 -9.786330346899434574e+01
1.233272866728727912e+01 -9.788134801114027539e+01
1.233951841538786098e+01 -9.789594597709256618e+01
1.234630088168738382e+01 -9.790839915564228590e+01
1.235308782998706434e+01 -9.790799783340173690e+01
1.235985290908718426e+01 -9.790898999296084071e+01
1.236664193068741113e+01 -9.791165670144877708e+01
1.237342353588765675e+01 -9.791401015221336479e+01
1.238013787258827136e+01 -9.792681862565373763e+01
1.238689702388872504e+01 -9.797973568409575762e+01
1.239369694728863358e+01 -9.798349079122073135e+01
1.240050054278866476e+01 -9.800832889373396029e+01
1.240729486178900487e+01 -9.801265833977596742e+01
1.241403959788910250e+01 -9.801416752260128362e+01
1.242080325398850960e+01 -9.807299629338949387e+01
1.242753406648786552e+01 -9.808519953088122634e+01
1.243427697038732660e+01 -9.807999086240582187e+01
1.244100529888710227e+01 -9.808352291539877399e+01
1.244780664878702581e+01 -9.808188725137388531e+01
1.245457482588683185e+01 -9.808371981833715836e+01
1.246136231418741502e+01 -9.808966265023970266e+01
1.246819243588763371e+01 -9.809509645097963926e+01
1.247493884708769585e+01 -9.813767380947039953e+01
1.248175792688779140e+01 -9.816919024911574354e+01
1.248855489648776818e+01 -9.818620825363902327e+01
1.249541599668702396e+01 -9.819315019359558505e+01
1.250216894958707847e+01 -9.819833412993561694e+01
1.250901938438711625e+01 -9.821963436944888315e+01
1.251582917768691949e+01 -9.827905384661001165e+01
1.252263827398676277e+01 -9.829003686164814724e+01
1.252942176058649082e+01 -9.833351976327917043e+01
1.253615641998655583e+01 -9.833375441778647996e+01
1.254299776918684017e+01 -9.836457410523591705e+01
1.254970974728668054e+01 -9.837501937544705299e+01
1.255654559128689307e+01 -9.838591944376437937e+01
1.256325598208687389e+01 -9.841709862392706043e+01
1.257003690818724273e+01 -9.842837964011201279e+01
1.257680561118779750e+01 -9.843102382200672196e+01
1.258356893218756056e+01 -9.843693501845214655e+01
1.259037972788754267e+01 -9.845557747798976322e+01
1.259709841838714439e+01 -9.846438343725517939e+01
1.260391132488728339e+01 -9.847161466107692718e+01
1.261063267588707504e+01 -9.852479666306257400e+01
1.261743734098733327e+01 -9.857183893052813062e+01
1.262416137728691901e+01 -9.857628766366201489e+01
1.263090517638706523e+01 -9.858297261295112435e+01
1.263769053628710992e+01 -9.858045006502847230e+01
1.264442821908681580e+01 -9.858091762258239044e+01
1.265117257618672753e+01 -9.862088698334278547e+01
1.265789910978638133e+01 -9.873820242309582795e+01
1.266473921848638895e+01 -9.876283428711202816e+01
1.267145954898650828e+01 -9.879746658568227247e+01
1.267821324048640008e+01 -9.879847889494723745e+01
1.268495778848629563e+01 -9.879943839680355211e+01
1.269173188858656331e+01 -9.880066062930895043e+01
1.269846364338619971e+01 -9.880220577719796893e+01
1.270519054128591030e+01 -9.885288338049565482e+01
1.271201146998553533e+01 -9.885653014368703850e+01
1.271873064478570647e+01 -9.887304717757727701e+01
1.272544594708613275e+01 -9.887322189346757284e+01
1.273218210548633422e+01 -9.889063847848075284e+01
1.273889088468629893e+01 -9.891101410728350629e+01
1.274563778458631624e+01 -9.892254904355829126e+01
1.275237569408660754e+01 -9.893807447924750420e+01
1.275919263958714645e+01 -9.894822530469335220e+01
1.276592693008720047e+01 -9.898721602454459401e+01
1.277269630368739683e+01 -9.900491350422072401e+01
1.277940250018739299e+01 -9.902564169839530450e+01
1.278618634178731028e+01 -9.902925463232780601e+01
1.279286538788744743e+01 -9.902753486648545334e+01
1.279960100638774634e+01 -9.903323817336783463e+01
1.280643753328798162e+01 -9.904599143219292046e+01
1.281322901248811874e+01 -9.905798759187115365e+01
1.282002237438832637e+01 -9.907059828762491804e+01
1.282679537098859512e+01 -9.910108484592193179e+01
1.283353259598863438e+01 -9.910101789882352818e+01
1.284025985538903569e+01 -9.910989294685199980e+01
1.284703760578943488e+01 -9.911328703270255858e+01
1.285384396298940501e+01 -9.913113971032430527e+01
1.286058491038944851e+01 -9.913999350148928613e+01
1.286734493478969021e+01 -9.914592873766932257e+01
1.287428292448979938e+01 -9.917615055380986178e+01
1.288104501589002915e+01 -9.918137520698476806e+01
1.288773242439016187e+01 -9.919046280923605252e+01
1.289456463848989287e+01 -9.919193981005119554e+01
1.290134907908925399e+01 -9.919258216766236558e+01
1.290813144648930688e+01 -9.924411194528813951e+01
1.291499808728972809e+01 -9.926485108060583684e+01
1.292184188828971436e+01 -9.926690249772123309e+01
1.292865062638948359e+01 -9.928351260774346088e+01
1.293542338878946296e+01 -9.928370868729935239e+01
1.294231810918890346e+01 -9.929166234600049279e+01
1.294919278688914765e+01 -9.930052710681161443e+01
1.295601213848967781e+01 -9.930316931584421525e+01
1.296282183588967385e+01 -9.930804356675335498e+01
1.296966560599044271e+01 -9.932447640176607706e+01
1.297648348699045151e+01 -9.933377301122609992e+01
1.298336634889049002e+01 -9.934785799052198740e+01
1.299026865519028640e+01 -9.938955019904189214e+01
1.299711115689055418e+01 -9.940463218221694319e+01
1.300388606139035019e+01 -9.943229874771677146e+01
1.301073179259083190e+01 -9.943674693934576680e+01
1.301744657499127733e+01 -9.944591755968077962e+01
1.302422058379118575e+01 -9.945616507611242696e+01
1.303098290139115001e+01 -9.945803304587617788e+01
1.303780205459148611e+01 -9.945913078029315102e+01
1.304458543609128540e+01 -9.946851140761756938e+01
1.305150182899087064e+01 -9.950921574030287786e+01
1.305835164219084810e+01 -9.951678467152177632e+01
1.306508871369098834e+01 -9.953035524571497206e+01
1.307200005819124478e+01 -9.953364371198453853e+01
1.307879587059130344e+01 -9.954215172082793117e+01
1.308556421269114978e+01 -9.958257033297557825e+01
1.309236254159103829e+01 -9.963089040439503208e+01
1.309917484349100825e+01 -9.963820723050775996e+01
1.310601071969106712e+01 -9.963256038171859075e+01
1.311285026529107611e+01 -9.965801275824891547e+01
1.311962278009062288e+01 -9.972229310280872028e+01
1.312653952539049484e+01 -9.973044093202670979e+01
1.313329274169066707e+01 -9.974283669929045004e+01
1.314006925209037391e+01 -9.975152363223301677e+01
1.314686367339069761e+01 -9.975648485705171709e+01
1.315360081329073338e+01 -9.976357304378690571e+01
1.316038211939089209e+01 -9.978155643979101797e+01
1.316718292959144421e+01 -9.978304860522663944e+01
1.317399770539168813e+01 -9.979655768001586580e+01
1.318078388409135115e+01 -9.983363135031910929e+01
1.318756834029183622e+01 -9.983400718767060766e+01
1.319436025739215701e+01 -9.983561121840466512e+01
1.320113381659218632e+01 -9.986548687223503862e+01
1.320791394299171451e+01 -9.987271966746894236e+01
1.321471160679145385e+01 -9.987598406247755634e+01
1.322151645899137407e+01 -9.988927480536918324e+01
1.322830537609153723e+01 -9.989290776118536996e+01
1.323514501459161430e+01 -9.991664952876253381e+01
1.324192197439209018e+01 -9.991804934452704856e+01
1.324871435619198579e+01 -9.993627815763517219e+01
1.325550327269183448e+01 -9.993910781176705882e+01
1.326224129469221324e+01 -9.999223993363274587e+01
1.326900280829197243e+01 -9.999315386750767232e+01
1.327574863629182822e+01 -9.999838854773214791e+01
1.328251421039232127e+01 -9.999932928932186371e+01
1.328928922379188826e+01 -1.000080858746163415e+02
1.329606031239130992e+01 -1.000333389890908791e+02
1.330279248599112307e+01 -1.000356121064825601e+02
1.330958904409104626e+01 -1.000481044631243321e+02
1.331638515409124146e+01 -1.000778819725205722e+02
1.332316418219138754e+01 -1.000798585471649602e+02
1.333001807069171107e+01 -1.000891774589010481e+02
1.333683984129261901e+01 -1.001083171088951929e+02
1.334365323679279491e+01 -1.001088487730106777e+02
1.335041599189266925e+01 -1.001129629739291715e+02
1.335720729619207603e+01 -1.001164746194489936e+02
1.336402123919181761e+01 -1.001403619600452828e+02
1.337080496999193358e+01 -1.001514707184940107e+02
1.337764155449146131e+01 -1.001644467441056747e+02
1.338444101929188079e+01 -1.001895899196775161e+02
1.339124843959207212e+01 -1.002021068323427073e+02
1.339802115989228426e+01 -1.002243935101408567e+02
1.340481827299196915e+01 -1.002229271611792427e+02
1.341158789949220065e+01 -1.002243732689071720e+02
1.341841341079205030e+01 -1.003087998909332725e+02
1.342523612769152486e+01 -1.003245986298707919e+02
1.343202673509157385e+01 -1.003256304700234693e+02
1.343881911599147294e+01 -1.003431173351688983e+02
1.344558879729131817e+01 -1.003466236182272269e+02
1.345241557319160997e+01 -1.003602532295658705e+02
1.345926766329129620e+01 -1.003652902035136236e+02
1.346610496619182662e+01 -1.003658260350930220e+02
1.347297475739200046e+01 -1.003745124095730148e+02
1.347980849749169430e+01 -1.003854402583000081e+02
1.348668342429130007e+01 -1.003793439988309473e+02
1.349353104589087060e+01 -1.004128515289214931e+02
1.350038698379042579e+01 -1.004310699358772752e+02
1.350725377779016867e+01 -1.004529931328466716e+02
1.351416465329014294e+01 -1.004598907945725443e+02
1.352102477909048517e+01 -1.004615969261206203e+02
1.352788665839047511e+01 -1.004723688004280575e+02
1.353474435379075658e+01 -1.005345096456346567e+02
1.354156692599061884e+01 -1.005381603674485120e+02
1.354836340169073949e+01 -1.005332954492652959e+02
1.355538674149082645e+01 -1.005778408127297041e+02
1.356230096719057521e+01 -1.005912263876372208e+02
1.356906450119092256e+01 -1.005946887204570999e+02
1.357583859409081128e+01 -1.006001069776044829e+02
1.358268025229056342e+01 -1.006156532533499615e+02
1.358947185339043884e+01 -1.006501465820954593e+02
1.359634476989036855e+01 -1.006533873689658094e+02
1.360314027899054778e+01 -1.006595978304109167e+02
1.360993795639062753e+01 -1.006629729141562137e+02
1.361676657959075598e+01 -1.006773194789987969e+02
1.362354713169022169e+01 -1.007264670818115775e+02
1.363039328679033169e+01 -1.007348179473493417e+02
1.363713563139039664e+01 -1.007563633139445329e+02
1.364391431339051408e+01 -1.007588216021023584e+02
1.365069600049016252e+01 -1.008034089134131079e+02
1.365750209509000968e+01 -1.008115178408402528e+02
1.366431061839042016e+01 -1.008242429844676025e+02
1.367106918159031714e+01 -1.008303356395307731e+02
1.367788723158979280e+01 -1.008389032043134534e+02
1.368466464538970229e+01 -1.008724452030860164e+02
1.369148932108957695e+01 -1.008826673268243610e+02
1.369833650468950736e+01 -1.009200065573721190e+02
1.370519985308900957e+01 -1.009310926763682517e+02
1.371196667838868066e+01 -1.009383221220148386e+02
1.371884131328900480e+01 -1.009497398039610232e+02
1.372567517198882570e+01 -1.009582418286097152e+02
1.373251566348877262e+01 -1.009620841507400115e+02
1.373930885428844384e+01 -1.009819795793845856e+02
1.374606121968846573e+01 -1.009887511032601140e+02
1.375278725528870361e+01 -1.009953403040170627e+02
1.375951754948865435e+01 -1.010180901025929359e+02
1.376634005138816974e+01 -1.010184680892320870e+02
1.377308570428855816e+01 -1.010304809230629530e+02
1.377989022898862892e+01 -1.010378008421126736e+02
1.378664950968854441e+01 -1.010440095953363766e+02
1.379340819388846207e+01 -1.010611964053504863e+02
1.380016241588839954e+01 -1.010726836230917201e+02
1.380699663738886329e+01 -1.011197853530416353e+02
1.381379797658867936e+01 -1.011247916439954793e+02
1.382059731088888199e+01 -1.011241439266865569e+02
1.382735994548880853e+01 -1.011281596178831421e+02
1.383416156288875776e+01 -1.012176709471826683e+02
1.384094379468860403e+01 -1.012604830088745729e+02
1.384772044018869508e+01 -1.012785856205436943e+02
1.385456440058842453e+01 -1.012853468069924645e+02
1.386136443528873841e+01 -1.012992261441776947e+02
1.386816158808897725e+01 -1.013018309917439694e+02
1.387495938078904700e+01 -1.013464019308445785e+02
1.388178192788873488e+01 -1.013619925963141668e+02
1.388857065558898896e+01 -1.013674061353074194e+02
1.389530872908888703e+01 -1.013871545424797631e+02
1.390215672048841533e+01 -1.014100856459799331e+02
1.390895604688821585e+01 -1.014171716614252716e+02
1.391577680808809347e+01 -1.014396673873365842e+02
1.392256970518840831e+01 -1.014999903367218650e+02
1.392931153448828319e+01 -1.015103356626442803e+02
1.393605463188786153e+01 -1.015080245169940554e+02
1.394282958778781811e+01 -1.015137244987328984e+02
1.394961368898781373e+01 -1.015598518232233829e+02
1.395638179828759107e+01 -1.015690064923584544e+02
1.396315002318749166e+01 -1.015716964758332495e+02
1.396985995058708951e+01 -1.016253627402470556e+02
1.397666557188685488e+01 -1.016273927772116110e+02
1.398344776928730404e+01 -1.016250512703132642e+02
1.399024747298732585e+01 -1.016678506134205975e+02
1.399703792078691400e+01 -1.016704614757580174e+02
1.400385578268677556e+01 -1.016758811338704760e+02
1.401069634098740302e+01 -1.016793332873340603e+02
1.401750692208695170e+01 -1.016837278075849724e+02
1.402431435868721188e+01 -1.016950784976887405e+02
1.403111076828719206e+01 -1.017286087641395369e+02
1.403785967558727954e+01 -1.017289604905411977e+02
1.404461827488706049e+01 -1.017439377609535853e+02
1.405134308788678155e+01 -1.017650322826129496e+02
1.405811156578734611e+01 -1.017764192265451157e+02
1.406486675578767631e+01 -1.017948209229785732e+02
1.407161988988766055e+01 -1.017979125512965339e+02
1.407837718218724987e+01 -1.017982583936406655e+02
1.408514598208717850e+01 -1.018021531139910678e+02
1.409187599048690132e+01 -1.018095506668636148e+02
1.409875714538701530e+01 -1.018160614019870422e+02
1.410550458938693019e+01 -1.018190129319735320e+02
1.411220249238727931e+01 -1.018338546551338197e+02
1.411894508448683538e+01 -1.018400314731941592e+02
1.412566800798695077e+01 -1.018405472799865663e+02
1.413243404478736842e+01 -1.018486181380287974e+02
1.413922779508733996e+01 -1.018654804545247714e+02
1.414599201648734983e+01 -1.019069551562391069e+02
1.415281937818745917e+01 -1.019295308742491102e+02
1.415955228678768130e+01 -1.019663710533469185e+02
1.416634350748778637e+01 -1.019681823761571025e+02
1.417310668308826394e+01 -1.020680555298311276e+02
1.417994094218875389e+01 -1.021240772915195691e+02
1.418675788068863497e+01 -1.021341992231187703e+02
1.419352778158859429e+01 -1.021454544888458997e+02
1.420023295648823591e+01 -1.021643201274938804e+02
1.420699275578858689e+01 -1.021820654548326246e+02
1.421377227178888880e+01 -1.021856556289588269e+02
1.422056947858892428e+01 -1.022531151293520111e+02
1.422735257188885427e+01 -1.022630921913707027e+02
1.423415258318892462e+01 -1.022674523605686829e+02
1.424097849678868144e+01 -1.022668393050943223e+02
1.424778179068840700e+01 -1.022777677118864261e+02
1.425453905848825720e+01 -1.023420874329874977e+02
1.426131628008845986e+01 -1.023444676274572203e+02
1.426810368158846209e+01 -1.023761532928627531e+02
1.427489709168860443e+01 -1.024048315020977213e+02
1.428170991018860114e+01 -1.024358903875894100e+02
1.428855643618843452e+01 -1.024478860749792091e+02
1.429537346088839556e+01 -1.024587123754280782e+02
1.430217545828833714e+01 -1.024603201596099780e+02
1.430906167988829836e+01 -1.024741594418535158e+02
1.431586906058831765e+01 -1.024736117385947836e+02
1.432269140968859844e+01 -1.024743262204869154e+02
1.432948689958839772e+01 -1.024803791041767482e+02
1.433629709818841569e+01 -1.025043737056025748e+02
1.434318209288839796e+01 -1.025154501901179600e+02
1.435003930238850955e+01 -1.025251978978299405e+02
1.435687140028836062e+01 -1.025195431212177652e+02
1.436371676628853677e+01 -1.026019753541091148e+02
1.437050731818862914e+01 -1.026214669527648056e+02
1.437731726678848077e+01 -1.026230605548391850e+02
1.438411330208815819e+01 -1.026492301513264493e+02
1.439087721108851170e+01 -1.026555928901076129e+02
1.439766544728862030e+01 -1.026570259284725637e+02
1.440444752868901901e+01 -1.026674727122236561e+02
1.441121580818918879e+01 -1.026720596827932752e+02
1.441795189358902540e+01 -1.026785058549183276e+02
1.442466469838917043e+01 -1.026826205508970418e+02
1.443143925988909437e+01 -1.026888000627256616e+02
1.443820875038950646e+01 -1.026974496683524904e+02
1.444494199688943681e+01 -1.027114919727043798e+02
1.445176858188968438e+01 -1.027168962729985253e+02
1.445849618658927582e+01 -1.027472372023585621e+02
1.446529600158937612e+01 -1.027504590079460911e+02
1.447208745578923050e+01 -1.028013426720325185e+02
1.447887765108942837e+01 -1.028974737451556791e+02
1.448565584058970934e+01 -1.029159400775151596e+02
1.449244467778930812e+01 -1.029520561877944402e+02
1.449919266008918228e+01 -1.029624828112701209e+02
1.450592891078937541e+01 -1.029663878924959590e+02
1.451272434248911303e+01 -1.029666066039106198e+02
1.451953945178939875e+01 -1.029927326633590638e+02
1.452638794098899666e+01 -1.029959860981434048e+02
1.453320762398890409e+01 -1.030016281021660660e+02
1.453999712838883696e+01 -1.030057535779423006e+02
1.454677033868855496e+01 -1.030277071573271712e+02
1.455357156748864611e+01 -1.030275465285564707e+02
1.456038192968860656e+01 -1.030289338055590633e+02
1.456721522568880189e+01 -1.030388658380027493e+02
1.457395626288895052e+01 -1.030695904098539586e+02
1.458072127038918708e+01 -1.030782410800827620e+02
1.458752646668922281e+01 -1.030776655775966901e+02

==> figures/ex1/M1Lam19o.txt <==
1.511919999996891306e-04 -1.912517348659129035e-02
8.201620999991998673e-03 -2.476390875543455294e+01
1.577044499999935567e-02 -2.911723683894880921e+01
2.296215600000062196e-02 -3.347012686708487905e+01
3.005926100000522183e-02 -3.483242004386343638e+01
3.723480000000334300e-02 -3.751818277842230032e+01
4.424901200000652679e-02 -3.984474605568386352e+01
5.116390300000484004e-02 -4.076631067876883208e+01
5.805410500000451890e-02 -4.112248353052210348e+01
6.494009999999716953e-02 -4.232711100025397855e+01
7.177652699999548247e-02 -4.348891283092888926e+01
7.862566999999298645e-02 -4.510893938680250415e+01
8.542093899999869677e-02 -4.627474457649604034e+01
9.212230099999318966e-02 -4.662559241385586972e+01
9.883466800000162422e-02 -4.699869446190987077e+01
1.056416489999985053e-01 -4.734837699863650329e+01
1.123632620000085680e-01 -4.752832316521548961e+01
1.190491160000055615e-01 -4.791461051413393335e+01
1.257843540000118665e-01 -4.808309835308708813e+01
1.324277420000155026e-01 -4.824800816306720463e+01
1.391828510000214791e-01 -4.869453097756892390e+01
1.459159850000224523e-01 -4.889942706568543684e+01
1.526475770000312870e-01 -4.916000039799864396e+01
1.593632860000253615e-01 -4.953234420969850049e+01
1.661297690000247407e-01 -4.981263374411463474e+01
1.728339350000331898e-01 -5.012738484413299034e+01
1.795116670000402870e-01 -5.054314304646378275e+01
1.861966010000370986e-01 -5.084047231139713574e+01
1.929661110000431279e-01 -5.130011460175741433e+01
1.997350650000377925e-01 -5.160964472114854118e+01
2.064433070000308845e-01 -5.178868149514151042e+01
2.131178380000204875e-01 -5.184843244657120209e+01
2.199385310000212534e-01 -5.209410365062615966e+01
2.266336330000098265e-01 -5.216271593992559019e+01
2.333799920000094730e-01 -5.220746611784037583e+01
2.400888640000071739e-01 -5.236582976062342709e+01
2.468320319999994794e-01 -5.247686187261926705e+01
2.535253690000027760e-01 -5.278320832177099931e+01
2.602481610000011436e-01 -5.283343634727935978e+01
2.669224740000046836e-01 -5.288054692972120563e+01
2.736194990000151428e-01 -5.301939119112485344e+01
2.802446610000131066e-01 -5.313962639633346186e+01
2.869568040000127773e-01 -5.340791561624706674e+01
2.937170020000166026e-01 -5.348053385293434303e+01
3.004413120000135606e-01 -5.353167899442833289e+01
3.070860870000129417e-01 -5.362092747948943838e+01
3.138021480000094954e-01 -5.363760661780851535e+01
3.204433480000066226e-01 -5.379132250513112012e+01
3.271107700000119856e-01 -5.383634819672018068e+01
3.336698079999997901e-01 -5.388235626966039149e+01
3.402452779999944887e-01 -5.390642568744435437e+01
3.468484459999907621e-01 -5.405594520050190255e+01
3.533613369999968334e-01 -5.413213450513525515e+01
3.601533779999912532e-01 -5.450297428125345078e+01
3.666860249999950305e-01 -5.452002566509587922e+01
3.733484289999902117e-01 -5.464305361588732524e+01
3.798649609999866783e-01 -5.467684583057577186e+01
3.865137229999886515e-01 -5.475700472344303904e+01
3.930483339999937265e-01 -5.475921393324435371e+01
3.997465639999950859e-01 -5.486060388069461169e+01
4.062498030000005755e-01 -5.491481397250321095e+01
4.128676580000059104e-01 -5.514810369376129984e+01
4.195307929999989582e-01 -5.523922988671466783e+01
4.260741939999950212e-01 -5.540236174993913210e+01
4.327232479999909565e-01 -5.563028266592053228e+01
4.393858159999917135e-01 -5.577592916168044468e+01
4.460020399999931051e-01 -5.582794081465041813e+01
4.528159229999961788e-01 -5.605781191911860617e+01
4.595085320000000806e-01 -5.607211754291593309e+01
4.662091179999983126e-01 -5.607215165778826105e+01
4.728936840000064201e-01 -5.610533491342015111e+01
4.794960369999987648e-01 -5.613016225375108093e+01
4.862768569999951218e-01 -5.622457957932030581e+01
4.930923040000076973e-01 -5.653631342897958234e+01
4.998136630000122871e-01 -5.659316463221450988e+01
5.064793240000131647e-01 -5.662758131221820435e+01
5.131680890000169803e-01 -5.673971927661171577e+01
5.198601940000115995e-01 -5.686620227951483031e+01
5.264881900000157877e-01 -5.689072993009695267e+01
5.331700530000076377e-01 -5.697469118008119437e+01
5.397931380000136059e-01 -5.697836492760356464e+01
5.466687860000165600e-01 -5.712056407960135118e+01
5.533514300000170749e-01 -5.712535315512905498e+01
5.600272050000256741e-01 -5.715023608429167012e+01
5.667705880000264429e-01 -5.720573658352252266e+01
5.734747710000278609e-01 -5.727855759048458140e+01
5.801514790000297239e-01 -5.756791667658685441e+01
5.867534090000279257e-01 -5.762605405588840313e+01
5.933419310000251912e-01 -5.778857959581077353e+01
6.000394990000343931e-01 -5.791786889481127787e+01
6.068816180000378147e-01 -5.796712683147269018e+01
6.137792140000386532e-01 -5.804684442676547462e+01
6.205028680000368446e-01 -5.817601701770620082e+01
6.271029390000464332e-01 -5.820654682000633784e+01
6.336859420000409138e-01 -5.829539159734568443e+01
6.403633580000485104e-01 -5.830138662976942499e+01
6.470323010000460506e-01 -5.834908073990532529e+01
6.537275280000431898e-01 -5.842039332192206302e+01
6.605453670000480670e-01 -5.842951921749056510e+01
6.673295680000554952e-01 -5.856566020991281363e+01
6.739389830000490633e-01 -5.862613393140665607e+01
6.805411940000554161e-01 -5.870510530470542676e+01
6.871216270000566340e-01 -5.871349891766459450e+01
6.936024920000551930e-01 -5.882252945029900815e+01
7.001200110000525001e-01 -5.889275349696930562e+01
7.066922810000404453e-01 -5.897650413454130813e+01
7.132303810000388822e-01 -5.924346872775369377e+01
7.198613350000462319e-01 -5.928851056284307219e+01
7.263276810000336425e-01 -5.928851056284307219e+01
7.329239110000305146e-01 -5.934791502014896736e+01
7.396509820000325419e-01 -5.940319702169142602e+01
7.462291970000300978e-01 -5.942089257563221594e+01
7.527825890000388043e-01 -5.944029541662992955e+01
7.593181300000351186e-01 -5.946735091482469215e+01
7.658397610000302613e-01 -5.948267160157964639e+01
7.725928080000343812e-01 -5.948337746133706361e+01
7.792306970000306698e-01 -5.948338061474669303e+01
7.859248480000311510e-01 -5.959090007315858628e+01
7.925912530000354117e-01 -5.986073902406197078e+01
7.991531840000418718e-01 -5.988210587196935819e+01
8.057389900000400118e-01 -6.015017646305510368e+01
8.122699430000381859e-01 -6.015497417464500529e+01
8.187953560000398312e-01 -6.016590494349807727e+01
8.253919510000367055e-01 -6.030683540235845186e+01
8.319403820000332850e-01 -6.042257827712643348e+01
8.386458960000267027e-01 -6.044843194725507374e+01
8.453767860000209744e-01 -6.051033926652542050e+01
8.519574850000224409e-01 -6.063249621375064180e+01
8.585344100000331657e-01 -6.077039696858433615e+01
8.650939500000305316e-01 -6.081631012446379003e+01
8.716054900000309580e-01 -6.082208448689484470e+01
8.782666650000257036e-01 -6.095631775040597944e+01
8.847753200000312290e-01 -6.095831088837569922e+01
8.913259090000376084e-01 -6.096750770178846324e+01
8.978365830000307746e-01 -6.099399040403842065e+01
9.043906120000286819e-01 -6.099623221470768186e+01
9.111968720000174216e-01 -6.101957317219647337e+01
9.178265100000215782e-01 -6.104787640301687901e+01
9.244888640000339386e-01 -6.120695716011226750e+01
9.310866290000334722e-01 -6.123213160244905140e+01
9.376638580000373757e-01 -6.130315436001060903e+01
9.442620740000440271e-01 -6.151295317576454380e+01
9.507573040000445452e-01 -6.151295317576454380e+01
9.574287690000304885e-01 -6.153014247417640803e+01
9.641611040000195310e-01 -6.175843949269435740e+01
9.708488540000277389e-01 -6.178538403125556044e+01
9.773718340000372429e-01 -6.181765646913063250e+01
9.839391040000333710e-01 -6.190613286473286081e+01
9.906535980000215069e-01 -6.199993947729997501e+01
9.973978390000159955e-01 -6.212748521211161545e+01
1.004058866000018480e+00 -6.215963074019214929e+01
1.010693129000011847e+00 -6.219894441412607478e+01
1.017343748000022696e+00 -6.230952397116050179e+01
1.024024629000027442e+00 -6.235724525132059171e+01
1.030730236000022781e+00 -6.242388957671334282e+01
1.037332138000030657e+00 -6.243175960078972508e+01
1.043899188000041445e+00 -6.245507509522144574e+01
1.050435081000018922e+00 -6.248296549322026294e+01
1.057079497000023682e+00 -6.249180136457336232e+01
1.063619860000009520e+00 -6.249180136457336232e+01
1.070178251000018843e+00 -6.261748471340118982e+01
1.076697043000027332e+00 -6.265362132747139157e+01
1.083385173000026125e+00 -6.268928771750310602e+01
1.089930992000029963e+00 -6.271122855846589061e+01
1.096648092000017893e+00 -6.278517305345768307e+01
1.103297619000006780e+00 -6.282505018158513366e+01
1.109897566999989760e+00 -6.288808983393146690e+01
1.116552503999989288e+00 -6.288894511511463747e+01
1.123086477999983845e+00 -6.291408299628788825e+01
1.129829239999973201e+00 -6.294571360400340865e+01
1.136370295999968416e+00 -6.310897527929974871e+01
1.142966031999972376e+00 -6.316751590687920981e+01
1.149490791999948858e+00 -6.324412403281151995e+01
1.156046611999957729e+00 -6.326730067209410180e+01
1.162582557999950250e+00 -6.327009182114015573e+01
1.169193471999938172e+00 -6.327874711429963384e+01
1.175918032999953677e+00 -6.329117766948903778e+01
1.182561071999948421e+00 -6.339481594650348484e+01
1.189054540999956000e+00 -6.345152700987907224e+01
1.195605034999972727e+00 -6.354690358876666068e+01
1.202112985999973294e+00 -6.356736357072449550e+01
1.208762731999972306e+00 -6.356736357072449550e+01
1.215359891999967967e+00 -6.360846556264288409e+01
1.221867090999963157e+00 -6.362201654990347777e+01
1.228456230999978249e+00 -6.365223497014353882e+01
1.235066608999976889e+00 -6.367546039913597156e+01
1.241618191999971810e+00 -6.375684880044454417e+01
1.248065233999964274e+00 -6.375798477013677967e+01
1.254615195999952970e+00 -6.389460461860874574e+01
1.261100099999952651e+00 -6.390240621352997863e+01
1.267578789999937339e+00 -6.395005052234505882e+01
1.274093589999948595e+00 -6.396745216093022890e+01
1.280609148999955149e+00 -6.404071512762760676e+01
1.287248436999941514e+00 -6.405349105557314715e+01
1.293831096999948027e+00 -6.406236438380780385e+01
1.300394351999949460e+00 -6.407993531438876289e+01
1.307040610999945951e+00 -6.407993531438876289e+01
1.313715136999942690e+00 -6.408057057097165909e+01
1.320272065999934075e+00 -6.412914867670643559e+01
1.326795574999934058e+00 -6.413123405923208509e+01
1.333575870999943458e+00 -6.418336675783218936e+01
1.340357383999938978e+00 -6.426479208409256216e+01
1.346934110999956413e+00 -6.430367333452653611e+01
1.353480611999954508e+00 -6.447492167564999477e+01
1.360094851999959165e+00 -6.459623575295387354e+01
1.366854999999962406e+00 -6.465393702552100308e+01
1.373711215999971369e+00 -6.472217707633588191e+01
1.380364464999982221e+00 -6.476291019305213581e+01
1.386901800999976953e+00 -6.476291019305213581e+01
1.393579679999980225e+00 -6.476860755044172890e+01
1.400367442999990164e+00 -6.476860755044172890e+01
1.407118971999988144e+00 -6.488934096215159286e+01
1.413889035999981392e+00 -6.490892573204098426e+01
1.420671185999986097e+00 -6.491364403461338384e+01
1.427330804999977776e+00 -6.497762328979467839e+01
1.434044704999969166e+00 -6.499575155176694352e+01
1.440636118999953030e+00 -6.499611488726451114e+01
1.447250540999962976e+00 -6.509950316689430849e+01
1.453990914999975015e+00 -6.511203319051854521e+01
1.460603181999967415e+00 -6.521222511704731062e+01
1.467280412999980133e+00 -6.545460637643527946e+01
1.473840923999984565e+00 -6.552138859493655332e+01
1.480374864999962181e+00 -6.556576351974740646e+01
1.486871371999967995e+00 -6.557581760997896936e+01
1.493495825999953563e+00 -6.557581760997896936e+01
1.500062236999961218e+00 -6.560096036499462002e+01
1.506577714999960182e+00 -6.560260012278236275e+01
1.513135372999957706e+00 -6.563944337896195691e+01
1.519644640999950003e+00 -6.564291396263169531e+01
1.526200509999957600e+00 -6.566260968018103483e+01
1.532903280999971418e+00 -6.566526700924150362e+01
1.539562166999970838e+00 -6.567686612197411478e+01
1.546263291999972811e+00 -6.568090004545643978e+01
1.552777911999973615e+00 -6.568090004545643978e+01
1.559314628999968644e+00 -6.570534236336776246e+01
1.565839940999954383e+00 -6.579849727454026720e+01
1.572463117999957749e+00 -6.595014240288958263e+01
1.579196265999966986e+00 -6.604146880085085058e+01
1.585822244999986363e+00 -6.604331802302323240e+01
1.592377343999986206e+00 -6.604585928111666249e+01
1.599086771999972623e+00 -6.610666905979591945e+01
1.605864479999972172e+00 -6.615755018238535001e+01
1.612484732999960979e+00 -6.616403338812185098e+01
1.619105784999950171e+00 -6.619344551789212971e+01
1.625844307999946725e+00 -6.621107114165282326e+01
1.632536528999929626e+00 -6.622057475159627415e+01
1.639412263999934449e+00 -6.626374754890692031e+01
1.645991241999923194e+00 -6.626374754890692031e+01
1.652534021999932268e+00 -6.626374754890692031e+01
1.659004449999937680e+00 -6.626374754890692031e+01
1.665856271999930360e+00 -6.626374754890692031e+01
1.672541505999931122e+00 -6.632499676023179802e+01
1.679350783999931540e+00 -6.634320673186269346e+01
1.686004541999930328e+00 -6.634320673186269346e+01
1.692878580999920946e+00 -6.646298830654843925e+01
1.699572019999923800e+00 -6.647512389649288878e+01
1.706286402999940055e+00 -6.649472582681723054e+01
1.712942861999923405e+00 -6.652820577041518391e+01
1.719573526999930824e+00 -6.653528771869403613e+01
1.726276708999917364e+00 -6.654234438654273731e+01
1.733051085999921970e+00 -6.656292752720676731e+01
1.739775709999908049e+00 -6.656635602617819814e+01
1.746566813999902212e+00 -6.657333180531465189e+01
1.753107526999925891e+00 -6.657472424789970944e+01
1.759822236999931011e+00 -6.657795265842550236e+01
1.766339308999941071e+00 -6.658363074187506925e+01
1.772900351999945112e+00 -6.665491053706847424e+01
1.779393653999938874e+00 -6.666001444886416039e+01
1.785907876999937027e+00 -6.693128948788064747e+01
1.792570267999942235e+00 -6.700256486548080659e+01
1.799268590999944184e+00 -6.704346087223615314e+01
1.805995317999939953e+00 -6.720159220118580379e+01
1.812641545999921444e+00 -6.720565265489425144e+01
1.819232701999918600e+00 -6.727236489812116815e+01
1.825780007999907806e+00 -6.733950895861853780e+01
1.832299348999918198e+00 -6.735637787586807690e+01
1.838882999999936541e+00 -6.746159507484954077e+01
1.845374344999932692e+00 -6.746202401484553945e+01
1.852050175999937043e+00 -6.746451794873125607e+01
1.858700554999912935e+00 -6.747763336448167593e+01
1.865235602999909315e+00 -6.757215848808594671e+01
1.871747650999902479e+00 -6.759155843093729743e+01
1.878300631999911818e+00 -6.763488615130155779e+01
1.884911356999913412e+00 -6.764861873493150313e+01
1.891506606999932227e+00 -6.766895105197184535e+01
1.898144367999925475e+00 -6.772405624315800310e+01
1.904654271999918880e+00 -6.772448394756673906e+01
1.911205734999915418e+00 -6.772895119352830307e+01
1.917711370999918952e+00 -6.776289940052896554e+01
1.924260287999913555e+00 -6.793729944328465820e+01
1.930911133999907658e+00 -6.810144000616821813e+01
1.937561338999910898e+00 -6.829556664280431733e+01
1.944312176999897890e+00 -6.830313701464856990e+01
1.950831482999901834e+00 -6.833577189094610560e+01
1.957448559999902304e+00 -6.833761715058686548e+01
1.964094342999910925e+00 -6.838629823316982481e+01
1.970798770999903748e+00 -6.865229366374491349e+01
1.977359052999899003e+00 -6.872133023395268481e+01
1.983927215999912175e+00 -6.872690265441002566e+01
1.990468196999910955e+00 -6.878980569868888040e+01
1.997001254999918540e+00 -6.879453515798039120e+01
2.003600616999930306e+00 -6.881600570921007431e+01
2.010344256999936352e+00 -6.882847917987307085e+01
2.016952093999933471e+00 -6.885715074877597885e+01
2.023638431999932319e+00 -6.925969108914125627e+01
2.030152358999934403e+00 -6.927222274508578437e+01
2.036745459999939722e+00 -6.928449757112578311e+01
2.043483184999934199e+00 -6.938376163663967588e+01
2.050125066999935353e+00 -6.945259222974411273e+01
2.056836763999927431e+00 -6.945808657638332306e+01
2.063472248999941971e+00 -6.953236641283720587e+01
2.070222782999932232e+00 -6.956084984403867111e+01
2.076819604999913249e+00 -6.978588910199154327e+01
2.083277507999914402e+00 -6.978588910199154327e+01
2.089917503999920267e+00 -6.981135499714358161e+01
2.096387355999914437e+00 -6.981135499714358161e+01
2.103047895999911265e+00 -6.981330474959770527e+01
2.109678468999918177e+00 -6.983406907815151499e+01
2.116492527999923379e+00 -7.009819759939107087e+01
2.123119203999908944e+00 -7.040896126424820523e+01
2.129741040999911572e+00 -7.042701230630969178e+01
2.136390610999901352e+00 -7.042795577588100286e+01
2.143121277999883834e+00 -7.046873331405645047e+01
2.149697737999901381e+00 -7.051248370626110784e+01
2.156241082999909242e+00 -7.051810304334597390e+01
2.162776037999908585e+00 -7.054014130579072628e+01
2.169334763999913651e+00 -7.054656485585645953e+01
2.175865231999920102e+00 -7.054989457365188343e+01
2.182505284999922690e+00 -7.055217587647989319e+01
2.189124175999929367e+00 -7.055316142028055992e+01
2.195801592999924612e+00 -7.075118249588805952e+01
2.202505439999925319e+00 -7.076722813955170466e+01
2.209173179999921022e+00 -7.077087456392064269e+01
2.215721462999916458e+00 -7.077752990399937971e+01
2.222226207999912884e+00 -7.077752990399937971e+01
2.228792383999908200e+00 -7.077752990399937971e+01
2.235443649999916627e+00 -7.079694369334535509e+01
2.242122719999902092e+00 -7.079694369334535509e+01
2.248800000999887860e+00 -7.083654722845972174e+01
2.255289480999881579e+00 -7.085012138956676608e+01
2.261936037999876081e+00 -7.085275674195624163e+01
2.268500955999883661e+00 -7.087673206937577675e+01
2.275018991999895324e+00 -7.087906938571447313e+01
2.281601604999891730e+00 -7.090340556617324808e+01
2.288137876999889908e+00 -7.092709580320831719e+01
2.294709541999877533e+00 -7.099417411154171020e+01
2.301319105999870995e+00 -7.101267772117900279e+01
2.308041248999858741e+00 -7.102388330408403760e+01
2.314582153999853897e+00 -7.102388330408403760e+01
2.321157938999861781e+00 -7.103572287801563334e+01
2.327773604999847645e+00 -7.103610746269838216e+01
2.334426600999843782e+00 -7.105294809762429509e+01
2.341222890999833606e+00 -7.106870204801141711e+01
2.347923025999823832e+00 -7.106870204801141711e+01
2.354774553999824160e+00 -7.107647478881298753e+01
2.361295822999820881e+00 -7.108312651976865482e+01
2.367820536999812209e+00 -7.110521743920115512e+01
2.374357293999815877e+00 -7.112076564894834974e+01
2.380969710999806477e+00 -7.112821123208611596e+01
2.387642907999828257e+00 -7.128569608466210639e+01
2.394099527999844934e+00 -7.128569608466210639e+01
2.400615327999850113e+00 -7.128907405923486351e+01
2.407154671999838680e+00 -7.129000035501383081e+01
2.413770027999860179e+00 -7.129000035501383081e+01
2.420568310999858586e+00 -7.129000035501383081e+01
2.427273648999840550e+00 -7.133106895635602029e+01
2.433854851999840196e+00 -7.134019300493315541e+01
2.440494158999851226e+00 -7.134025495357059299e+01
2.447047135999873557e+00 -7.141791892697285959e+01
2.453628899999879653e+00 -7.144318393899996522e+01
2.460130283999897305e+00 -7.145789260664085418e+01
2.466655596999900890e+00 -7.147119859711432355e+01
2.473188683999908211e+00 -7.152096601636425532e+01
2.479747711999916060e+00 -7.152096601636425532e+01
2.486371155999929083e+00 -7.153184030424040429e+01
2.492910634999950137e+00 -7.156199707121524511e+01
2.499494969999939809e+00 -7.163113161913946669e+01
2.506040468999931381e+00 -7.164029203898431319e+01
2.512593428999939871e+00 -7.164311274897076487e+01
2.519141466999946122e+00 -7.165691255194595044e+01
2.525695244999941469e+00 -7.166133973194251894e+01
2.532261811999937162e+00 -7.166133973194251894e+01
2.538814092999936545e+00 -7.170576759103892073e+01
2.545429991999939023e+00 -7.170596412641874906e+01
2.552075814999930525e+00 -7.171291774427356813e+01
2.558728550999921136e+00 -7.171291774427356813e+01
2.565569032999921451e+00 -7.174633516419814327e+01
2.572314462999938822e+00 -7.175417021831580655e+01
2.578998748999926871e+00 -7.175417021831580655e+01
2.585559855999947754e+00 -7.177506264751802689e+01
2.592132479999955219e+00 -7.178764926398082480e+01
2.598771663999937420e+00 -7.179738770148520643e+01
2.605288108999929353e+00 -7.179785661820240250e+01
2.611993782999905367e+00 -7.180415372310123701e+01
2.618515345999929078e+00 -7.186712157145390734e+01
2.625144622999929123e+00 -7.206381882430174812e+01
2.631719282999920306e+00 -7.223126431430928562e+01
2.638291655999919438e+00 -7.225372381119120746e+01
2.644809577999909234e+00 -7.225398118938868208e+01
2.651438575999908398e+00 -7.225509311023584758e+01
2.658054522999902414e+00 -7.228203903121426777e+01
2.664602966999913836e+00 -7.233169436934532825e+01
2.671270802999917482e+00 -7.233169436934532825e+01
2.677816473999926838e+00 -7.234093537367145643e+01
2.684367780999917574e+00 -7.235047095407895767e+01
2.690963229999913775e+00 -7.235067711197470430e+01
2.697464646999911064e+00 -7.235194579916142743e+01
2.704093563999890204e+00 -7.236650603251680991e+01
2.710686169999895423e+00 -7.236650603251680991e+01
2.717534417999898810e+00 -7.246560351875416472e+01
2.724226306999890657e+00 -7.246602681942815138e+01
2.730915480999894118e+00 -7.252105093778190792e+01
2.737478235999892373e+00 -7.252747838638259736e+01
2.744032333999878670e+00 -7.258960986778984648e+01
2.750577043999861804e+00 -7.259547914513196076e+01
2.757114841999861898e+00 -7.260541920546924644e+01
2.763672646999857374e+00 -7.260637386101629431e+01
2.770204744999874347e+00 -7.261600626061076014e+01
2.776860139999871802e+00 -7.261774840381555407e+01
2.783672470999885906e+00 -7.263411598808420422e+01
2.790236498999871362e+00 -7.267673875580754839e+01
2.796912916999873655e+00 -7.273461897510668450e+01
2.803474351999867498e+00 -7.282357159387281342e+01
2.810248391999885076e+00 -7.283259046710851692e+01
2.816790783999867376e+00 -7.284686716695664188e+01
2.823306671999878059e+00 -7.285401027804125818e+01
2.829834147999883864e+00 -7.286536317264727813e+01
2.836367850999911955e+00 -7.287167333598023333e+01
2.843142971999903512e+00 -7.289765916855139949e+01
2.849855624999899195e+00 -7.300513046751700585e+01
2.856709520999897389e+00 -7.300513046751700585e+01
2.863456357999898838e+00 -7.300571773852735191e+01
2.870244119999912247e+00 -7.303607415214489151e+01
2.876912499999905837e+00 -7.383256438220409734e+01
2.883445691999879212e+00 -7.404106605407004338e+01
2.890028530999857015e+00 -7.414848892054618545e+01
2.896544213999854289e+00 -7.415164891740325004e+01
2.903100306999852886e+00 -7.416937973180360189e+01
2.909639001999842822e+00 -7.422157364125223467e+01
2.916202592999846299e+00 -7.423709714306558283e+01
2.922766819999846444e+00 -7.425247390376081569e+01
2.929264234999839456e+00 -7.428190487607901105e+01
2.935789952999848129e+00 -7.429184967709922205e+01
2.942388926999854437e+00 -7.440702073112450421e+01
2.948956593999867426e+00 -7.448508685965686027e+01
2.955526276999861590e+00 -7.454536199644316241e+01
2.962058417999863469e+00 -7.459384135057695175e+01
2.968570023999834273e+00 -7.485660506936623904e+01
2.975086779999838615e+00 -7.485660506936623904e+01
2.981712364999854703e+00 -7.485885533383006418e+01
2.988389297999864080e+00 -7.485993217028817526e+01
2.994914444999845937e+00 -7.486626873383413283e+01
3.001532226999834574e+00 -7.486626873383413283e+01
3.008185779999838605e+00 -7.490999286329871154e+01
3.014862719999852114e+00 -7.496468947196366628e+01
3.021532449999853487e+00 -7.505152690016532802e+01
3.028254082999852326e+00 -7.507594689741431182e+01
3.034851916999848687e+00 -7.530041173119678888e+01
3.041417274999842046e+00 -7.533631379453143495e+01
3.048073060999831885e+00 -7.535059395370849700e+01
3.054841062999845480e+00 -7.535346859295253807e+01
3.061683229999847544e+00 -7.541507453868733535e+01
3.068238425999852748e+00 -7.541579941548890531e+01
3.074817527999850864e+00 -7.541749796643601655e+01
3.081496622999851720e+00 -7.542677053892559513e+01
3.088236043999841751e+00 -7.542703926027226657e+01
3.094905488999842635e+00 -7.543871995050255919e+01
3.101447058999840412e+00 -7.543914241629627782e+01
3.108035497999849905e+00 -7.555698560445065937e+01
3.114637920999851151e+00 -7.556254444357773536e+01
3.121150602999861245e+00 -7.558331602038590802e+01
3.127646394999838098e+00 -7.562813938421425064e+01
3.134150822999841157e+00 -7.569279249899719275e+01
3.140713323999838824e+00 -7.577010683277723047e+01
3.147190474999847165e+00 -7.577010683277723047e+01
3.153666285999844998e+00 -7.577010683277723047e+01
3.160203001999855044e+00 -7.579427259190075006e+01
3.166849434999852608e+00 -7.579427259190075006e+01
3.173378597999862993e+00 -7.580068194840471563e+01
3.180007490999865905e+00 -7.580862848974921064e+01
3.186677509999882307e+00 -7.580862848974921064e+01
3.193264034999903966e+00 -7.582095357047224127e+01
3.199782377999894845e+00 -7.585078695801261972e+01
3.206364284999904779e+00 -7.587942447682959823e+01
3.213003564999899364e+00 -7.592382006157735930e+01
3.219603315999912230e+00 -7.593510022357550326e+01
3.226351534999919668e+00 -7.597582802435732674e+01
3.232979955999913724e+00 -7.605193803928573004e+01
3.239573800999916653e+00 -7.605934356677782660e+01
3.246153385999937857e+00 -7.617678062823544849e+01
3.252791112999930068e+00 -7.622157253184363412e+01
3.259317056999932571e+00 -7.628245349644294038e+01
3.265806580999929931e+00 -7.628245349644294038e+01
3.272399745999916565e+00 -7.631116303829071512e+01
3.278913330999901898e+00 -7.636428689459751240e+01
3.285481839999885967e+00 -7.639712656850092287e+01
3.292000563999888829e+00 -7.639712656850092287e+01
3.298705382999890023e+00 -7.647279714661748073e+01
3.305235968999884921e+00 -7.651185456941799146e+01
3.311696703999887692e+00 -7.651185456941799146e+01
3.318331884999869086e+00 -7.651960897551555263e+01
3.325180506999876773e+00 -7.653376195792800729e+01
3.331853930999880031e+00 -7.654548101084080258e+01
3.338570888999890851e+00 -7.654712956916259259e+01
3.345216842999871876e+00 -7.662864905181835695e+01
3.352066408999863523e+00 -7.663348768313504422e+01
3.358856183999855194e+00 -7.675469540167638627e+01
3.365571407999848663e+00 -7.675700245603373162e+01
3.372368878999845609e+00 -7.676962572728218959e+01
3.378979483999840827e+00 -7.678223576900536784e+01
3.385441674999845940e+00 -7.678223576900536784e+01
3.391963996999847186e+00 -7.678223576900536784e+01
3.398470546999835751e+00 -7.678223576900536784e+01
3.404986331999840576e+00 -7.678689156871169530e+01
3.411562695999841299e+00 -7.678689156871169530e+01
3.418253059999849075e+00 -7.678689156871169530e+01
3.424876960999855502e+00 -7.678689156871169530e+01
3.431557349999845297e+00 -7.683495523537042970e+01
3.438293828999836155e+00 -7.702818613850480745e+01
3.445060859999824476e+00 -7.702988699202703060e+01
3.451626537999815003e+00 -7.703575940817982826e+01
3.458133899999805028e+00 -7.703575940817982826e+01
3.464799984999795246e+00 -7.703575940817982826e+01
3.471343260999783187e+00 -7.703575940817982826e+01
3.478145877999772484e+00 -7.706216063274592898e+01
3.484719795999780434e+00 -7.714351703408389938e+01
3.491418945999765544e+00 -7.716647037428390377e+01
3.498083422999766601e+00 -7.716647037428390377e+01
3.504823907999780719e+00 -7.725391919595253398e+01
3.511463229999803648e+00 -7.725741293244192320e+01
3.518206002999801907e+00 -7.728326223510919135e+01
3.524836452999797753e+00 -7.729369088697119139e+01
3.531470774999813766e+00 -7.729369088697119139e+01
3.538216081999812967e+00 -7.734095279036716875e+01
3.545013961999799346e+00 -7.735437231215190934e+01
3.551715605999807845e+00 -7.737132827455195638e+01
3.558404485999807410e+00 -7.737226725588948284e+01
3.565006940999800644e+00 -7.737637002282892240e+01
3.571596481999802730e+00 -7.737643004501936161e+01
3.578171027999788034e+00 -7.739913395683801411e+01
3.584759664999797923e+00 -7.739913395683801411e+01
3.591405674999803121e+00 -7.740885298165932227e+01
3.598010751999811685e+00 -7.741521168819485865e+01
3.604539168999825183e+00 -7.742981126043316920e+01
3.611230347999810686e+00 -7.742981126043316920e+01
3.617795647999783260e+00 -7.771203000664610272e+01
3.624253974999778638e+00 -7.771203000664610272e+01
3.630758158999786378e+00 -7.771298759149962621e+01
3.637274324999778319e+00 -7.778241105794533894e+01
3.643922589999792461e+00 -7.783018830300147783e+01
3.650601027999784254e+00 -7.783187757816880037e+01
3.657304438999778196e+00 -7.785026051848221584e+01
3.664134708999782664e+00 -7.785026051848221584e+01
3.670952934999792472e+00 -7.791738290537483635e+01
3.677606643999778324e+00 -7.791777687489053505e+01
3.684088842999787783e+00 -7.791978986348436820e+01
3.690654123999787206e+00 -7.792611645419468402e+01
3.697167439999814231e+00 -7.793059939136894343e+01
3.703627356999803499e+00 -7.793059939136894343e+01
3.710213988999812695e+00 -7.803311879951655783e+01
3.716748442999822988e+00 -7.814815501750551618e+01
3.723428430999824013e+00 -7.818528370369600111e+01
3.730150245999832581e+00 -7.818583613133638721e+01
3.736785389999826901e+00 -7.818818961938251277e+01
3.743379474999825707e+00 -7.829353839340738830e+01
3.749886455999827728e+00 -7.832145962896966296e+01
3.756497433999820945e+00 -7.836262294683601226e+01
3.763105808999824387e+00 -7.836262294683601226e+01
3.769901990999811492e+00 -7.839015341293310257e+01
3.776484982999813500e+00 -7.839020336114229792e+01
3.782957814999804658e+00 -7.839123152710263298e+01
3.789505987999788328e+00 -7.839178667908407760e+01
3.796168617999795547e+00 -7.840973715715564651e+01
3.802863426999764318e+00 -7.847836818169729156e+01
3.809431533999755981e+00 -7.847836818169729156e+01
3.816030769999745775e+00 -7.856995356263726649e+01
3.822536460999729879e+00 -7.857325322167602621e+01
3.829009185999739717e+00 -7.857325322167602621e+01
3.835475228999733144e+00 -7.857325322167602621e+01
3.842093864999733821e+00 -7.860721464589916252e+01
3.848647064999727530e+00 -7.863973828499030105e+01
3.855097223999746081e+00 -7.863973828499030105e+01
3.861539597999746665e+00 -7.864142537222353724e+01
3.868033638999724300e+00 -7.864263824624131871e+01
3.874528865999702365e+00 -7.864263824624131871e+01
3.881078744999711727e+00 -7.864598864214038088e+01
3.887588013999714764e+00 -7.864613127794574154e+01
3.894221190999718640e+00 -7.864693573964642326e+01
3.900796888999723766e+00 -7.864693573964642326e+01
3.907451302999727094e+00 -7.864693573964642326e+01
3.914046067999705780e+00 -7.865006121759793700e+01
3.920527654999702794e+00 -7.865114344932257495e+01
3.927081567999692435e+00 -7.866723825461403408e+01
3.933580798999694483e+00 -7.866812066145800486e+01
3.940156115999706277e+00 -7.866981841298266431e+01
3.946672798999699250e+00 -7.868596753308359837e+01
3.953278887999689406e+00 -7.869618399619172067e+01
3.960004948999710006e+00 -7.871361873438151235e+01
3.966493833999694463e+00 -7.872786747314351885e+01
3.973099944999702426e+00 -7.875193162067843389e+01
3.979802233999712779e+00 -7.876215185775039629e+01
3.986495341999724662e+00 -7.882967080625212475e+01
3.993120382999722384e+00 -7.886373901360859406e+01
3.999594904999723699e+00 -7.886373901360859406e+01
4.006187440999716465e+00 -7.897254753834393171e+01
4.012690986999720266e+00 -7.898561088148903764e+01
4.019361125999718176e+00 -7.910633492626648433e+01
4.026012474999702384e+00 -7.910990486887723705e+01
4.032662609999717596e+00 -7.917471798048163123e+01
4.039324560999732583e+00 -7.918405172558311733e+01
4.045995806999721722e+00 -7.918884000935273093e+01
4.052671851999722463e+00 -7.919663178663728331e+01
4.059301219999716714e+00 -7.919663509744164287e+01
4.065890760999704590e+00 -7.919663509744164287e+01
4.072448720999708449e+00 -7.921125275033777768e+01
4.078909806999727827e+00 -7.921125275033777768e+01
4.085394286999715519e+00 -7.921125275033777768e+01
4.091909705999708713e+00 -7.922122238210006628e+01
4.098396966999708901e+00 -7.923983618082770874e+01
4.104966430999716032e+00 -7.928256085781163165e+01
4.111570799999709536e+00 -7.928256085781163165e+01
4.118250180999716292e+00 -7.928513885774525249e+01
4.124879764999718645e+00 -7.929219825248443954e+01
4.131507388999715147e+00 -7.929281320415847745e+01
4.138113124999694747e+00 -7.929318649723042256e+01
4.144743220999699496e+00 -7.930202478129467636e+01
4.151554525999689993e+00 -7.930210516062489035e+01
4.158336205999678015e+00 -7.930424462494559634e+01
4.164934538999680136e+00 -7.931916499725676317e+01
4.171618893999677447e+00 -7.935229893878265273e+01
4.178372486999655244e+00 -7.935229893878265273e+01
4.185184588999642408e+00 -7.935678373684511655e+01
4.191954123999655835e+00 -7.935925776785529706e+01
4.198760119999650264e+00 -7.936119304311363010e+01
4.205368128999629640e+00 -7.936492982535897056e+01
4.211982242999641635e+00 -7.939130711555600328e+01
4.218655672999652495e+00 -7.940344530095062225e+01
4.225229224999661248e+00 -7.940344530095062225e+01
4.231772891999646014e+00 -7.940344530095062225e+01
4.238441228999647592e+00 -7.940344530095062225e+01
4.245069963999648976e+00 -7.940791410132719363e+01
4.251611077999640109e+00 -7.940791410132719363e+01
4.258397746999631472e+00 -7.940829932005277669e+01
4.265044024999635752e+00 -7.940940988900646857e+01
4.271667436999628364e+00 -7.943462857044664815e+01
4.278486599999649087e+00 -7.943462857044664815e+01
4.285243577999637843e+00 -7.943505847556704680e+01
4.291987567999636433e+00 -7.943510897501754187e+01
4.298508778999647895e+00 -7.943896643300939786e+01
4.305233710999637253e+00 -7.943904846770846007e+01
4.311918195999639991e+00 -7.943904846770846007e+01
4.318452250999626152e+00 -7.948934806038133161e+01
4.325150318999621213e+00 -7.948992584595855249e+01
4.331691234999632378e+00 -7.970161735620996524e+01
4.338220989999632238e+00 -7.974679989647066236e+01
4.344742528999637976e+00 -7.974684492165656025e+01
4.351361949999633438e+00 -7.976833925551241578e+01
4.357913801999650616e+00 -7.976833925551241578e+01
4.364403311999647705e+00 -7.976833925551241578e+01
4.370926417999664970e+00 -7.984801886426510009e+01
4.377483785999671362e+00 -8.016986437971999635e+01
4.383985860999671580e+00 -8.017012196912274646e+01
4.390438789999679514e+00 -8.017012196912274646e+01
4.396954740999677647e+00 -8.017215861745988548e+01
4.403456017999670458e+00 -8.017230110126044451e+01
4.410018309999660602e+00 -8.020251767746316318e+01
4.416563147999666761e+00 -8.020251767746316318e+01
4.423236843999660550e+00 -8.021543486620606700e+01
4.429860409999660575e+00 -8.021543486620606700e+01
4.436334637999645558e+00 -8.021543486620606700e+01
4.442877934999635237e+00 -8.021613673899477703e+01
4.449505413999648162e+00 -8.021613673899477703e+01
4.456034736999662016e+00 -8.021613673899477703e+01
4.462585905999666203e+00 -8.021865658610033734e+01
4.469085585999674315e+00 -8.021882834223526970e+01
4.475605528999663463e+00 -8.021913606919882511e+01
4.482192554999687495e+00 -8.022664509128952659e+01
4.488769079999683775e+00 -8.022774398016804298e+01
4.495302940999676977e+00 -8.023150872184416471e+01
4.501810807999681252e+00 -8.024107564024710371e+01
4.508506016999676902e+00 -8.026510288768224655e+01
4.515205450999662418e+00 -8.027774568700466773e+01
4.521803836999662707e+00 -8.028403062340902352e+01
4.528456845999677682e+00 -8.028824763234666761e+01
4.534948254999681794e+00 -8.028824763234666761e+01
4.541519917999672806e+00 -8.030550394117270230e+01
4.548221105999692426e+00 -8.031874019357778138e+01
4.554840825999698417e+00 -8.039626797662458557e+01
4.561431246999709366e+00 -8.040152939862434778e+01
4.568101580999707423e+00 -8.041141079533595359e+01
4.574823349999711297e+00 -8.047296553519289830e+01
4.581305819999706763e+00 -8.047340783133707021e+01
4.587968703999688813e+00 -8.077824996299156624e+01
4.594491627999691907e+00 -8.081426612683038968e+01
4.601108967999701704e+00 -8.082004647713297629e+01
4.607798862999700873e+00 -8.082004647713297629e+01
4.614363779999712811e+00 -8.082004647713297629e+01
4.621044837999711774e+00 -8.085471224818640223e+01
4.627549316999728823e+00 -8.085721779909388829e+01
4.634063890999759572e+00 -8.085744404214652548e+01
4.640564027999757535e+00 -8.085744404214652548e+01
4.647069789999742184e+00 -8.085925209291035287e+01
4.653879802999737691e+00 -8.086753125702301759e+01
4.660625794999732285e+00 -8.086753125702301759e+01
4.667385563999753018e+00 -8.086753125702301759e+01
4.674095352999747099e+00 -8.086753125702301759e+01
4.680662611999753864e+00 -8.087075348595682556e+01
4.687195444999770366e+00 -8.087137871827528102e+01
4.693702027999772319e+00 -8.087165006338577200e+01
4.700246570999761175e+00 -8.087455323486258862e+01
4.706841066999755796e+00 -8.088812751275590074e+01
4.713311193999750515e+00 -8.088812751275590074e+01
4.719799307999815952e+00 -8.088812751275590074e+01
4.726285241999821807e+00 -8.094324124194943693e+01
4.732791651999818328e+00 -8.094331232460118031e+01
4.739549800999842688e+00 -8.094510080781346062e+01
4.746207153999844053e+00 -8.094510080781346062e+01
4.752748363999861780e+00 -8.094510080781346062e+01
4.759297725999850570e+00 -8.094918184410406070e+01
4.766053469999864234e+00 -8.094919336629786244e+01
4.772958590999884620e+00 -8.096309450914205286e+01
4.779638071999835702e+00 -8.097396188403862993e+01
4.786190980999821321e+00 -8.097461158495806899e+01
4.792693919999837959e+00 -8.097461158495806899e+01
4.799151975999851771e+00 -8.097461158495806899e+01
4.805616249999811629e+00 -8.097461158495806899e+01
4.812268046999793825e+00 -8.097471790510626022e+01
4.818930771999747620e+00 -8.097484354664736372e+01
4.825612948999758345e+00 -8.099261644624940004e+01
4.832280852999751630e+00 -8.099526121529585510e+01
4.838967229999738606e+00 -8.099617213516717129e+01
4.845527943999735854e+00 -8.099617213516717129e+01
4.852177838999748971e+00 -8.099898904661853294e+01
4.858808967999758366e+00 -8.102721446720529741e+01
4.865310658999787208e+00 -8.120319904378322917e+01
4.871833517999743179e+00 -8.120319904378322917e+01
4.878387536999737151e+00 -8.121489032979147282e+01
4.884973071999755945e+00 -8.122470871436627249e+01
4.891551405999727820e+00 -8.122470871436627249e+01
4.898090696999741311e+00 -8.125416547310491922e+01
4.904602766999749619e+00 -8.126011027044816615e+01
4.911147792999756234e+00 -8.127874209065393529e+01
4.917869881999745729e+00 -8.127874209065393529e+01
4.924611785999772451e+00 -8.127916131031277303e+01
4.931352320999748073e+00 -8.128756315394670651e+01
4.937976780999749238e+00 -8.128756315394670651e+01
4.944661310999723725e+00 -8.128837934596305104e+01
4.951288369999739203e+00 -8.129595776127484896e+01
4.957891766999726002e+00 -8.135305153156630809e+01
4.964540245999710777e+00 -8.141225774705790741e+01
4.971105504999707492e+00 -8.141225774705790741e+01
4.977633895999685976e+00 -8.141225774705790741e+01
4.984277868999699379e+00 -8.148697355368483386e+01
4.990845672999714822e+00 -8.148771386720324017e+01
4.997451490999685220e+00 -8.152237258456922575e+01
5.003969883999678459e+00 -8.153541352786163543e+01
5.010542108999661792e+00 -8.153541352786163543e+01
5.017126807999657601e+00 -8.155793027315650079e+01
5.023657887999647187e+00 -8.155822859013314030e+01
5.030418204999660858e+00 -8.156869696254238988e+01
5.036931335999685899e+00 -8.158838012573892229e+01
5.043573523999688391e+00 -8.162218430191859397e+01
5.050042026999722822e+00 -8.164022970596965934e+01
5.056527596999721652e+00 -8.171317250977217839e+01
5.063105658999752734e+00 -8.172396325552632845e+01
5.069753887999725706e+00 -8.172702599773052157e+01
5.076553951999763115e+00 -8.183419290337523933e+01
5.083225386999805195e+00 -8.183425700071252606e+01
5.089819748999806492e+00 -8.191356398687850060e+01
5.096496205999777374e+00 -8.191376081991958813e+01
5.103096858999787599e+00 -8.191388322658873733e+01
5.109601222999765824e+00 -8.191388322658873733e+01
5.116149771999758400e+00 -8.191425138082416879e+01
5.122908559999745037e+00 -8.191425138082416879e+01
5.129591797999720981e+00 -8.191425138082416879e+01
5.136358295999732704e+00 -8.191428212361886096e+01
5.143014805999722938e+00 -8.196787347661647516e+01
5.149471066999707247e+00 -8.196787347661647516e+01
5.156088032999708304e+00 -8.196840407742170953e+01
5.162610088999716851e+00 -8.197714724885473458e+01
5.169133245999743664e+00 -8.197738766794552134e+01
5.175677281999728763e+00 -8.197738766794552134e+01
5.182214340999731661e+00 -8.198616809554089002e+01
5.188777831999734858e+00 -8.198616809554089002e+01
5.195356295999738805e+00 -8.198627661403816091e+01
5.201887305999747468e+00 -8.198627661403816091e+01
5.208394272999738561e+00 -8.198627661403816091e+01
5.214964220999741329e+00 -8.198875923597306326e+01
5.221649125999750396e+00 -8.198981624712749294e+01
5.228355655999761709e+00 -8.198981624712749294e+01
5.234995132999744172e+00 -8.199010253177107188e+01
5.241569674999778883e+00 -8.199010253177107188e+01
5.248222891999793305e+00 -8.199010253177107188e+01
5.254828598999781164e+00 -8.199099922932504114e+01
5.261532443999740849e+00 -8.199099922932504114e+01
5.268168967999782737e+00 -8.199099922932504114e+01
5.274867535999803181e+00 -8.199126823731639035e+01
5.281531133999799010e+00 -8.199340325057357859e+01
5.288033957999846990e+00 -8.211153741283303020e+01
5.294503405999879675e+00 -8.211153741283303020e+01
5.301191525999911391e+00 -8.211153741283303020e+01
5.307881286999915460e+00 -8.211153741283303020e+01
5.314585432999930248e+00 -8.211153741283303020e+01
5.321216696999892193e+00 -8.211209694103261825e+01
5.327959189999901923e+00 -8.211241829946186499e+01
5.334665959999894014e+00 -8.211241829946186499e+01
5.341238048999855437e+00 -8.211241829946186499e+01
5.347786414999822213e+00 -8.219401560590188183e+01
5.354481784999842731e+00 -8.219401560590188183e+01
5.360974610999839740e+00 -8.219401560590188183e+01
5.367491941999858795e+00 -8.220073929604455998e+01
5.374038337999843762e+00 -8.220195746725431718e+01
5.380592311999860655e+00 -8.220195746725431718e+01
5.387163085999807421e+00 -8.223729265598831262e+01
5.393940479999834281e+00 -8.223764274433257526e+01
5.400561927999829592e+00 -8.223764274433257526e+01
5.407130165999818772e+00 -8.223770225091699615e+01
5.413791686999802621e+00 -8.223770225091699615e+01
5.420581332999818258e+00 -8.224503851105062324e+01
5.427133424999793121e+00 -8.237843144940514151e+01
5.433617629999794474e+00 -8.237843144940514151e+01
5.440169712999763263e+00 -8.237843831707206732e+01
5.446743299999765142e+00 -8.237956504855708317e+01
5.453435934999772527e+00 -8.240534580462630743e+01
5.460068488999741732e+00 -8.240534580462630743e+01
5.466561428999739292e+00 -8.240562652990877268e+01
5.473090244999754717e+00 -8.240983827595778166e+01
5.479621672999764215e+00 -8.240983827595778166e+01
5.486186693999737685e+00 -8.240983827595778166e+01
5.492731097999726586e+00 -8.242302752970871893e+01
5.499343939999736364e+00 -8.242324418678029474e+01
5.505850654999736804e+00 -8.248269819731120833e+01
5.512460946999732769e+00 -8.250269796017744284e+01
5.519151290999760207e+00 -8.250269796017744284e+01
5.526118933999748961e+00 -8.250269796017744284e+01
5.532657162999765177e+00 -8.250800241257722689e+01
5.539080469999747791e+00 -8.250800241257722689e+01
5.545583920999733962e+00 -8.255759703584912756e+01
5.552054971999771382e+00 -8.255880250626765360e+01
5.558636812999804278e+00 -8.262039587792014572e+01
5.565217814999785517e+00 -8.280563855349092250e+01
5.571793240999779684e+00 -8.287888483564209707e+01
5.578559930999778871e+00 -8.300129372676964579e+01
5.585078208999766147e+00 -8.311334614502931117e+01
5.591636612999785427e+00 -8.313066508542868860e+01
5.598242782999763634e+00 -8.313287116235345309e+01
5.604770748999765573e+00 -8.318680009162764577e+01
5.611384537999784428e+00 -8.318680836976653836e+01
5.617867233999787047e+00 -8.331004255096542011e+01
5.624378936999786305e+00 -8.335715659873815753e+01
5.631136212999804158e+00 -8.335850824271824422e+01
5.637703927999835329e+00 -8.338846332476060752e+01
5.644495737999848828e+00 -8.347522882585852244e+01
5.651150817999843312e+00 -8.347522882585852244e+01
5.657739119999840582e+00 -8.347522882585852244e+01
5.664354335999849610e+00 -8.347522882585852244e+01
5.670830936999848859e+00 -8.347841355227151894e+01
5.677376437999875236e+00 -8.348184026599358276e+01
5.683828714999863863e+00 -8.348184026599358276e+01
5.690377840999817138e+00 -8.352353068784567824e+01
5.696881502999845637e+00 -8.352497581627183365e+01
5.703466265999846740e+00 -8.352499203080063239e+01
5.710076834999867401e+00 -8.354591698134741762e+01
5.716689865999907028e+00 -8.354597426804852489e+01
5.723403129999882211e+00 -8.354597426804852489e+01
5.729988446999879415e+00 -8.360129165532120510e+01
5.736633245999927411e+00 -8.365204761679628120e+01
5.743280842999947566e+00 -8.365343680974476115e+01
5.749886626999925809e+00 -8.365343680974476115e+01
5.756625326999946779e+00 -8.365343680974476115e+01
5.763349034999972531e+00 -8.365423537363538742e+01
5.770157265999955598e+00 -8.365444971390388673e+01
5.777011349999948919e+00 -8.365806526719282488e+01
5.783616926999956220e+00 -8.371969412767745666e+01
5.790137302999957214e+00 -8.371973036380815358e+01
5.796751238999965139e+00 -8.372001827642512239e+01
5.803266219999979825e+00 -8.372001827642512239e+01
5.809721872999993764e+00 -8.372001827642512239e+01
5.816205486999965757e+00 -8.372001827642512239e+01
5.822701443999967807e+00 -8.373045749394418635e+01
5.829329741999959680e+00 -8.374498262996277731e+01
5.835907850999921820e+00 -8.382856419759633582e+01
5.842422143999913331e+00 -8.382856419759633582e+01
5.848984402999928278e+00 -8.384610152711596243e+01
5.855510899999922358e+00 -8.384961576000299033e+01
5.862036033999958207e+00 -8.385085833566044755e+01
5.868532661999969591e+00 -8.385085833566044755e+01
5.875185951999945644e+00 -8.388752252929862152e+01
5.881767208999926666e+00 -8.388752252929862152e+01
5.888223518999902595e+00 -8.388752252929862152e+01
5.894773534999931286e+00 -8.389067179410780284e+01
5.901267887999896544e+00 -8.395543922842634288e+01
5.907747284999883775e+00 -8.397714031876292040e+01
5.914268988999889842e+00 -8.413324268858069388e+01
5.921073037999885713e+00 -8.413324268858069388e+01
5.927622229999895964e+00 -8.413290146458167840e+01
5.934100843999891239e+00 -8.417069393431546587e+01
5.940636888999874188e+00 -8.417069393431546587e+01
5.947170339999866329e+00 -8.418775222502775080e+01
5.953642808999868308e+00 -8.418775222502775080e+01
5.960235946999851819e+00 -8.418775222502775080e+01
5.966923739999813847e+00 -8.418807475133957041e+01
5.973458022999803774e+00 -8.418993529399006093e+01
5.980044903999781170e+00 -8.418993529399006093e+01
5.986782012999807279e+00 -8.418993529399006093e+01
5.993599433999811765e+00 -8.418993529399006093e+01
6.000412985999830084e+00 -8.418993529399006093e+01
6.007286639999827926e+00 -8.420106496932615414e+01
6.014066640999818247e+00 -8.420534838746530681e+01
6.020967590999855901e+00 -8.420537973722055369e+01
6.027771451999859309e+00 -8.422392202084449764e+01
6.034404133999846209e+00 -8.424017266796664671e+01
6.041076715999839308e+00 -8.432747722551368952e+01
6.047738372999845069e+00 -8.432747722551368952e+01
6.054371215999845290e+00 -8.432848721542414694e+01
6.060978784999823787e+00 -8.442312663020919672e+01
6.067541582999826488e+00 -8.442582205869273082e+01
6.074052185999835984e+00 -8.442582205869273082e+01
6.080558873999821756e+00 -8.442582205869273082e+01
6.087058932999809713e+00 -8.442583802636271173e+01
6.093551968999808111e+00 -8.442622348877762306e+01
6.100091333999845489e+00 -8.442804729372640793e+01
6.106620188999855259e+00 -8.456381992521602342e+01
6.113097787999828725e+00 -8.456381992521602342e+01
6.119651798999827363e+00 -8.456402567261162062e+01
6.126250118999815086e+00 -8.456446573040719272e+01
6.132877587999804092e+00 -8.456446573040719272e+01
6.139336494999776406e+00 -8.456446573040719272e+01
6.145817898999812456e+00 -8.456446573040719272e+01
6.152297572999797737e+00 -8.456703621835900719e+01
6.158903450999803297e+00 -8.456703621835900719e+01
6.165658945999830109e+00 -8.456661244629410135e+01
6.172204958999826019e+00 -8.456885456867112794e+01
6.178811846999842317e+00 -8.461937421640483592e+01
6.185323207999863016e+00 -8.462390344485734772e+01
6.191937814999855405e+00 -8.465302342721477658e+01
6.198530267999828425e+00 -8.465302342721477658e+01
6.205075985999796373e+00 -8.465366231904256722e+01
6.211886180999796281e+00 -8.468422049227680759e+01
6.218443279999815942e+00 -8.469374084975710559e+01
6.225077762999827513e+00 -8.472780562270574478e+01
6.231689012999797939e+00 -8.473900789100538589e+01
6.238140925999832831e+00 -8.473900789100538589e+01
6.244646952999811873e+00 -8.477440039717478726e+01
6.251110793999782089e+00 -8.477440039717478726e+01
6.257616853999815376e+00 -8.487790040238567713e+01
6.264088870999815484e+00 -8.487915742356177873e+01
6.270678324999801490e+00 -8.487915742356177873e+01
6.277141549999765147e+00 -8.487915742356177873e+01
6.283743979999790952e+00 -8.489227937795172352e+01
6.290298431999797657e+00 -8.489227937795172352e+01
6.296895192999787838e+00 -8.489227937795172352e+01
6.303407041999786742e+00 -8.490048723921478313e+01
6.309972962999788493e+00 -8.490048723921478313e+01
6.316562951999788567e+00 -8.491067088314154887e+01
6.323124206999821695e+00 -8.492920452960501621e+01
6.329815349999842411e+00 -8.494082601040224745e+01
6.336565622999849268e+00 -8.499635443985283700e+01
6.343193475999852282e+00 -8.499752651765160749e+01
6.349861149999812326e+00 -8.503983075762162969e+01
6.356518317999771739e+00 -8.504892229711900598e+01
6.363151270999750864e+00 -8.504892229711900598e+01
6.369881480999728396e+00 -8.504892229711900598e+01
6.376353253999768711e+00 -8.509601686767327067e+01
6.383052018999771704e+00 -8.510584642735820182e+01
6.389563011999753073e+00 -8.516238307757213022e+01
6.396065184999763176e+00 -8.516238307757213022e+01
6.402710710999738097e+00 -8.522750603681531345e+01
6.409423748999740766e+00 -8.522750603681531345e+01
6.415973526999714238e+00 -8.522750603681531345e+01
6.422575817999740977e+00 -8.522750603681531345e+01
6.429125155999741992e+00 -8.524031936152138655e+01
6.435600597999709294e+00 -8.524383902788692069e+01
6.442132556999725423e+00 -8.525824944508224235e+01
6.448939591999712562e+00 -8.542476712649241222e+01
6.455754997999720857e+00 -8.542476712649241222e+01
6.462382745999727618e+00 -8.542476712649241222e+01
6.468999095999738103e+00 -8.548446039529463292e+01
6.475612856999767075e+00 -8.551409459530164270e+01
6.482098561999768194e+00 -8.553831858844031899e+01
6.488700147999765022e+00 -8.558425463791317611e+01
6.495177987999753100e+00 -8.558425463791317611e+01
6.501671913999759411e+00 -8.559028310222751657e+01
6.508127411999776513e+00 -8.559028310222751657e+01
6.514591706999809162e+00 -8.559028310222751657e+01
6.521049725999782609e+00 -8.559028310222751657e+01
6.527530187999742495e+00 -8.559127604526321420e+01
6.534040977999708844e+00 -8.563076819276929541e+01
6.540599778999711233e+00 -8.570637903062520024e+01
6.547125590999691269e+00 -8.581109927279203475e+01
6.553650587999683808e+00 -8.581109927279203475e+01
6.560164449999671632e+00 -8.581109927279203475e+01
6.566652485999643574e+00 -8.581256413046006060e+01
6.573158202999653810e+00 -8.582964200959905554e+01
6.579757857999652515e+00 -8.583072153983783892e+01
6.586267151999653180e+00 -8.583072153983783892e+01
6.592752754999645859e+00 -8.583552906160336704e+01
6.599291054999637751e+00 -8.583552906160336704e+01
6.605918287999630323e+00 -8.583554910082001754e+01
6.612392244999645285e+00 -8.583554910082001754e+01
6.619050301999637398e+00 -8.585063678900473860e+01
6.625667332999618964e+00 -8.585068023869186504e+01
6.632210400999626998e+00 -8.586849349939558351e+01
6.638857207999620869e+00 -8.586849349939558351e+01
6.645554056999616321e+00 -8.588020146175307445e+01
6.652289751999619583e+00 -8.610712492669286178e+01
6.658852622999637205e+00 -8.610836006431173928e+01
6.665516323999645110e+00 -8.610836006431173928e+01
6.672186868999640197e+00 -8.611462502465457192e+01
6.678687636999658395e+00 -8.611462502465457192e+01
6.685164834999598682e+00 -8.611462502465457192e+01
6.691669962999599264e+00 -8.611462502465457192e+01
6.698182347999569686e+00 -8.611526169276186238e+01
6.704719298999558319e+00 -8.611526169276186238e+01
6.711578818999539564e+00 -8.611526169276186238e+01
6.718358290999530524e+00 -8.611642029323741099e+01
6.725042482999528559e+00 -8.611642029323741099e+01
6.731703396999552780e+00 -8.611642029323741099e+01
6.738208410999558140e+00 -8.615690624696404143e+01
6.744890696999553015e+00 -8.616189187541846195e+01
6.751577902999581937e+00 -8.631577375186502366e+01
6.758234163999592425e+00 -8.631577375186502366e+01
6.764961066999582329e+00 -8.642594236185814793e+01
6.771629866999582248e+00 -8.642679679080640653e+01
6.778411122999612459e+00 -8.642679679080640653e+01
6.785115879999599642e+00 -8.642695873952739305e+01
6.791742972999559314e+00 -8.642695873952739305e+01
6.798419467999570642e+00 -8.642695873952739305e+01
6.804958522999548620e+00 -8.642695873952739305e+01
6.811502020999537166e+00 -8.643105418153675146e+01
6.817994449999552842e+00 -8.643105418153675146e+01
6.824496467999519922e+00 -8.648121774062794032e+01
6.831054384999550422e+00 -8.649541417285598754e+01
6.837867575999556635e+00 -8.649541417285598754e+01
6.844566557999595346e+00 -8.649566925099563264e+01
6.851374730999618023e+00 -8.649598674403414122e+01
6.858045900999618638e+00 -8.650403345763608343e+01
6.864764100999613206e+00 -8.650403345763608343e+01
6.871547695999611349e+00 -8.658086802395347092e+01
6.878109410999613260e+00 -8.658086802395347092e+01
6.884767560999604186e+00 -8.659603674494810832e+01
6.891263080999616264e+00 -8.659603674494810832e+01
6.897735250999641465e+00 -8.659629334146700330e+01
6.904313881999691205e+00 -8.659629334146700330e+01
6.911017505999703658e+00 -8.659629334146700330e+01
6.917608823999692902e+00 -8.659725770018766866e+01
6.924107504999712503e+00 -8.660206693426422930e+01
6.930829440999692892e+00 -8.660303857394785609e+01
6.937375514999660098e+00 -8.660303857394785609e+01
6.943996165999642756e+00 -8.660303857394785609e+01
6.950483846999658155e+00 -8.662653173261234940e+01
6.957038714999645990e+00 -8.662653173261234940e+01
6.963619510999665252e+00 -8.662653173261234940e+01
6.970120420999659672e+00 -8.670023245214500207e+01
6.976882032999698779e+00 -8.670137598540458157e+01
6.983696689999705498e+00 -8.678116269246800130e+01
6.990483696999710617e+00 -8.678116269246800130e+01
6.997252408999701245e+00 -8.682044551411293298e+01
7.003892778999734503e+00 -8.682044551411293298e+01
7.010411848999728690e+00 -8.684972287037750505e+01
7.016892871999727888e+00 -8.685121392885052671e+01
7.023458297999683353e+00 -8.695713578931787424e+01
7.029989002999702308e+00 -8.695713578931787424e+01
7.036506800999722699e+00 -8.695713578931787424e+01
7.042997610999703895e+00 -8.695897865997721965e+01
7.049652126999717439e+00 -8.695897865997721965e+01
7.056289500999739062e+00 -8.696841901972115352e+01
7.062829156999725910e+00 -8.698195529378297408e+01
7.069413134999702919e+00 -8.698370269787875486e+01
7.076108318999688507e+00 -8.698434519492359129e+01
7.082651491999671478e+00 -8.699349667447890511e+01
7.089295916999653002e+00 -8.700209233888827498e+01
7.096049746999650409e+00 -8.700209233888827498e+01
7.102577009999624380e+00 -8.701316556758726506e+01
7.109130799999602957e+00 -8.701627277113445302e+01
7.115670687999642752e+00 -8.703587621988791057e+01
7.122212961999627723e+00 -8.706401633363940107e+01
7.128775459999671327e+00 -8.706497733904471659e+01
7.135376138999697915e+00 -8.706497733904471659e+01
7.142116361999695684e+00 -8.706497735605347543e+01
7.148740478999705772e+00 -8.711139660580742827e+01
7.155303574999679839e+00 -8.718031901350289559e+01
7.161897559999678364e+00 -8.718571714923561444e+01
7.168569335999693592e+00 -8.723211917275551741e+01
7.175325369999688618e+00 -8.739885638263815792e+01
7.181850367999690121e+00 -8.740135230532844446e+01
7.188723508999693479e+00 -8.740416198229488032e+01
7.195215573999730552e+00 -8.740476495311850158e+01
7.201757201999729574e+00 -8.740476495311850158e+01
7.208359555999734880e+00 -8.740529156617392914e+01
7.215007220999753557e+00 -8.741111232150336718e+01
7.221762662999756444e+00 -8.742042163952999090e+01
7.228316588999732062e+00 -8.742135208098576982e+01
7.234816569999777514e+00 -8.742135208098576982e+01
7.241279264999763043e+00 -8.742221422832500366e+01
7.247807079999795121e+00 -8.743994040270254686e+01
7.254284564999835538e+00 -8.744170769999757908e+01
7.260818104999842149e+00 -8.745709417476248859e+01
7.267504208999822524e+00 -8.745799059993973401e+01
7.274003544999818160e+00 -8.745799299804778570e+01
7.280507824999796540e+00 -8.747143555475557264e+01
7.287064187999801490e+00 -8.747215448803841298e+01
7.293675859999835254e+00 -8.747214887834385877e+01
7.300220470999828848e+00 -8.747214887834385877e+01
7.306860045999833631e+00 -8.747631307882004137e+01
7.313510199999834427e+00 -8.754143030253339930e+01
7.320122565999813702e+00 -8.755588003077218673e+01
7.326835473999809167e+00 -8.756018886997495088e+01
7.333323308999784018e+00 -8.756018886997495088e+01
7.340010036999801812e+00 -8.759400370072496855e+01
7.346482280999776293e+00 -8.759400370072496855e+01
7.352984327999781300e+00 -8.763167542481363625e+01
7.359547652999760103e+00 -8.763414500997072309e+01
7.366100411999795483e+00 -8.763600312310504137e+01
7.372628034999818780e+00 -8.763637720066293468e+01
7.379101222999835841e+00 -8.764068560106179007e+01
7.385764946999854530e+00 -8.764228640348653698e+01
7.392337743999824795e+00 -8.765271695225169424e+01
7.398920899999838596e+00 -8.765271695225169424e+01
7.405428617999852747e+00 -8.767414905996187713e+01
7.412053379999845149e+00 -8.774917609196806723e+01
7.418705295999846072e+00 -8.779249629974938784e+01
7.425434488999838933e+00 -8.779276559665379409e+01
7.431978786999794195e+00 -8.779276559665379409e+01
7.438495415999813787e+00 -8.789321583236247193e+01
7.445082947999825507e+00 -8.789715218231818028e+01
7.451558725999834820e+00 -8.789715218231818028e+01
7.458114263999862104e+00 -8.795508436869317848e+01
7.464661848999893934e+00 -8.795636978275668127e+01
7.471314418999895679e+00 -8.795636978275668127e+01
7.477936938999860672e+00 -8.796960682238028539e+01
7.484700966999872307e+00 -8.799370357043090962e+01
7.491184718999873482e+00 -8.799480981539920776e+01
7.497880198999881785e+00 -8.799480981539920776e+01
7.504411353999884682e+00 -8.809688136237093659e+01
7.510948756999882292e+00 -8.810082495076611053e+01
7.517532832999888726e+00 -8.810082495076611053e+01
7.524194105999892912e+00 -8.810082600308435019e+01
7.530880077999919209e+00 -8.810082600308435019e+01
7.537385245999914218e+00 -8.814218970118714935e+01
7.543871037999906548e+00 -8.814218970118714935e+01
7.550649799999950673e+00 -8.814279954879137335e+01
7.557292958999928700e+00 -8.823016737308466872e+01
7.563913198999939524e+00 -8.823383972153078503e+01
7.570664851999898914e+00 -8.823383972153078503e+01
7.577270445999861437e+00 -8.823383972153078503e+01
7.583930620999865369e+00 -8.823383972153078503e+01
7.590448402999840027e+00 -8.826286097458689994e+01
7.597034723999863459e+00 -8.826286097458689994e+01
7.603750131999877482e+00 -8.829569205074962213e+01
7.610417149999852526e+00 -8.829569205074962213e+01
7.616935644999896837e+00 -8.829631489236254538e+01
7.623461917999897253e+00 -8.830220448296466884e+01
7.629935494999932288e+00 -8.835654412336589303e+01
7.636463849999943321e+00 -8.840181989248472405e+01
7.643035699999925825e+00 -8.840181989248472405e+01
7.649655424999929565e+00 -8.841213059622157289e+01
7.656358507999931007e+00 -8.841359145042956413e+01
7.662960435999933040e+00 -8.841838100529221833e+01
7.669583418999918578e+00 -8.842134389590880517e+01
7.676198568999963001e+00 -8.842138198408292737e+01
7.682870097999954240e+00 -8.842138198408292737e+01
7.689604806999914999e+00 -8.842426906331670011e+01
7.696139572999920020e+00 -8.842426906331670011e+01
7.702779388999932308e+00 -8.844026162949862169e+01
7.709379393999926222e+00 -8.844066320316278507e+01
7.716009750999901939e+00 -8.844066320316278507e+01
7.722668102999895368e+00 -8.844174964364225389e+01
7.729357884999910056e+00 -8.844221980142313555e+01
7.736125787999903025e+00 -8.844221980142313555e+01
7.742821507999883224e+00 -8.845497724689255392e+01
7.749338643999900356e+00 -8.845497724689255392e+01
7.755868878999887528e+00 -8.863283473555296155e+01
7.762381992999877411e+00 -8.866786799719147893e+01
7.768866760999882715e+00 -8.866926805846233606e+01
7.775501981999862977e+00 -8.869685499091333725e+01
7.782225759999887416e+00 -8.869685499091333725e+01
7.788898809999897921e+00 -8.870248938624800417e+01
7.795471232999908295e+00 -8.870311231020284026e+01
7.801975908999910558e+00 -8.870381832252618892e+01
7.808483467999883132e+00 -8.871108347542885042e+01
7.814999602999920469e+00 -8.871121192193345451e+01
7.821664629999906637e+00 -8.871121192193345451e+01
7.828265891999931725e+00 -8.871121192193345451e+01
7.834829895999920524e+00 -8.871123968221988321e+01
7.841316631999907472e+00 -8.871123968221988321e+01
7.847922935999903871e+00 -8.871123968221988321e+01
7.854570279999915527e+00 -8.871123968221988321e+01
7.861131356999926822e+00 -8.871215717713556614e+01
7.867630532999926984e+00 -8.872037316944592078e+01
7.874285907999952983e+00 -8.872037316944592078e+01
7.881013342999935389e+00 -8.872079111620713832e+01
7.887670264999904646e+00 -8.872079111620713832e+01
7.894320018999946953e+00 -8.872427672877321925e+01
7.900890637999953725e+00 -8.874130951532869460e+01
7.907727927999955497e+00 -8.877361952715381221e+01
7.914448504999979761e+00 -8.877361952715381221e+01
7.921111081999974601e+00 -8.877361952715381221e+01
7.927666837000009181e+00 -8.877361952715381221e+01
7.934407169000051496e+00 -8.882626512701764909e+01
7.940955009000013831e+00 -8.882626512701764909e+01
7.947478903000007477e+00 -8.882687137858130200e+01
7.954007899999998799e+00 -8.898401746815913782e+01
7.960538139999993490e+00 -8.898845648093639227e+01
7.967034158999991789e+00 -8.898845648093639227e+01
7.973533094999977422e+00 -8.898845648093639227e+01
7.980066711999958429e+00 -8.912766861794432316e+01
7.986611252999926691e+00 -8.913159717878204447e+01
7.993108091999916454e+00 -8.913159717878204447e+01
7.999624328999919598e+00 -8.913580667403267910e+01
8.006253326999905440e+00 -8.914365026055263286e+01
8.012874585999925969e+00 -8.914406909337782281e+01
8.019394677999944321e+00 -8.915637921213929928e+01
8.025928150999956046e+00 -8.917425713944587073e+01
8.032659615999920177e+00 -8.918136914732718878e+01
8.039400063999940116e+00 -8.918186059857605130e+01
8.046105016999986148e+00 -8.918542393491495091e+01
8.052806986999977212e+00 -8.918605354129761054e+01
8.059621835999994488e+00 -8.918605354129761054e+01
8.066329922999983637e+00 -8.918640387956956772e+01
8.072842541999996513e+00 -8.918880067042664450e+01
8.079406816999959773e+00 -8.919228250129756930e+01
8.085960939999944586e+00 -8.920590934346500944e+01
8.092537376999983323e+00 -8.920590934346500944e+01
8.098997342000007649e+00 -8.920590934346500944e+01
8.105447287999988148e+00 -8.920590934346500944e+01
8.111903958000016956e+00 -8.920590934346500944e+01
8.118513887000014861e+00 -8.920608900239109573e+01
8.125227192000021859e+00 -8.920676034673208221e+01
8.131766012000031907e+00 -8.920736125803550465e+01
8.138297119000043267e+00 -8.921837964344702243e+01
8.144866327000034545e+00 -8.921837964344702243e+01
8.151376085000036298e+00 -8.921837964344702243e+01
8.157935759000030984e+00 -8.921837964344702243e+01
8.164425554000025897e+00 -8.922898990995656732e+01
8.170961312000004639e+00 -8.922917690029171922e+01
8.177619692000003937e+00 -8.922917690029171922e+01
8.184143682000007303e+00 -8.922917690029171922e+01
8.190786737999967926e+00 -8.927764768337667078e+01
8.197444354999939620e+00 -8.927770756206081160e+01
8.203986338999909478e+00 -8.927927995221700996e+01
8.210551708999892284e+00 -8.928643632278783571e+01
8.217459699999887235e+00 -8.935276770505645061e+01
8.224091344999900244e+00 -8.935276770505645061e+01
8.230747544999870158e+00 -8.935276770505645061e+01
8.237352986999862736e+00 -8.935276770505645061e+01
8.243936225999870970e+00 -8.936505358661413823e+01
8.250619512999877614e+00 -8.937174703142258636e+01
8.257220321999843904e+00 -8.937481290365084874e+01
8.263813931999834494e+00 -8.937481290365084874e+01
8.270642452999869221e+00 -8.938635069598652194e+01
8.277328821999898167e+00 -8.939413429043298720e+01
8.284107196999933365e+00 -8.939477307304407816e+01
8.290705436999942890e+00 -8.951481743062302598e+01
8.297181177999904733e+00 -8.951481743062302598e+01
8.303711588999902915e+00 -8.951488837168921009e+01
8.310306280999929740e+00 -8.951795499928336142e+01
8.316925185999924253e+00 -8.951795499928336142e+01
8.323406967999908090e+00 -8.951818140748655139e+01
8.329867600999897093e+00 -8.951818140748655139e+01
8.336405104999897731e+00 -8.952345090726753085e+01
8.343051147999904771e+00 -8.953613611468895783e+01
8.349812269999933534e+00 -8.957552045454363565e+01
8.356331492999920840e+00 -8.963313267378609339e+01
8.363046133999951337e+00 -8.979274434766986701e+01
8.369615115999971877e+00 -8.979286404612180661e+01
8.376291363999976980e+00 -8.979995077294591965e+01
8.382835096000016861e+00 -8.997675246050762610e+01
8.389347903000025752e+00 -8.997675246050762610e+01
8.395864328000028465e+00 -8.997967228848804666e+01
8.402707803000000197e+00 -8.997979997179497502e+01
8.409380589000026163e+00 -9.005127052980787994e+01
8.416083775999984695e+00 -9.005409089704778580e+01
8.422704404999999284e+00 -9.005426501011422147e+01
8.429193685000003100e+00 -9.005426501011422147e+01
8.435726302000011501e+00 -9.005447964000225625e+01
8.442272537000009791e+00 -9.010663126987213900e+01
8.448738618999996675e+00 -9.016128720648474371e+01
8.455237698000011903e+00 -9.016128720648474371e+01
8.461823974999957088e+00 -9.027121784333655796e+01
8.468300315999966799e+00 -9.027833881239897096e+01
8.475013710999970584e+00 -9.027833881239897096e+01
8.481638569999990551e+00 -9.028842581518239285e+01
8.488291225999988754e+00 -9.028889738403992737e+01
8.494988470999999208e+00 -9.028889738403992737e+01
8.501518248999966332e+00 -9.030550819156763964e+01
8.508269073999999321e+00 -9.032187002236277351e+01
8.514858782999967346e+00 -9.037857279855435877e+01
8.521484250999948884e+00 -9.037857279855435877e+01
8.528011627999918076e+00 -9.043973509381991960e+01
8.534486219999914525e+00 -9.043973509381991960e+01
8.541124179999867394e+00 -9.049781616813768892e+01
8.548266873999882165e+00 -9.063717599666608749e+01
8.555019177999884761e+00 -9.075781552966634536e+01
8.561729601999932271e+00 -9.076311978274185321e+01
8.568372383999884434e+00 -9.086246922316547625e+01
8.574904067999904456e+00 -9.086246922316547625e+01
8.581487550999927549e+00 -9.089899546695754395e+01
8.588012772999924493e+00 -9.089899546695754395e+01
8.594555753999905789e+00 -9.101761953816975392e+01
8.601072178999874751e+00 -9.102031991155428159e+01
8.607676805999878056e+00 -9.102031991155428159e+01
8.614396415999880929e+00 -9.102031991155428159e+01
8.621027015999860765e+00 -9.102171604487325851e+01
8.627712870999864947e+00 -9.102174130237213490e+01
8.634257938999873261e+00 -9.102177275170738824e+01
8.640706489999887552e+00 -9.102177275170738824e+01
8.647359660999882180e+00 -9.102816394020955215e+01
8.653984237999898355e+00 -9.102816394020955215e+01
8.660609063999935131e+00 -9.103277308177482041e+01
8.667235144999954954e+00 -9.103277308177482041e+01
8.673852209999981966e+00 -9.103277308177482041e+01
8.680534214999983789e+00 -9.103651967533463107e+01
8.687232283999996696e+00 -9.104022705525773063e+01
8.693926393000030117e+00 -9.104529907930887589e+01
8.700669853000063014e+00 -9.134422403110222888e+01
8.707222138000080491e+00 -9.134422403110222888e+01
8.713732841000068063e+00 -9.134577675447482648e+01
8.720182720000069665e+00 -9.134577675447482648e+01
8.726673669000049927e+00 -9.134577675447482648e+01
8.733128618000030485e+00 -9.134575436277404492e+01
8.739582015000038950e+00 -9.134575436277404492e+01
8.746129053000023745e+00 -9.134575436277404492e+01
8.752793167000023189e+00 -9.134783461789993453e+01
8.759386543000008629e+00 -9.134783461789993453e+01
8.766085148000039240e+00 -9.134783461789993453e+01
8.772883127000028480e+00 -9.134783461789993453e+01
8.779445991000013549e+00 -9.134783461789993453e+01
8.785969171999983729e+00 -9.134783461789993453e+01
8.792516069000006596e+00 -9.135852327885709201e+01
8.799028083999983707e+00 -9.136033797988002902e+01
8.805572815999951786e+00 -9.136232174961996577e+01
8.812102823999913070e+00 -9.136470022089092424e+01
8.818749909999906933e+00 -9.136542447905581810e+01
8.825352591999857665e+00 -9.136683643467694083e+01
8.832040342999853522e+00 -9.136955784720639429e+01
8.838752662999834087e+00 -9.137369048494555557e+01
8.845394685999846018e+00 -9.137369048494555557e+01
8.852116476999862371e+00 -9.137369048494555557e+01
8.858756531999867789e+00 -9.141923229528019590e+01
8.865392894999892803e+00 -9.144140342281339429e+01
8.871908249999846063e+00 -9.144140342281339429e+01
8.878478571999892210e+00 -9.144163148301578303e+01
8.885096297999917070e+00 -9.144164582478082082e+01
8.891792673999924901e+00 -9.144173030737806585e+01
8.898466860999921124e+00 -9.145481208402792106e+01
8.905106505999915711e+00 -9.147551375071665802e+01
8.911823190999898614e+00 -9.147551375071665802e+01
8.918543935999885264e+00 -9.147554494269520831e+01
8.925195375999875225e+00 -9.147879889570157275e+01
8.931827057999880637e+00 -9.147879889570157275e+01
8.938492033999880348e+00 -9.148773746415740504e+01
8.945208458999866608e+00 -9.149016354262342077e+01
8.951857465999877306e+00 -9.149868282213870430e+01
8.958536628999882012e+00 -9.152269585428213361e+01
8.965177926999858826e+00 -9.152306721801744516e+01
8.971818584999814661e+00 -9.154291895358898046e+01
8.978430338999844551e+00 -9.155498039779641317e+01
8.985054203999879974e+00 -9.159677349569531657e+01
8.991688682999924964e+00 -9.159736932378237384e+01
8.998322775999932688e+00 -9.159736932378237384e+01
9.004974633999919931e+00 -9.159736932378237384e+01
9.011721300999894879e+00 -9.159857988821710251e+01
9.018326640999937638e+00 -9.159857988821710251e+01
9.025054988999963612e+00 -9.159878190371905760e+01
9.031706939999962103e+00 -9.159878190371905760e+01
9.038391781999964181e+00 -9.170041262640822310e+01
9.045134965999967136e+00 -9.170481610700915098e+01
9.051807838999959444e+00 -9.185331262253028228e+01
9.058515301999939595e+00 -9.185411843016652256e+01
9.065196016999927053e+00 -9.185411843016652256e+01
9.071884251999932758e+00 -9.186661590168114344e+01
9.078732504999948105e+00 -9.186809049582637954e+01
9.085409797999977499e+00 -9.186809049582637954e+01
9.092059404999984551e+00 -9.186818781227478325e+01
9.098740327999980337e+00 -9.186819670389823500e+01
9.105447064999943052e+00 -9.186917935695360882e+01
9.112117782999961335e+00 -9.186917935695360882e+01
9.118842028999971205e+00 -9.187709567728728643e+01
9.125427605999965053e+00 -9.192943359518805835e+01
9.132141477999949686e+00 -9.193836577212884720e+01
9.138771436999951092e+00 -9.193836577212884720e+01
9.145439177999959313e+00 -9.193836577212884720e+01
9.152043801999987238e+00 -9.193836577212884720e+01
9.158721096000007833e+00 -9.194449589693445546e+01
9.165467678000014828e+00 -9.194449589693445546e+01
9.172171059000012505e+00 -9.195176149800771270e+01
9.178844510999986994e+00 -9.197210643741070157e+01
9.185534057000035446e+00 -9.197210643741070157e+01
9.192213948000041768e+00 -9.198820706055772689e+01
9.198870265000024915e+00 -9.200549204160978434e+01
9.205572614000027798e+00 -9.200549204160978434e+01
9.212247722000062922e+00 -9.200549204160978434e+01
9.218933107000079730e+00 -9.203518385034234939e+01
9.225603604000117031e+00 -9.203518385034234939e+01
9.232270645000113518e+00 -9.203518385034234939e+01
9.238906937000104236e+00 -9.203518385034234939e+01
9.245619983000089803e+00 -9.204081879673438493e+01
9.252373386000106947e+00 -9.204440881968375265e+01
9.258976817000124981e+00 -9.209359802020907182e+01
9.265662564000125556e+00 -9.209359802020907182e+01
9.272304983000081435e+00 -9.209359802020907182e+01
9.278940770000044580e+00 -9.209359802020907182e+01
9.285578976000033791e+00 -9.209359802020907182e+01
9.292262806000023190e+00 -9.209359802020907182e+01
9.298927675000012272e+00 -9.209359802020907182e+01
9.305528259000034552e+00 -9.209359802020907182e+01
9.312186127000019908e+00 -9.209359802020907182e+01
9.318914962999993890e+00 -9.209366472514051338e+01
9.325627757999999545e+00 -9.209366472514051338e+01
9.332352966999994948e+00 -9.209366472514051338e+01
9.339039026999975235e+00 -9.209366472514051338e+01
9.345687802999965044e+00 -9.209366472514051338e+01
9.352323125999953746e+00 -9.209384100134285234e+01
9.358967096999950996e+00 -9.212759726152840756e+01
9.365589566999934945e+00 -9.218146484635983029e+01
9.372244094999922837e+00 -9.221143335720637424e+01
9.378903800999877305e+00 -9.221143335720637424e+01
9.385623726999885008e+00 -9.221456094566029549e+01
9.392299245999872426e+00 -9.221456094566029549e+01
9.398945748999874894e+00 -9.221456094566029549e+01
9.405639447999906366e+00 -9.221456094566029549e+01
9.412334450999894742e+00 -9.221456094566029549e+01
9.418977818999923812e+00 -9.233854577781215767e+01
9.425687754999941603e+00 -9.234659844808430762e+01
9.432354499999943798e+00 -9.242759200050328161e+01
9.439013161999961099e+00 -9.242759200050328161e+01
9.445694474999934087e+00 -9.242759200050328161e+01
9.452410097999974781e+00 -9.252658407965283516e+01
9.459045988999969623e+00 -9.252948209596048912e+01
9.465637308999967914e+00 -9.252948209596048912e+01
9.472262185999998252e+00 -9.252948209596048912e+01
9.478954948999987806e+00 -9.252968277378421647e+01
9.485641163999989800e+00 -9.252968277378421647e+01
9.492304855999982749e+00 -9.252968277378421647e+01
9.498978703999997109e+00 -9.255668912408830806e+01
9.505621342999996060e+00 -9.256342248721631449e+01
9.512289433000026051e+00 -9.262194079079689857e+01
9.518895778000006302e+00 -9.275537968303559921e+01
9.525443153000022534e+00 -9.275537968303559921e+01
9.532158984000052016e+00 -9.275537968303559921e+01
9.538794434000037015e+00 -9.275537968303559921e+01
9.545383443000041268e+00 -9.275547309475166458e+01
9.552023157000046893e+00 -9.275547309475166458e+01
9.558649067000033028e+00 -9.275547309475166458e+01
9.565248052000008272e+00 -9.275534621145712322e+01
9.571925763000004750e+00 -9.279424312438536049e+01
9.578595208999958643e+00 -9.279540884920344013e+01
9.585207426999927449e+00 -9.279598757824288668e+01
9.591888572999955898e+00 -9.283486039855938543e+01
9.598579389999983391e+00 -9.284018859262590695e+01
9.605188015000015511e+00 -9.301461812151680419e+01
9.611966622000023719e+00 -9.302752513135642687e+01
9.618654193000006458e+00 -9.302787102650852091e+01
9.625337765000002932e+00 -9.302808951911703161e+01
9.631936176999996491e+00 -9.302808951911703161e+01
9.638586763999994034e+00 -9.305062890040831292e+01
9.645204900999965858e+00 -9.308099650874865461e+01
9.651902214999926954e+00 -9.316525082867480023e+01
9.658553729999921345e+00 -9.316525082867480023e+01
9.665208110999902402e+00 -9.316525082867480023e+01
9.671829162999895146e+00 -9.316911156834319740e+01
9.678434008999927229e+00 -9.316853440406850950e+01
9.685164237999922321e+00 -9.316910488670423263e+01
9.691800861999910310e+00 -9.317037820098910572e+01
9.698253396999909626e+00 -9.317046445153714274e+01
9.704704529999904850e+00 -9.317221077720915900e+01
9.711206282999885531e+00 -9.317221077720915900e+01
9.717792627999873645e+00 -9.317221077720915900e+01
9.724435611999838969e+00 -9.317511336755674733e+01
9.731122635999781778e+00 -9.317511336755674733e+01
9.737752201999771984e+00 -9.317524624539053946e+01
9.744454626999782931e+00 -9.324198093852604075e+01
9.751103821999794974e+00 -9.324198093852604075e+01
9.757760064999779104e+00 -9.324198093852604075e+01
9.764420409999782891e+00 -9.327424318364498390e+01
9.771077270999768416e+00 -9.328949914735002835e+01
9.777708156999830535e+00 -9.329206457709815936e+01
9.784345514999863269e+00 -9.331533806714315915e+01
9.791080437999864827e+00 -9.331533806714315915e+01
9.797718091999843892e+00 -9.331661573955786082e+01
9.804358225999836307e+00 -9.331661573955786082e+01
9.811075674999838014e+00 -9.331661573955786082e+01
9.817775299999867755e+00 -9.342211126047585878e+01
9.824414761999859635e+00 -9.342736763313730819e+01
9.831052413999847417e+00 -9.342736763313730819e+01
9.837755155999827750e+00 -9.343052073610394359e+01
9.844375597999816208e+00 -9.343201606940908732e+01
9.850985617999796773e+00 -9.343203642955276678e+01
9.857706655999775691e+00 -9.347511875802425152e+01
9.864319714999831845e+00 -9.351790164074694189e+01
9.870953232999866600e+00 -9.351790164074694189e+01
9.877637280999868707e+00 -9.366128271334881106e+01
9.884364984999853831e+00 -9.369533336766109244e+01
9.890997378999847101e+00 -9.391376922138114480e+01
9.897614501999852266e+00 -9.392118835452461667e+01
9.904266351999860163e+00 -9.392227921603000595e+01
9.910930621999824552e+00 -9.392227921603000595e+01
9.917598031999840913e+00 -9.392227921603000595e+01
9.924303309999856992e+00 -9.392401334506212152e+01
9.931156301999836344e+00 -9.392401334506212152e+01
9.937835767999821712e+00 -9.392791127258419692e+01
9.944541241999822034e+00 -9.392791127258419692e+01
9.951146183999837191e+00 -9.392795707671110961e+01
9.957809755999823764e+00 -9.393200058067449731e+01
9.964439649999812687e+00 -9.393200058067449731e+01
9.971079555999837751e+00 -9.393205296810353389e+01
9.977740588999852278e+00 -9.393205296810353389e+01
9.984403528999855837e+00 -9.393205331222874577e+01
9.991036561999857568e+00 -9.393205507587018133e+01
9.997672808999890748e+00 -9.393900863824249825e+01
1.000427914399989149e+01 -9.393900863824249825e+01
1.001100851599987962e+01 -9.395128447504509950e+01
1.001771799499988269e+01 -9.395128447504509950e+01
1.002437915599992913e+01 -9.395227742089248579e+01
1.003107712599990364e+01 -9.395239628104971530e+01
1.003769940499993041e+01 -9.395328920055200683e+01
1.004454643699991578e+01 -9.404330633092328640e+01
1.005132076899988469e+01 -9.404330633092328640e+01
1.005810140699989574e+01 -9.404330633092328640e+01
1.006474875499995036e+01 -9.404330633092328640e+01
1.007148029399997213e+01 -9.404778395605815433e+01
1.007811346499996752e+01 -9.407453778599457905e+01
1.008479842499995449e+01 -9.407454932335106434e+01
1.009150914999995052e+01 -9.407532806819835969e+01
1.009825414599998084e+01 -9.407532806819835969e+01
1.010495017199997214e+01 -9.407532806819835969e+01
1.011165092999999260e+01 -9.408593079626255928e+01
1.011828509500000450e+01 -9.408549120413394462e+01
1.012498521599998291e+01 -9.409698770809023927e+01
1.013171712999999485e+01 -9.410558697965552710e+01
1.013826147799995958e+01 -9.410558697965552710e+01
1.014483387099994260e+01 -9.410558697965552710e+01
1.015149728499994275e+01 -9.410558697965552710e+01
1.015815375299996326e+01 -9.410558697965552710e+01
1.016474243299997759e+01 -9.412577421035045688e+01
1.017133923699997489e+01 -9.412577421035045688e+01
1.017798348000000352e+01 -9.412577421035045688e+01
1.018466553400002184e+01 -9.419510297311617819e+01
1.019123763700003238e+01 -9.419510297311617819e+01
1.019778554600002529e+01 -9.419510297311617819e+01
1.020441601100007745e+01 -9.425747687083685378e+01
1.021108970500007551e+01 -9.426332818282325832e+01
1.021777792600010137e+01 -9.426332818282325832e+01
1.022446955300008398e+01 -9.426332818282325832e+01
1.023108197700012312e+01 -9.431405560339064209e+01
1.023774791400013484e+01 -9.431483690902565797e+01
1.024440363400015208e+01 -9.433411026271450339e+01
1.025103151400016621e+01 -9.433921052038215294e+01
1.025768563800016508e+01 -9.435252690841947754e+01
1.026427054100012448e+01 -9.435252690841947754e+01
1.027101265600018465e+01 -9.438023630043085177e+01
1.027763143400022194e+01 -9.438023630043085177e+01
1.028429094100019547e+01 -9.438023630043085177e+01
1.029089526600020577e+01 -9.442068411535862538e+01
1.029755860500018549e+01 -9.443160167965375251e+01
1.030418846700018776e+01 -9.443160167965375251e+01
1.031089526400013234e+01 -9.443736080576539393e+01
1.031754516000017041e+01 -9.443736080576539393e+01
1.032420953100013783e+01 -9.443736080576539393e+01
1.033086445800011433e+01 -9.445016449948465720e+01
1.033749766200012132e+01 -9.456036109916938415e+01
1.034422350200011564e+01 -9.456058035738354306e+01
1.035086657300010948e+01 -9.456058035738354306e+01
1.035751902700012117e+01 -9.456296133658858594e+01
1.036413864400016571e+01 -9.456296133658858594e+01
1.037082412500018158e+01 -9.456296133658858594e+01
1.037742343300014802e+01 -9.456296133658858594e+01
1.038401005400015542e+01 -9.456296133658858594e+01
1.039062479800020533e+01 -9.456296133658858594e+01
1.039735924200020989e+01 -9.458516852023299748e+01
1.040396618400023598e+01 -9.458516852023299748e+01
1.041066477700025139e+01 -9.458627429093351680e+01
1.041730804300025248e+01 -9.459068280794909356e+01
1.042392062200024760e+01 -9.459068280794909356e+01
1.043058378800024322e+01 -9.459068280794909356e+01
1.043738675500025437e+01 -9.461752820663278385e+01
1.044393845100029417e+01 -9.463507166519242730e+01
1.045056372700028646e+01 -9.463507166519242730e+01
1.045720660700029825e+01 -9.463615971894463996e+01
1.046392888600029103e+01 -9.463671545203327184e+01
1.047049775500031465e+01 -9.463671545203327184e+01
1.047716299900036141e+01 -9.464620121920455631e+01
1.048381762900037728e+01 -9.464620121920455631e+01
1.049057397900037891e+01 -9.464694876611567054e+01
1.049722708100034652e+01 -9.464823643983638135e+01
1.050391229400033488e+01 -9.464823643983638135e+01
1.051059462700036029e+01 -9.464936327225159118e+01
1.051722437900036766e+01 -9.465092850521432410e+01
1.052386222500034840e+01 -9.465092850521432410e+01
1.053056479500039089e+01 -9.465275329890772582e+01
1.053725466600040228e+01 -9.465275329890772582e+01
1.054395917500038493e+01 -9.465275329890772582e+01
1.055061865000042154e+01 -9.465275329890772582e+01
1.055728159900044894e+01 -9.465275329890772582e+01
1.056400774200047366e+01 -9.465306104835656242e+01
1.057062932500051033e+01 -9.465306104835656242e+01
1.057728406100052965e+01 -9.465306104835656242e+01
1.058397566100054910e+01 -9.465306104835656242e+01
1.059065037600054637e+01 -9.465311575853327497e+01
1.059732731100053016e+01 -9.465311575853327497e+01
1.060395512300054044e+01 -9.465311575853327497e+01
1.061056604500052636e+01 -9.465325392023481754e+01
1.061719973500051140e+01 -9.465325392023481754e+01
1.062378005400044323e+01 -9.465337763795089643e+01
1.063040221500044957e+01 -9.465337763795089643e+01
1.063697143300044523e+01 -9.465337763795089643e+01
1.064358859200046048e+01 -9.470049768749848340e+01
1.065022824200046436e+01 -9.470049768749848340e+01
1.065700154400049016e+01 -9.470760401494896996e+01
1.066359685800048673e+01 -9.470760401494896996e+01
1.067029304100046261e+01 -9.471685961673736642e+01
1.067698997500047398e+01 -9.471685961673736642e+01
1.068362329900049268e+01 -9.481863480106565589e+01
1.069026863100052083e+01 -9.482563422669295505e+01
1.069697475600052528e+01 -9.482563422669295505e+01
1.070362653200051639e+01 -9.483440872598967530e+01
1.071034666600053953e+01 -9.486443178347190042e+01
1.071693888300057651e+01 -9.486443178347190042e+01
1.072353616800057985e+01 -9.486443178347190042e+01
1.073019492100053718e+01 -9.486443178347190042e+01
1.073679626200055637e+01 -9.486480788000697828e+01
1.074341845800055673e+01 -9.486480788000697828e+01
1.075006193200056082e+01 -9.486480788000697828e+01
1.075678446000055288e+01 -9.486480788000697828e+01
1.076339953600058408e+01 -9.488669888989535650e+01
1.076999188800062157e+01 -9.488669888989535650e+01
1.077661448800062338e+01 -9.488669888989535650e+01
1.078332696400061508e+01 -9.488669888989535650e+01
1.078998056000063244e+01 -9.488721642494414255e+01
1.079658025700062218e+01 -9.492953937325525260e+01
1.080319714800060105e+01 -9.492953937325525260e+01
1.080992275900058708e+01 -9.499330771946262075e+01
1.081650296000056066e+01 -9.499330771946262075e+01
1.082312969600055297e+01 -9.499330771946262075e+01
1.082971493300054355e+01 -9.499330771946262075e+01
1.083645240900053253e+01 -9.499330771946262075e+01
1.084310139800049377e+01 -9.499330771946262075e+01
1.084976810900051802e+01 -9.502157992606569792e+01
1.085637057300053776e+01 -9.502157992606569792e+01
1.086301068600049469e+01 -9.502157992606569792e+01
1.086974720500048086e+01 -9.502164910830978783e+01
1.087638428200045482e+01 -9.502164910830978783e+01
1.088300450800045738e+01 -9.502164910830978783e+01
1.088949629700046273e+01 -9.502164910830978783e+01
1.089595261300048534e+01 -9.502164910830978783e+01
1.090249694400048419e+01 -9.504576464466806840e+01
1.090908787700047355e+01 -9.525527984649370694e+01
1.091571146100047507e+01 -9.525725990083253691e+01
1.092230391600047135e+01 -9.527419055772826084e+01
1.092888405400042373e+01 -9.527419055772826084e+01
1.093550276000044619e+01 -9.527419055772826084e+01
1.094207674800045282e+01 -9.527420497264252219e+01
1.094857700100042130e+01 -9.527420497264252219e+01
1.095509318700037404e+01 -9.527420497264252219e+01
1.096168597000039746e+01 -9.527491122403232282e+01
1.096820595600036974e+01 -9.527491122403232282e+01
1.097467025300039012e+01 -9.527491122403232282e+01
1.098114260500037176e+01 -9.527491122403232282e+01
1.098762442600037659e+01 -9.527491122403232282e+01
1.099408471800037113e+01 -9.527491122403232282e+01
1.100061426000037557e+01 -9.530087098493090991e+01
1.100715986000038527e+01 -9.533563120702712013e+01
1.101372918400034351e+01 -9.533563120702712013e+01
1.102022445900035308e+01 -9.555157319674054861e+01
1.102672643800036489e+01 -9.555901820255876089e+01
1.103323567000039951e+01 -9.555901820255876089e+01
1.103977782400039587e+01 -9.577060792086463437e+01
1.104642325400040015e+01 -9.578913825640198354e+01
1.105313464600041762e+01 -9.578913825640198354e+01
1.105977676600039850e+01 -9.578918007720938022e+01
1.106640333300039458e+01 -9.583818163447800487e+01
1.107303895200043442e+01 -9.583844918367420007e+01
1.107967470700044288e+01 -9.583844918367420007e+01
1.108629322100042458e+01 -9.583844918367420007e+01
1.109289448600039130e+01 -9.583844918367420007e+01
1.109946686600038568e+01 -9.583844918367420007e+01
1.110608959600039825e+01 -9.583844918367420007e+01
1.111273537200041162e+01 -9.583844918367420007e+01
1.111939078000044567e+01 -9.583844918367420007e+01
1.112599851200044121e+01 -9.583844918367420007e+01
1.113263627400044165e+01 -9.583971005215084915e+01
1.113934642500042571e+01 -9.588634560291856701e+01
1.114607505100043916e+01 -9.588634560291856701e+01
1.115274861800042672e+01 -9.590284242238476509e+01
1.115942620300045718e+01 -9.591008341284121741e+01
1.116603675900044124e+01 -9.591008341284121741e+01
1.117270945800042270e+01 -9.591008341284121741e+01
1.117931984300041393e+01 -9.591008341284121741e+01
1.118594736500041975e+01 -9.591008341284121741e+01
1.119256108800043137e+01 -9.591008341284121741e+01
1.119907827100043285e+01 -9.591069180848205633e+01
1.120556067600042205e+01 -9.591069180848205633e+01
1.121206342400045486e+01 -9.594828121896128437e+01
1.121854276900044844e+01 -9.594836871971422454e+01
1.122506955600044520e+01 -9.594836871971422454e+01
1.123162216500046817e+01 -9.594836871971422454e+01
1.123808508700046183e+01 -9.594836871971422454e+01
1.124457299500045337e+01 -9.632207223148066078e+01
1.125108392600045804e+01 -9.633821685438988425e+01
1.125756603300044034e+01 -9.633821685438988425e+01
1.126419023900045424e+01 -9.633821685438988425e+01
1.127093042400046663e+01 -9.633821685438988425e+01
1.127747614200043991e+01 -9.633821685438988425e+01
1.128409457300046270e+01 -9.633821685438988425e+01
1.129064861700048006e+01 -9.633821685438988425e+01
1.129722174200046503e+01 -9.635095822112887731e+01
1.130383338500046442e+01 -9.639570949002006728e+01
1.131036299000049716e+01 -9.639644038682847338e+01
1.131688806800048752e+01 -9.639644038682847338e+01
1.132335985400046496e+01 -9.639769889883162080e+01
1.132982707000044975e+01 -9.639769889883162080e+01
1.133636906900044572e+01 -9.645865419805835472e+01
1.134292228900043931e+01 -9.645865419805835472e+01
1.134960272200044251e+01 -9.645865419805835472e+01
1.135627351800044238e+01 -9.645865419805835472e+01
1.136299778700040974e+01 -9.645947837643373646e+01
1.136964313200040166e+01 -9.669857362734046546e+01
1.137633416600043645e+01 -9.669857362734046546e+01
1.138305358800045397e+01 -9.669857362734046546e+01
1.138967967200045095e+01 -9.674576333407645734e+01
1.139629480500044956e+01 -9.674576333407645734e+01
1.140286960200043431e+01 -9.674576333407645734e+01
1.140946190700044127e+01 -9.674576333407645734e+01
1.141614923600043241e+01 -9.674673009723662176e+01
1.142273468400047420e+01 -9.678828277096968691e+01
1.142941300900046819e+01 -9.678828277096968691e+01
1.143609792800046421e+01 -9.678828277096968691e+01
1.144272708800042970e+01 -9.678828277096968691e+01
1.144941474200043530e+01 -9.681751039969169881e+01
1.145614753800038876e+01 -9.681751039969169881e+01
1.146290617800043066e+01 -9.681751039969169881e+01
1.146953794600044318e+01 -9.681751039969169881e+01
1.147607647000041631e+01 -9.711725970185696610e+01
1.148258372900041557e+01 -9.715424675790812614e+01
1.148904151700041609e+01 -9.715427857813416779e+01
1.149550317100042562e+01 -9.715427857813416779e+01
1.150198549800040837e+01 -9.715523269993238387e+01
1.150862008400041780e+01 -9.716768344489852893e+01
1.151526222500039509e+01 -9.716807443140140776e+01
1.152184068400042882e+01 -9.716807443140140776e+01
1.152849965400040055e+01 -9.716825715385206763e+01
1.153516662300039464e+01 -9.716825715385206763e+01
1.154180428400040448e+01 -9.716825715385206763e+01
1.154845063100037628e+01 -9.716825715385206763e+01
1.155506525700039155e+01 -9.716867599532412214e+01
1.156177241000042777e+01 -9.720251233346863273e+01
1.156842935300043251e+01 -9.720251233346863273e+01
1.157514444600043824e+01 -9.720257568046133656e+01
1.158178956900047396e+01 -9.720257568046133656e+01
1.158848366600048152e+01 -9.720262888808008483e+01
1.159511411400046477e+01 -9.720555651988028956e+01
1.160179510300048200e+01 -9.720656643247275497e+01
1.160847896300049342e+01 -9.727661471684206163e+01
1.161523576200049490e+01 -9.727661471684206163e+01
1.162176620200048127e+01 -9.763667221247200700e+01
1.162826058200046297e+01 -9.764789137249945838e+01
1.163485717700043054e+01 -9.764789137249945838e+01
1.164138086700041796e+01 -9.768092912213937495e+01
1.164788201500041431e+01 -9.767901790011636365e+01
1.165435413500045314e+01 -9.769189356964183446e+01
1.166087771100045956e+01 -9.772918981538252581e+01
1.166738064400042596e+01 -9.775502602870325575e+01
1.167390014700044709e+01 -9.775502602870325575e+01
1.168041776100046114e+01 -9.775502602870325575e+01
1.168693833300045526e+01 -9.775502602870325575e+01
1.169343164300042659e+01 -9.775502602870325575e+01
1.169994546000044089e+01 -9.775502602870325575e+01
1.170645336600042796e+01 -9.775604987318283179e+01
1.171298276900046886e+01 -9.799200108950194021e+01
1.171970456800047700e+01 -9.799200108950194021e+01
1.172637127500042276e+01 -9.799200108950194021e+01
1.173305044800039099e+01 -9.800894231897110842e+01
1.173952331900037827e+01 -9.800894231897110842e+01
1.174599662100032305e+01 -9.800894231897110842e+01
1.175248027500034809e+01 -9.800894231897110842e+01
1.175912448900034235e+01 -9.800894231897110842e+01
1.176578268900034985e+01 -9.800904052007581413e+01
1.177245599400032994e+01 -9.801111505371359556e+01
1.177918241700033875e+01 -9.801111505371359556e+01
1.178583332300029518e+01 -9.801111505371359556e+01
1.179246900000030607e+01 -9.802472889512918641e+01
1.179916593400030678e+01 -9.802502995735389391e+01
1.180587198900033385e+01 -9.802502995735389391e+01
1.181261331100031775e+01 -9.808084355253427589e+01
1.181920948700032525e+01 -9.808084355253427589e+01
1.182572711800035492e+01 -9.808084355253427589e+01
1.183231986700037019e+01 -9.808084355253427589e+01
1.183894553700040042e+01 -9.808084355253427589e+01
1.184558001700042063e+01 -9.808973463542946547e+01
1.185221060300040108e+01 -9.808973463542946547e+01
1.185890867900038792e+01 -9.809058016718637418e+01
1.186561958300039521e+01 -9.809700868907304994e+01
1.187226975800041373e+01 -9.809972815353725650e+01
1.187893368700043517e+01 -9.809972815353725650e+01
1.188559345400041600e+01 -9.812088724235407255e+01
1.189228638900043400e+01 -9.814178898220951908e+01
1.189892365900043991e+01 -9.814178898220951908e+01
1.190554257900043389e+01 -9.814178898220951908e+01
1.191215561800044043e+01 -9.814178898220951908e+01
1.191883661600041933e+01 -9.814178898220951908e+01
1.192544277400041430e+01 -9.814659447520030255e+01
1.193214542700037661e+01 -9.815623685800103715e+01
1.193881015400039836e+01 -9.815623685800103715e+01
1.194544760100041536e+01 -9.815634237226062453e+01
1.195216144800043878e+01 -9.815634237226062453e+01
1.195891390200041826e+01 -9.815655431261541253e+01
1.196545385600041200e+01 -9.816034649732272044e+01
1.197190663400040833e+01 -9.816044374754945068e+01
1.197843546700040029e+01 -9.816044374754945068e+01
1.198493206600037198e+01 -9.816044374754945068e+01
1.199137474200033537e+01 -9.816044374754945068e+01
1.199789970000035311e+01 -9.818557782009777668e+01
1.200433675800035083e+01 -9.818557782009777668e+01
1.201088750100037039e+01 -9.837829517268460222e+01
1.201742999600037187e+01 -9.837829517268460222e+01
1.202389531000039291e+01 -9.837829517268460222e+01
1.203044206600039345e+01 -9.837829517268460222e+01
1.203695445600038205e+01 -9.839633535327949687e+01
1.204344369500039313e+01 -9.839633535327949687e+01
1.204989212700039403e+01 -9.839633535327949687e+01
1.205639445800043141e+01 -9.839758557501987468e+01
1.206287519700040356e+01 -9.839841935952917140e+01
1.206942865000040399e+01 -9.841515372759380398e+01
1.207595856800039691e+01 -9.843574885222164994e+01
1.208246310800038081e+01 -9.843574885222164994e+01
1.208893687100037972e+01 -9.843604924774876963e+01
1.209540008400034061e+01 -9.843604924774876963e+01
1.210199768100036977e+01 -9.843604924774876963e+01
1.210864563400037497e+01 -9.843604924774876963e+01
1.211523873200035339e+01 -9.843604924774876963e+01
1.212192578100035689e+01 -9.852680641833427444e+01
1.212859182300034355e+01 -9.860248066207454087e+01
1.213522937100036536e+01 -9.860248066207454087e+01
1.214187235900036121e+01 -9.860248066207454087e+01
1.214852530900037664e+01 -9.860255977896535740e+01
1.215522252400038639e+01 -9.860255977896535740e+01
1.216189536100038815e+01 -9.864448221205165623e+01
1.216857592500037377e+01 -9.864634798506830293e+01
1.217529748200036721e+01 -9.904795856133296184e+01
1.218183152700036231e+01 -9.904795856133296184e+01
1.218853536700035889e+01 -9.904795856133296184e+01
1.219514155500035280e+01 -9.904870434800008638e+01
1.220190990000036280e+01 -9.904870434800008638e+01
1.220858055200035608e+01 -9.905591268218982748e+01
1.221523034600038748e+01 -9.905591268218982748e+01
1.222186777300040639e+01 -9.905591268218982748e+01
1.222852772300040414e+01 -9.905591268218982748e+01
1.223524557600043572e+01 -9.905806724522825846e+01
1.224186811800049490e+01 -9.905806724522825846e+01
1.224852962200047735e+01 -9.906641158411041204e+01
1.225525544200045225e+01 -9.913544873429474080e+01
1.226196491100050601e+01 -9.913544873429474080e+01
1.226864866600041815e+01 -9.913544873429474080e+01
1.227538525600042085e+01 -9.915514784483042376e+01
1.228227695900038619e+01 -9.915585262955036683e+01
1.228894124300030732e+01 -9.915585262955036683e+01
1.229572018800031508e+01 -9.916143930704086529e+01
1.230237561000032365e+01 -9.916143930704086529e+01
1.230896993400031469e+01 -9.916143930704086529e+01
1.231565170400027220e+01 -9.916217842076275701e+01
1.232229366800026860e+01 -9.916217842076275701e+01
1.232892561600029602e+01 -9.916217842076275701e+01
1.233555630400030090e+01 -9.917640688751325229e+01
1.234229624700036787e+01 -9.946215897552380625e+01
1.234891031800036210e+01 -9.946215897552380625e+01
1.235552885800035305e+01 -9.946226940970292674e+01
1.236217199700035785e+01 -9.946226940970292674e+01
1.236876899900032534e+01 -9.946226940970292674e+01
1.237537531300037763e+01 -9.946226940970292674e+01
1.238194385000040931e+01 -9.946226940970292674e+01
1.238856795800038135e+01 -9.946364352406729381e+01
1.239525588800028366e+01 -9.947004218624269356e+01
1.240192499500030898e+01 -9.947004218624269356e+01
1.240863374200032787e+01 -9.947530832817349733e+01
1.241533898500039790e+01 -9.947537384290902196e+01
1.242198080600032917e+01 -9.947511541897539189e+01
1.242863777300027728e+01 -9.949361080658958656e+01
1.243531035000026286e+01 -9.959353098534931803e+01
1.244194291300029143e+01 -9.959899809598901754e+01
1.244855553200030052e+01 -9.959899809598901754e+01
1.245516570400032386e+01 -9.959899809598901754e+01
1.246179109200029167e+01 -9.959899809598901754e+01
1.246840149400026299e+01 -9.959899809598901754e+01
1.247502806500020078e+01 -9.959899809598901754e+01
1.248164672500028693e+01 -9.959899809598901754e+01
1.248837410700029871e+01 -9.960046324070121671e+01
1.249494931200033143e+01 -9.960046324070121671e+01
1.250162619800030050e+01 -9.961290438434815542e+01
1.250831110600024410e+01 -9.966060393351681057e+01
1.251497987300022707e+01 -1.001137842908250946e+02
1.252163398200020161e+01 -1.001731543623718323e+02
1.252828441000019133e+01 -1.001731543623718323e+02
1.253493877700019077e+01 -1.001757807462437455e+02
1.254160170900017413e+01 -1.003170424558651774e+02
1.254829310000014964e+01 -1.003170424558651774e+02
1.255495806500010580e+01 -1.003238204963042932e+02
1.256161408700013205e+01 -1.003315285852972920e+02
1.256822487100013142e+01 -1.003315285852972920e+02
1.257494514800007757e+01 -1.003347442250164221e+02
1.258152828200000606e+01 -1.003347442250164221e+02
1.258819322699993215e+01 -1.003347442250164221e+02
1.259488182599998218e+01 -1.003360334662058762e+02
1.260145744899996423e+01 -1.003360334662058762e+02
1.260806090699989035e+01 -1.003371811162045901e+02
1.261472835999979303e+01 -1.003445118182124531e+02
1.262147160699978166e+01 -1.003445118182124531e+02
1.262807482899972733e+01 -1.003445118182124531e+02
1.263476933199973296e+01 -1.003445118182124531e+02
1.264141179699980988e+01 -1.003445118182124531e+02
1.264807721099978899e+01 -1.003714328122387798e+02
1.265475270699977095e+01 -1.004069911601431500e+02
1.266149102999980691e+01 -1.004055935539134481e+02
1.266807242099978659e+01 -1.004059429224854085e+02
1.267469172499982299e+01 -1.004059429224854085e+02
1.268132210299980223e+01 -1.004059429224854085e+02
1.268793470199977769e+01 -1.004381977542264082e+02
1.269455143599973646e+01 -1.004537673820545649e+02
1.270122851499970018e+01 -1.004537673820545649e+02
1.270783236499969071e+01 -1.004537673820545649e+02
1.271444929399971890e+01 -1.004537673820545649e+02
1.272105102099970786e+01 -1.004537673820545649e+02
1.272770647999977633e+01 -1.004537673820545649e+02
1.273437186499971396e+01 -1.004537673820545649e+02
1.274094850499977305e+01 -1.004537673820545649e+02
1.274764903999976262e+01 -1.004950760900553206e+02
1.275434173799978232e+01 -1.004950760900553206e+02
1.276096971299988603e+01 -1.004950760900553206e+02
1.276762150199992796e+01 -1.004950760900553206e+02
1.277423261199997562e+01 -1.004950760900553206e+02
1.278079125799995985e+01 -1.005470268774824945e+02
1.278732090799992882e+01 -1.006363004876498906e+02
1.279385059799984070e+01 -1.006363004876498906e+02
1.280045190799968502e+01 -1.006363004876498906e+02
1.280691984499959624e+01 -1.006426694858513997e+02
1.281336668499963061e+01 -1.006426694858513997e+02
1.281983620799959489e+01 -1.006426694858513997e+02
1.282651197299962753e+01 -1.006905740416722352e+02
1.283320780499965785e+01 -1.006905740416722352e+02
1.283994553499969449e+01 -1.007813132629485153e+02
1.284660244199966606e+01 -1.008264296195101508e+02
1.285346837199968029e+01 -1.008264296195101508e+02
1.286016276099969780e+01 -1.008264296195101508e+02
1.286688723099979192e+01 -1.008264296195101508e+02
1.287350706899984054e+01 -1.009932313261133032e+02
1.288016902899983229e+01 -1.009932313261133032e+02
1.288681615599984376e+01 -1.009932313261133032e+02
1.289358089299984833e+01 -1.009932313261133032e+02
1.290028764299980502e+01 -1.010318851095517232e+02
1.290688468599984340e+01 -1.010318851095517232e+02
1.291348050899983413e+01 -1.010318851095517232e+02
1.292007850299986593e+01 -1.010318851095517232e+02
1.292676073099989686e+01 -1.010318851095517232e+02
1.293339021799984145e+01 -1.010318851095517232e+02
1.294009011099986672e+01 -1.010318851095517232e+02
1.294671977399990404e+01 -1.010318851095517232e+02
1.295335972299990424e+01 -1.012418500108762345e+02
1.296007598099981628e+01 -1.016535615064497051e+02
1.296678582299985827e+01 -1.016800443576376978e+02
1.297343268499987623e+01 -1.016800443576376978e+02
1.298013892299993621e+01 -1.016800443576376978e+02
1.298677242299995704e+01 -1.016800443576376978e+02
1.299346040799998825e+01 -1.016800443576376978e+02
1.300007731499999686e+01 -1.016844727817063898e+02
1.300668719999993961e+01 -1.017143283645923191e+02
1.301337080699988924e+01 -1.017143283645923191e+02
1.302010172299991630e+01 -1.017260819738578448e+02
1.302668449899991465e+01 -1.017260819738578448e+02
1.303331009799983953e+01 -1.017260819738578448e+02
1.304000818599983624e+01 -1.017260819738578448e+02
1.304663694599980239e+01 -1.017260819738578448e+02
1.305329255999971316e+01 -1.017260819738578448e+02
1.305989641799966527e+01 -1.017260819738578448e+02
1.306655080099969091e+01 -1.019639725985965271e+02
1.307319990299975210e+01 -1.019645604651175574e+02
1.307978043799977108e+01 -1.019645604651175574e+02
1.308642836999977099e+01 -1.019645604651175574e+02
1.309314127799978600e+01 -1.019687024971430560e+02
1.309988872699973150e+01 -1.020397142191470721e+02
1.310650011699967799e+01 -1.020379258116930714e+02
1.311311255299970746e+01 -1.020379258116930714e+02
1.311966216499974003e+01 -1.021006691706662792e+02
1.312618283799966967e+01 -1.021006691706662792e+02
1.313271628799967949e+01 -1.021006691706662792e+02
1.313922963699968172e+01 -1.021006691706662792e+02
1.314569977699969350e+01 -1.021008239116824399e+02
1.315226389099965765e+01 -1.021008239116824399e+02
1.315887599099970195e+01 -1.021096997485683460e+02
1.316561589199979032e+01 -1.021096997485683460e+02
1.317228570599982440e+01 -1.021096997485683460e+02
1.317890450799979440e+01 -1.021096997485683460e+02
1.318563060999979619e+01 -1.021096997485683460e+02
1.319227979799986095e+01 -1.021096997485683460e+02
1.319896691899995922e+01 -1.021096997485683460e+02
1.320565125699986986e+01 -1.021394941789731377e+02
1.321226511499990686e+01 -1.021394941789731377e+02
1.321894481599988858e+01 -1.021394941789731377e+02
1.322548077699988944e+01 -1.021394941789731377e+02
1.323217734899987796e+01 -1.021517896180142202e+02
1.323878863999987665e+01 -1.021517896180142202e+02
1.324552938399982516e+01 -1.021517896180142202e+02
1.325222074799977001e+01 -1.021547027520961279e+02
1.325886433299970868e+01 -1.021614233191072003e+02
1.326557487599969143e+01 -1.021614233191072003e+02
1.327220963399972398e+01 -1.021614233191072003e+02
1.327890443899971196e+01 -1.021676205185617903e+02
1.328557070699974041e+01 -1.022322114843936163e+02
1.329226830899976086e+01 -1.022322114843936163e+02
1.329898126199977959e+01 -1.022316007941525982e+02
1.330567683999973561e+01 -1.022428790124490661e+02
1.331234096699976099e+01 -1.022430732483160085e+02
1.331905248599973568e+01 -1.022430732483160085e+02
1.332572913599966391e+01 -1.022430732483160085e+02
1.333240113399959093e+01 -1.022430732483160085e+02
1.333908430199955397e+01 -1.022430732483160085e+02
1.334575999799953472e+01 -1.022430732483160085e+02
1.335245064599950915e+01 -1.022737265050678843e+02
1.335913481299949090e+01 -1.022737265050678843e+02
1.336577885599948878e+01 -1.023547477240636425e+02
1.337244302299946774e+01 -1.023547477240636425e+02
1.337905040899945952e+01 -1.023838339915558748e+02
1.338577687699940988e+01 -1.024114022945285996e+02
1.339253619199942413e+01 -1.025726933076022931e+02
1.339921037599941478e+01 -1.025726933076022931e+02
1.340582502499942485e+01 -1.025859124326644434e+02
1.341243580699940630e+01 -1.025884516647093108e+02
1.341906130299941502e+01 -1.025884516647093108e+02
1.342565554799941729e+01 -1.025884516647093108e+02
1.343233655499946089e+01 -1.025884516647093108e+02
1.343891408599952264e+01 -1.025884516647093108e+02
1.344555583399952603e+01 -1.025884516647093108e+02
1.345216955599956243e+01 -1.026210263229110922e+02
1.345887818199945052e+01 -1.027030336010483325e+02
1.346562302899946140e+01 -1.027030336010483325e+02
1.347229331999943902e+01 -1.027030336010483325e+02
1.347898173299947011e+01 -1.027030336010483325e+02
1.348572814699947564e+01 -1.027030336010483325e+02
1.349247117499950654e+01 -1.027030336010483325e+02
1.349910649399948959e+01 -1.027174641130444002e+02
1.350581546599944893e+01 -1.027174641130444002e+02
1.351240010299950178e+01 -1.027174641130444002e+02
1.351910784599950510e+01 -1.027174641130444002e+02
1.352578666199947044e+01 -1.027382057823363652e+02
1.353252517899946916e+01 -1.027382057823363652e+02
1.353920942899949686e+01 -1.027382057823363652e+02
1.354599528999952263e+01 -1.027580488077068708e+02
1.355261547099956410e+01 -1.027580488077068708e+02
1.355917039399965596e+01 -1.027580488077068708e+02
1.356578356399966445e+01 -1.027580488077068708e+02
1.357249387799964957e+01 -1.027580488077068708e+02
1.357922427799964460e+01 -1.027633250143615982e+02
1.358589515699964245e+01 -1.028142467238824338e+02
1.359255198099965334e+01 -1.028168078948531559e+02
1.359920356699967492e+01 -1.028252064604370162e+02
1.360589222699967671e+01 -1.028252064604370162e+02
1.361253887499970538e+01 -1.028252064604370162e+02
1.361917452899973746e+01 -1.028252064604370162e+02
1.362578408999971025e+01 -1.028306030342556596e+02
1.363240144999973147e+01 -1.028335339128902746e+02
1.363897141099976729e+01 -1.028335339128902746e+02
1.364565592199973132e+01 -1.028427976552440839e+02
1.365231985699975858e+01 -1.028427976552440839e+02
1.365902527499976848e+01 -1.028548831828266117e+02
1.366567600899980484e+01 -1.028548831828266117e+02
1.367243178699989592e+01 -1.030487074363149560e+02
1.367909343599986194e+01 -1.030487074363149560e+02
1.368582708499987355e+01 -1.030487074363149560e+02
1.369249128499982326e+01 -1.030487074363149560e+02
1.369922580999979722e+01 -1.030490852139808169e+02
1.370580836499980926e+01 -1.030490852139808169e+02
1.371240309099985133e+01 -1.030490852139808169e+02
1.371907019099985625e+01 -1.030606330689151804e+02
1.372569849299990175e+01 -1.030606330689151804e+02
1.373248398199988962e+01 -1.030606330689151804e+02
1.373903498199993756e+01 -1.030606330689151804e+02
1.374556812299987207e+01 -1.030679561868277005e+02
1.375211764799990100e+01 -1.030679561868277005e+02
1.375865376999988321e+01 -1.030679561868277005e+02
1.376529310299986797e+01 -1.030749671380139603e+02
1.377196762399976926e+01 -1.030749671380139603e+02
1.377871454799971396e+01 -1.030749671380139603e+02
1.378541126499966119e+01 -1.030795512375695324e+02
1.379214603299965525e+01 -1.030795512375695324e+02
1.379873345999964052e+01 -1.030795512375695324e+02
1.380538317099964907e+01 -1.030861450156260872e+02
1.381217692999970659e+01 -1.030861450156260872e+02
1.381883907399971712e+01 -1.030861450156260872e+02
1.382556573899962693e+01 -1.030868169046734408e+02
1.383220137999959753e+01 -1.030868169046734408e+02
1.383893782399952066e+01 -1.030868169046734408e+02
1.384560519899952702e+01 -1.030868169046734408e+02
1.385237812399959800e+01 -1.031195993442409815e+02
1.385902085399952277e+01 -1.031804666744072847e+02
1.386567102099951576e+01 -1.031804666744072847e+02
1.387228044799955562e+01 -1.031804666744072847e+02
1.387900192499953000e+01 -1.031897434954195916e+02
1.388565622899963792e+01 -1.032129359323125755e+02
1.389232469599962094e+01 -1.032129359323125755e+02
1.389895832799958519e+01 -1.032129359323125755e+02
1.390560705499959049e+01 -1.032129359323125755e+02
1.391227558399961062e+01 -1.032129359323125755e+02
1.391904356599961012e+01 -1.032129359323125755e+02
1.392565301199965155e+01 -1.032246783287007332e+02
1.393218531499962687e+01 -1.032250524791641908e+02
1.393869298399952861e+01 -1.032358927797686334e+02
1.394518644899945592e+01 -1.032356971437747148e+02
1.395164158199945525e+01 -1.032356971437747148e+02
1.395828276299942594e+01 -1.032356971437747148e+02
1.396493593099947539e+01 -1.032356971437747148e+02
1.397158302999937796e+01 -1.032356971437747148e+02
1.397829003599938424e+01 -1.032356971437747148e+02
1.398492143999940573e+01 -1.032356971437747148e+02
1.399164764899940572e+01 -1.032356971437747148e+02
1.399809190099933609e+01 -1.032356971437747148e+02
1.400460274999930199e+01 -1.032356971437747148e+02
1.401115684999921207e+01 -1.032356971437747148e+02
1.401780036299921584e+01 -1.032349789497639136e+02
1.402444149199916446e+01 -1.032349789497639136e+02
1.403112292399916505e+01 -1.032349789497639136e+02
1.403786358299918113e+01 -1.032547846392599240e+02
1.404456123399923761e+01 -1.034915287007271303e+02
1.405126493399921550e+01 -1.034961521085289036e+02
1.405800642099924325e+01 -1.034961521085289036e+02
1.406464037599924133e+01 -1.034961521085289036e+02
1.407135627899918795e+01 -1.034961521085289036e+02
1.407805482499921190e+01 -1.034961521085289036e+02
1.408479534799920607e+01 -1.035505409873437230e+02
1.409134399899932610e+01 -1.035522760409153022e+02
1.409783171799930024e+01 -1.035562416806075703e+02
1.410434713899927495e+01 -1.035562416806075703e+02
1.411098339299929982e+01 -1.035562416806075703e+02
1.411757626499922047e+01 -1.035562416806075703e+02
1.412422990399918454e+01 -1.035792992437551305e+02
1.413084436199911487e+01 -1.036396617634196957e+02
1.413751001999904666e+01 -1.036599570795787315e+02
1.414426650099907157e+01 -1.036599570795787315e+02
1.415103034499899515e+01 -1.036599570795787315e+02
1.415771130199899197e+01 -1.036599570795787315e+02
1.416434599299892660e+01 -1.036900213197170473e+02
1.417107230499890314e+01 -1.037086197024906653e+02
1.417776573999888790e+01 -1.037086197024906653e+02
1.418442162599893130e+01 -1.037086197024906653e+02
1.419114886299889555e+01 -1.037727879068624190e+02
1.419763541299889376e+01 -1.037727879068624190e+02
1.420428421599889823e+01 -1.037727879068624190e+02
1.421096813499888079e+01 -1.037727879068624190e+02
1.421763837099886452e+01 -1.037792949648329568e+02
1.422432376699880940e+01 -1.037792949648329568e+02
1.423090589599882172e+01 -1.037792949648329568e+02
1.423758595699884388e+01 -1.037792949648329568e+02
1.424412677799878502e+01 -1.040908526329294546e+02
1.425076049199870631e+01 -1.040908526329294546e+02
1.425730118199870411e+01 -1.040908526329294546e+02
1.426387955699871490e+01 -1.040908526329294546e+02
1.427043209799873402e+01 -1.040908526329294546e+02
1.427720352999872055e+01 -1.040908526329294546e+02
1.428382167099870692e+01 -1.040908526329294546e+02
1.429036371499869951e+01 -1.040908526329294546e+02
1.429700833799864235e+01 -1.040908526329294546e+02
1.430353963199863720e+01 -1.040908526329294546e+02
1.431006781999865574e+01 -1.040942063096819936e+02
1.431661898899870700e+01 -1.040942063096819936e+02
1.432323822899868482e+01 -1.041599516865573918e+02
1.432997035299868038e+01 -1.041599516865573918e+02
1.433670159599873806e+01 -1.041599516865573918e+02
1.434322449999870308e+01 -1.041709164051964933e+02
1.434975339499877656e+01 -1.041793814296475631e+02
1.435639070799880379e+01 -1.041793814296475631e+02
1.436287324699883250e+01 -1.041793814296475631e+02
1.436939687599870830e+01 -1.041835130979761459e+02
1.437591450099873036e+01 -1.042678454418648926e+02
1.438258521199875339e+01 -1.042686857107816110e+02
1.438927450599881119e+01 -1.042693793376278677e+02
1.439596494799882542e+01 -1.042693793376278677e+02
1.440275726899881015e+01 -1.042693793376278677e+02
1.440950107399883784e+01 -1.042802144551335175e+02
1.441599227099882619e+01 -1.042802144551335175e+02
1.442256369099886193e+01 -1.043071642690084673e+02
1.442922573499882866e+01 -1.043079153508611370e+02
1.443583608099884863e+01 -1.043079153508611370e+02
1.444242033499889111e+01 -1.043079153508611370e+02
1.444900233199892803e+01 -1.043079153508611370e+02
1.445567003899884106e+01 -1.043103211642595909e+02
1.446232406499883005e+01 -1.043175785522527690e+02
1.446898168499884996e+01 -1.043592449951345884e+02
1.447568833599888372e+01 -1.043594091146467804e+02
1.448228109799891250e+01 -1.043594091146467804e+02
1.448894144699892728e+01 -1.043594091146467804e+02
1.449553611799886532e+01 -1.043594091146467804e+02
1.450221744199889962e+01 -1.043594091146467804e+02
1.450884803699885772e+01 -1.043594091146467804e+02
1.451554220899888215e+01 -1.043699863152664733e+02
1.452219830799891831e+01 -1.044204170366092796e+02
1.452880849899890059e+01 -1.044251578385810149e+02
1.453542978999892377e+01 -1.044251578385810149e+02
1.454200598899897123e+01 -1.044251578385810149e+02
1.454868620099903431e+01 -1.044252026783575502e+02
1.455534532199901854e+01 -1.044268430702451553e+02
1.456203829999903654e+01 -1.044268430702451553e+02
1.456864314299904883e+01 -1.044268430702451553e+02
1.457530966299905550e+01 -1.044268430702451553e+02
1.458217163799905869e+01 -1.044446424923606997e+02
1.458885178599903831e+01 -1.044446424923606997e+02
1.459552495299903008e+01 -1.044446424923606997e+02
1.460233479999896211e+01 -1.044452834491308124e+02
1.460911906499896595e+01 -1.044452834491308124e+02
1.461570523099891084e+01 -1.044452834491308124e+02
1.462221134899893649e+01 -1.044457619481281938e+02
1.462871758299891845e+01 -1.044457619481281938e+02
1.463523564099887331e+01 -1.044457619481281938e+02
1.464173089499890956e+01 -1.044472052526949142e+02
1.464822226199889066e+01 -1.044472052526949142e+02
1.465475403699890400e+01 -1.044472052526949142e+02
1.466138138399885271e+01 -1.044472052526949142e+02
1.466794450399892646e+01 -1.044472052526949142e+02
1.467460681299889735e+01 -1.044430692618082759e+02
1.468114217999889171e+01 -1.044430692618082759e+02
1.468775566199888694e+01 -1.044430692618082759e+02
1.469442044099888101e+01 -1.044430692618082759e+02
1.470115270299899102e+01 -1.044430692618082759e+02
1.470769373499894250e+01 -1.044430692618082759e+02
1.471421991499892989e+01 -1.044430692618082759e+02
1.472077456299892795e+01 -1.044430692618082759e+02
1.472731596499898110e+01 -1.047080096604309460e+02
1.473384237599902313e+01 -1.047080096604309460e+02
1.474046366299908151e+01 -1.047080096604309460e+02
1.474707845199914225e+01 -1.047080096604309460e+02
1.475361244499917568e+01 -1.047179346855175766e+02
1.476018012699921123e+01 -1.047193820589528315e+02
1.476671386599917746e+01 -1.047193820589528315e+02
1.477318072399910953e+01 -1.047193820589528315e+02
1.477982081299913908e+01 -1.047307643023366950e+02
1.478654448099912422e+01 -1.047544208432483259e+02
1.479307497699912055e+01 -1.047544208432483259e+02
1.479964901199917016e+01 -1.047544208432483259e+02
1.480631071099921137e+01 -1.047544800535407461e+02
1.481301788499927774e+01 -1.047544800535407461e+02
1.481947588299926544e+01 -1.047544800535407461e+02
1.482600863999921792e+01 -1.047544800535407461e+02
1.483268216199918577e+01 -1.048244886837284326e+02
1.483917557399915133e+01 -1.048244886837284326e+02
1.484568046599910751e+01 -1.050023639732889791e+02
1.485224168699914493e+01 -1.050023639732889791e+02
1.485884400099910785e+01 -1.050023639732889791e+02
1.486545895399912887e+01 -1.050023639732889791e+02
1.487207021799907913e+01 -1.050588735600534704e+02
1.487872475799907868e+01 -1.050588735600534704e+02
1.488532461899907311e+01 -1.050588735600534704e+02
1.489205094699910781e+01 -1.050588735600534704e+02
1.489853030199908979e+01 -1.050588735600534704e+02
1.490501653899908341e+01 -1.050602562997173237e+02
1.491161647699906645e+01 -1.050602562997173237e+02
1.491823681599911744e+01 -1.050605248804030225e+02
1.492490544599908908e+01 -1.051048632146537045e+02
1.493165954799911610e+01 -1.051083132195389851e+02
1.493820650999910349e+01 -1.051083132195389851e+02
1.494498164699918696e+01 -1.051114955017155523e+02
1.495164059999920347e+01 -1.051114955017155523e+02
1.495826437699916589e+01 -1.051783586640222410e+02
1.496494442299912997e+01 -1.051816806579428487e+02
1.497163092799915596e+01 -1.051816806579428487e+02
1.497829252299922054e+01 -1.051816806579428487e+02
1.498501376499919679e+01 -1.051837091254516281e+02
1.499152876699929315e+01 -1.052032373425562355e+02
1.499816567299924408e+01 -1.052032373425562355e+02
1.500479482099929918e+01 -1.052032849593600474e+02
1.501141717399932496e+01 -1.052032849593600474e+02
1.501795929199929525e+01 -1.052032849593600474e+02
1.502454657599925802e+01 -1.052032849593600474e+02
1.503107474199927829e+01 -1.052032849593600474e+02
1.503757287399925069e+01 -1.052035091554216848e+02
1.504401862499918785e+01 -1.052035091554216848e+02
1.505059708099920535e+01 -1.052035091554216848e+02
1.505725326499918104e+01 -1.052399401702847399e+02
1.506384840899917599e+01 -1.052518797991874351e+02
1.507048118299921136e+01 -1.052518797991874351e+02
1.507708265199922160e+01 -1.052532729938457408e+02
1.508372144599914044e+01 -1.053759898845415677e+02
1.509031212499908570e+01 -1.053759898845415677e+02
1.509698658899906043e+01 -1.053759898845415677e+02
1.510361627999913914e+01 -1.053759898845415677e+02
1.511026277599915169e+01 -1.053737255474034100e+02
1.511695358599910044e+01 -1.053737255474034100e+02
1.512364851799912024e+01 -1.053737255474034100e+02
1.513016337699910885e+01 -1.053702163912870446e+02
1.513674038099914121e+01 -1.053702163912870446e+02
1.514337405799920511e+01 -1.053702163912870446e+02
1.515008187399917539e+01 -1.053702163912870446e+02
1.515674495099921337e+01 -1.053966786239685547e+02
1.516345760199921777e+01 -1.053966786239685547e+02
1.517007344699924865e+01 -1.053967686737374407e+02
1.517671590399922188e+01 -1.053967686737374407e+02
1.518335625399916999e+01 -1.053967686737374407e+02
1.518995945199928066e+01 -1.054074097468709539e+02
1.519663688699936266e+01 -1.054074097468709539e+02
1.520327092599941743e+01 -1.054176728836034869e+02
1.520992600099944347e+01 -1.054233602565775811e+02
1.521657667799942892e+01 -1.054233602565775811e+02
1.522326653399939111e+01 -1.054238879585768132e+02
1.522987086599942863e+01 -1.054262329652001426e+02
1.523668166699946802e+01 -1.054262329652001426e+02
1.524343737699943624e+01 -1.054262329652001426e+02
1.525025287599941315e+01 -1.054262329652001426e+02
1.525712045999933331e+01 -1.054262329652001426e+02
1.526391902599929118e+01 -1.054262449436239280e+02
1.527041647199934182e+01 -1.054262449436239280e+02
1.527698372699923901e+01 -1.055121610828321224e+02
1.528359130199916471e+01 -1.055121610828321224e+02
1.529025130199917548e+01 -1.055121610828321224e+02
1.529687623599922297e+01 -1.057938558090372112e+02
1.530350864799918220e+01 -1.058053863492376934e+02
1.531012524599916169e+01 -1.058053863492376934e+02
1.531674199899918953e+01 -1.058053863492376934e+02
1.532332239999915124e+01 -1.058053863492376934e+02
1.532988966199917336e+01 -1.058053863492376934e+02
1.533650211099920035e+01 -1.058053863492376934e+02
1.534309616399919385e+01 -1.058053863492376934e+02
1.534989356099916513e+01 -1.058082984067901293e+02
1.535669738599913892e+01 -1.058087098808158828e+02
1.536344926199916294e+01 -1.058087098808158828e+02
1.537021640099915309e+01 -1.058221499302756996e+02
1.537699838899917104e+01 -1.058221499302756996e+02
1.538369122699917391e+01 -1.058221499302756996e+02
1.539036628999909162e+01 -1.058193837573621749e+02
1.539698881199913849e+01 -1.058193837573621749e+02
1.540370987999913588e+01 -1.060847470855145787e+02
1.541047700699914635e+01 -1.060847470855145787e+02
1.541722255199907643e+01 -1.060847470855145787e+02
1.542400120499907423e+01 -1.060847470855145787e+02
1.543072984799910152e+01 -1.060995685255100511e+02
1.543733720199909421e+01 -1.060995685255100511e+02
1.544394789699920700e+01 -1.060995685255100511e+02
1.545075146799920240e+01 -1.061131597871517585e+02
1.545748039699921783e+01 -1.061131597871517585e+02
1.546431946699923010e+01 -1.061242038159870447e+02
1.547106692199926137e+01 -1.061242038159870447e+02
1.547776579399925190e+01 -1.061242038159870447e+02
1.548451224499930312e+01 -1.061242038159870447e+02
1.549114531499932035e+01 -1.061248416939465358e+02
1.549771803199929643e+01 -1.061251838502314229e+02
1.550430053899930094e+01 -1.061251838502314229e+02
1.551095941399928257e+01 -1.061251838502314229e+02
1.551759127999923571e+01 -1.061251838502314229e+02
1.552433050899922229e+01 -1.061251838502314229e+02
1.553093134099916561e+01 -1.061255259860020175e+02
1.553761340699914761e+01 -1.061279159866286648e+02
1.554430052199912105e+01 -1.061279159866286648e+02
1.555109623799916996e+01 -1.061279159866286648e+02
1.555780735499919665e+01 -1.061279159866286648e+02
1.556470117499916661e+01 -1.061279159866286648e+02
1.557143446099920148e+01 -1.061279159866286648e+02
1.557815408899915788e+01 -1.061279159866286648e+02
1.558484809899916890e+01 -1.061295156697147206e+02
1.559131636399913212e+01 -1.061295156697147206e+02
1.559780590999919703e+01 -1.061295156697147206e+02
1.560436342099923657e+01 -1.061535775869260476e+02
1.561090222699922414e+01 -1.061535775869260476e+02
1.561745738399927852e+01 -1.062184382546395796e+02
1.562392900599922463e+01 -1.062184382546395796e+02
1.563051073299921434e+01 -1.062345847998005866e+02
1.563714880899918391e+01 -1.062345847998005866e+02
1.564389363599910787e+01 -1.062346423124616877e+02
1.565052198899905100e+01 -1.062346423124616877e+02
1.565702913599903034e+01 -1.063418567247574060e+02
1.566352393099907481e+01 -1.063418877376988405e+02
1.567003355399909559e+01 -1.063735169485428571e+02
1.567669246399913341e+01 -1.063735169485428571e+02
1.568339339699910973e+01 -1.063767849205702873e+02
1.569006829399920200e+01 -1.063763271785708042e+02
1.569666827199925940e+01 -1.063772173862522266e+02
1.570339143299920615e+01 -1.063772448098185919e+02
1.570995764499921243e+01 -1.063772448098185919e+02
1.571658869299915828e+01 -1.064474238661738781e+02
1.572325978399915947e+01 -1.064947938118179280e+02
1.572989848999920959e+01 -1.070836844265831189e+02
1.573650953299923039e+01 -1.070836844265831189e+02
1.574320000499926131e+01 -1.070859625390086336e+02
1.574984499499928781e+01 -1.070859625390086336e+02
1.575648120899923832e+01 -1.071012397421849158e+02
1.576310750899926028e+01 -1.071012397421849158e+02
1.576970006799929713e+01 -1.071012397421849158e+02
1.577631517899927083e+01 -1.071012397421849158e+02
1.578290091499923697e+01 -1.071012397421849158e+02
1.578952193699919171e+01 -1.071012397421849158e+02
1.579613114299911025e+01 -1.074900674003221468e+02
1.580275431499905103e+01 -1.075162262675384426e+02
1.580943533299909554e+01 -1.075167075325839789e+02
1.581614627399902595e+01 -1.075167075325839789e+02
1.582286101899896913e+01 -1.075186296945350364e+02
1.582949456599900095e+01 -1.076806379141647199e+02
1.583623255699899879e+01 -1.076806379141647199e+02
1.584284513499895475e+01 -1.076963830499908852e+02
1.584952515799906614e+01 -1.076963855322289874e+02
1.585626486299907434e+01 -1.076964792804278090e+02
1.586287042199916719e+01 -1.076964792804278090e+02
1.586949888199922576e+01 -1.076964792804278090e+02
1.587612256099916230e+01 -1.076965283177978705e+02
1.588279020799917696e+01 -1.076968159372433149e+02
1.588939466299915360e+01 -1.076968159372433149e+02
1.589603473799910027e+01 -1.077153905436938715e+02
1.590286177699909764e+01 -1.077221961061806610e+02
1.590987734799907649e+01 -1.077221961061806610e+02
1.591660311699914310e+01 -1.077221961061806610e+02
1.592324976599907949e+01 -1.077178391254838061e+02
1.592979143099908335e+01 -1.077178391254838061e+02
1.593632437299914351e+01 -1.077178391254838061e+02
1.594286515199912380e+01 -1.077178391254838061e+02
1.594937152899914956e+01 -1.077178859016817682e+02
1.595590571599915286e+01 -1.077178859016817682e+02
1.596260875699915793e+01 -1.077301004252856984e+02
1.596927925899918854e+01 -1.077301004252856984e+02
1.597593892199918209e+01 -1.077675758367193879e+02
1.598260529599915536e+01 -1.077675758367193879e+02
1.598922165799913664e+01 -1.077675758367193879e+02
1.599587619299916774e+01 -1.080066016871136867e+02
1.600249614699912470e+01 -1.080176969413964230e+02
1.600915413699915746e+01 -1.080790634485019410e+02
1.601581010099915048e+01 -1.080790634485019410e+02
1.602246145799913535e+01 -1.080790634485019410e+02
1.602924285799918280e+01 -1.080790634485019410e+02
1.603607688899917605e+01 -1.080790634485019410e+02
1.604282640299922846e+01 -1.080790634485019410e+02
1.604952232299916659e+01 -1.080794516927765585e+02
1.605621799399910898e+01 -1.080794516927765585e+02
1.606284838199914589e+01 -1.081164212822126558e+02
1.606941984299917436e+01 -1.081164212822126558e+02
1.607604028399916629e+01 -1.081164212822126558e+02
1.608270896499921321e+01 -1.081164212822126558e+02
1.608941648399916247e+01 -1.081466018164287846e+02
1.609604653699915389e+01 -1.081466018164287846e+02
1.610269344199922514e+01 -1.081466018164287846e+02
1.610941461499923832e+01 -1.081777763437597457e+02

==> figures/ex1/M1Lam1a.txt <==
1.557159999947543838e-04 -3.250992856287302946e+00
3.308936100063419872e-02 -3.031821947014435636e+01
6.535558100273419768e-02 -3.368787749583437119e+01
9.736158500356850709e-02 -3.535815100716202153e+01
1.304929650026451782e-01 -3.734972060353966583e+01
1.633683980060709473e-01 -3.809595999554608170e+01
1.955694280084117054e-01 -3.990119553977484657e+01
2.281200850106301914e-01 -4.095765014623562195e+01
2.603017840082202383e-01 -4.163711703417564536e+01
2.921693130093672153e-01 -4.263783500922438918e+01
3.247977320084487474e-01 -4.395519175011238389e+01
3.576845210102419514e-01 -4.473140062656472082e+01
3.897359070107881962e-01 -4.551528433175035815e+01
4.224022940097142964e-01 -4.649979615130118304e+01
4.551273390097776428e-01 -4.693169942916255621e+01
4.878052810105941717e-01 -4.769156791619261071e+01
5.211747720107382520e-01 -4.801227251111090766e+01
5.534325070108820910e-01 -4.842878762877039378e+01
5.860989650095689285e-01 -4.882697523710183418e+01
6.182550790086338566e-01 -4.939487339790475318e+01
6.508070850096032700e-01 -4.971556033364038996e+01
6.827773350082679826e-01 -4.993457479786134456e+01
7.155415600082619676e-01 -5.014690928756753863e+01
7.478196880093150867e-01 -5.029693951781037242e+01
7.798532880098036912e-01 -5.058518553292383046e+01
8.119298420093059576e-01 -5.103811894847404318e+01
8.438312520091244551e-01 -5.142872668009238879e+01
8.752808640105058657e-01 -5.171813475406799654e+01
9.078883750107138439e-01 -5.194175929161345096e+01
9.398837140109321808e-01 -5.210164949134127710e+01
9.715833160104239141e-01 -5.242255852708140651e+01
1.003294911009732004e+00 -5.257604312391951140e+01
1.035451425007181570e+00 -5.308096196627002428e+01
1.067694251005264050e+00 -5.360003236537961868e+01
1.099168834005070039e+00 -5.383545308730052170e+01
1.131424954006433836e+00 -5.405052174397609122e+01
1.163612140006762274e+00 -5.423155095933149994e+01
1.195532353006910853e+00 -5.436570211080002224e+01
1.227500128006397517e+00 -5.476170338705706797e+01
1.259501089006562324e+00 -5.497980790792357197e+01
1.291762703007862001e+00 -5.516006979767335849e+01
1.324058772007958851e+00 -5.540286305730261063e+01
1.356162135007195957e+00 -5.562671677662233094e+01
1.388552850010228212e+00 -5.575493596625699411e+01
1.420712925011230254e+00 -5.591837803310600208e+01
1.452892633011344969e+00 -5.616143063329523244e+01
1.484940373012875625e+00 -5.655879843617272229e+01
1.516929130011931193e+00 -5.673650195635804039e+01
1.548801973014235500e+00 -5.714769492764659020e+01
1.580651556015482129e+00 -5.754778056979967005e+01
1.613014122014874374e+00 -5.785544979424226852e+01
1.645455379016823372e+00 -5.796776640292438287e+01
1.677550821017462113e+00 -5.813385771139213887e+01
1.709643238017008571e+00 -5.847543801361162963e+01
1.742237128018700787e+00 -5.878200920405335239e+01
1.774626805019579479e+00 -5.898486655344062513e+01
1.807019090018798124e+00 -5.909874542333189140e+01
1.838719908019186278e+00 -5.935025970286812225e+01
1.870720789016786512e+00 -5.942808195423136652e+01
1.903197496016446166e+00 -5.953989290366948239e+01
1.935716332015147145e+00 -5.965608869257741276e+01
1.966962086015485056e+00 -5.985321947684482780e+01
1.997734948015192913e+00 -6.015952600815494122e+01
2.029033965015855756e+00 -6.031504943444546996e+01
2.060280497016663048e+00 -6.047144973368143894e+01
2.091588307017730131e+00 -6.076314243873503074e+01
2.122520305016962539e+00 -6.100610435726853353e+01
2.153741648017842181e+00 -6.125264747667121412e+01
2.184364567019201786e+00 -6.148534790910816383e+01
2.215106988020068002e+00 -6.187208509774312404e+01
2.247100099022929953e+00 -6.203380197886913550e+01
2.279253525025467297e+00 -6.213801036480780482e+01
2.311780087023237229e+00 -6.231628363403509496e+01
2.343842852023612977e+00 -6.256890583708222664e+01
2.376742271023545072e+00 -6.265231574213918009e+01
2.408541813023703071e+00 -6.286218515878718449e+01
2.440219019022947577e+00 -6.314330893992058691e+01
2.472783134023075036e+00 -6.319444508879140443e+01
2.504933893020734104e+00 -6.360094804980952432e+01
2.537688831022080649e+00 -6.379536139795749250e+01
2.570336295020297257e+00 -6.401954979563817005e+01
2.602949331020965928e+00 -6.413219072093980344e+01
2.635284562019251098e+00 -6.426047884423407197e+01
2.667621471020652280e+00 -6.441435835151482081e+01
2.699714118020892784e+00 -6.457785712290596791e+01
2.732181166020723140e+00 -6.465070112684836090e+01
2.764895182019301956e+00 -6.472002046748713155e+01
2.797159414020711665e+00 -6.477100385932641302e+01
2.829574779024369491e+00 -6.496830036520509566e+01
2.861896968023927457e+00 -6.503713213731379028e+01
2.893961910027371687e+00 -6.510114032498712788e+01
2.926469835026807687e+00 -6.517073611079611339e+01
2.958284558026548439e+00 -6.530704105624926115e+01
2.990529836027405963e+00 -6.539563840085743607e+01
3.022909860025492890e+00 -6.547608413324635990e+01
3.055300196026280446e+00 -6.558936800040892479e+01
3.087514314028226181e+00 -6.569115270168543930e+01
3.119481734029932340e+00 -6.583541813058828041e+01
3.151232904029654946e+00 -6.589525682177031740e+01
3.183657963028963422e+00 -6.599254454208347909e+01
3.215381336028031001e+00 -6.607324556167839091e+01
3.247446122027497495e+00 -6.618695164855877522e+01
3.278190490029373905e+00 -6.629347685741342389e+01
3.309092973030999474e+00 -6.646190173892048847e+01
3.339960581030481990e+00 -6.671487762595529603e+01
3.371269444029735496e+00 -6.683079456477447877e+01
3.402701663029802148e+00 -6.698096433247160064e+01
3.434164813031372887e+00 -6.706502050585942243e+01
3.464987208034472133e+00 -6.712147624496066101e+01
3.495953433034230784e+00 -6.735896234551900363e+01
3.526307908036073968e+00 -6.740093133567985717e+01
3.557398537037443020e+00 -6.748550134409144619e+01
3.588845103037442641e+00 -6.750618505605991970e+01
3.620283589037285310e+00 -6.757837741063519843e+01
3.651504769039377152e+00 -6.758897620071650181e+01
3.683781570040423503e+00 -6.763473586179082986e+01
3.715921493041264512e+00 -6.775567548173714272e+01
3.747836289040662905e+00 -6.778405014089581471e+01
3.780238073038560742e+00 -6.781677140784829305e+01
3.812217379037690534e+00 -6.793890464528567463e+01
3.842518610035199345e+00 -6.801788896945038232e+01
3.884697104035183202e+00 -6.819614028546210704e+01
3.915890822036146801e+00 -6.828894232268075370e+01
3.947539777034762665e+00 -6.844175011164861644e+01
3.979664395034944846e+00 -6.854031461746144771e+01
4.011838865034349055e+00 -6.870566036834880208e+01
4.044148913034064208e+00 -6.884213688738493886e+01
4.076234032031777588e+00 -6.894196414208073520e+01
4.109165253031108023e+00 -6.919790383949401757e+01
4.141473374030056220e+00 -6.923603653386579992e+01
4.173790065028811114e+00 -6.932933438766622203e+01
4.206570006028755415e+00 -6.941625963151135181e+01
4.238214941028445537e+00 -6.943087032204718412e+01
4.271256036028148628e+00 -6.946385943905700344e+01
4.303711252028563194e+00 -6.952759750573630981e+01
4.336123464030663399e+00 -6.968359185263031463e+01
4.368807315031460803e+00 -6.981865856127176073e+01
4.401016388030768667e+00 -6.993588601167311936e+01
4.432527074030929271e+00 -7.011430576329865971e+01
4.463630217032175551e+00 -7.027447914885595992e+01
4.494926876035549412e+00 -7.036480820747216569e+01
4.525822921037558899e+00 -7.047888041623507149e+01
4.556839487036143055e+00 -7.059861400583420732e+01
4.588118973034795545e+00 -7.068772129084766220e+01
4.618862476033200437e+00 -7.074530578866369979e+01
4.649878825031692031e+00 -7.090556576041839776e+01
4.680814542032578629e+00 -7.106668085316557892e+01
4.711824730029093189e+00 -7.118011971481519140e+01
4.742837542027018571e+00 -7.131939507897351405e+01
4.773674045025245505e+00 -7.145245326395708219e+01
4.804822485026193135e+00 -7.160241924997805540e+01
4.835798403024682557e+00 -7.164638136205711305e+01
4.866798013026311764e+00 -7.172010503364859346e+01
4.897879214025124384e+00 -7.178298036582921782e+01
4.928952821026712172e+00 -7.184058228627864651e+01
4.960677128027725757e+00 -7.185928963851748108e+01
4.991838987027279018e+00 -7.188594814369761821e+01
5.022945577022653652e+00 -7.197840488334863096e+01
5.055311930023549394e+00 -7.200531674045296882e+01
5.087637976022961084e+00 -7.203664514585702250e+01
5.120394426025143275e+00 -7.206761813945298911e+01
5.152511334024893586e+00 -7.212298341929498235e+01
5.184751167023705420e+00 -7.227136503306985560e+01
5.217351664024079128e+00 -7.235853535353273003e+01
5.250036816024305608e+00 -7.243357670479197452e+01
5.282507618023373652e+00 -7.244128309233447283e+01
5.315281407022268922e+00 -7.253465449522177266e+01
5.347562414023968813e+00 -7.268267579031275716e+01
5.380052401027455744e+00 -7.272398065043297777e+01
5.412982990025284380e+00 -7.297351867838484907e+01
5.445388194024360473e+00 -7.300588104794350386e+01
5.477811345022246314e+00 -7.302731968119404371e+01
5.510663747020089431e+00 -7.308214705595051441e+01
5.543297694021362076e+00 -7.313921718259460647e+01
5.575854023021861394e+00 -7.316867680140718733e+01
5.608530712022513853e+00 -7.322675290425320327e+01
5.639568060021701967e+00 -7.330495629195537788e+01
5.671122088023196284e+00 -7.335285629014934727e+01
5.702790015021264480e+00 -7.337876271596277888e+01
5.733802328024239614e+00 -7.350224731625257846e+01
5.764540299022826275e+00 -7.353290034869682756e+01
5.795727075024331043e+00 -7.358986088565474404e+01
5.827404093024199483e+00 -7.366636948289271913e+01
5.859744201021669596e+00 -7.377253123687496839e+01
5.890703056020754502e+00 -7.383045894634942385e+01
5.922456149020320026e+00 -7.385013969061959926e+01
5.953076942020402385e+00 -7.387916247291028071e+01
5.984374444022137141e+00 -7.390416702975711871e+01
6.016303681022293404e+00 -7.403637027107102142e+01
6.047996143023283366e+00 -7.413928196778937263e+01
6.079564775022845424e+00 -7.419586566834568941e+01
6.112262725023754228e+00 -7.423889481654157407e+01
6.144829561023016140e+00 -7.430968861990591279e+01
6.177502862022720365e+00 -7.439041539031575212e+01
6.208794011025418058e+00 -7.440627087576130805e+01
6.239940540024008442e+00 -7.448989009721584864e+01
6.271096419023933777e+00 -7.455219482738493753e+01
6.302084692025175627e+00 -7.460301315176603509e+01
6.332835836024571563e+00 -7.464041576977261627e+01
6.364144169024314124e+00 -7.469800432561412151e+01
6.394993106023036944e+00 -7.472589933217506086e+01
6.425832667020813460e+00 -7.477139419686443489e+01
6.457530793021078352e+00 -7.478530547666790085e+01
6.488355505020479086e+00 -7.483175669282769604e+01
6.519774992019733872e+00 -7.487172265330990228e+01
6.552106465023200599e+00 -7.490653499060800868e+01
6.584278820023257595e+00 -7.492963271205337605e+01
6.615011194023736607e+00 -7.493666320711214723e+01
6.645666616022253947e+00 -7.513859817092698279e+01
6.677135731022474374e+00 -7.515232049547610416e+01
6.709101422022456518e+00 -7.517480016876548632e+01
6.740756937022581496e+00 -7.519096133966267814e+01
6.771776583025655327e+00 -7.519998359325198578e+01
6.803558380026402119e+00 -7.522823956566972470e+01
6.834664720027035401e+00 -7.529890918202751493e+01
6.865647823027586583e+00 -7.532265016365933263e+01
6.896806108026680704e+00 -7.541789275425431072e+01
6.927921460026709610e+00 -7.546535274826331374e+01
6.959106764028945236e+00 -7.549271623189815728e+01
6.990620773029604607e+00 -7.551347403844566486e+01
7.021861877028186427e+00 -7.557678906324541401e+01
7.053499582029360226e+00 -7.560133500542050911e+01
7.084649458028877689e+00 -7.561122457423599030e+01
7.115558436030426037e+00 -7.565117278702437886e+01
7.146706290028134845e+00 -7.570469188926678328e+01
7.177757009028482571e+00 -7.573872872398916911e+01
7.208942008028429882e+00 -7.578522957098853396e+01
7.240274085027692763e+00 -7.581575739173470652e+01
7.271245256024883474e+00 -7.585967314098040504e+01
7.302008637021970117e+00 -7.586410955849179061e+01
7.333017040023207755e+00 -7.594739542335689464e+01
7.364078756021740446e+00 -7.600440174932056436e+01
7.395512618024724816e+00 -7.607529016969044733e+01
7.426601842027196199e+00 -7.612430511959328783e+01
7.457718679028971565e+00 -7.618214225071024259e+01
7.488915499029076273e+00 -7.621869275072741345e+01
7.519763315029251771e+00 -7.622697342572644175e+01
7.550932991028730612e+00 -7.623866818520271238e+01
7.582044630028519805e+00 -7.629773857565274398e+01
7.613265956028158143e+00 -7.635700521254639739e+01
7.645260227027961264e+00 -7.638772468251623593e+01
7.676401235027412895e+00 -7.651784146200358805e+01
7.708395314026688538e+00 -7.653806471326640803e+01
7.739816550028706388e+00 -7.656051276558848429e+01
7.770782893030570904e+00 -7.658244883935738301e+01
7.802523216032057007e+00 -7.661963657605522826e+01
7.833154965032122163e+00 -7.662619298078777774e+01
7.864006699032699998e+00 -7.673472710977489442e+01
7.895892296033309776e+00 -7.674296780576419508e+01
7.926878759034764244e+00 -7.676682758260780304e+01
7.958163208036182823e+00 -7.678089651427949036e+01
7.989324673037060620e+00 -7.693577703073290763e+01
8.020588129037037106e+00 -7.694845532450129610e+01
8.052814208039421828e+00 -7.696612135603311344e+01
8.084274104041469400e+00 -7.699759179872053494e+01
8.115453910042560892e+00 -7.706287452509897662e+01
8.146493467042716929e+00 -7.711991659683114619e+01
8.177280411044080211e+00 -7.713854126566306491e+01
8.208537495042492083e+00 -7.719800519253578841e+01
8.239409536041989668e+00 -7.721309533737996844e+01
8.270610443043381110e+00 -7.724919113402597759e+01
8.301645507044270289e+00 -7.732512979389532859e+01
8.332864161043801232e+00 -7.732771196009397840e+01
8.363838026043140417e+00 -7.733492812341951606e+01
8.395132531044509960e+00 -7.735488283944143006e+01
8.427528949046347861e+00 -7.736470949396098717e+01
8.459380135048263583e+00 -7.739635738366163764e+01
8.491775415048209652e+00 -7.747007234385797858e+01
8.524413703048139723e+00 -7.750268624071219392e+01
8.556249006049881700e+00 -7.754921244578240191e+01
8.588747635046615869e+00 -7.758639137729034019e+01
8.620535962044357348e+00 -7.767632133118182480e+01
8.653066078045696941e+00 -7.772566786809407802e+01
8.684785793048490632e+00 -7.774707678248874743e+01
8.716880278048620312e+00 -7.779278625400648650e+01
8.749658561047453986e+00 -7.785227590352016591e+01
8.782036817045934640e+00 -7.791173638910551347e+01
8.814811600044890838e+00 -7.792786511222251988e+01
8.847171967047472663e+00 -7.798513479522155478e+01
8.879622689048005668e+00 -7.803518783710605078e+01
8.911985879046483205e+00 -7.812703028863920451e+01
8.944735572044180572e+00 -7.817842883966929435e+01
8.976595941046241478e+00 -7.820870833631028063e+01
9.009006051045616914e+00 -7.822362692851316979e+01
9.042223809045424332e+00 -7.825506790077911035e+01
9.075109625048355610e+00 -7.829219969462209860e+01
9.107564757047612147e+00 -7.831826363446080563e+01
9.140020734047993756e+00 -7.832442909152680954e+01
9.172603705048459233e+00 -7.837632249412956753e+01
9.205226287048731137e+00 -7.840153034066391058e+01
9.237766411050415627e+00 -7.848669760281252650e+01
9.270213534051094939e+00 -7.851790211150590437e+01
9.302653344049758743e+00 -7.854291714150039638e+01
9.334893885048643369e+00 -7.859296502913726101e+01
9.367912686047361603e+00 -7.859731354190810748e+01
9.400546826048298499e+00 -7.862363804317868698e+01
9.432885026047642896e+00 -7.864590169052380020e+01
9.464832465046242760e+00 -7.868401078656548009e+01
9.497202296045486491e+00 -7.870082541788302422e+01
9.529661590047680875e+00 -7.873673031630316643e+01
9.561841727049682049e+00 -7.876875479745949349e+01
9.594471472051054661e+00 -7.879826830207383637e+01
9.627330845050437347e+00 -7.885195699406507686e+01
9.659753930050044346e+00 -7.886500596867202262e+01
9.692282716049021474e+00 -7.888629274341357700e+01
9.724673731050984316e+00 -7.892233912558326381e+01
9.757703420052337151e+00 -7.898405868927493145e+01
9.788949164049995488e+00 -7.905912026092070732e+01
9.820284603047980454e+00 -7.907673304890145971e+01
9.851382940046221393e+00 -7.912279138838616177e+01
9.882251391045997480e+00 -7.912359864513361174e+01
9.913586246047827899e+00 -7.914479682903387925e+01
9.944857121048016779e+00 -7.914780730283003152e+01
9.975891627048156352e+00 -7.918903562409386154e+01
1.000675278504968446e+01 -7.921948768208787328e+01
1.003783835805006674e+01 -7.925806109397848331e+01
1.006890641104985207e+01 -7.928679777447294441e+01
1.009978824304926093e+01 -7.932955906086957043e+01
1.013091501604912992e+01 -7.939053216894266995e+01
1.016237989704984557e+01 -7.944954972632470458e+01
1.019402393304949328e+01 -7.948565412885835713e+01
1.022564163704993234e+01 -7.954605912294445602e+01
1.025693383904916800e+01 -7.958042726162648250e+01
1.028818688904709688e+01 -7.962901010615834707e+01
1.031893662204868178e+01 -7.962901079705193297e+01
1.035012537904884766e+01 -7.963938942943759969e+01
1.038168575404944249e+01 -7.966655203467259128e+01
1.041275501804904025e+01 -7.972356459530588779e+01
1.044380356004774058e+01 -7.974639972727372594e+01
1.047496823805045096e+01 -7.983220932216580934e+01
1.050583802004854306e+01 -7.984513503991033190e+01
1.053692657704817748e+01 -7.988310483932662009e+01
1.056779564804918436e+01 -7.992964291382777731e+01
1.059892759104764082e+01 -8.002569859915462303e+01
1.062958210504683620e+01 -8.005820263820608318e+01
1.066079571504650403e+01 -8.009176336244590289e+01
1.069222009404944629e+01 -8.010215391252357620e+01
1.072389214004874702e+01 -8.014798341995060582e+01
1.075456638004925480e+01 -8.017134215346115411e+01
1.078571017405016619e+01 -8.022342328308768344e+01
1.081653889805022573e+01 -8.028273157436231600e+01
1.084783239605098970e+01 -8.034906492112909859e+01
1.087863329604715545e+01 -8.035569730209607542e+01
1.090974833504878916e+01 -8.037519694085904121e+01
1.094072890504799034e+01 -8.041927791889031596e+01
1.097191340804789661e+01 -8.043185247845663355e+01
1.100336825204897195e+01 -8.043248263033704859e+01
1.103442762904933261e+01 -8.044737584389493179e+01
1.106552920604781320e+01 -8.047576189035744676e+01
1.109652645505013879e+01 -8.052650463474806486e+01
1.112738303304843157e+01 -8.053722406891134256e+01
1.115873927704916468e+01 -8.055668995468099070e+01
1.118998346804545463e+01 -8.064458877097884226e+01
1.122107508204425130e+01 -8.067633339700347506e+01
1.125230621704349687e+01 -8.072046811066066141e+01
1.128333941804385177e+01 -8.075738621676680395e+01
1.131546100004266009e+01 -8.078344880612124257e+01
1.134728441004347133e+01 -8.084354740651355087e+01
1.137813839204483202e+01 -8.087550842392400341e+01
1.140934921304591398e+01 -8.088351630935633807e+01
1.144013354704628682e+01 -8.088776822216998141e+01
1.147116515504558265e+01 -8.090539414194074652e+01
1.150208628704575631e+01 -8.094481733305752869e+01
1.153328420104469387e+01 -8.099187896690992261e+01
1.156428779904371140e+01 -8.100579269778627634e+01
1.159544989304367846e+01 -8.101431768258660782e+01
1.162630647604220258e+01 -8.102930965878620384e+01
1.165813841204129631e+01 -8.105053056492405972e+01
1.169054680704346083e+01 -8.107740801979875300e+01
1.172307036604479435e+01 -8.112536085208904524e+01
1.175559895104441921e+01 -8.113821964195494729e+01
1.178832994204469742e+01 -8.114159836704624240e+01
1.181967683804475655e+01 -8.117712741225260231e+01
1.185079634004813443e+01 -8.117844184658889617e+01
1.188158296104990086e+01 -8.119408849083453106e+01
1.191269607005136777e+01 -8.121355495238397282e+01
1.194357166005255522e+01 -8.122023984393501905e+01
1.197459503905258771e+01 -8.133704712219628163e+01
1.200551284905270677e+01 -8.141022683324224829e+01
1.203670466305368336e+01 -8.142645259279592551e+01
1.206795577105282291e+01 -8.142761953996945579e+01
1.209891131605121473e+01 -8.144732494242914811e+01
1.212980207604903171e+01 -8.145385663471527948e+01
1.216077050104837554e+01 -8.148638320715778605e+01
1.219187497504771045e+01 -8.152796508937359476e+01
1.222324046504746775e+01 -8.157836564803474744e+01
1.225435035604709810e+01 -8.158288135430473176e+01
1.228538543104701830e+01 -8.161314458266187444e+01
1.231632243504759572e+01 -8.161859566761987139e+01
1.234742356904780536e+01 -8.162609163673914736e+01
1.237838284205054151e+01 -8.164506319990297811e+01
1.240922236204659157e+01 -8.165660998208653609e+01
1.243994259204555419e+01 -8.167093978084908201e+01
1.247083057504539738e+01 -8.167985356016485810e+01
1.250172728204415762e+01 -8.168685354375391228e+01
1.253283303904299828e+01 -8.179289756556804036e+01
1.256350347404099921e+01 -8.180260331429366261e+01
1.259445842804205995e+01 -8.180359732552656737e+01
1.262536610304164242e+01 -8.183018256729205575e+01
1.265642948004062873e+01 -8.183094880691274398e+01
1.268729969203877772e+01 -8.185326417955852207e+01
1.271844911003654488e+01 -8.189021476806679800e+01
1.274950282603566620e+01 -8.189135665280795706e+01
1.278048146303564181e+01 -8.193618976268200527e+01
1.281146712203343441e+01 -8.193992942456537776e+01
1.284306451203411825e+01 -8.197344953724035577e+01
1.287378567003281660e+01 -8.200824446720417882e+01
1.290490251103284436e+01 -8.205671574164675519e+01
1.293572811603257833e+01 -8.210985938261865158e+01
1.296683394703148906e+01 -8.213189227274683901e+01
1.299768394003217509e+01 -8.213765831272650075e+01
1.302876886303454285e+01 -8.216161431298880302e+01
1.305958276303567800e+01 -8.217079686137827821e+01
1.309064838903304917e+01 -8.225596818247245778e+01
1.312198056603409668e+01 -8.226765293276721991e+01
1.315314205003437564e+01 -8.227594815468636114e+01
1.318401471403535652e+01 -8.228154201448700178e+01
1.321492491803536495e+01 -8.230440579393267342e+01
1.324604072603563054e+01 -8.233207873601701010e+01
1.327714879503861312e+01 -8.236218368370853682e+01
1.330828664203755807e+01 -8.236434355001125596e+01
1.333929993903865352e+01 -8.239286401372061164e+01
1.337014565004062661e+01 -8.239468493015124295e+01
1.340092021303991032e+01 -8.240500738432884020e+01
1.343277908603613469e+01 -8.242020263106698508e+01
1.346398587603346186e+01 -8.246975836052021691e+01
1.349511376303348698e+01 -8.247823294556008022e+01
1.352632834003338758e+01 -8.257655438203957488e+01
1.355734397803388447e+01 -8.259581169818667945e+01
1.358838458903420587e+01 -8.261217082447991800e+01
1.361917420403221968e+01 -8.263129984722779398e+01
1.365013379903223267e+01 -8.263765462738186329e+01
1.368272590203264372e+01 -8.267567642515399484e+01
1.371386695603547423e+01 -8.270661755052715591e+01
1.374480815603453721e+01 -8.278065297333009198e+01
1.377588924303677231e+01 -8.285158367966971582e+01
1.380674986503754553e+01 -8.286013508345496348e+01
1.383776130203813182e+01 -8.288145289527454906e+01
1.386860536804039157e+01 -8.290633641839315260e+01
1.389945678804093632e+01 -8.292826957715882941e+01
1.393053465704235805e+01 -8.294434797311890861e+01
1.396254453404077367e+01 -8.296313159453637809e+01
1.399502737004178243e+01 -8.298856012165067852e+01
1.402633211204044983e+01 -8.300430587586467368e+01
1.405762679803990522e+01 -8.307042163560663539e+01
1.408852771903769963e+01 -8.307658707390665143e+01
1.411952212603739554e+01 -8.307825600800705956e+01
1.415037218703758981e+01 -8.307967308496039038e+01
1.418116733404042407e+01 -8.310978069572638560e+01
1.421245289503906406e+01 -8.315680697716027225e+01
1.424446239804041170e+01 -8.315889752093262643e+01
1.427531972904057511e+01 -8.317999215243234801e+01
1.430633194803971264e+01 -8.318403889845362187e+01
1.433725578203922169e+01 -8.323823356366884241e+01
1.436813256504024139e+01 -8.326724190375175283e+01
1.439901548204221626e+01 -8.327156334205893984e+01
1.442989606904291122e+01 -8.327637218886471260e+01
1.446074930004238013e+01 -8.328899718547425834e+01
1.449173902904050237e+01 -8.333297130143881759e+01
1.452270593204002580e+01 -8.333319827304475780e+01
1.455339599204302203e+01 -8.333729120257191880e+01
1.458431065804222726e+01 -8.333891370923944919e+01
1.461567298404185067e+01 -8.337729481352126015e+01
1.464703029603992945e+01 -8.339391650831011304e+01
1.467843954003859608e+01 -8.346576454646711341e+01
1.471024112903751302e+01 -8.350605337706475950e+01
1.474105282203782963e+01 -8.353855945273539874e+01
1.477307417803910994e+01 -8.353914042131822271e+01
1.480559116303925293e+01 -8.354725005530485760e+01
1.483758045703552853e+01 -8.356600968584812961e+01
1.486983636003316178e+01 -8.359361870127898442e+01
1.490242525603514423e+01 -8.362088369852999392e+01
1.493652949403599450e+01 -8.362233250147761510e+01
1.496858568803617118e+01 -8.365995228479621915e+01
1.500026676003562898e+01 -8.367519967082455423e+01
1.503169661803752888e+01 -8.373185698428103763e+01
1.506276091303664089e+01 -8.373426312872361166e+01
1.509387311603541093e+01 -8.375990437066158734e+01
1.512470917303630813e+01 -8.379018802611297190e+01
1.515604056803562116e+01 -8.380789576589177159e+01
1.518710549803552112e+01 -8.380985324717551066e+01
1.521823939303573070e+01 -8.381008452715130375e+01
1.524885373603638072e+01 -8.382055476106506831e+01
1.527955068003558381e+01 -8.384538279719670584e+01
1.531096019503826255e+01 -8.384562819290999869e+01
1.534189202303787170e+01 -8.384576349299859999e+01
1.537319658203915651e+01 -8.385550590060269371e+01
1.540574369504321339e+01 -8.387423584942412447e+01
1.543704316004084376e+01 -8.387579720906362013e+01
1.546864699204195404e+01 -8.391759885183051892e+01
1.550074435004307816e+01 -8.400999796799943908e+01
1.553157707404159282e+01 -8.402556568402408743e+01
1.556348147304555596e+01 -8.406650443979896181e+01
1.559485679704880567e+01 -8.408835029506414571e+01
1.562587547404933730e+01 -8.409556756574841074e+01
1.565726200104853660e+01 -8.410998591140375424e+01
1.568993697204774662e+01 -8.411001892871445307e+01
1.572239687204756819e+01 -8.426233142408484866e+01
1.575521708704803814e+01 -8.430537647080208785e+01
1.578789259004616952e+01 -8.431460760170010360e+01
1.582028011204539553e+01 -8.431674621247211121e+01
1.585246732504595002e+01 -8.433806080907106661e+01
1.588499430604650797e+01 -8.437911088258651660e+01
1.591710293604671733e+01 -8.439756031693030991e+01
1.594958887604798292e+01 -8.440044531648905490e+01
1.598280048204696868e+01 -8.448760425552137576e+01
1.601552186105010378e+01 -8.449799443327349024e+01
1.604807359705074532e+01 -8.449969953448837146e+01
1.608040845105062999e+01 -8.450786648793936706e+01
1.611273806604981473e+01 -8.450863813856605589e+01
1.614510190804901413e+01 -8.454754337729342240e+01
1.617751871104860584e+01 -8.454963337268480927e+01
1.621058222004700156e+01 -8.455715854652930830e+01
1.624296139704546249e+01 -8.459818108766755529e+01
1.627541408104593756e+01 -8.461651471544136882e+01
1.630797654404602781e+01 -8.461688520697219928e+01
1.634012264604751863e+01 -8.463680878037392574e+01
1.637207728004693763e+01 -8.463840221959114274e+01
1.640477807404880650e+01 -8.465064351100627960e+01
1.643705810904873488e+01 -8.470935371747982856e+01
1.646921923205178473e+01 -8.472930344047355788e+01
1.650183271105299809e+01 -8.473034409854309956e+01
1.653408097405332455e+01 -8.474094134822374258e+01
1.656638971005628491e+01 -8.475456936106347428e+01
1.659858348705722619e+01 -8.480279756502849864e+01
1.663155754505419281e+01 -8.482137969863950389e+01
1.666419727705545029e+01 -8.483607170092491856e+01
1.669656169005816082e+01 -8.493241925896765565e+01
1.672931947506111783e+01 -8.494093865691004908e+01
1.676194783806062105e+01 -8.502221210354196046e+01
1.679452581906167552e+01 -8.504472754323046502e+01
1.682731388806189443e+01 -8.504784963403133702e+01
1.685981290906255481e+01 -8.508307421856048336e+01
1.689259613806285643e+01 -8.510431386316861335e+01
1.692488251706203073e+01 -8.510652552421220207e+01
1.695772582406078755e+01 -8.513203498730143792e+01
1.699020281506034280e+01 -8.514401392561435955e+01
1.702286490806034180e+01 -8.515990902478192481e+01
1.705512687106192971e+01 -8.517109080660624443e+01
1.708785840606140027e+01 -8.521881102499462202e+01
1.712111162405847153e+01 -8.522332094055883545e+01
1.715346911505770322e+01 -8.522394861355174100e+01
1.718589291005673658e+01 -8.525746063269095032e+01
1.721836564105666412e+01 -8.528650750956597903e+01
1.725133174305557304e+01 -8.529637983303116755e+01
1.728552891605363584e+01 -8.532117281408567067e+01
1.731956490005023852e+01 -8.538913537303378121e+01
1.735325516805016832e+01 -8.539593128734176730e+01
1.738683443204786272e+01 -8.545184658059837091e+01
1.742004321504919062e+01 -8.546994519534224821e+01
1.745373532105122649e+01 -8.548386429125939401e+01
1.748592582904780102e+01 -8.551801447594671401e+01
1.751913546704599867e+01 -8.557033780174464255e+01
1.755150551704571171e+01 -8.557675701552589942e+01
1.758409331604701720e+01 -8.558149592656141635e+01
1.761622479404661590e+01 -8.559944604094360443e+01
1.764881703804684321e+01 -8.562283935522175682e+01
1.768134106904568625e+01 -8.564207381581071843e+01
1.771338200404647978e+01 -8.565353625163649554e+01
1.774586297304642812e+01 -8.566353160958080082e+01
1.777767686604613573e+01 -8.569120871415279339e+01
1.781039327304699782e+01 -8.569647887618012305e+01
1.784300072104804258e+01 -8.570093787809469177e+01
1.787501599204722424e+01 -8.570364623171388985e+01
1.790745584604803753e+01 -8.570713213578014233e+01
1.793983016104863282e+01 -8.573455039077380491e+01
1.797236611404798623e+01 -8.574449337483976308e+01
1.800482688104966655e+01 -8.574985838478448841e+01
1.803720436504841018e+01 -8.575177179420998641e+01
1.806941885804735648e+01 -8.582272955883030363e+01
1.810204113805014003e+01 -8.582831081851516331e+01
1.813479315605155762e+01 -8.587637743707915661e+01
1.816730543105154538e+01 -8.591444600150700239e+01
1.820011897205313289e+01 -8.591554279465057675e+01
1.823259635705380788e+01 -8.591753842692159537e+01
1.826520802905315577e+01 -8.592229029583337763e+01
1.829774226304976992e+01 -8.593852916551831811e+01
1.832996442104700918e+01 -8.600414718182454976e+01
1.836267406404971325e+01 -8.604523392629614875e+01
1.839501478804999124e+01 -8.609935641292884156e+01
1.842761213205170634e+01 -8.615318013035749800e+01
1.846014792705062746e+01 -8.617947210065938179e+01
1.849259628304855596e+01 -8.618027047104057203e+01
1.852521584604920690e+01 -8.619454650794455119e+01
1.855683615504881345e+01 -8.621336031459645710e+01
1.858777177104821021e+01 -8.621997523918103923e+01
1.861975592304742122e+01 -8.627354804617073114e+01
1.865112161304523397e+01 -8.628072475119034834e+01
1.868268363604386195e+01 -8.636778854154272267e+01
1.871484516504233397e+01 -8.638885133207865863e+01
1.874689700004012138e+01 -8.639172441454502405e+01
1.877906082303911717e+01 -8.640242348811329975e+01
1.881170174504075021e+01 -8.645873481009344630e+01
1.884366367504168238e+01 -8.650683427258995550e+01
1.887580893103927338e+01 -8.650842464124127673e+01
1.890846648003878272e+01 -8.654148416220864704e+01
1.894124380603921054e+01 -8.654941132686997207e+01
1.897433513003750249e+01 -8.655217179833931596e+01
1.900649014403381898e+01 -8.656256002318224319e+01
1.903909606203137628e+01 -8.657489667146762713e+01
1.907144130103108637e+01 -8.659086332703994060e+01
1.910355707703274675e+01 -8.660967845256875819e+01
1.913656288403325334e+01 -8.670609548997401816e+01
1.916939343003338081e+01 -8.671520453232045611e+01
1.920189586003408522e+01 -8.672415070687756611e+01
1.923454052803191416e+01 -8.673244440274717704e+01
1.926725351903030514e+01 -8.676110442356220176e+01
1.929950995103035893e+01 -8.678022072399720344e+01
1.933272979803012959e+01 -8.678170821986736883e+01
1.936569463302924987e+01 -8.680276071327111254e+01
1.939836054702732326e+01 -8.680458902639138330e+01
1.943117871702719412e+01 -8.680461579049804755e+01
1.946387494002544827e+01 -8.681197548776923156e+01
1.949638725802361705e+01 -8.686373091777353750e+01
1.952881487002230187e+01 -8.691587586377758612e+01
1.956081377602293969e+01 -8.693049886816788785e+01
1.959170287102165275e+01 -8.694721830069921964e+01
1.962248823602357106e+01 -8.695146301561743485e+01
1.965419606202135583e+01 -8.697984359867911053e+01
1.968596945102211748e+01 -8.698976676516454631e+01
1.971807111802161216e+01 -8.699658183444647364e+01
1.974962051102278338e+01 -8.701003134546654394e+01
1.978092256602394627e+01 -8.704256466161068317e+01
1.981192101202503864e+01 -8.704276727077703413e+01
1.984289245702842663e+01 -8.704582387460887105e+01
1.987386241102871054e+01 -8.704727693501342856e+01
1.990624657802823094e+01 -8.710509898358247938e+01
1.993871417002549151e+01 -8.713561814360362234e+01
1.997120047002357524e+01 -8.716930942891463019e+01
2.000388775902484895e+01 -8.720430877268044867e+01
2.003637489802406435e+01 -8.720467613905434234e+01
2.006886727302554618e+01 -8.723183969239696012e+01
2.010113202302568425e+01 -8.723277869996339007e+01
2.013478991402502061e+01 -8.727875123335734031e+01
2.016680578202499419e+01 -8.728045041289630035e+01
2.019905387402434371e+01 -8.728045758826071676e+01
2.023111864602537935e+01 -8.731984825179800680e+01
2.026303236702636923e+01 -8.732423655315351141e+01
2.029511159502624196e+01 -8.732579809543223348e+01
2.032748881402363850e+01 -8.736745364068219999e+01
2.035957603502396296e+01 -8.737177573820147813e+01
2.039201204402274925e+01 -8.740706331803067997e+01
2.042450481302267917e+01 -8.741089459277866069e+01
2.045651280202389444e+01 -8.741326680491025058e+01
2.048880716902266386e+01 -8.745277573537202898e+01
2.052004151302173796e+01 -8.745403748831094504e+01
2.055222602902392737e+01 -8.753951009270706152e+01
2.058471546702571686e+01 -8.758168377512205893e+01
2.061689833502356350e+01 -8.758508503431124836e+01
2.064963559902588486e+01 -8.764448420044162447e+01
2.068174023002688955e+01 -8.765542551791575931e+01
2.071277789502647693e+01 -8.766715631499486960e+01
2.074393898302463413e+01 -8.767468964638189277e+01
2.077500620002587084e+01 -8.769077038866069529e+01
2.080594969002618200e+01 -8.772241336356842112e+01
2.083684158902514127e+01 -8.774174646659542987e+01
2.086773860102465505e+01 -8.778686721833031470e+01
2.089891065302430206e+01 -8.784590292967493497e+01
2.092981063702507072e+01 -8.786190434047853159e+01
2.096055830802652054e+01 -8.789019027762137171e+01
2.099164199302811085e+01 -8.793500220526092903e+01
2.102249404302767744e+01 -8.794821405658260005e+01
2.105413513702637829e+01 -8.796481134696371385e+01
2.108566579602529600e+01 -8.796987006558308053e+01
2.111698497702377608e+01 -8.798647838265345911e+01
2.114782939702337217e+01 -8.800629280969366164e+01
2.117870733802533323e+01 -8.805841060641910190e+01
2.121173086102419347e+01 -8.810617947821936013e+01
2.124299006102478415e+01 -8.810769856648883547e+01
2.127437030302661469e+01 -8.813282403095757900e+01
2.130610023802654496e+01 -8.817179753157502375e+01
2.133684628202735212e+01 -8.818568287760804481e+01
2.136794037202605523e+01 -8.819018758512112299e+01
2.139930980202575483e+01 -8.823824688052802401e+01
2.143050910302531520e+01 -8.824825337648094603e+01
2.146171228102548412e+01 -8.824992851577589192e+01
2.149277024102622136e+01 -8.825425678839758348e+01
2.152355361402430844e+01 -8.829122226746250135e+01
2.155440311502371742e+01 -8.829627091485819790e+01
2.158549221102333604e+01 -8.830516431240353370e+01
2.161644143602472923e+01 -8.832403528446748453e+01
2.164738589202545427e+01 -8.833099111284523985e+01
2.167824000202534762e+01 -8.833122431262866314e+01
2.170909051602626505e+01 -8.833592035481495941e+01
2.173999623502612621e+01 -8.834440234403504633e+01
2.177097769402763561e+01 -8.834735511551460263e+01
2.180195026302749284e+01 -8.834911488241681354e+01
2.183301876102689221e+01 -8.835383166046378278e+01
2.186393904802861243e+01 -8.836013481314152784e+01
2.189495169502737326e+01 -8.836692662220420402e+01
2.192587159702605959e+01 -8.837527412344898892e+01
2.195691230302628583e+01 -8.838263969256503572e+01
2.198799716502583124e+01 -8.838641829214111567e+01
2.201874279602913020e+01 -8.838643669596704910e+01
2.204964235802958683e+01 -8.844821740538375821e+01
2.208066690303144242e+01 -8.851793076138717709e+01
2.211206222902910667e+01 -8.857311500513606006e+01
2.214310001503127978e+01 -8.859300095400092800e+01
2.217440089203057596e+01 -8.859300110945599727e+01
2.220544432503027110e+01 -8.859311552183683602e+01
2.223671818503237319e+01 -8.859505976678603645e+01
2.226777483103285249e+01 -8.860658917193705975e+01
2.229888581503291789e+01 -8.862277945248229116e+01
2.233053612903177054e+01 -8.867996922368975277e+01
2.236197385003146110e+01 -8.870827403037509384e+01
2.239313741803306357e+01 -8.871117440641505425e+01
2.242392387903140616e+01 -8.872459916279267134e+01
2.245473366103095714e+01 -8.874619979466140762e+01
2.248588801103340984e+01 -8.881426621759237605e+01
2.251695106903468968e+01 -8.883864831499789716e+01
2.254820880903866964e+01 -8.883970956764473215e+01
2.257954247703884221e+01 -8.884255797701472090e+01
2.261083120103938882e+01 -8.885861960936267678e+01
2.264194200703951765e+01 -8.887959666315191498e+01
2.267303096903879123e+01 -8.887964591380212198e+01
2.270380425603713093e+01 -8.889165504709632160e+01
2.273496369103889947e+01 -8.889386805896958776e+01
2.276659627403870445e+01 -8.894535304523672892e+01
2.279830771903851883e+01 -8.894535846900114961e+01
2.282927014303982105e+01 -8.895279172359408904e+01
2.286123269803846370e+01 -8.895515169277344114e+01
2.289254820803864732e+01 -8.900565466813634430e+01
2.292335524703861438e+01 -8.903284090604871892e+01
2.295499622203641366e+01 -8.905306976807715102e+01
2.298595902603665309e+01 -8.907411325070810904e+01
2.301711680103539948e+01 -8.908874827768741511e+01
2.304837744303625868e+01 -8.912732670068379548e+01
2.307971305403759743e+01 -8.918876154228874498e+01
2.311124982803858074e+01 -8.920075448260298856e+01
2.314297865303905155e+01 -8.921663261824716074e+01
2.317426722603875078e+01 -8.925337733731197432e+01
2.320556606304035085e+01 -8.929927727378480995e+01
2.323745260103947885e+01 -8.930640276364246688e+01
2.326949615004008365e+01 -8.930963423099761656e+01
2.330197102504206441e+01 -8.933735047695424214e+01
2.333414987103935800e+01 -8.934579134133042544e+01
2.336648344203945271e+01 -8.934727890775504022e+01
2.339913012204090137e+01 -8.938817799439634371e+01
2.343132123203884021e+01 -8.939381042003842026e+01
2.346381715303817828e+01 -8.939486173127448865e+01
2.349605851703955750e+01 -8.939912472711498026e+01
2.353102980204045025e+01 -8.940002479077593023e+01
2.356421681804101809e+01 -8.940914199388487305e+01
2.359687642504263749e+01 -8.943013281405589510e+01
2.362935991504406275e+01 -8.944200043834513281e+01
2.366191719104159574e+01 -8.949814555680049466e+01
2.369591472204132288e+01 -8.950542960518345126e+01
2.372885838604014452e+01 -8.958409789311822635e+01
2.376167707904147619e+01 -8.960315408013781280e+01
2.379452891804146475e+01 -8.962066942987328844e+01
2.382721916203882984e+01 -8.963087672732498845e+01
2.385994691003639900e+01 -8.965972389997091341e+01
2.389294265703847486e+01 -8.966838115413686694e+01
2.392574379403822604e+01 -8.968069229081207538e+01
2.395845006303608216e+01 -8.968178544520257844e+01
2.399144791103424268e+01 -8.971514060699705340e+01
2.402413413903389028e+01 -8.971597562793108693e+01
2.405679858103314928e+01 -8.971685076106963663e+01
2.408931514003307939e+01 -8.971912402546740850e+01
2.412206012403487421e+01 -8.974896176196966735e+01
2.415428332103664388e+01 -8.975993464269646438e+01
2.418698293303771152e+01 -8.981925917243256663e+01
2.421881216404034376e+01 -8.981927894710382532e+01
2.425124115703795269e+01 -8.986432417167239350e+01
2.428369852003891083e+01 -8.995036858918459188e+01
2.431617440003736874e+01 -8.995657681926155647e+01
2.434834014603637797e+01 -8.996517473272675147e+01
2.438084471103559281e+01 -8.999939983152655998e+01
2.441324031003694017e+01 -9.003357141312812928e+01
2.444544418703628708e+01 -9.006060094495431656e+01
2.447806244903546258e+01 -9.007161613744096940e+01
2.451057269603870736e+01 -9.008301233015480136e+01
2.454295824903755374e+01 -9.009335972108830504e+01
2.457517921103607250e+01 -9.011393326942028636e+01
2.460786385503718066e+01 -9.018259552351241837e+01
2.464028272003622533e+01 -9.019668549458646112e+01
2.467260082703342050e+01 -9.023072249485707630e+01
2.470489775403387966e+01 -9.025425172792616024e+01
2.473720522103303665e+01 -9.027580097898945155e+01
2.476847767103441811e+01 -9.028746476972065693e+01
2.479949823003659048e+01 -9.028816998434854213e+01
2.483047100403672403e+01 -9.028878198082637141e+01
2.486297848203821559e+01 -9.029103741153689100e+01
2.489439198304006595e+01 -9.031917058055746850e+01
2.492591500004033378e+01 -9.036438090582313976e+01
2.495697969004118022e+01 -9.036817120905199374e+01
2.498845131704376854e+01 -9.037341747830623717e+01
2.502086162104382083e+01 -9.037422757918101013e+01
2.505149593204549774e+01 -9.037471348712625741e+01
2.508232313804484193e+01 -9.038550468475094135e+01
2.511296880704617251e+01 -9.038591933530665301e+01
2.514402765104529180e+01 -9.041759423643242144e+01
2.517489413404638299e+01 -9.043093122452478383e+01
2.520585107404622249e+01 -9.049539736253393585e+01
2.523714942904553027e+01 -9.052833256757591585e+01
2.526869457404518471e+01 -9.053544943317911020e+01
2.529947928104331822e+01 -9.053672440099062158e+01
2.533055702304329770e+01 -9.054676875039122308e+01
2.536145039204194518e+01 -9.058457499934183943e+01
2.539244702604366921e+01 -9.062779706451861728e+01
2.542324835304287944e+01 -9.063911992800672124e+01
2.545442916404482503e+01 -9.063947610095235063e+01
2.548527626804752799e+01 -9.064768690456918421e+01
2.551618121404936801e+01 -9.065125647408376608e+01
2.554687728805015468e+01 -9.070753625266948461e+01
2.557769929604921799e+01 -9.070956271121107761e+01
2.560862805204988035e+01 -9.070956565503266233e+01
2.563962801604924380e+01 -9.071548490779272811e+01
2.567025317004765839e+01 -9.088736735765556318e+01
2.570102438004710166e+01 -9.089203378132378930e+01
2.573198399404742531e+01 -9.091792216622150136e+01
2.576297614304752415e+01 -9.096271143343534504e+01
2.579387841904741663e+01 -9.097252911775946416e+01
2.582455885404573337e+01 -9.099308812863992557e+01
2.585545985604534280e+01 -9.099494582273615606e+01
2.588658148604434928e+01 -9.101626563707392847e+01
2.591815871004439487e+01 -9.104694403672247915e+01
2.594953859704332899e+01 -9.107384843847491140e+01
2.598067947304451764e+01 -9.112124463389622520e+01
2.601157505404319181e+01 -9.112365255936167330e+01
2.604259557404139969e+01 -9.113595623341180385e+01
2.607339489704202151e+01 -9.113769863773676150e+01
2.610442157804340013e+01 -9.113833392312785975e+01
2.613533774304596591e+01 -9.115814509314482450e+01
2.616626433504580973e+01 -9.116837397139551058e+01
2.619790601004530117e+01 -9.120509413318943359e+01
2.622882866804485502e+01 -9.120821898081612744e+01
2.625957766004449923e+01 -9.120935621882256328e+01
2.629072234204261349e+01 -9.123057190521510051e+01
2.632164589504060359e+01 -9.125367075764829394e+01
2.635247455804164929e+01 -9.125370242923861497e+01
2.638360160203939131e+01 -9.125509185799246836e+01
2.641449955603803801e+01 -9.131175850737150768e+01
2.644556299103896890e+01 -9.131302374501058239e+01
2.647719329003712119e+01 -9.133330824728273001e+01
2.650980935603394073e+01 -9.135464733246368496e+01
2.654156501903656817e+01 -9.135893324378122315e+01
2.657381675803657117e+01 -9.136276248972296798e+01
2.660618355003668967e+01 -9.136570848783564713e+01
2.663823338303802757e+01 -9.140417720096927212e+01
2.667082465203645825e+01 -9.142507845948836120e+01
2.670389766603494763e+01 -9.144139410006495439e+01
2.673603561903246373e+01 -9.144880663752996952e+01
2.676796842503318885e+01 -9.145668128001415198e+01
2.680023387203317498e+01 -9.145683439143769533e+01
2.683296381503447492e+01 -9.148441543467305337e+01
2.686576552003896268e+01 -9.149036001952572406e+01
2.689794885703832961e+01 -9.150678970852233363e+01
2.693059514303456581e+01 -9.151303893479544627e+01
2.696276100903509132e+01 -9.151457659057327021e+01
2.699507734803603398e+01 -9.152131377036897675e+01
2.702739480703462505e+01 -9.157356059857002606e+01
2.706025682303379654e+01 -9.157757987075876827e+01
2.709276088703302321e+01 -9.158625393237485923e+01
2.712545343803373044e+01 -9.158625444891983136e+01
2.715740353103507232e+01 -9.159128274362252853e+01
2.719011707503847219e+01 -9.162012078660033865e+01
2.722237514704147543e+01 -9.165654114668738828e+01
2.725442153204051010e+01 -9.171094010301590060e+01
2.728664633904043058e+01 -9.172868906500477237e+01
2.731932354203911473e+01 -9.173468859737982939e+01
2.735147203703706964e+01 -9.173468890334630998e+01
2.738441116503702233e+01 -9.173495904883912999e+01
2.741741810103758326e+01 -9.175624012794574469e+01
2.745017133803906972e+01 -9.176365229594213702e+01
2.748220394304041747e+01 -9.176377688593592552e+01
2.751481990304006331e+01 -9.177078989796629571e+01
2.754752650803953884e+01 -9.177437935147463577e+01
2.757983514304117989e+01 -9.177895926885392441e+01
2.761236898604335011e+01 -9.181825198602209070e+01
2.764500805104336223e+01 -9.182011112318386381e+01
2.767724581004347328e+01 -9.189958689062319763e+01
2.770969591904446361e+01 -9.192195497533344906e+01
2.774184616404494363e+01 -9.192641187612250064e+01
2.777413402204666681e+01 -9.195032486596660704e+01
2.780673766704535410e+01 -9.200323363260343967e+01
2.783945649304456538e+01 -9.202987316457081590e+01
2.787192287504177557e+01 -9.204685294122799633e+01
2.790431269004113801e+01 -9.211347879556873863e+01
2.793636377704007145e+01 -9.213220661997192451e+01
2.796857336304134378e+01 -9.215832877833953773e+01
2.800090641804069946e+01 -9.220516037425782940e+01
2.803307192904020440e+01 -9.223737433060526314e+01
2.806541579303677736e+01 -9.224323006969032690e+01
2.809719747503510234e+01 -9.225636545531619959e+01
2.812878502903294020e+01 -9.225789334146170972e+01
2.816059657803390337e+01 -9.230427351902947919e+01
2.819262526403406355e+01 -9.232476931363146377e+01
2.822441098603297860e+01 -9.235565283435208528e+01
2.825685246903350389e+01 -9.236303433457037215e+01
2.828876158603515023e+01 -9.236460285460466935e+01
2.832107986003569522e+01 -9.236633896176977032e+01
2.835354149503780263e+01 -9.242148272877295767e+01
2.838554307003755639e+01 -9.242499424828201882e+01
2.841766961603838126e+01 -9.243527199593975752e+01
2.845021874603776268e+01 -9.243549287239609669e+01
2.848251045403833359e+01 -9.247480098081864242e+01
2.851509057203855946e+01 -9.249563372176787368e+01
2.854787409803833498e+01 -9.252729461981994064e+01
2.857997940504071721e+01 -9.255478815621763999e+01
2.861244833503957352e+01 -9.256684555977091122e+01
2.864508840603741646e+01 -9.257013328934563390e+01
2.867757246103849411e+01 -9.257111447417085515e+01
2.871009221603816286e+01 -9.257272631149214703e+01
2.874339507103655933e+01 -9.257478110880590805e+01
2.877581222003504990e+01 -9.259523151618218151e+01
2.880866159203196730e+01 -9.261478105030829511e+01
2.884158134903049131e+01 -9.262138919694751849e+01
2.887400800302924608e+01 -9.266307697621981276e+01
2.890691806903106453e+01 -9.271567100346146617e+01
2.893946266603217055e+01 -9.275686309838427235e+01
2.897186232403191752e+01 -9.280764938207609305e+01
2.900444873602975804e+01 -9.287387518874545833e+01
2.903664811503199417e+01 -9.288250686334249906e+01
2.906898744703221382e+01 -9.294571055695328710e+01
2.910083871203391936e+01 -9.294947353573979854e+01
2.913301638703347862e+01 -9.295374265691108917e+01
2.916518312703453830e+01 -9.299824955979886454e+01
2.919759857003589332e+01 -9.305738949375729874e+01
2.922950216003528112e+01 -9.306046837203760447e+01
2.926216320703520068e+01 -9.306474536697480460e+01
2.929426293603273734e+01 -9.307599133401892288e+01
2.932679810403044485e+01 -9.307991365236695458e+01
2.935897000103301480e+01 -9.310128090479943808e+01
2.939089684003209868e+01 -9.310464870243816904e+01
2.942295445503117435e+01 -9.311253359229229432e+01
2.945495304303051398e+01 -9.311527317498571676e+01
2.948706983203004484e+01 -9.312312299060349119e+01
2.951970802603045740e+01 -9.313506895105119554e+01
2.955157503503028238e+01 -9.313614702184139560e+01
2.958392879702802247e+01 -9.313718657509726029e+01
2.961634695602958800e+01 -9.313869989478638445e+01
2.964823167402772697e+01 -9.314546914150538726e+01
2.967921320902809157e+01 -9.315068462961920659e+01
2.971036094402921890e+01 -9.323401181828509721e+01
2.974119923702926371e+01 -9.323441040526866175e+01
2.977241524203043355e+01 -9.326293791765543517e+01
2.980359356502691526e+01 -9.327242615398724013e+01
2.983460711102719642e+01 -9.328964489788037895e+01
2.986568691402948161e+01 -9.334158921892293392e+01
2.989745068802852757e+01 -9.334739086638475669e+01
2.992891496002755503e+01 -9.335183964522194344e+01
2.995952126402750082e+01 -9.335873821251061599e+01
2.999072170202845200e+01 -9.336409367850380647e+01
3.002171383902970092e+01 -9.336432233102179623e+01
3.005274002803025724e+01 -9.336456816913725731e+01
3.008371802103118853e+01 -9.337043639123437799e+01
3.011514874703141231e+01 -9.337984015910159030e+01
3.014661160803154871e+01 -9.338064943588517508e+01
3.017762742803205356e+01 -9.338072571286799928e+01
3.020875553903044874e+01 -9.342697692979903934e+01
3.024113480902803985e+01 -9.343204450421795570e+01
3.027356530202786189e+01 -9.347988054440435235e+01
3.030628081502783289e+01 -9.348486786391936221e+01
3.033885318702959921e+01 -9.350084110306070784e+01
3.037101499102828939e+01 -9.354516815177048272e+01
3.040354184702692919e+01 -9.355439580737929361e+01
3.043625233302884681e+01 -9.355849803874997406e+01
3.046909909902910840e+01 -9.357608697049471402e+01
3.050141041702897837e+01 -9.359828524111328818e+01
3.053406389102855201e+01 -9.362866445371290069e+01
3.056653717903003553e+01 -9.363198583628457072e+01
3.059917040402802968e+01 -9.364636703174556942e+01
3.063162798603002557e+01 -9.367568365764958571e+01
3.066365670002977595e+01 -9.368302828472531019e+01
3.069629351202945600e+01 -9.371174759275285737e+01
3.072892004802810106e+01 -9.372363281347981001e+01
3.076066315002816509e+01 -9.376576203227978112e+01
3.079311303802847988e+01 -9.377358116521102716e+01
3.082536160402912628e+01 -9.377795429793417270e+01
3.085775068503011198e+01 -9.378321272840777567e+01
3.089005517903223108e+01 -9.382897204011399594e+01
3.092217873103237480e+01 -9.382975381754513933e+01
3.095431072503168934e+01 -9.385269061717430361e+01
3.098665755303443348e+01 -9.385739867518807955e+01
3.101923208603380999e+01 -9.385863114834063481e+01
3.105144406603488960e+01 -9.386172720274439030e+01
3.108368671003410100e+01 -9.386932801973742357e+01
3.111607085803456130e+01 -9.387119449356390533e+01
3.114836270503462856e+01 -9.387859185867250744e+01
3.118036885203434849e+01 -9.389657528679975940e+01
3.121271668703269597e+01 -9.395544433005213136e+01
3.124494918503495455e+01 -9.395562597764657653e+01
3.127713677503555800e+01 -9.397197301698973604e+01
3.130952688703666809e+01 -9.397237072031239791e+01
3.134220192303342856e+01 -9.402413215292290261e+01
3.137522974803385978e+01 -9.403123739732734521e+01
3.140758724903173515e+01 -9.403698032819498565e+01
3.143990916503082644e+01 -9.403699993066270224e+01
3.147242961603029698e+01 -9.406180128661007700e+01
3.150500169303211351e+01 -9.407572938069060342e+01
3.153735394603097575e+01 -9.407690443423540216e+01
3.156961271703028160e+01 -9.408243819461918633e+01
3.160210399703049688e+01 -9.409480682324583256e+01
3.163450464303241461e+01 -9.410302766977400779e+01
3.166771369503283040e+01 -9.410733673087854356e+01
3.170059664303209956e+01 -9.411403016838384872e+01
3.173286237003327415e+01 -9.413062318673146933e+01
3.176511374003246146e+01 -9.413270922725565981e+01
3.179716565003371898e+01 -9.419819911221630093e+01
3.182933928603125651e+01 -9.421667368453654490e+01
3.186185078503166324e+01 -9.422731455962725988e+01
3.189447425302961392e+01 -9.425481622281196792e+01
3.192710910003091840e+01 -9.432120666178620638e+01
3.195914735203325563e+01 -9.432244948937542972e+01
3.199079313203003494e+01 -9.433061908750784141e+01
3.202187163703052875e+01 -9.433220339765006202e+01
3.205296564102940238e+01 -9.434107487831740002e+01
3.208426786602944958e+01 -9.434404708657446292e+01
3.211540606202868275e+01 -9.437790232185597006e+01
3.214666668702744801e+01 -9.439363428844779946e+01
3.217769898102841353e+01 -9.445800996619519196e+01
3.220872683302854966e+01 -9.446792073027285142e+01
3.224059828603230926e+01 -9.447925844883820901e+01
3.227255401603082419e+01 -9.451483687272563827e+01
3.230453810802998760e+01 -9.455451391687240914e+01
3.233709612302891401e+01 -9.457131583539671738e+01
3.236940294002994278e+01 -9.463063074504219685e+01
3.240215984102832181e+01 -9.466150520990240125e+01
3.243476411902838663e+01 -9.466369073616297669e+01
3.246733126702878280e+01 -9.466551360003992954e+01
3.249978318302828484e+01 -9.467116216338797585e+01
3.253200962902781157e+01 -9.468005027782322713e+01
3.256472253102970171e+01 -9.468724309641153525e+01
3.259863211103265712e+01 -9.468732894364927688e+01
3.263070165603267014e+01 -9.472091169851155712e+01
3.266382011603099045e+01 -9.476313587790383508e+01
3.269634903303290230e+01 -9.484260216565006374e+01
3.272909432003297070e+01 -9.486808683648644092e+01
3.276160976303344796e+01 -9.487493124970978897e+01
3.279380000903262271e+01 -9.488951480899181945e+01
3.282609631003310824e+01 -9.489083225547790335e+01
3.285863360703348235e+01 -9.491354672361526923e+01
3.289122342803199217e+01 -9.491354811210825915e+01
3.292359412703211774e+01 -9.491418246319327068e+01
3.295662736803348025e+01 -9.491624861892005072e+01
3.298924555703268879e+01 -9.492791619641201351e+01
3.302128551403086476e+01 -9.496516775955876710e+01
3.305367003703202045e+01 -9.498257751142234895e+01
3.308633379103196148e+01 -9.498739617040530447e+01
3.311884604903269747e+01 -9.499218770371231813e+01
3.315163249603290296e+01 -9.499227003856262286e+01
3.318443190303133861e+01 -9.499413290406334909e+01
3.321678023903399435e+01 -9.500110382931393360e+01
3.324955619203461765e+01 -9.500941090451142657e+01
3.328237783603304933e+01 -9.501271581775951347e+01
3.331461854303188375e+01 -9.501337655061578857e+01
3.334700037703260023e+01 -9.502146411080596522e+01
3.337897620903356710e+01 -9.502424260394653288e+01
3.341139984903304594e+01 -9.502437542231660927e+01
3.344376615803207642e+01 -9.502533645246337812e+01
3.347635389502966063e+01 -9.504538361203148611e+01
3.350874106502982386e+01 -9.506164159436468708e+01
3.354117055302964445e+01 -9.506784516132974261e+01
3.357312191803146106e+01 -9.512553738848346541e+01
3.360517847903344091e+01 -9.512658032242615036e+01
3.363668705403358672e+01 -9.513362968749947868e+01
3.366864552703685831e+01 -9.513447641293956281e+01
3.370127506603648726e+01 -9.518305822463742061e+01
3.373344585303578924e+01 -9.521198562669371768e+01
3.376570451803672768e+01 -9.526413126894811967e+01
3.379805868303515126e+01 -9.526550319141726675e+01
3.383056600803365654e+01 -9.526697757431881541e+01
3.386297751703278891e+01 -9.527086199673867384e+01
3.389527006503402617e+01 -9.530645933991036145e+01
3.392770237403539113e+01 -9.531027243938609672e+01
3.395936261303376114e+01 -9.534976395747872857e+01
3.399179608203468206e+01 -9.535341856879959721e+01
3.402389495203203751e+01 -9.536149642605604981e+01
3.405608826403113198e+01 -9.536175372990514632e+01
3.408843024403029176e+01 -9.540739765587964882e+01
3.412045648103031681e+01 -9.540901909618926879e+01
3.415261792102859317e+01 -9.548401394825788202e+01
3.418504621502734153e+01 -9.549180939262780043e+01
3.421753831102722643e+01 -9.551094957817966247e+01
3.424989998002450875e+01 -9.552266899382391330e+01
3.428233305802200448e+01 -9.552911789881954974e+01
3.431496226202199296e+01 -9.553184602038804485e+01
3.434718589902286112e+01 -9.556672520019908745e+01
3.437950801402286061e+01 -9.562136376308258434e+01
3.441129606102327898e+01 -9.562203260836922425e+01
3.444368676402268648e+01 -9.563670934927043277e+01
3.447634865302080698e+01 -9.565783654813299108e+01
3.450889876402192158e+01 -9.569739892340919596e+01
3.454108392401940364e+01 -9.570120719723516345e+01
3.457303910902163580e+01 -9.572341619017805670e+01
3.460540135302238696e+01 -9.573555706698861911e+01
3.463784267001904027e+01 -9.575615428334077706e+01
3.467035921801743825e+01 -9.578239190190930685e+01
3.470270024201965953e+01 -9.583342068394465230e+01
3.473488111402002687e+01 -9.589790619052608633e+01
3.476703387401954615e+01 -9.589847056216834176e+01
3.479937141002250200e+01 -9.590380837276256898e+01
3.483174908602103415e+01 -9.595714308719576024e+01
3.486376558002177717e+01 -9.601629297699516030e+01
3.489626579702235176e+01 -9.602260136814734892e+01
3.492885193701971502e+01 -9.603961350584944512e+01
3.496102487902197709e+01 -9.603962108396183339e+01
3.499330913602074133e+01 -9.608019683338626749e+01
3.502565154602154962e+01 -9.610046515362107300e+01
3.505778084302340858e+01 -9.610290992724152659e+01
3.509010211002168944e+01 -9.610351837993860613e+01
3.512269045602505457e+01 -9.610371388534841230e+01
3.515514137502543690e+01 -9.614626929342389872e+01
3.518748615302700955e+01 -9.615934268469811741e+01
3.522050058402726336e+01 -9.616191567275967600e+01
3.525285374502874447e+01 -9.616193605265472399e+01
3.528511354202873918e+01 -9.616256349370749490e+01
3.531716030302965237e+01 -9.620439089117110143e+01
3.534933800403013038e+01 -9.620446931875191865e+01
3.538213575303069547e+01 -9.625575783117362505e+01
3.541478587203283723e+01 -9.625654693696675679e+01
3.544705609403376911e+01 -9.626047154251349980e+01
3.547943179203446107e+01 -9.631227293866416517e+01
3.551202649603499140e+01 -9.631362599534071478e+01
3.554459834303401067e+01 -9.636152089718571290e+01
3.557679130003782575e+01 -9.636435931602015614e+01
3.560900504103705089e+01 -9.639155745890096227e+01
3.564194648903657026e+01 -9.641407570658230952e+01
3.567458276903602155e+01 -9.642756666223833406e+01
3.570719222303432616e+01 -9.643515707098615053e+01
3.574001977403423780e+01 -9.643515939698784223e+01
3.577251761903403349e+01 -9.647360979604650311e+01
3.580498200703635803e+01 -9.653875084787522098e+01
3.583716399403658670e+01 -9.657621179800622713e+01
3.586965125103694163e+01 -9.657662318170609694e+01
3.590200695203577652e+01 -9.660739691455179923e+01
3.593472636703899070e+01 -9.662504942862477719e+01
3.596730453903757052e+01 -9.664862288202022000e+01
3.599968194903573249e+01 -9.665566843982489331e+01
3.603210355403814447e+01 -9.669923350563600195e+01
3.606418245403801848e+01 -9.670018332756444579e+01
3.609615800703790001e+01 -9.670050927850374478e+01
3.612835654203956892e+01 -9.670098576185478123e+01
3.616076450104071682e+01 -9.675013203594255629e+01
3.619346404504250359e+01 -9.679712540429787282e+01
3.622570673504441174e+01 -9.681244734161327870e+01
3.625791182704392668e+01 -9.685146715095557113e+01
3.629012476104236384e+01 -9.690178872890285788e+01
3.632327312204193959e+01 -9.690335232491689510e+01
3.635580339504463154e+01 -9.691334029010920403e+01
3.638849570004327916e+01 -9.692923962186760889e+01
3.642108104304361405e+01 -9.693883228876242697e+01
3.645307744404317418e+01 -9.693944221199073752e+01
3.648536046204128525e+01 -9.697969724256707025e+01
3.651762530104321058e+01 -9.698160316838090012e+01
3.654909649404379479e+01 -9.706143224539189873e+01
3.658128749204445285e+01 -9.706765183646530204e+01
3.661318548604316447e+01 -9.708284178912339257e+01
3.664530784304355393e+01 -9.708291455357183963e+01
3.667772069004274726e+01 -9.709115872086884735e+01
3.670962423204235847e+01 -9.716514061750694964e+01
3.674177137504307211e+01 -9.716514121002941806e+01
3.677404405404217869e+01 -9.718529305982463029e+01
3.680587516404301596e+01 -9.718612292981751466e+01
3.683828881104415132e+01 -9.718704044093463779e+01
3.687077810504462150e+01 -9.720987408782322348e+01
3.690257450504475401e+01 -9.721406609445807590e+01
3.693500457904366385e+01 -9.722161877085383708e+01
3.696757055504514256e+01 -9.722626000111590372e+01
3.700021315004352118e+01 -9.723103556575148332e+01
3.703256666804492170e+01 -9.723111820510652592e+01
3.706477574704280187e+01 -9.724496980891598241e+01
3.709660410404319464e+01 -9.724582507445973079e+01
3.712907046604198058e+01 -9.724783979887806140e+01
3.716189239204322803e+01 -9.728341116807258970e+01
3.719417540604217720e+01 -9.728342825859542131e+01
3.722622683104100361e+01 -9.728629292047048693e+01
3.725859502304024318e+01 -9.728644247326943173e+01
3.729105304603911009e+01 -9.732921841455012668e+01
3.732378263804093876e+01 -9.732941662992986664e+01
3.735656324603877465e+01 -9.733791665487338207e+01
3.738894340003685102e+01 -9.737461237911352896e+01
3.742139904103618164e+01 -9.737582488307077710e+01
3.745400287203489142e+01 -9.741525535690948345e+01
3.748619518603652523e+01 -9.745817003648944876e+01
3.751758153603492474e+01 -9.746387341961960260e+01
3.754943723103463071e+01 -9.747013291369586341e+01
3.758165787103263256e+01 -9.747132257461144889e+01
3.761416216803496582e+01 -9.751831420982178145e+01
3.764623711603383072e+01 -9.751836735162342507e+01
3.767894795903356453e+01 -9.752632802295985925e+01
3.771117068603552980e+01 -9.752636040702027742e+01
3.774391167703566907e+01 -9.752862775187331579e+01
3.777649290103613566e+01 -9.753833874822976213e+01
3.780912042203351575e+01 -9.753942701749983257e+01
3.784133106003201874e+01 -9.753953487521263810e+01
3.787302784403419764e+01 -9.754553008061442654e+01
3.790464669303361234e+01 -9.754563023444973169e+01
3.793606929403387085e+01 -9.754569842877660335e+01
3.796859594403008487e+01 -9.759660800883388276e+01
3.800128524702847699e+01 -9.759684267277150127e+01
3.803368946602768119e+01 -9.759869981716047960e+01
3.806615204602678659e+01 -9.764401834973342886e+01
3.809870187202881198e+01 -9.764403752879012188e+01
3.813100687802904076e+01 -9.764421241818659780e+01
3.816268268502938099e+01 -9.765669406532418861e+01
3.819485288602948003e+01 -9.768557917207670016e+01
3.822685999403051937e+01 -9.776142560787485536e+01
3.825999223403164251e+01 -9.776233546100453964e+01
3.829200706303265633e+01 -9.776660409501477034e+01
3.832450873103357480e+01 -9.779148801755704312e+01
3.835686658903512125e+01 -9.783103311281779213e+01
3.838967982003669022e+01 -9.787053166513773306e+01
3.842210126403659842e+01 -9.795030171021132048e+01
3.845450466203681117e+01 -9.798252845997558325e+01
3.848714056603716926e+01 -9.798307136622794644e+01
3.851952715003773164e+01 -9.800740827417193657e+01
3.855197616204151245e+01 -9.801872516701280347e+01
3.858539725404489218e+01 -9.804241621154586994e+01
3.861783484504491071e+01 -9.804284334125497935e+01
3.865048305504450354e+01 -9.806246951088635910e+01
3.868271374204380209e+01 -9.806283277976208979e+01
3.871543370904458925e+01 -9.807495191390276545e+01
3.874770924004423023e+01 -9.807495205434243246e+01
3.878025451804484192e+01 -9.812722543726108881e+01
3.881276398504508052e+01 -9.815083853417469584e+01
3.884519710804664783e+01 -9.817432460345310119e+01
3.887751123604618897e+01 -9.817485627718252772e+01
3.890985821604738248e+01 -9.818693245120562096e+01
3.894227002404772975e+01 -9.824087250898791979e+01
3.897496231304893399e+01 -9.824382255861031865e+01
3.900674632804845032e+01 -9.824382438816313368e+01
3.903912808504992427e+01 -9.824385347234640165e+01
3.907168203405109352e+01 -9.824617260177606681e+01
3.910459362205045863e+01 -9.825090756336155096e+01
3.913730001904866640e+01 -9.828711195478015838e+01
3.916975198504837863e+01 -9.828801913852691996e+01
3.920168358804846775e+01 -9.830287263856544655e+01
3.923414590604971863e+01 -9.835102099914155360e+01
3.926659007904993359e+01 -9.839183580802675522e+01
3.929898288404905315e+01 -9.839183994953627632e+01
3.933094753004832000e+01 -9.839466992330146411e+01
3.936328603704816942e+01 -9.839561290451985087e+01
3.939592395204880404e+01 -9.839556956927759757e+01
3.942806593804772319e+01 -9.841588383591185618e+01
3.946126655104933434e+01 -9.846169501181856276e+01
3.949406242104703324e+01 -9.849037311424459062e+01
3.952642946904830978e+01 -9.855492713213573097e+01
3.955919296304767840e+01 -9.857293584464032676e+01
3.959170958604937596e+01 -9.857411153513042734e+01
3.962431066604824537e+01 -9.857646548716068935e+01
3.965634963205008034e+01 -9.865075491955062148e+01
3.968902031105051265e+01 -9.869269737538131437e+01
3.972141710104762069e+01 -9.873347572857960586e+01
3.975320689904719984e+01 -9.874347357273057924e+01
3.978577736305032886e+01 -9.874639661010887437e+01
3.981811240604724844e+01 -9.875093551930403635e+01
3.985037624104774068e+01 -9.875294908536446314e+01
3.988275689704653360e+01 -9.876065471109293981e+01
3.991580001604751260e+01 -9.883100560513524613e+01
3.994817661904340866e+01 -9.884981375892476763e+01
3.998060726204352022e+01 -9.885700412370313472e+01
4.001306562004265288e+01 -9.886375605994444982e+01
4.004635413404048450e+01 -9.893031452437261919e+01
4.007863610103515839e+01 -9.896161558050103224e+01
4.011118232403504180e+01 -9.896497732003038550e+01
4.014329186503181290e+01 -9.896663715710793952e+01
4.017618637703276363e+01 -9.902373016303690179e+01
4.020868634903200700e+01 -9.904572076232361155e+01
4.024107669403406362e+01 -9.904819204745082573e+01
4.027336411303355135e+01 -9.904856712918812889e+01
4.030521510903236049e+01 -9.908191096830125844e+01
4.033753057103200490e+01 -9.911406643695141838e+01
4.036949865503390811e+01 -9.911804344311269688e+01
4.040108291703040777e+01 -9.914623813517742690e+01
4.043313845803129425e+01 -9.914674163045859245e+01
4.046501532102979581e+01 -9.914674163081060954e+01
4.049799991502953844e+01 -9.917229497983903741e+01
4.053124248003081220e+01 -9.920568414744116126e+01
4.056269372003004037e+01 -9.923158321200794774e+01
4.059401796903199511e+01 -9.926790703731771259e+01
4.062502687303043558e+01 -9.926867692743559246e+01
4.065615267002914379e+01 -9.927926957803434505e+01
4.068737188403264327e+01 -9.928662955716123406e+01
4.071884682503218755e+01 -9.928742672201344988e+01
4.074974694403397280e+01 -9.931960493585278016e+01
4.078071213803406181e+01 -9.933619635890300970e+01
4.081180115603325476e+01 -9.937325645758133419e+01
4.084248923803193065e+01 -9.940819704578169080e+01
4.087384072203207097e+01 -9.945315956820678593e+01
4.090552114103240910e+01 -9.947622084260210329e+01
4.093625974603395434e+01 -9.951861371727849814e+01
4.096719336003457101e+01 -9.952423463656853642e+01
4.099836077403654144e+01 -9.956205633987231352e+01
4.102995437703759762e+01 -9.960197604012962813e+01
4.106163546503728412e+01 -9.961930476338662288e+01
4.109402156903990999e+01 -9.961959769219626537e+01
4.112594701104001160e+01 -9.962269863885269672e+01
4.115799180904235754e+01 -9.962755691706601624e+01
4.118994271504038807e+01 -9.967199960209933352e+01
4.122209273204373403e+01 -9.967223042198014582e+01
4.125408467104301735e+01 -9.970002918232422928e+01
4.128661396504526238e+01 -9.976858347713822184e+01
4.131869186804618721e+01 -9.978853596161074790e+01
4.135110620604558562e+01 -9.978866359883355130e+01
4.138337590804587762e+01 -9.979588269877588402e+01
4.141531087604511185e+01 -9.980166351200136887e+01
4.144614965704448650e+01 -9.984664829766239791e+01
4.147728542404303198e+01 -9.988940504875665738e+01
4.150842005604476981e+01 -9.989632409167514027e+01
4.153979146804431366e+01 -9.989679125186107456e+01
4.157182254904728325e+01 -9.990958674594637046e+01
4.160326975104618441e+01 -9.991259816991286868e+01
4.163421960804566879e+01 -9.991261011742061271e+01
4.166522864804471737e+01 -9.993456285785751447e+01
4.169629829404567545e+01 -9.993581238218276042e+01
4.172727391204625746e+01 -9.997398392076819107e+01
4.175860924604677393e+01 -9.997406492506772224e+01
4.179090533604755819e+01 -9.997536014479486255e+01
4.182311149104782544e+01 -9.999687239262141247e+01
4.185543437804943778e+01 -1.000141659599319723e+02
4.188767211004761748e+01 -1.000150397639446282e+02
4.192001815904791329e+01 -1.000418267645853518e+02
4.195205941904833935e+01 -1.000587154411305590e+02
4.198428860604525426e+01 -1.000590677499210415e+02
4.201708771804379694e+01 -1.001016694340378024e+02
4.204987428304207242e+01 -1.001142194542398158e+02
4.208236722604101487e+01 -1.001224524174700861e+02
4.211470093704332385e+01 -1.001234852666517270e+02
4.214670628604289959e+01 -1.001301684106198593e+02
4.217903327804310720e+01 -1.001343372239607845e+02
4.221076083404489054e+01 -1.001349159767750194e+02
4.224305127204411292e+01 -1.001587432405909510e+02
4.227523404604062307e+01 -1.001716516792060787e+02
4.230709701003900136e+01 -1.001717664497139424e+02
4.233922761303915649e+01 -1.001723211724373925e+02
4.237140511103848439e+01 -1.001736281688216081e+02
4.240374791403820609e+01 -1.001759871600084040e+02
4.243596548704010729e+01 -1.001837798261355772e+02
4.246871129904002373e+01 -1.002465333542203751e+02
4.250093400703678981e+01 -1.002476384566153058e+02
4.253299630703793355e+01 -1.002684775388972724e+02
4.256551378603671765e+01 -1.003188085362489517e+02
4.259800068703520992e+01 -1.003230552376314222e+02
4.263038131703370937e+01 -1.003611077430119849e+02
4.266244809903326995e+01 -1.003647263163101115e+02
4.269445167903421634e+01 -1.004064517436574135e+02
4.272634015603455282e+01 -1.004326611292749760e+02
4.275864194103377258e+01 -1.004350245870771516e+02
4.279104529203289076e+01 -1.004647866673441001e+02
4.282296003003267515e+01 -1.004974056270003189e+02
4.285503167602985286e+01 -1.005031681528964498e+02
4.288710650703012561e+01 -1.005273954778571124e+02
4.291921016002896749e+01 -1.005445654649070661e+02
4.295078622902781262e+01 -1.005479737604952817e+02
4.298269812302771697e+01 -1.005652330187934069e+02
4.301513570602890013e+01 -1.005660010216440696e+02
4.304712398003016460e+01 -1.005873314462498627e+02
4.307958313303140585e+01 -1.006069916316290147e+02
4.311206585902920096e+01 -1.006072518310520252e+02
4.314409895602813094e+01 -1.006099549824204900e+02
4.317621495402914888e+01 -1.006293238835632309e+02
4.320812062602828973e+01 -1.006298553405194411e+02
4.324019590202777863e+01 -1.006303594839619819e+02
4.327223447702664316e+01 -1.006805498521177498e+02
4.330443071702552515e+01 -1.006843850880979119e+02
4.333680419402378448e+01 -1.006845052465694721e+02
4.336921741302410283e+01 -1.006964388856840742e+02
4.340183329802209755e+01 -1.007232741885997740e+02
4.343396326301950694e+01 -1.007640517988498914e+02
4.346608145302127468e+01 -1.008162131060219338e+02
4.349839412201953337e+01 -1.008504597035020254e+02
4.353089639402145394e+01 -1.008864441539331693e+02
4.356328779002245710e+01 -1.008935726332971541e+02
4.359537944702282175e+01 -1.008939835694022378e+02
4.362778096302417907e+01 -1.009766291680665660e+02
4.366012229602517891e+01 -1.009817349391040722e+02
4.369269307902465016e+01 -1.009878919882679469e+02
4.372526081002422416e+01 -1.009887765387210550e+02
4.375729667902436404e+01 -1.010308848129621850e+02
4.378983641302477281e+01 -1.010797118261108807e+02
4.382163650002473787e+01 -1.010798857859941648e+02
4.385448735702527756e+01 -1.010811524179107010e+02
4.388693290902477884e+01 -1.010819609909554799e+02
4.391967712602189522e+01 -1.011008150257746081e+02
4.395261668102233443e+01 -1.011229256433412047e+02
4.398490080602061880e+01 -1.011266818355291832e+02
4.401747926501855090e+01 -1.011675502225616583e+02
4.404977015701894061e+01 -1.011690873800149575e+02
4.408209042801735222e+01 -1.011694983277444919e+02
4.411460690001689500e+01 -1.012068521071663554e+02
4.414687912501688061e+01 -1.012068521746217868e+02
4.417903818801721627e+01 -1.012529770051298215e+02
4.421156818101604813e+01 -1.012728040865624735e+02
4.424411041801391775e+01 -1.012820501657867567e+02
4.427655391401214047e+01 -1.013111152649063058e+02
4.430912589901322463e+01 -1.013718668701554435e+02
4.434195454501053746e+01 -1.013872332549240411e+02
4.437437268000888935e+01 -1.014031724146548470e+02
4.440689250400964738e+01 -1.014054389297510284e+02
4.443935159900945564e+01 -1.014134762013178062e+02
4.447174364100897037e+01 -1.014208633801970336e+02
4.450480065600817170e+01 -1.014214458500377845e+02
4.453752502300795868e+01 -1.014223293898120204e+02
4.457019603000946972e+01 -1.014329946839631447e+02
4.460257034600596171e+01 -1.014350869860382289e+02
4.463505580100650150e+01 -1.014354482527422050e+02
4.466743844100574279e+01 -1.014360823213911544e+02
4.469953706000501370e+01 -1.014380302952135082e+02
4.473172140200352942e+01 -1.014391419483628169e+02
4.476380640400191169e+01 -1.014401547794101930e+02
4.479612681200291036e+01 -1.014737629016779721e+02
4.482878128600111722e+01 -1.015566519648289301e+02
4.486126806199939665e+01 -1.015579471781467902e+02
4.489364960099942436e+01 -1.015850110036092389e+02
4.492575102699964873e+01 -1.015855049312285843e+02
4.495839137799850960e+01 -1.016253457772162818e+02
4.499143872299822533e+01 -1.016556964218490293e+02
4.502399769899903959e+01 -1.016809644169668303e+02
4.505868278300141583e+01 -1.017087340206881976e+02
4.509265146100295851e+01 -1.017482426975972345e+02
4.512632520800434577e+01 -1.017531738874126859e+02
4.516006735700187846e+01 -1.017560588215523296e+02
4.519329181100283677e+01 -1.017682405323236310e+02
4.522677518100084626e+01 -1.017703878557231292e+02
4.526007417500022711e+01 -1.018104802215272002e+02
4.529295192800083214e+01 -1.018109853669444362e+02
4.532561899499978608e+01 -1.018191274142773750e+02
4.535788524200012262e+01 -1.018202019500473909e+02
4.539052733300206910e+01 -1.018269814924917824e+02
4.542308604600316357e+01 -1.018526640217719716e+02
4.545478117800132623e+01 -1.018560432075955902e+02
4.548700486399906140e+01 -1.018596514476587629e+02
4.552137972800142052e+01 -1.018596515063595689e+02
4.555319444600218048e+01 -1.019031411337277007e+02
4.558381130400232450e+01 -1.019045321589974833e+02
4.561450541300519035e+01 -1.019047530443775287e+02
4.564528055700429832e+01 -1.019428224416483317e+02
4.567680500700538460e+01 -1.019464277503921323e+02
4.570869218900486430e+01 -1.019478194073096944e+02
4.574058189000743369e+01 -1.019480160860662465e+02
4.577474924500688758e+01 -1.019694635629040818e+02
4.580577341800795921e+01 -1.020508556726726113e+02
4.583689205700716229e+01 -1.020629796750932741e+02
4.586725906700627320e+01 -1.021067096003764476e+02
4.589754833100607812e+01 -1.021355958609400005e+02
4.592826712300518466e+01 -1.021603018664339970e+02
4.595861361100548947e+01 -1.021612093787571212e+02
4.598943397100350694e+01 -1.021633036172148650e+02
4.602030806800149776e+01 -1.021757522987326183e+02
4.605060830499991198e+01 -1.021816123889149566e+02
4.608084614299906434e+01 -1.021823377276811868e+02
4.611110150200084945e+01 -1.022311992136721273e+02
4.614144189300066046e+01 -1.022338707639578672e+02
4.617194669900146664e+01 -1.022339081322656682e+02
4.620251950999983137e+01 -1.022962178743896970e+02
4.623291649800188452e+01 -1.023510385137423526e+02
4.626301330800379219e+01 -1.023901825588233692e+02
4.629621696800455766e+01 -1.024047321461454061e+02
4.632727141400295068e+01 -1.024215786408006181e+02
4.635913102300435185e+01 -1.024229356582693811e+02
4.639036910700269800e+01 -1.024533416407250428e+02
4.642270071600290748e+01 -1.024755305095686850e+02
4.645439612400292617e+01 -1.025436193179012605e+02
4.648590616700192868e+01 -1.025649264482657230e+02
4.651746557300094764e+01 -1.025757674260071752e+02
4.654905700800048862e+01 -1.026009857527833304e+02
4.658093987899900412e+01 -1.026207054476703462e+02
4.661214818799783188e+01 -1.026636574101083852e+02
4.664334302299891988e+01 -1.026638908528857144e+02
4.667536703699903455e+01 -1.026667372784848311e+02
4.670645162899756997e+01 -1.026678370130039468e+02
4.673785573899573365e+01 -1.026684475182451308e+02
4.677006779999737773e+01 -1.026714628953503734e+02
4.680162101199749713e+01 -1.027107292267668583e+02
4.683303589099881492e+01 -1.027408460051773176e+02
4.686420203999995238e+01 -1.027460961914425752e+02
4.689609295199812777e+01 -1.027463935804939581e+02
4.692771698200050423e+01 -1.027466056198593094e+02
4.695862876000228425e+01 -1.027647770894744781e+02
4.698988222400242876e+01 -1.027702230718320919e+02
4.702115510200366089e+01 -1.028077668535745346e+02
4.705278108000334214e+01 -1.028207263551735338e+02
4.708356409800364872e+01 -1.028211460779216679e+02
4.711561144900122144e+01 -1.028471938999915949e+02
4.714721609400044144e+01 -1.028481252319911619e+02
4.717854934300163450e+01 -1.028481252320059411e+02
4.721090946400283883e+01 -1.028510979838977022e+02
4.724263041900394455e+01 -1.029289343789111513e+02
4.727453620200304840e+01 -1.029639822523204629e+02
4.730669684500179528e+01 -1.029732032815683738e+02
4.733900232900032279e+01 -1.029759369096052808e+02
4.737093562500086819e+01 -1.029765113599672191e+02
4.740274548399867172e+01 -1.030048163702168438e+02
4.743511428099731120e+01 -1.030271324538077522e+02
4.746624130899607508e+01 -1.030334076502860938e+02
4.749769953999401650e+01 -1.030632668321793375e+02
4.752954816699190133e+01 -1.030936397600203236e+02
4.756141071799100928e+01 -1.031282516673309431e+02
4.759417701899263875e+01 -1.031318176927174335e+02
4.762565192899512567e+01 -1.031328276173611869e+02
4.765779310199297925e+01 -1.031377398257410505e+02
4.768996352599344846e+01 -1.032205322925614155e+02
4.772205066499316217e+01 -1.032207423711430181e+02
4.775443130699130734e+01 -1.032217655324714656e+02
4.778672481599221555e+01 -1.032969980569219928e+02
4.781823163698965118e+01 -1.033080857765100404e+02
4.785042787799056896e+01 -1.033091109343296665e+02
4.788208655399193958e+01 -1.033091116545912058e+02
4.791368322699247528e+01 -1.033105185061113218e+02
4.794565628999356477e+01 -1.033367502774955113e+02
4.797679494499732300e+01 -1.033397795241662322e+02
4.800835071099521656e+01 -1.033667532488011886e+02
4.803942260799243513e+01 -1.034155813473997654e+02
4.807010223399123561e+01 -1.034212394422216761e+02
4.810089034299102195e+01 -1.034219222546522303e+02
4.813118538898987708e+01 -1.034221085704598408e+02
4.816185152599149433e+01 -1.034660927395673582e+02
4.819231681399173794e+01 -1.034676906535009664e+02
4.822265293399448183e+01 -1.035074585099538069e+02
4.825324840899492074e+01 -1.035097580159288384e+02
4.828349914899371242e+01 -1.035158615419135515e+02
4.831412288799378985e+01 -1.035362291729455535e+02
4.834471446899527791e+01 -1.035377791726257328e+02
4.837510310199388641e+01 -1.035386770781026087e+02
4.840551075099591571e+01 -1.035673769286889154e+02
4.843630251899872974e+01 -1.035949969009958096e+02
4.846708484399738381e+01 -1.035988965477005763e+02
4.849756006699863065e+01 -1.036005467604496602e+02
4.852827803099688708e+01 -1.036012602181098998e+02
4.855875811899829841e+01 -1.036026744884187281e+02
4.858896890099794064e+01 -1.036237692186426926e+02
4.861980322299842783e+01 -1.036408764056108396e+02
4.865008233800210746e+01 -1.036411516075681902e+02
4.868085345499980576e+01 -1.036412895720069400e+02
4.871153159100055063e+01 -1.036416808774138758e+02
4.874340835599963384e+01 -1.036493946984316210e+02
4.877546565900041742e+01 -1.036541230506711599e+02
4.880657569400074181e+01 -1.036961195844796180e+02
4.883685149899935141e+01 -1.036963174584268046e+02
4.886747296300080734e+01 -1.037016302956270124e+02
4.889765395400019088e+01 -1.037077315966799347e+02
4.892889583500192430e+01 -1.037135072460239371e+02
4.895982866100234787e+01 -1.037152587240880877e+02
4.899040802999917332e+01 -1.037153921134626700e+02
4.902093927999987955e+01 -1.037159064422308319e+02
4.905151571799916610e+01 -1.037173762810970459e+02
4.908184888099879117e+01 -1.037203477253915764e+02
4.911235049299926914e+01 -1.037453112741865766e+02
4.914313143300057618e+01 -1.038069457381185003e+02
4.917398646000089002e+01 -1.038083671248553372e+02
4.920485283700008949e+01 -1.038393869182316820e+02
4.923525630900024908e+01 -1.038621893745234104e+02
4.926542223200232229e+01 -1.038810701548461992e+02
4.929619837200158372e+01 -1.038817051091771759e+02
4.932674818999959143e+01 -1.039296541346966904e+02
4.935676613499896348e+01 -1.039296541850225992e+02
4.938725270299920567e+01 -1.039302607407550454e+02
4.941842698100089137e+01 -1.039645013745472681e+02
4.945138807899940048e+01 -1.039661507084385619e+02
4.948378540200042153e+01 -1.039661875864997000e+02
4.951605260400259567e+01 -1.039967014896460000e+02
4.954813089800154557e+01 -1.040460624889471433e+02
4.957990531100330145e+01 -1.041121384470778537e+02
4.961190134800176565e+01 -1.041122261144767123e+02
4.964397088799978519e+01 -1.041146890735342652e+02
4.967622827699761956e+01 -1.041640051777407905e+02
4.970836203299882072e+01 -1.041657570403547908e+02
4.973944453499615292e+01 -1.041672920299181868e+02
4.977157054899549848e+01 -1.042018648923865811e+02
4.980338204299533800e+01 -1.042631949084880461e+02
4.983509804899472329e+01 -1.042777700440831410e+02
4.986710343399295198e+01 -1.043041267446745906e+02
4.989846333499173170e+01 -1.043041267446745906e+02
4.993020078799071371e+01 -1.043051728111871910e+02
4.996174356899126678e+01 -1.043051735441113408e+02
4.999358160699057407e+01 -1.043125076963512043e+02
5.002506926498915618e+01 -1.043143424841182423e+02
5.005678414298927237e+01 -1.043661751696511146e+02
5.008871963998876709e+01 -1.043746946172569920e+02
5.012019923798783338e+01 -1.043756744109858801e+02
5.015205851799055381e+01 -1.043758603563362044e+02
5.018362683999203000e+01 -1.043765270840805925e+02
5.021518523899294451e+01 -1.043834689570104786e+02
5.024701646399216770e+01 -1.044025867880446725e+02
5.027922078499250347e+01 -1.044304190033564907e+02
5.031122092999476081e+01 -1.044534702629866985e+02
5.034333016699497421e+01 -1.044548627933257876e+02
5.037549709899639083e+01 -1.044554758955825093e+02
5.040692008799828727e+01 -1.044554870851077055e+02
5.043938783899704958e+01 -1.044555595008756939e+02
5.047119831499742304e+01 -1.044555737094509738e+02
5.050452454899948407e+01 -1.044632413218977973e+02
5.053738716899869132e+01 -1.044913964039089791e+02
5.057027712500001826e+01 -1.044914092762546716e+02
5.060164376300048161e+01 -1.045341550258150107e+02
5.063368115800085434e+01 -1.045346780711977175e+02
5.068488124800427386e+01 -1.045354131816798429e+02
5.071907043400352677e+01 -1.045377142491671663e+02
5.075380700200298634e+01 -1.045705574211908697e+02
5.078891205200307013e+01 -1.045722872024938397e+02
5.082264391100318335e+01 -1.045734339233762711e+02
5.085616895900233203e+01 -1.045783000042008979e+02
5.088845327799981533e+01 -1.045812839814669246e+02
5.092180616099972212e+01 -1.045869500363856872e+02
5.095547387900120384e+01 -1.045898540570578632e+02
5.098843117400059555e+01 -1.046582962282778482e+02
5.102147215300124117e+01 -1.046588446397453112e+02
5.105358356499880301e+01 -1.046588526740629419e+02
5.108533943399868349e+01 -1.046594580014384803e+02
5.111747055699919429e+01 -1.046596311763861138e+02
5.114911300399842276e+01 -1.046649416937060550e+02
5.118226430900011792e+01 -1.046660381884207425e+02
5.121444152400300709e+01 -1.046994865273618700e+02
5.124702744100238760e+01 -1.047310657297334444e+02
5.128017672799865068e+01 -1.047314476389473725e+02
5.131287411600089854e+01 -1.047811060838716060e+02
5.134616599000258930e+01 -1.048406248480898597e+02
5.137919008900053086e+01 -1.048473263891128511e+02
5.141176959700311500e+01 -1.048758203040369921e+02
5.144532891600545099e+01 -1.048788106293297773e+02
5.147668109700543937e+01 -1.049346397543485523e+02
5.150872926600771962e+01 -1.049753185117555745e+02
5.154131811100586447e+01 -1.049857298316826473e+02
5.157341455200685232e+01 -1.049966897554380552e+02
5.160481138700680503e+01 -1.049971369918157222e+02
5.163654937100761799e+01 -1.049983249247342911e+02
5.166836115600887069e+01 -1.050359699381928493e+02
5.170059635900832973e+01 -1.050749478727476429e+02
5.173276695600787889e+01 -1.050749784531840447e+02
5.176475835000883308e+01 -1.051088203510039278e+02
5.179626357800839287e+01 -1.051089398925946483e+02
5.182801078500790481e+01 -1.051097449890885684e+02
5.185959432100770528e+01 -1.051194802042946890e+02
5.189095474300694377e+01 -1.051198508888488732e+02
5.192470749300451871e+01 -1.051474152976440735e+02
5.195787917400417655e+01 -1.051746260903440202e+02
5.199031298100675258e+01 -1.051992437840897026e+02
5.202330539100711349e+01 -1.052725916627245795e+02
5.205751067900820317e+01 -1.052982866498994099e+02
5.209224453000661015e+01 -1.052996017239792081e+02
5.212728113900493554e+01 -1.053533135013107938e+02
5.216111065300395921e+01 -1.054007413385608061e+02
5.219592050300360597e+01 -1.054045764681992949e+02
5.223073740000182852e+01 -1.054206913096243881e+02
5.226322500300096863e+01 -1.054227339630315328e+02
5.229610747399920001e+01 -1.054283471072648979e+02
5.232876708099684038e+01 -1.055262863260757911e+02
5.236168774600002962e+01 -1.055322381436804449e+02
5.239448357100002340e+01 -1.055346899125310358e+02
5.242661074500176710e+01 -1.055373596562565695e+02
5.245962266900164650e+01 -1.055554244305127725e+02
5.249280912000079979e+01 -1.055584203124440847e+02
5.252560232799993400e+01 -1.055584203136878330e+02
5.255944843499935359e+01 -1.055646123674653722e+02
5.259276558599958662e+01 -1.055971364044128507e+02
5.262597199800177350e+01 -1.056147733474498693e+02
5.265947858300268081e+01 -1.056581937849326494e+02
5.269193227500164767e+01 -1.056581954491933288e+02
5.272440364700418058e+01 -1.057526053751984136e+02
5.275740991400414259e+01 -1.057739863211382669e+02
5.279050928000253862e+01 -1.058129615836668052e+02
5.282459532000262925e+01 -1.058265367162775163e+02
5.285837587100428436e+01 -1.058607327793338726e+02
5.289174899400393315e+01 -1.058763216736079613e+02
5.292402064200479117e+01 -1.059185415783437492e+02
5.295600073500622784e+01 -1.059196948665906035e+02
5.298850724400432455e+01 -1.059632144403134077e+02
5.302198437300449996e+01 -1.059651278174498827e+02
5.306867080000438364e+01 -1.060070337542667289e+02
5.310241797500441407e+01 -1.060104365382863136e+02
5.313546274200382413e+01 -1.060425918711890176e+02
5.317041358900701198e+01 -1.060723085013503066e+02
5.320432820900856541e+01 -1.060728339499246715e+02
5.323747157100734739e+01 -1.061271939410896152e+02
5.327060083800478196e+01 -1.061650262297033009e+02
5.330458548900429605e+01 -1.061969418475640623e+02
5.333857076000606412e+01 -1.062077131516211352e+02
5.337231804600668283e+01 -1.062125289103292687e+02
5.340708171500710932e+01 -1.062688121881248264e+02
5.344183195200599812e+01 -1.062709092619571862e+02
5.347556338100753237e+01 -1.062726938651373416e+02
5.350818289200691424e+01 -1.062735710168792167e+02
5.354068402200607579e+01 -1.062971789492572583e+02
5.357304601500374019e+01 -1.063225160162188558e+02
5.360547476900359243e+01 -1.063384198482520304e+02
5.363777684000370982e+01 -1.063873000413518213e+02
5.366996385100560474e+01 -1.064013533587459079e+02
5.370304404900542750e+01 -1.064513182889534448e+02
5.373518886300581698e+01 -1.065071374295651196e+02
5.376800180300796228e+01 -1.065119560397645557e+02
5.380025655000986262e+01 -1.065348685617778699e+02
5.383285923100760328e+01 -1.065348704722078992e+02
5.386646555000913850e+01 -1.065372604044515867e+02
5.390046578201008742e+01 -1.065748768063949257e+02
5.393373769400932360e+01 -1.065840191065029927e+02
5.396707352900835986e+01 -1.065857873160961162e+02
5.400003960300995232e+01 -1.066263169219904228e+02
5.403331853400942464e+01 -1.066446680053755642e+02
5.406618229300880785e+01 -1.066452538441466089e+02
5.410036891400727654e+01 -1.066747804269611208e+02
5.413514422800733428e+01 -1.067074531648534617e+02
5.416981034100592751e+01 -1.067424322339722664e+02
5.420282499300640211e+01 -1.067831700502819814e+02
5.423736109100468639e+01 -1.067833070309291372e+02
5.426961757600611236e+01 -1.067905462082497650e+02
5.430284960100408398e+01 -1.067950450211501447e+02
5.433494603900737729e+01 -1.068461378025765640e+02
5.436715859000747741e+01 -1.068592341530524550e+02
5.439968842600626431e+01 -1.068625457160169248e+02
5.443317116700575298e+01 -1.068752432192138997e+02
5.446560734700722151e+01 -1.068752611645162034e+02
5.449822570400749555e+01 -1.069507430951597229e+02
5.453172875900690997e+01 -1.069562728240284599e+02
5.456422337200461925e+01 -1.069563380742636411e+02
5.459793102100786655e+01 -1.069843728980586377e+02
5.463026079100865218e+01 -1.069896407778409753e+02
5.466414804900659874e+01 -1.069913662312389704e+02
5.469668203700666709e+01 -1.070126452250325002e+02
5.473136072000642116e+01 -1.070213255962470384e+02
5.476593271301027244e+01 -1.070645162607154219e+02
5.480086635100991543e+01 -1.070665796236928031e+02
5.483453673500793002e+01 -1.070674855507266443e+02
5.486834665800694211e+01 -1.070683036475071788e+02
5.490148989700679749e+01 -1.070713548969977751e+02
5.493471714700541497e+01 -1.070717668644577998e+02
5.496826573100383939e+01 -1.070920049115953674e+02
5.500106301000096209e+01 -1.071175640090918080e+02
5.503332209799907559e+01 -1.071373718401311379e+02
5.506547615400040740e+01 -1.072012688034030390e+02
5.509948350699863795e+01 -1.072029133342559533e+02
5.513233237699915890e+01 -1.072032447575982559e+02
5.516534950800036086e+01 -1.072064746845384207e+02
5.519925497599859909e+01 -1.072067119693680581e+02
5.523281986799815968e+01 -1.072312903089162717e+02
5.526519556499749797e+01 -1.072613048219976264e+02
5.529771220999771231e+01 -1.073030889345893257e+02
5.533024220699468287e+01 -1.073031461074202184e+02
5.536307854799389361e+01 -1.073038706319279214e+02
5.539600174799386423e+01 -1.073682646540638359e+02
5.542801497299342373e+01 -1.073981671822975414e+02
5.545985312999397365e+01 -1.073981680085538670e+02
5.549204573199591550e+01 -1.073996962000269804e+02
5.552371579099440169e+01 -1.074011891075307403e+02
5.555566097099369927e+01 -1.074012866656038341e+02
5.558755864399711299e+01 -1.074278466033770769e+02
5.562190214899709417e+01 -1.074700804047434701e+02
5.565672174699926700e+01 -1.075322849246362580e+02
5.569007333599950016e+01 -1.075515841892435560e+02
5.572310338499778481e+01 -1.075518215748612647e+02
5.575674155100045937e+01 -1.075573559104146995e+02
5.579072912100110671e+01 -1.075573784073945802e+02
5.582436773800128549e+01 -1.075574386126751563e+02
5.585793855700029553e+01 -1.075567871424959634e+02
5.589162675099726130e+01 -1.075696945541130560e+02
5.592524825299773283e+01 -1.076146436281820797e+02
5.595963683799885757e+01 -1.076147815400439924e+02
5.599258817199989835e+01 -1.076151137745341941e+02
5.602587733300009631e+01 -1.076420903932239668e+02
5.605872700700228961e+01 -1.076421160363489378e+02
5.609139054800346003e+01 -1.076469355080821941e+02
5.612522656800183540e+01 -1.077010887248429469e+02
5.615846334400572459e+01 -1.077244692926966110e+02
5.619064634900513511e+01 -1.077451936646091895e+02
5.622347010300580905e+01 -1.077462808705884498e+02
5.625589744500467759e+01 -1.077462808783418780e+02
5.628859684900305638e+01 -1.077579881373576853e+02
5.632120989300136671e+01 -1.077597451732110869e+02
5.635379404300164197e+01 -1.077855903981247820e+02
5.638636916500263396e+01 -1.078264302775457963e+02
5.641926483399942072e+01 -1.078656736471062629e+02
5.645170043199914289e+01 -1.078658043313970296e+02
5.648434016699764015e+01 -1.078785357996227248e+02
5.651708680399775631e+01 -1.078821336809516822e+02
5.654964351999825567e+01 -1.078827027909777883e+02
5.658300075199736057e+01 -1.079277406707271609e+02
5.661637546699796530e+01 -1.079338126725060931e+02
5.664987899199888943e+01 -1.079345590534446728e+02
5.668279802099948483e+01 -1.079433445751390508e+02
5.671503871100020433e+01 -1.079442015159310699e+02
5.674752874600198993e+01 -1.079445368827642682e+02
5.677990187000227706e+01 -1.079445527571761545e+02
5.681352465800222262e+01 -1.079528521631565070e+02
5.684730688299970325e+01 -1.079588633526180388e+02
5.687989561799815874e+01 -1.080136983036852598e+02
5.691239014299895871e+01 -1.080252659476166599e+02
5.694471355600171592e+01 -1.080485222911839855e+02
5.697773919200216142e+01 -1.080506674562058009e+02
5.701128252400093288e+01 -1.080608896366173468e+02
5.704390606300268018e+01 -1.080609320794081185e+02
5.707743351500334938e+01 -1.080620892117913456e+02
5.711014304100132222e+01 -1.080899063254712473e+02
5.714270411900258750e+01 -1.080909535084077078e+02
5.717533036900141497e+01 -1.080913526583028101e+02
5.720799584200238996e+01 -1.080956890163119652e+02
5.724029998299960198e+01 -1.080956950106157421e+02
5.727309814399814059e+01 -1.081178459293744396e+02
5.730579592099775255e+01 -1.081210557026019359e+02
5.733959791399814776e+01 -1.081492041609273969e+02
5.737248490299958803e+01 -1.081492187043181019e+02
5.740602030600081207e+01 -1.081694872017997682e+02
5.743870158700218553e+01 -1.081707806938331942e+02
5.747200043900346600e+01 -1.081727500565465903e+02
5.750543217100300808e+01 -1.081818133025108750e+02
5.753861928100320711e+01 -1.081821013755710936e+02
5.757180708500345645e+01 -1.081828611298246869e+02
5.760455718900686861e+01 -1.081893202703794827e+02
5.763713726800699533e+01 -1.081893277658401189e+02
5.766948101200551946e+01 -1.082242088228728676e+02
5.770206652200215558e+01 -1.082574194686316105e+02
5.773518575900203587e+01 -1.082868415147564036e+02
5.776758808700100190e+01 -1.083198972677347882e+02
5.780004197500119290e+01 -1.083409513533485438e+02
5.783245885999906477e+01 -1.083488956474908207e+02
5.786536628999760978e+01 -1.083901112456048708e+02
5.789734974399988232e+01 -1.084323130812327776e+02
5.793006597400091096e+01 -1.084510773528401444e+02
5.796222750200030305e+01 -1.084511097280727796e+02
5.799406181400104288e+01 -1.084654086837918072e+02
5.802649961000099665e+01 -1.085172160087292923e+02
5.805917634499928681e+01 -1.085275373084576813e+02
5.809110630799989394e+01 -1.085371998461712906e+02
5.812332954600185531e+01 -1.085990408944429788e+02
5.815531229400204438e+01 -1.086091359097545705e+02
5.818748048900363301e+01 -1.086092391074872268e+02
5.821951214000455366e+01 -1.086095771150442602e+02
5.825188976400534102e+01 -1.086108726683139167e+02
5.828380909600400628e+01 -1.086418551333954809e+02
5.831639867100363972e+01 -1.086673923215005573e+02
5.834985570800296273e+01 -1.086674554727508024e+02
5.838266273800189765e+01 -1.086682337545760078e+02
5.841560087200150519e+01 -1.087255824648165969e+02
5.844832421500058217e+01 -1.087452450384833611e+02
5.848167201099721524e+01 -1.087462222088252588e+02
5.851676824799619681e+01 -1.088292944547193315e+02
5.855041678299699015e+01 -1.088298468741003120e+02
5.858407132899674252e+01 -1.088536392418322691e+02
5.861660931199361357e+01 -1.088548571949631025e+02
5.865031898499313456e+01 -1.088548591082937946e+02
5.868312829999371161e+01 -1.088662305892913764e+02
5.871562472699196178e+01 -1.089001631372715764e+02
5.874809579999106290e+01 -1.089002112954368613e+02
5.878054658498916751e+01 -1.089009407055105640e+02
5.881325251398948240e+01 -1.089576496745073797e+02
5.884669764399001224e+01 -1.089622483505446269e+02
5.887997318198944185e+01 -1.089784383962101089e+02
5.891275493499125560e+01 -1.089786110093869524e+02
5.894494221799146771e+01 -1.090156301875455540e+02
5.897735004599161357e+01 -1.090166300547076474e+02
5.901024009899123257e+01 -1.090955368531899552e+02
5.904333317299278860e+01 -1.091336999473275426e+02
5.907632636099049250e+01 -1.091451222022804046e+02
5.911029821299121068e+01 -1.091644596150428299e+02
5.914322226499217550e+01 -1.091658472182918729e+02
5.917663524399307562e+01 -1.092644169448590787e+02
5.920885952899305948e+01 -1.092916139779694902e+02
5.924186881999327170e+01 -1.092916916982294424e+02
5.927484138299467986e+01 -1.092966839863247799e+02
5.930642605899566888e+01 -1.093046671643492260e+02
5.933851584699800696e+01 -1.093096746922411313e+02
5.937063899500094521e+01 -1.093099464504977192e+02
5.940278068899868913e+01 -1.093099724322558330e+02
5.943543070999726297e+01 -1.093101477110705986e+02
5.946805282099808210e+01 -1.093523159785125642e+02
5.950131126799726644e+01 -1.093527633955949625e+02
5.953473613599777536e+01 -1.093547258629198780e+02
5.956812309099649383e+01 -1.093547313257360258e+02
5.960134246499472965e+01 -1.093547378635093708e+02
5.963425056099401900e+01 -1.093556518280453531e+02
5.966682899899575432e+01 -1.093562119231432632e+02
5.969939603599584643e+01 -1.093564509678095789e+02
5.973177474399426501e+01 -1.093785076000791889e+02
5.976407074299561373e+01 -1.094113513126558246e+02
5.979630164299516082e+01 -1.094149564870876929e+02
5.982876716099326586e+01 -1.094150052757467648e+02
5.986081538399213287e+01 -1.094159174304045337e+02
5.989288082599330210e+01 -1.094169303009266372e+02
5.992508174599396398e+01 -1.094540652377689440e+02
5.995692120199396413e+01 -1.095024836408456395e+02
5.998904526299355666e+01 -1.095051950453674152e+02
6.002143954099386747e+01 -1.095093144945770405e+02

==> figures/ex1/M1Lam1o.txt <==
1.689530000001937537e-04 -3.321910116556028747e+00
3.430227899999360730e-02 -3.238017817987343250e+01
6.662151700001350818e-02 -3.567455749297268852e+01
9.847005600000757752e-02 -3.909194513437483209e+01
1.302215010000327133e-01 -3.989668766804683031e+01
1.620585340000206820e-01 -4.134540330376223949e+01
1.937240110000297832e-01 -4.381448922755296138e+01
2.252827070000296139e-01 -4.498635618672246750e+01
2.568276730000076391e-01 -4.638385518775645266e+01
2.883069030000253719e-01 -4.804477667378732519e+01
3.195172300000193033e-01 -4.920260596224714789e+01
3.503120990000079260e-01 -4.955483801000393385e+01
3.810515180000164648e-01 -5.037576740408208309e+01
4.120713290000037610e-01 -5.098730470658512814e+01
4.433782640000116793e-01 -5.157265115995778615e+01
4.749790719999915645e-01 -5.208018464900006705e+01
5.064614939999936283e-01 -5.254679866409477995e+01
5.378420130000018951e-01 -5.288016773699251161e+01
5.691562649999970525e-01 -5.320496039569299995e+01
6.003975149999889460e-01 -5.345288711770902523e+01
6.316441130000081117e-01 -5.378122858789586758e+01
6.634199410000110042e-01 -5.417860302864234967e+01
6.947339820000011379e-01 -5.444263045742134466e+01
7.261156890000046715e-01 -5.460405572629011317e+01
7.574181790000147352e-01 -5.504530454865467703e+01
7.887622869999897368e-01 -5.528019110435891292e+01
8.203020519999770777e-01 -5.550451379057970769e+01
8.514327599999629292e-01 -5.571038229604297953e+01
8.828051199999338294e-01 -5.582808017509923104e+01
9.142480319998895766e-01 -5.632872132434287238e+01
9.453932629998629267e-01 -5.640549978473237047e+01
9.765498209999297075e-01 -5.657374539745593012e+01
1.007893673999913808e+00 -5.667102155418221088e+01
1.039151704999922821e+00 -5.689382610737234103e+01
1.069792228999943973e+00 -5.700005872494340053e+01
1.100405690999933128e+00 -5.737579978315114460e+01
1.131348322999945033e+00 -5.754589085026520934e+01
1.162545216999921749e+00 -5.773819905975288691e+01
1.193703034999893831e+00 -5.785940206856506052e+01
1.224947212999935253e+00 -5.810550206516488458e+01
1.256045994999854365e+00 -5.875127080372423904e+01
1.286734979999850204e+00 -5.887233329457531283e+01
1.317431631999853359e+00 -5.903743471785820418e+01
1.348325521999887755e+00 -5.923614064455242811e+01
1.379047231999932954e+00 -5.928589066972998012e+01
1.409659614999934085e+00 -5.939173626626472924e+01
1.440395913999921618e+00 -5.952158905971539582e+01
1.471672979999882003e+00 -5.982585243344770731e+01
1.502901429999849547e+00 -6.005625169003130281e+01
1.533717758999827652e+00 -6.010845104676902650e+01
1.564498842999796580e+00 -6.023019967022651855e+01
1.595302829999781125e+00 -6.058263745606812734e+01
1.626107535999814502e+00 -6.073478978997630406e+01
1.656901847999812105e+00 -6.108647445128372766e+01
1.687664949999835073e+00 -6.140300102375406510e+01
1.718154269999813799e+00 -6.154588932592444905e+01
1.748827329999779856e+00 -6.177193130324964443e+01
1.779360050999797771e+00 -6.181891647400370715e+01
1.810051973999805774e+00 -6.197827080634408503e+01
1.840677676999812107e+00 -6.213841923383203181e+01
1.871408953999835312e+00 -6.221119026108866024e+01
1.902301227999835476e+00 -6.228300246894701786e+01
1.933361262999850894e+00 -6.232251707622013726e+01
1.965774957999830264e+00 -6.248074510614440413e+01
1.997863490999832514e+00 -6.264263373848240946e+01
2.029041460999788882e+00 -6.268913252581766926e+01
2.060264355999794184e+00 -6.270581691590503937e+01
2.092443280999791710e+00 -6.287376904559777557e+01
2.125182265999804088e+00 -6.300059983672660024e+01
2.157072581999801564e+00 -6.318165977220245111e+01
2.188603733999821443e+00 -6.323824485256326966e+01
2.219587083999831734e+00 -6.331144247028720429e+01
2.250512159999811246e+00 -6.346358520308651663e+01
2.281821561999838543e+00 -6.357317893487389426e+01
2.313044779999819944e+00 -6.361359559338828262e+01
2.344100861999835139e+00 -6.390966281985706132e+01
2.375140178999856744e+00 -6.399626650381495097e+01
2.406335530999846206e+00 -6.405629885465211260e+01
2.437570044999812779e+00 -6.419162175499063494e+01
2.468778231999839257e+00 -6.432620747067346656e+01
2.499965304999848037e+00 -6.464174849805380063e+01
2.531320763999830525e+00 -6.470189527474497027e+01
2.562529078999838283e+00 -6.482238616017605182e+01
2.593785747999813651e+00 -6.499231931431994269e+01
2.624521057999846363e+00 -6.506022984846819668e+01
2.655142189999827984e+00 -6.516649754498476455e+01
2.686404469999869704e+00 -6.522897104915739419e+01
2.717599761999880847e+00 -6.531315917586697140e+01
2.748777031999944498e+00 -6.539926704463559304e+01
2.780075335999958597e+00 -6.548147521137590843e+01
2.811327241999985738e+00 -6.550600353815657684e+01
2.842649748999971138e+00 -6.555229687679113226e+01
2.873909443999974833e+00 -6.561262082089754699e+01
2.905171932999969009e+00 -6.568685484181540346e+01
2.936474099999957232e+00 -6.580999402643378460e+01
2.967090318999960452e+00 -6.584223239513967485e+01
2.997882196999983151e+00 -6.594795325157431876e+01
3.029243231999975805e+00 -6.616985844264384298e+01
3.060391606999986358e+00 -6.621486574022750915e+01
3.091627504000019400e+00 -6.627771286309156551e+01
3.122799494999986436e+00 -6.641786934980351020e+01
3.154208301999998021e+00 -6.662024388225778182e+01
3.185529054999968857e+00 -6.668446205074863542e+01
3.216849762999922646e+00 -6.671928843186296376e+01
3.248937280999903976e+00 -6.690003184479044762e+01
3.280258143999897236e+00 -6.699186159516303007e+01
3.311159474999887387e+00 -6.707574021597844194e+01
3.342774202999875932e+00 -6.723227030768529744e+01
3.374412725999876628e+00 -6.731445917257461531e+01
3.405558087999863481e+00 -6.737559747801461185e+01
3.436913075999891376e+00 -6.746400726878844978e+01
3.467783196999849160e+00 -6.755817764904156775e+01
3.498593214999862866e+00 -6.758856114493609368e+01
3.529300948999898324e+00 -6.763620106284035671e+01
3.559989693999953353e+00 -6.770340642481838245e+01
3.590740765999976603e+00 -6.773064062460106527e+01
3.621311632999971941e+00 -6.786223820298414466e+01
3.652043691999972808e+00 -6.794825892893496189e+01
3.682740154999982529e+00 -6.801162142231872565e+01
3.713437029999977490e+00 -6.809387911659410975e+01
3.744255444999958549e+00 -6.815696372353167476e+01
3.774912395999963088e+00 -6.822029966437200699e+01
3.805569767999987363e+00 -6.823846296979431258e+01
3.836633225999958263e+00 -6.824995982195508759e+01
3.867400324999958450e+00 -6.829781491780590841e+01
3.898218055999949527e+00 -6.844824251915034097e+01
3.928858111999959490e+00 -6.849583833446212111e+01
3.959493853999971336e+00 -6.854935500667620829e+01
3.990255901999960386e+00 -6.862930165587829379e+01
4.020822595999946181e+00 -6.866803459922893182e+01
4.051546327999959729e+00 -6.876310940334447253e+01
4.083290779999937392e+00 -6.882458449731748829e+01
4.113995457999912730e+00 -6.885847200905368481e+01
4.144750264999906619e+00 -6.898555502408473217e+01
4.175578959999882045e+00 -6.909513879139181824e+01
4.206124356999846547e+00 -6.912581399781119273e+01
4.236852745999847514e+00 -6.921399065206148293e+01
4.267342552999886074e+00 -6.932211578676431429e+01
4.297890184999895169e+00 -6.938381218970033615e+01
4.328443307999917167e+00 -6.944250585261589492e+01
4.359066050999892639e+00 -6.949708750693687875e+01
4.389714209999949546e+00 -6.953203550869568517e+01
4.420277566999927465e+00 -6.953583802369448108e+01
4.451040256999928779e+00 -6.958457961113109036e+01
4.481659765999948419e+00 -6.962891243643264261e+01
4.512384966999928970e+00 -6.968590002786066862e+01
4.543180919999907807e+00 -6.972139560760437860e+01
4.574007274999904560e+00 -6.977969723845774297e+01
4.604628520999919594e+00 -6.982504763301638206e+01
4.635149512000003469e+00 -6.990224538348975614e+01
4.665833528000019825e+00 -7.000622440182597472e+01
4.696525755000031666e+00 -7.002256862931405124e+01
4.727235062999982418e+00 -7.004997990966667487e+01
4.757846216999979561e+00 -7.008753906008783474e+01
4.788437473999959337e+00 -7.013912331076943474e+01
4.819109801999967857e+00 -7.020327707632320369e+01
4.849693082999952054e+00 -7.024441034527741579e+01
4.880194103999940580e+00 -7.027377932780407832e+01
4.910817678000009678e+00 -7.035409969566914867e+01
4.941567241000011990e+00 -7.047215119757136392e+01
4.972025768000019497e+00 -7.050064156398956072e+01
5.002541431000057770e+00 -7.053422446863248751e+01
5.033349707000109419e+00 -7.062433045359394157e+01
5.063970268000167252e+00 -7.068919795402209161e+01
5.094777216000247577e+00 -7.077320372152415473e+01
5.125505704000341112e+00 -7.079655466143306342e+01
5.155977289000263752e+00 -7.080429029341499358e+01
5.186612819000254504e+00 -7.083819840820632407e+01
5.217161849000246931e+00 -7.085924998105917894e+01
5.247744077000183083e+00 -7.088489132596424724e+01
5.278552636000235054e+00 -7.090458433948514028e+01
5.309207310000291002e+00 -7.098544862619894502e+01
5.340088855000271195e+00 -7.105812067242592889e+01
5.370808867000329556e+00 -7.107078690331564985e+01
5.402543125000322632e+00 -7.117841523086623567e+01
5.433496277000232411e+00 -7.119740064347161024e+01
5.464284793000166118e+00 -7.124325215797550470e+01
5.494914710000163183e+00 -7.129064846567499103e+01
5.525452846000266760e+00 -7.133776426740047327e+01
5.555979487000268335e+00 -7.137267544973435918e+01
5.586615309000231733e+00 -7.151422472410897058e+01
5.617282604000202184e+00 -7.159140511641537330e+01
5.647917319000127279e+00 -7.159586042764013314e+01
5.678676420000130065e+00 -7.162123663057977296e+01
5.709387160000094497e+00 -7.171238862452229057e+01
5.739995230000172199e+00 -7.173876355815140471e+01
5.770900465000178059e+00 -7.180347877629114350e+01
5.801605482000216085e+00 -7.181722008831121684e+01
5.832191073000204895e+00 -7.185736436324066290e+01
5.862771814000208082e+00 -7.191827260029067759e+01
5.893263892000222270e+00 -7.196635133081460367e+01
5.923949770000181303e+00 -7.200285976978440772e+01
5.954743940000151170e+00 -7.208926265969675740e+01
5.985318103000142997e+00 -7.209448379239910309e+01
6.015959072000150343e+00 -7.213936649917147292e+01
6.046705874000181780e+00 -7.222058406350842574e+01
6.077594382000201634e+00 -7.222972682200035877e+01
6.108329582000234126e+00 -7.224400451672531176e+01
6.138930814000229219e+00 -7.228079171912283130e+01
6.169588771000247718e+00 -7.231655416414690762e+01
6.200358145000322452e+00 -7.238861375000924170e+01
6.230851291000290004e+00 -7.242340938767068792e+01
6.261521363000252194e+00 -7.245254745594779422e+01
6.292054459000228306e+00 -7.250058724221703699e+01
6.322722127000211856e+00 -7.251637410235760228e+01
6.353437031000201074e+00 -7.253679630055218297e+01
6.384565468000149124e+00 -7.257385868182235811e+01
6.415371005000093163e+00 -7.260629519255884645e+01
6.446061439000089877e+00 -7.266224090028941873e+01
6.476521196000147640e+00 -7.274855596190748486e+01
6.507238202000150906e+00 -7.278237335531700580e+01
6.537902592000229163e+00 -7.281973526767377791e+01
6.568580331000173800e+00 -7.283885353428570397e+01
6.599135223000129002e+00 -7.286393731192498535e+01
6.629667230000110933e+00 -7.288881690719705375e+01
6.660406437000188973e+00 -7.295893772301845104e+01
6.690959844000159862e+00 -7.296526076496181190e+01
6.722206881000143852e+00 -7.299149774704406468e+01
6.753218682000083462e+00 -7.306308246294337039e+01
6.783839820000077125e+00 -7.307595235294819247e+01
6.814540592000112085e+00 -7.309143714329800900e+01
6.845158038000104028e+00 -7.309931294592102802e+01
6.875977371000145055e+00 -7.311592469210589229e+01
6.906988269000143177e+00 -7.313075781769620676e+01
6.937705281000134505e+00 -7.314730750370779333e+01
6.968426454000104187e+00 -7.330047620969776290e+01
6.999052895000215102e+00 -7.338190467363740765e+01
7.029600932000210634e+00 -7.342785277548671274e+01
7.060208212000212313e+00 -7.348776069343330164e+01
7.090808864000251788e+00 -7.353556161889771658e+01
7.121439354000294486e+00 -7.359502421833484220e+01
7.152112520000423856e+00 -7.360091421190637107e+01
7.182649998000446345e+00 -7.374217856173197561e+01
7.213355576000441971e+00 -7.376767173117494281e+01
7.243957480000476679e+00 -7.378776343143070449e+01
7.274426256000506186e+00 -7.380470973854328065e+01
7.305071026000517165e+00 -7.383666906506149985e+01
7.335734199000532030e+00 -7.386723799606667740e+01
7.366772424000600950e+00 -7.389874191759400901e+01
7.398231116000593133e+00 -7.391764119483268303e+01
7.429094702000565320e+00 -7.393960148116809705e+01
7.459660441000563580e+00 -7.395429342800497352e+01
7.490394768000550485e+00 -7.400742943655683348e+01
7.521153472000566609e+00 -7.405812574985529295e+01
7.551895593000606866e+00 -7.416773861837226889e+01
7.583039367000585784e+00 -7.423325577563961986e+01
7.613808151000592161e+00 -7.431646275147645042e+01
7.644552900000588735e+00 -7.435396848692303706e+01
7.675014013000724944e+00 -7.436354173229048570e+01
7.705509199000728060e+00 -7.438359973678333859e+01
7.736053066000685874e+00 -7.438985386881950035e+01
7.766920835000767909e+00 -7.441525438837875583e+01
7.798112034000769910e+00 -7.444066874535739942e+01
7.828892400000727392e+00 -7.445936989108001569e+01
7.859747836000781973e+00 -7.451371739182340548e+01
7.890330493000790923e+00 -7.455912492587860640e+01
7.920951226000809697e+00 -7.458805652092996752e+01
7.951640549000787317e+00 -7.460788553115870059e+01
7.982316654000786826e+00 -7.461516944044782917e+01
8.012886214000735308e+00 -7.468495988090820958e+01
8.044089303000761859e+00 -7.469671765220631698e+01
8.074700248000695524e+00 -7.475351493668414093e+01
8.105153314000691722e+00 -7.479638200719020347e+01
8.135677752000637142e+00 -7.484088579257581841e+01
8.166213333000618135e+00 -7.485844299105340838e+01
8.196867203000628876e+00 -7.498847957401011399e+01
8.227263277000620434e+00 -7.499925899845896993e+01
8.257766548000608609e+00 -7.500468030556146459e+01
8.288341091000589245e+00 -7.500817323043969509e+01
8.319007630000665898e+00 -7.505564986576484898e+01
8.349512915000625313e+00 -7.510506783646819429e+01
8.380030830000638531e+00 -7.513242737779889069e+01
8.410729753000687481e+00 -7.526424306547929177e+01
8.441500504000687855e+00 -7.526994494492174681e+01
8.471966357000802361e+00 -7.528403126815993573e+01
8.502492292000738416e+00 -7.533793565648113599e+01
8.533115277000691279e+00 -7.536821239769636804e+01
8.563680715000733912e+00 -7.541645674160731971e+01
8.594225697000769770e+00 -7.542978092604842288e+01
8.624645687000823457e+00 -7.548262684030673597e+01
8.655059894000835641e+00 -7.551776152545843956e+01
8.685880657000915051e+00 -7.554006943248535322e+01
8.717205043000921805e+00 -7.556887563661305762e+01
8.747757385000879182e+00 -7.560107098653519131e+01
8.778201494000864358e+00 -7.563196235391538380e+01
8.808794323000903148e+00 -7.567313334649193735e+01
8.839353571000900800e+00 -7.569274228167579111e+01
8.869813232000877790e+00 -7.572552705647066773e+01
8.900336250000934868e+00 -7.574068359791010607e+01
8.930947790000905329e+00 -7.579176329777797605e+01
8.961401925000906488e+00 -7.584469553657062590e+01
8.991977658000930518e+00 -7.585222906035116353e+01
9.022659779000917979e+00 -7.589537093467563977e+01
9.053124925000924250e+00 -7.591237368414938658e+01
9.083756333000891914e+00 -7.592136255522102317e+01
9.114393711000873921e+00 -7.593283192257131020e+01
9.145042539000868942e+00 -7.596007755484562551e+01
9.175694251000857449e+00 -7.600992698733219299e+01
9.206249936000856948e+00 -7.613466080139893677e+01
9.236927099000865837e+00 -7.616301717877090027e+01
9.267822435000899972e+00 -7.619980767578897485e+01
9.298628350000859299e+00 -7.622446148878067618e+01
9.329413124000684121e+00 -7.623465453306448580e+01
9.359922467000659552e+00 -7.626004478617829818e+01
9.390630574000640607e+00 -7.631008491933874893e+01
9.421263001000582449e+00 -7.633437956400575786e+01
9.451807246000505813e+00 -7.636097918274533924e+01
9.482416019000446283e+00 -7.644050013634050345e+01
9.512843527000473642e+00 -7.645451959663938624e+01
9.543509855000515074e+00 -7.646540910977701344e+01
9.574248737000502274e+00 -7.650044896612284617e+01
9.604824392000459454e+00 -7.650345604420600409e+01
9.635362504000399397e+00 -7.651661124286025029e+01
9.665938479000361738e+00 -7.655880686639741839e+01
9.696651028000369266e+00 -7.657537423794443043e+01
9.727277893000310982e+00 -7.668197367769951711e+01
9.757882429000263258e+00 -7.669060459890579295e+01
9.788586593000273339e+00 -7.670034308939446532e+01
9.819287999000371414e+00 -7.673414688257339833e+01
9.849977736000406381e+00 -7.673641966458471586e+01
9.880666805000403841e+00 -7.676623907106831268e+01
9.911378099000403452e+00 -7.682426471752367547e+01
9.941959487000453066e+00 -7.684883372356794951e+01
9.972674256000411575e+00 -7.688639046959082179e+01
1.000336402300040106e+01 -7.692741829018802946e+01
1.003406874600036858e+01 -7.693559209772514862e+01
1.006463499700040565e+01 -7.698482188246408953e+01
1.009529404100044481e+01 -7.707361631979389927e+01
1.012590202700042674e+01 -7.710826492739828097e+01
1.015650052800040548e+01 -7.715416938559539517e+01
1.018695389100046533e+01 -7.726444731649276321e+01
1.021745105900043171e+01 -7.729237718093466469e+01
1.024805854600042032e+01 -7.729317405922618889e+01
1.027854821900044513e+01 -7.730472638023988452e+01
1.030914471200036964e+01 -7.731747303530232784e+01
1.033985520100037725e+01 -7.733685201374336771e+01
1.037027667100035444e+01 -7.737289042230150926e+01
1.040082980000038937e+01 -7.740446714725331390e+01
1.043134559300028563e+01 -7.743158507669315327e+01
1.046193732200026538e+01 -7.744788854474792572e+01
1.049262447500025708e+01 -7.745960921599824189e+01
1.052321082100033323e+01 -7.747891994122426240e+01
1.055392080100026675e+01 -7.754525281010329252e+01
1.058441432400029569e+01 -7.755547532684586542e+01
1.061482848700027404e+01 -7.755575720033827736e+01
1.064536705000029748e+01 -7.756255438848478434e+01
1.067598699900031889e+01 -7.760843306025162747e+01
1.070654652800039841e+01 -7.761456888719114033e+01
1.073715674500042816e+01 -7.765251188197593990e+01
1.076764793000054254e+01 -7.768988793493350897e+01
1.079817552500053779e+01 -7.770371127074265871e+01
1.082864814400052289e+01 -7.772196892917172306e+01
1.085925116100053067e+01 -7.777238809055653235e+01
1.089009205300062000e+01 -7.779183643026415496e+01
1.092063280700056715e+01 -7.779906725059936434e+01
1.095127265500063096e+01 -7.782437477089531797e+01
1.098192089700065921e+01 -7.784541742713075507e+01
1.101236423300075096e+01 -7.784819859853351431e+01
1.104294078300071291e+01 -7.789807151455232770e+01
1.107356649600079557e+01 -7.793708138632219118e+01
1.110411725100080993e+01 -7.797974246043071389e+01
1.113455710600075932e+01 -7.799825767527951825e+01
1.116515490400070831e+01 -7.801908298145229992e+01
1.119561985400071435e+01 -7.805292701546972012e+01
1.122615732000075894e+01 -7.807041194368915171e+01
1.125662983900078018e+01 -7.809146197653120680e+01
1.128718151200081188e+01 -7.812826045575685896e+01
1.131780715400082116e+01 -7.813590413874611329e+01
1.134833710600079293e+01 -7.828541252310782284e+01
1.137902611200075143e+01 -7.831903691233884501e+01
1.140942671400071617e+01 -7.832402139013615283e+01
1.144032017400066614e+01 -7.835072128967846083e+01
1.147073407400065292e+01 -7.836482782026685356e+01
1.150126969000070076e+01 -7.845395914218221378e+01
1.153192923200071185e+01 -7.848325420600394864e+01
1.156249552400073632e+01 -7.850451826302099789e+01
1.159336675500073888e+01 -7.854832543678293177e+01
1.162405957500071274e+01 -7.856861264780982879e+01
1.165461597100073554e+01 -7.859357334247881965e+01
1.168522481800070167e+01 -7.862167270212128756e+01
1.171595946400068122e+01 -7.866663003999295256e+01
1.174654899800069607e+01 -7.872054045329005589e+01
1.177755687900065062e+01 -7.878638554184425402e+01
1.180822006100063604e+01 -7.881737709630677102e+01
1.183864704600073914e+01 -7.886262256776728918e+01
1.186926548700079387e+01 -7.887185816594137577e+01
1.189982610200091528e+01 -7.892310195248408888e+01
1.193042278200091211e+01 -7.895599379047136779e+01
1.196100528500094740e+01 -7.895944199888151616e+01
1.199161485400098570e+01 -7.902638556654765978e+01
1.202229367500114954e+01 -7.905917008996814843e+01
1.205270791000111963e+01 -7.905929167040700634e+01
1.208316826600112037e+01 -7.910566268890009667e+01
1.211380996400115606e+01 -7.912786503124883097e+01
1.214448895700111386e+01 -7.914709154300774685e+01
1.217517240100104914e+01 -7.915045678689963893e+01
1.220567606600097221e+01 -7.915417798028957463e+01
1.223626369900106425e+01 -7.916025093312276795e+01
1.226685434500113558e+01 -7.917590879992650343e+01
1.229727790000106680e+01 -7.919206337308894206e+01
1.232784068400099997e+01 -7.928582851224223305e+01
1.235852938300102011e+01 -7.939399428479399035e+01
1.238908835400101083e+01 -7.941444905365324303e+01
1.241955233600096165e+01 -7.947402717328716903e+01
1.245017201700103726e+01 -7.947988814757682974e+01
1.248069467400106802e+01 -7.948885771363640629e+01
1.251122727300111137e+01 -7.952287929377204989e+01
1.254172329900122662e+01 -7.955607454528022515e+01
1.257229962300124271e+01 -7.961298864055490299e+01
1.260289184400133422e+01 -7.963074562297154557e+01
1.263340843500141020e+01 -7.964602892530733413e+01
1.266380827900162842e+01 -7.967965373774444515e+01
1.269442864400165405e+01 -7.970917100422887813e+01
1.272500167400169957e+01 -7.972603774939885568e+01
1.275558270800153338e+01 -7.973288399472239973e+01
1.278613573700170392e+01 -7.973523743831503907e+01
1.281667712700186357e+01 -7.973932116669384129e+01
1.284723067400174656e+01 -7.978292649103939027e+01
1.287784095000153428e+01 -7.978851710472463310e+01
1.290848704800141888e+01 -7.980822052810614764e+01
1.293887214100139360e+01 -7.985871981982207046e+01
1.296933946600136167e+01 -7.988180414748289593e+01
1.300000245900132612e+01 -7.991190495570860719e+01
1.303068676400135573e+01 -7.991694114108177871e+01
1.306114332900144603e+01 -7.991781008417815713e+01
1.309191243900146162e+01 -7.991891205562845357e+01
1.312265249200147110e+01 -8.004101980510100134e+01
1.315333043900147203e+01 -8.011631084270891279e+01
1.318390047500153628e+01 -8.012465165348532992e+01
1.321459734300152888e+01 -8.013911898324431604e+01
1.324527923600142287e+01 -8.019881618847972504e+01
1.327585565300157810e+01 -8.021899082508252832e+01
1.330629731300152940e+01 -8.023107527849886367e+01
1.333682553900149514e+01 -8.027506349767901384e+01
1.336742110100138703e+01 -8.028567309262763274e+01
1.339791352700140692e+01 -8.030689372455439923e+01
1.342845618800147633e+01 -8.034014782696223733e+01
1.345948256200153637e+01 -8.036339075343718719e+01
1.349215575300138070e+01 -8.038180563442449511e+01
1.352354268500149459e+01 -8.039497021132979171e+01
1.355445573700151840e+01 -8.040021951224329655e+01
1.358556108400143003e+01 -8.044473877759801894e+01
1.361651279300140516e+01 -8.049667431935054651e+01
1.364751961000118996e+01 -8.051526803503423935e+01
1.367838194200124491e+01 -8.052709878008089106e+01
1.370918024300129900e+01 -8.054218256643142126e+01
1.373981095500146310e+01 -8.063378123839932243e+01
1.377049788400170272e+01 -8.066283935407192018e+01
1.380136507200183615e+01 -8.066613660659004381e+01
1.383219696900171058e+01 -8.069088942729530345e+01
1.386305423300179385e+01 -8.071581168476495804e+01
1.389381439800177276e+01 -8.077543775891260225e+01
1.392441457400183680e+01 -8.078490490547325464e+01
1.395516374300197526e+01 -8.078601481685332431e+01
1.398582952000201729e+01 -8.081456641036746191e+01
1.401627381200213662e+01 -8.081641833611035963e+01
1.404682933300206926e+01 -8.084500755187625032e+01
1.407754902800225594e+01 -8.085778069251773559e+01
1.410817230400230216e+01 -8.090368758392958171e+01
1.413878926300247940e+01 -8.097421868165221781e+01
1.416951960400247401e+01 -8.100884102577795431e+01
1.420053587900241965e+01 -8.104567635817480209e+01
1.423122567900243141e+01 -8.104943494508758306e+01
1.426182694800240114e+01 -8.107293546842142007e+01
1.429249564200243228e+01 -8.109407263317521597e+01
1.432322395500247936e+01 -8.111739648802591773e+01
1.435372339000246811e+01 -8.112708521991761756e+01
1.438446822400251079e+01 -8.114107452144114063e+01
1.441514826500252866e+01 -8.115554102658646229e+01
1.444565900200241515e+01 -8.117674057841838930e+01
1.447629649800229856e+01 -8.120620941238661317e+01
1.450724236100236553e+01 -8.122217059273600626e+01
1.453945426900240179e+01 -8.124197145413232590e+01
1.457545058700238982e+01 -8.128915057915897080e+01
1.460791420200230561e+01 -8.130876083724740511e+01
1.464026284400227240e+01 -8.132477177174783378e+01
1.467215880000233597e+01 -8.135433762489253695e+01
1.470421664300236131e+01 -8.136329346371950066e+01
1.473609669200238770e+01 -8.136367731271377579e+01
1.476820462200234019e+01 -8.136765572240130950e+01
1.480023137600237249e+01 -8.142607593214648887e+01
1.483213994500225397e+01 -8.144883747820796316e+01
1.486451620000229923e+01 -8.146525823153214674e+01
1.489652755300224385e+01 -8.154656312354691750e+01
1.492840037900216643e+01 -8.158000087984123638e+01
1.495991014600210178e+01 -8.158144347384649109e+01
1.499196014400201804e+01 -8.160058869410418936e+01
1.502366213700199893e+01 -8.161695473205134022e+01
1.505529689300190199e+01 -8.165063046028011229e+01
1.508748254100191133e+01 -8.165538237281241152e+01
1.511902356400209158e+01 -8.165672400417589927e+01
1.515023983500210747e+01 -8.168043611940805704e+01
1.518121688200217889e+01 -8.168628144257745305e+01
1.521229316900207706e+01 -8.170572518569150589e+01
1.524352652400202146e+01 -8.170763162622657205e+01
1.527475313200188722e+01 -8.175793149773348034e+01
1.530601667600191362e+01 -8.180413964048483422e+01
1.533728431400190573e+01 -8.181907772449493166e+01
1.536850648900184879e+01 -8.184547201044985343e+01
1.539967826800202033e+01 -8.189350109918727583e+01
1.543068317800194933e+01 -8.190017683535577930e+01
1.546194494000205211e+01 -8.191858222702792602e+01
1.549332319200212282e+01 -8.193864045430967735e+01
1.552451781600208136e+01 -8.196678642257991498e+01
1.555570405500216324e+01 -8.197316076074184821e+01
1.558689042100213129e+01 -8.197598130912629699e+01
1.561807270000224079e+01 -8.198575624644604432e+01
1.564924451400205285e+01 -8.198598729732550794e+01
1.568052314300220118e+01 -8.201475041817951706e+01
1.571175889200210563e+01 -8.202872624200431062e+01
1.574301734700200228e+01 -8.209372515683426741e+01
1.577427368100190108e+01 -8.215422394003191187e+01
1.580539245000198889e+01 -8.218416967174198362e+01
1.583664688300207146e+01 -8.221308953343049097e+01
1.586801734700219058e+01 -8.227386944812138836e+01
1.589934225900234210e+01 -8.228325479783461560e+01
1.593042964600234868e+01 -8.233855532623424267e+01
1.596184152600254080e+01 -8.235766221222255012e+01
1.599307916800260188e+01 -8.237341231782836815e+01
1.602430613500257550e+01 -8.237822559407294420e+01
1.605538989600265865e+01 -8.238048227788218014e+01
1.608643777300270017e+01 -8.238948181294372830e+01
1.611762543100250866e+01 -8.242874359862142342e+01
1.614886696900242313e+01 -8.247185191795247761e+01
1.617995766400244406e+01 -8.248590365351476805e+01
1.621120310300259604e+01 -8.248935900915148522e+01
1.624228104400264527e+01 -8.248956290644606781e+01
1.627353397100267074e+01 -8.252031124028484044e+01
1.630473800700272946e+01 -8.252180080021203423e+01
1.633595446100271786e+01 -8.253957309767014294e+01
1.636738520200253433e+01 -8.255118734181843365e+01
1.639847062400265187e+01 -8.257319059784526871e+01
1.642969667900243991e+01 -8.260252001693032753e+01
1.646068201700230915e+01 -8.260713300965626615e+01
1.649190819000227393e+01 -8.261852657882363360e+01
1.652317915600232112e+01 -8.269454052827667567e+01
1.655422237100217586e+01 -8.270889375110041897e+01
1.658539963700201980e+01 -8.271361259916793074e+01
1.661655568600200539e+01 -8.278945401221656653e+01
1.664772771500191340e+01 -8.281812298048680532e+01
1.667892545100189494e+01 -8.287800530253355191e+01
1.671014123300199117e+01 -8.288319477518902545e+01
1.674133406900200427e+01 -8.290983495773173217e+01
1.677271773000190436e+01 -8.295275187273182382e+01
1.680395912900186417e+01 -8.296817101119913218e+01
1.683494384700179936e+01 -8.297949614451427180e+01
1.686635473700188115e+01 -8.298502809765396648e+01
1.689853677800185849e+01 -8.299926081947383238e+01
1.692997576400174253e+01 -8.300034305407842794e+01
1.696134110300159747e+01 -8.302681158796610816e+01
1.699255878600141756e+01 -8.303992651936626146e+01
1.702382266600136518e+01 -8.305070853251206131e+01
1.705500462200141598e+01 -8.306264272403232951e+01
1.708614600600136058e+01 -8.306423320091994356e+01
1.711724869600138987e+01 -8.306509318837075284e+01
1.714826972900146984e+01 -8.311247876297160531e+01
1.717956995100139750e+01 -8.318184939015142731e+01
1.721084255500143101e+01 -8.319522568783369820e+01
1.724205490500148485e+01 -8.322696863294021341e+01
1.727319728600147286e+01 -8.323203933465008220e+01
1.730430719100139569e+01 -8.330161098777894324e+01
1.733554181100123159e+01 -8.330474394004752980e+01
1.736670545200115257e+01 -8.335158526874596419e+01
1.739785986100125825e+01 -8.337056678420351830e+01
1.742916554600117252e+01 -8.337098195914997234e+01
1.746055508100117493e+01 -8.337902406182656989e+01
1.749185563600120830e+01 -8.340594891547027601e+01
1.752299145600125030e+01 -8.341092416494402073e+01
1.755427336000132854e+01 -8.341649638625050045e+01
1.758541700600134661e+01 -8.342365093689792843e+01
1.761667657200111492e+01 -8.342697503659472602e+01
1.764777071500115113e+01 -8.343610438821482944e+01
1.767885056300107749e+01 -8.347310038975025748e+01
1.771002162300122507e+01 -8.348301077377325896e+01
1.774110803000121095e+01 -8.349202797926976416e+01
1.777219159500124590e+01 -8.350286062309680801e+01
1.780336925500140666e+01 -8.351051716704455430e+01
1.783441844800137588e+01 -8.351222038303427553e+01
1.786566654400147769e+01 -8.353639849528579475e+01
1.789689469100133223e+01 -8.354502341977101310e+01
1.792808123300123668e+01 -8.356114456414552194e+01
1.795924602900105427e+01 -8.358726384261230180e+01
1.799030647900111646e+01 -8.361606711378237833e+01
1.802155577100109696e+01 -8.362757799904265710e+01
1.805281694800114778e+01 -8.363438044821513984e+01
1.808380928200124060e+01 -8.363474280849288789e+01
1.811515546000117993e+01 -8.364033148099255754e+01
1.814640020600113246e+01 -8.366086867153306628e+01
1.817771835700115091e+01 -8.369049570980301667e+01
1.820908879800120062e+01 -8.374172507227225992e+01
1.824029105200116163e+01 -8.374284945511953993e+01
1.827163639200115242e+01 -8.375064495863064451e+01
1.830285266500113650e+01 -8.376564147904747415e+01
1.833410475700105735e+01 -8.376834700271089673e+01
1.836536857300098546e+01 -8.377144296236436105e+01
1.839658057800107116e+01 -8.378351682434109193e+01
1.842779862400110957e+01 -8.384597173203020759e+01
1.845873319900107745e+01 -8.384710566564746159e+01
1.848989883900120290e+01 -8.389031279156048981e+01
1.852123251800140480e+01 -8.390734535043318942e+01
1.855237448000149669e+01 -8.392058671715125229e+01
1.858351119900168413e+01 -8.395439778229722094e+01
1.861481684800167002e+01 -8.396684849564027786e+01
1.864608972500161954e+01 -8.402096788460497123e+01
1.867719470100165324e+01 -8.405474745493775401e+01
1.870839371900168402e+01 -8.405893077251705847e+01
1.873951503300183319e+01 -8.414648614801265580e+01
1.877068546600182941e+01 -8.415836187149061232e+01
1.880190465000175237e+01 -8.418165174239057080e+01
1.883294520700162522e+01 -8.418781996620118946e+01
1.886427225600174395e+01 -8.420870283605729867e+01
1.889566170200182071e+01 -8.426653752334145508e+01
1.892665601600170078e+01 -8.427157624765136745e+01
1.895790435700155641e+01 -8.429283351479425335e+01
1.898914610900167332e+01 -8.435351528550941680e+01
1.902045498500154963e+01 -8.435837860468269866e+01
1.905156281500165605e+01 -8.436665653058858538e+01
1.908265794400154292e+01 -8.437668102457843133e+01
1.911378875700149749e+01 -8.437944600365429437e+01
1.914504723900160599e+01 -8.445629861054266030e+01
1.917612713500166066e+01 -8.449500379440831921e+01
1.920701424300175475e+01 -8.449897906634345190e+01
1.923813220400186452e+01 -8.458771997722841718e+01
1.926919977700183040e+01 -8.460627518543330439e+01
1.930055999400180866e+01 -8.460757671847616734e+01
1.933166545900177269e+01 -8.461433483631921604e+01
1.936283018300180458e+01 -8.462598555861913496e+01
1.939404203500168933e+01 -8.468786977126490001e+01
1.942524969600171048e+01 -8.470819038816352986e+01
1.945643087300183183e+01 -8.472454861998032527e+01
1.948753023700199094e+01 -8.475581335957217277e+01
1.951884569100208466e+01 -8.480130541916308573e+01
1.955008026800209819e+01 -8.484913856537282584e+01
1.958104169800207828e+01 -8.490381974671001331e+01
1.961222318400223230e+01 -8.495443998612664416e+01
1.964345276300207388e+01 -8.497692911457063758e+01
1.967468108200213806e+01 -8.498600930607763360e+01
1.970584292200221554e+01 -8.506198374810900020e+01
1.973701966200215097e+01 -8.506562500013737349e+01
1.976834743000205208e+01 -8.511983831510582377e+01
1.979971185600205175e+01 -8.516693451310013074e+01
1.983089393900220898e+01 -8.520998914454204964e+01
1.986216544200227574e+01 -8.522034909534059466e+01
1.989345930800227435e+01 -8.523724057954711952e+01
1.992469382800229738e+01 -8.525735702519482118e+01
1.995575502200238560e+01 -8.527715764140297949e+01
1.998641730700231633e+01 -8.528227608922799163e+01
2.001779195000230871e+01 -8.529774488583093728e+01
2.004891556500230010e+01 -8.535354612551407172e+01
2.008007008400234028e+01 -8.537784316759245939e+01
2.011141152500251295e+01 -8.540177370932235590e+01
2.014262148600248281e+01 -8.544690074335161967e+01
2.017372363500234655e+01 -8.546576099005446281e+01
2.020501353500231900e+01 -8.551993431610570440e+01
2.023614561900243558e+01 -8.557992542706217876e+01
2.026745770400228253e+01 -8.559574811040877762e+01
2.029875671300226259e+01 -8.560031298110514797e+01
2.032979441900234008e+01 -8.560629604220031297e+01
2.036120619000233845e+01 -8.567539099171321482e+01
2.039240302100207458e+01 -8.570419695262867776e+01
2.042381538800211871e+01 -8.574768480904589296e+01
2.045499703800217972e+01 -8.575250548430975073e+01
2.048617519400213993e+01 -8.579385491859557078e+01
2.051744374400206894e+01 -8.583006425870814837e+01
2.054877821500224755e+01 -8.587844346950470253e+01
2.058015391400205374e+01 -8.587845695036858729e+01
2.061165124500222845e+01 -8.590768527395432841e+01
2.064291574700210319e+01 -8.594957633549825005e+01
2.067417392300215084e+01 -8.599339684944995099e+01
2.070515723000204389e+01 -8.600788298503468354e+01
2.073720862100202211e+01 -8.602001880009129309e+01
2.076865879600207876e+01 -8.603268085721430225e+01
2.080004934200217193e+01 -8.607601836263469863e+01
2.083125093100214187e+01 -8.608122979907599870e+01
2.086242833600207902e+01 -8.610509591622468406e+01
2.089371177700206417e+01 -8.610800488301811129e+01
2.092490587000221325e+01 -8.613828954225054702e+01
2.095608896400221610e+01 -8.618013434175756515e+01
2.098716527100241791e+01 -8.618639961608907640e+01
2.101830390800250115e+01 -8.619589209476745850e+01
2.104941325600253776e+01 -8.620018804670685597e+01
2.108044756500248695e+01 -8.622022237880285900e+01
2.111181373100264480e+01 -8.623515159502746030e+01
2.114310123800257202e+01 -8.625896673726701636e+01
2.117432701300253939e+01 -8.626260099063991049e+01
2.120545336300260431e+01 -8.633240202597841062e+01
2.123657824700273267e+01 -8.639055637299476587e+01
2.126782002500275937e+01 -8.639289605942673234e+01
2.129846111000270525e+01 -8.642922385250976447e+01
2.132939123700265682e+01 -8.645604379699801711e+01
2.136038976500249476e+01 -8.646531461810376129e+01
2.139164449400241352e+01 -8.648676006181170806e+01
2.142292342400225635e+01 -8.648681012722968831e+01
2.145387827200226383e+01 -8.649642691481480483e+01
2.148492478100234848e+01 -8.649721930563190142e+01
2.151594224400269795e+01 -8.650776613654785763e+01
2.154710048100265851e+01 -8.655757999848725603e+01
2.157832749400259686e+01 -8.658588648417320144e+01
2.160952220200267604e+01 -8.660167790706526603e+01
2.164061908500264764e+01 -8.661005584602037288e+01
2.167252812500246506e+01 -8.664320026087159476e+01
2.170533518200248935e+01 -8.664786450176958965e+01
2.173660376600241406e+01 -8.669455140420863870e+01
2.176789787900263562e+01 -8.673087474509999595e+01
2.179913892000256226e+01 -8.673669236949623951e+01
2.183012830900256063e+01 -8.674422907275490502e+01
2.186111252200253574e+01 -8.677623212595135271e+01
2.189221576300254668e+01 -8.678335842198107741e+01
2.192328909900258438e+01 -8.683653105602908795e+01
2.195439120600238070e+01 -8.684022536379220014e+01
2.198560053400250069e+01 -8.684793865796621049e+01
2.201683355200244563e+01 -8.686061071360926178e+01
2.204789441000250960e+01 -8.686741052333948687e+01
2.207898284100266295e+01 -8.689719274179972786e+01
2.211005929400268855e+01 -8.692141082102008909e+01
2.214123931400263601e+01 -8.698369290042116120e+01
2.217238925700269547e+01 -8.701373655338896640e+01
2.220342373200284669e+01 -8.703196984638593392e+01
2.223457505800277545e+01 -8.707474221699234818e+01
2.226569779300269403e+01 -8.707525723250756755e+01
2.229705616900281129e+01 -8.710791509145018097e+01
2.232822931300295721e+01 -8.713583487174544473e+01
2.235927434600293040e+01 -8.715137447863671127e+01
2.239034927200290781e+01 -8.716612449286378705e+01
2.242147579300285898e+01 -8.719234027276478116e+01
2.245255431100282451e+01 -8.724747964359693242e+01
2.248370668200278999e+01 -8.725586852248072489e+01
2.251488585700281675e+01 -8.727420455762313622e+01
2.254614251900274624e+01 -8.728303230207997387e+01
2.257738954900266748e+01 -8.729073993028421796e+01
2.260848863800271147e+01 -8.729853035329975341e+01
2.263970641700268160e+01 -8.732323238093488271e+01
2.267092707600277635e+01 -8.735450954246161359e+01
2.270177651000284058e+01 -8.739249310924449787e+01
2.273302542100287837e+01 -8.742599832143055494e+01
2.276418450200275956e+01 -8.746730714262889705e+01
2.279534943900282684e+01 -8.748314831649361167e+01
2.282647253800284659e+01 -8.750533149439910119e+01
2.285766403400289448e+01 -8.754088931946046159e+01
2.288903614200292935e+01 -8.755859488094614562e+01
2.292049710200299018e+01 -8.760710292306816882e+01
2.295166075800306515e+01 -8.762724849684717299e+01
2.298257362800307391e+01 -8.764264838350177911e+01
2.301378374500311708e+01 -8.765133819775945767e+01
2.304497677400316746e+01 -8.768850827111334922e+01
2.307626951300311546e+01 -8.771850602502493643e+01
2.310764216900324541e+01 -8.774293533636806330e+01
2.313908476100316847e+01 -8.775283480009409232e+01
2.317039179800324789e+01 -8.780523383915971181e+01
2.320173723000322497e+01 -8.781812371978176657e+01
2.323277972600315167e+01 -8.784444040490302541e+01
2.326388890400302500e+01 -8.784675343776970635e+01
2.329503827100329971e+01 -8.792877701617209141e+01
2.332620714100333359e+01 -8.796878405211057839e+01
2.335719621900334531e+01 -8.797749035142039986e+01
2.338845939400340868e+01 -8.799641024031532766e+01
2.341962313100334114e+01 -8.802094107351891239e+01
2.345075859400335005e+01 -8.809563668880346654e+01
2.348206203900333477e+01 -8.814555395030915008e+01
2.351333468400335036e+01 -8.818297591394477308e+01
2.354440603400327348e+01 -8.820219606253419897e+01
2.357557492800321342e+01 -8.824999884102012970e+01
2.360682368200322401e+01 -8.826054555599596085e+01
2.363795720400319667e+01 -8.826431870867290286e+01
2.366901079000315633e+01 -8.828190119259033963e+01
2.370016582300314312e+01 -8.829089443406917326e+01
2.373103661800309538e+01 -8.829872840241299059e+01
2.376214226200329449e+01 -8.830824000412391683e+01
2.379276996400318112e+01 -8.831847931759490677e+01
2.382377718800318789e+01 -8.835123586166233167e+01
2.385491313100336797e+01 -8.835130903877882247e+01
2.388588738300340353e+01 -8.836327479722777412e+01
2.391694378900328033e+01 -8.836441162456905829e+01
2.394823269100352547e+01 -8.837026668651691352e+01
2.397925322300343609e+01 -8.839188340805162625e+01
2.401053438100348103e+01 -8.839641064132558768e+01
2.404137493700359585e+01 -8.840348819166040073e+01
2.407268269600361066e+01 -8.841560256864792677e+01
2.410359761200357553e+01 -8.843123808764127602e+01
2.413480435200367324e+01 -8.844635113679730409e+01
2.416590227700366000e+01 -8.846220570773631664e+01
2.419710704200367601e+01 -8.855166706638854635e+01
2.422831113900354438e+01 -8.855475633581110628e+01
2.425933488300353957e+01 -8.863756739356028902e+01
2.429047345000329372e+01 -8.865060587205022102e+01
2.432171197000322138e+01 -8.867202377973666216e+01
2.435276128300331777e+01 -8.868666844748922529e+01
2.438413541400326423e+01 -8.874764698904670013e+01
2.441533594700316101e+01 -8.879281271616676463e+01
2.444650857100327102e+01 -8.879299899126445439e+01
2.447742931800316768e+01 -8.883488658634027502e+01
2.450874226400294020e+01 -8.886014872984412705e+01
2.453996514800288864e+01 -8.886068630566897752e+01
2.457133112200293468e+01 -8.886459284529627212e+01
2.460212383800286062e+01 -8.893066688213957605e+01
2.463308759300278084e+01 -8.893548469221056507e+01
2.466435507500280622e+01 -8.895912363338332796e+01
2.469565687300276835e+01 -8.898491327914278770e+01
2.472675013600268912e+01 -8.903408990528103573e+01
2.475778724200257486e+01 -8.905755305000745636e+01
2.478899254800245799e+01 -8.906492303911781505e+01
2.482005314000232232e+01 -8.908707723645346732e+01
2.485106171800235231e+01 -8.910578307806852649e+01
2.488177867800239440e+01 -8.912676498425639693e+01
2.491230673100259807e+01 -8.919996784856495253e+01
2.494296960100270510e+01 -8.920931405375399947e+01
2.497327193100265319e+01 -8.921353956392464113e+01
2.500376659800243218e+01 -8.921759582299668523e+01
2.503509017300227413e+01 -8.924132958257239068e+01
2.506646222300216564e+01 -8.924258898577404864e+01
2.509686031300209308e+01 -8.928875766230444810e+01
2.512764172500207493e+01 -8.931889044632663399e+01
2.515808742300203704e+01 -8.932678171331829731e+01
2.518922106800202698e+01 -8.936194581521439773e+01
2.522020581900209635e+01 -8.936895402486669582e+01
2.525088182800207193e+01 -8.939430933525953549e+01
2.528137101800207276e+01 -8.940630412535969640e+01
2.531185837900209989e+01 -8.946777778399098224e+01
2.534236294300234249e+01 -8.948968167685841024e+01
2.537279619300230138e+01 -8.949025309626725289e+01
2.540321201000225315e+01 -8.949596770165084081e+01
2.543357053500235310e+01 -8.949625933047872195e+01
2.546438003900220792e+01 -8.949702064811421565e+01
2.549510389700209601e+01 -8.949767368123140443e+01
2.552574636200212765e+01 -8.949904875584410036e+01
2.555624608000203679e+01 -8.951560133558510302e+01
2.558697238800207430e+01 -8.952007057385409894e+01
2.561745337600202177e+01 -8.955082661526054721e+01
2.564789863100202538e+01 -8.959306415401833590e+01
2.567847493200205733e+01 -8.961849020719756709e+01
2.570949485500218756e+01 -8.962498997399463008e+01
2.574070527600219194e+01 -8.966369684105039539e+01
2.577205245000216394e+01 -8.968756430396958024e+01
2.580341727300206145e+01 -8.969047333207377903e+01
2.583475892200218382e+01 -8.969759530877763609e+01
2.586596246200236138e+01 -8.970398527969338431e+01
2.589672554500210921e+01 -8.970469874506561325e+01
2.592778954600205310e+01 -8.977174884043380132e+01
2.595914812300205909e+01 -8.978885074933066335e+01
2.599000710000199987e+01 -8.980193208967625651e+01
2.602084748000215697e+01 -8.980549855783951330e+01
2.605170877200215429e+01 -8.983590049088070373e+01
2.608278335400208547e+01 -8.984094387942252524e+01
2.611413868200204647e+01 -8.984105957642937312e+01
2.614541998600205730e+01 -8.987703571793900892e+01
2.617661342100216260e+01 -8.992549976926682120e+01
2.620779640100219510e+01 -9.001111107215569973e+01
2.623856002000223597e+01 -9.001651503262019105e+01
2.626935615300213200e+01 -9.003476822279458247e+01
2.630051934300227501e+01 -9.003975707464776690e+01
2.633137657200220616e+01 -9.004683939826186645e+01
2.636224238000212239e+01 -9.004811542904369048e+01
2.639336422800222692e+01 -9.008078390962225512e+01
2.642472077300210742e+01 -9.010804552476332674e+01
2.645587269900209293e+01 -9.012471722958864007e+01
2.648670724900216555e+01 -9.014232014015449579e+01
2.651770045700237333e+01 -9.017671347499171475e+01
2.654894941100238270e+01 -9.019334205836629792e+01
2.658026381700233287e+01 -9.020468869740142281e+01
2.661149489600216356e+01 -9.023238664106881401e+01
2.664270972200216292e+01 -9.027987932313183705e+01
2.667392697800218926e+01 -9.028367359272836268e+01
2.670524144700219082e+01 -9.029555414091149146e+01
2.673618719900213136e+01 -9.029752560815893503e+01
2.676739341400217853e+01 -9.029755994405753938e+01
2.679821806800222816e+01 -9.031203561633580534e+01
2.682858354100207876e+01 -9.031476648593867651e+01
2.685911133600203016e+01 -9.031616208029022630e+01
2.688963720700196092e+01 -9.035930902617094773e+01
2.692022362000201952e+01 -9.044199603005061761e+01
2.695134636500204905e+01 -9.044493881635466437e+01
2.698220871800208087e+01 -9.046542366867996066e+01
2.701350385800205345e+01 -9.047034388611757549e+01
2.704505318500211430e+01 -9.050830195677710321e+01
2.707605405400216725e+01 -9.050902411886946197e+01
2.710664124100203765e+01 -9.052219669797933932e+01
2.713720311500209803e+01 -9.053551862194160549e+01
2.716768830000206947e+01 -9.053647764680214038e+01
2.719827585000201609e+01 -9.054367459126409301e+01
2.722943183600222739e+01 -9.059201180278235199e+01
2.726098101600229029e+01 -9.064333173869812299e+01
2.729229277900226691e+01 -9.068935422327169249e+01
2.732334607500217061e+01 -9.070212530736951351e+01
2.735410573800192680e+01 -9.071115259834114397e+01
2.738535806800206984e+01 -9.071182590308728777e+01
2.741672998100209213e+01 -9.077955486866260060e+01
2.744809361400214698e+01 -9.078916457193025735e+01
2.747945832200223748e+01 -9.079256466719057528e+01
2.750988992500204233e+01 -9.085014151921936332e+01
2.754033526200212378e+01 -9.091313627315750523e+01
2.757165366500205295e+01 -9.093744256065085096e+01
2.760302432500184722e+01 -9.096820538127461475e+01
2.763398932500216176e+01 -9.096851972275445064e+01
2.766514893600233904e+01 -9.098675485053568934e+01
2.769631267700254540e+01 -9.099601956074167219e+01
2.772744437200262979e+01 -9.104310039551181433e+01
2.775879281800267506e+01 -9.104812946352545566e+01
2.778973614800278114e+01 -9.107041028103540725e+01
2.782116975500294842e+01 -9.107207579283068810e+01
2.785320420400299213e+01 -9.107316363010029647e+01
2.788410528100283869e+01 -9.111666631725657339e+01
2.791523813200299031e+01 -9.112052374078295713e+01
2.794644507700314762e+01 -9.112208090803494542e+01
2.797796523200307917e+01 -9.113021636809854442e+01
2.800929794100339620e+01 -9.116506189303363783e+01
2.804014346700331117e+01 -9.117138385107479337e+01
2.807111676700337455e+01 -9.119140643760582066e+01
2.810262681500289972e+01 -9.121348056536308491e+01
2.813391185100305592e+01 -9.122731579874086094e+01
2.816515675300312438e+01 -9.123335277003425858e+01
2.819646348000315328e+01 -9.126019147508195317e+01
2.822762501500306342e+01 -9.126087423840816371e+01
2.825866596800280917e+01 -9.131710544868872148e+01
2.828993805700254427e+01 -9.132480092625634427e+01
2.832090259600259685e+01 -9.133243597759400245e+01
2.835203792800284361e+01 -9.133369336456519250e+01
2.838336244200301905e+01 -9.133544484212114867e+01
2.841477489900317721e+01 -9.133820051645582794e+01
2.844652559800336888e+01 -9.133823736076494981e+01
2.847774165200349472e+01 -9.134000485291913662e+01
2.850888649200383185e+01 -9.139613530821461040e+01
2.854015755600387649e+01 -9.139684273212994015e+01
2.857130845000371266e+01 -9.142147788518497009e+01
2.860241854000342698e+01 -9.143656068424121486e+01
2.863338484000323803e+01 -9.144505597979824074e+01
2.866449258100306707e+01 -9.145614816728530627e+01
2.869543240200290057e+01 -9.154314033841978926e+01
2.872668548900297480e+01 -9.154384487487772049e+01
2.875792570500306766e+01 -9.158160374952157667e+01
2.878908244800292238e+01 -9.163204077532719793e+01
2.882037916600287275e+01 -9.165745329397607577e+01
2.885195066900269723e+01 -9.166588764342705531e+01
2.888344825700319518e+01 -9.169852019479208138e+01
2.891449059100348506e+01 -9.170620311466532826e+01
2.894571631800352662e+01 -9.171036523272819352e+01
2.897745814300338907e+01 -9.172048737038005584e+01
2.900891611700343020e+01 -9.173241949672869566e+01
2.904008707600361561e+01 -9.173971456850125605e+01
2.907137494800380750e+01 -9.175057114625764143e+01
2.910258958500389070e+01 -9.177082004404410043e+01
2.913414024900407640e+01 -9.177605707478309682e+01
2.916518441300446796e+01 -9.178034704291191304e+01
2.919682628700456917e+01 -9.178886369725941563e+01
2.922828315500447616e+01 -9.184514352262608838e+01
2.925957710700462400e+01 -9.191082062065976288e+01
2.929125220200484137e+01 -9.196404109566466900e+01
2.932272509300489105e+01 -9.197241447039972684e+01
2.935451752900480216e+01 -9.204372177547453759e+01
2.938582477500484913e+01 -9.207898114271900170e+01
2.941707812200495198e+01 -9.211414894111155149e+01
2.944837829000520912e+01 -9.213687804670166770e+01
2.947976969200514930e+01 -9.213690492089519068e+01
2.951150592300521680e+01 -9.215402484602662980e+01
2.954289606900537279e+01 -9.216480074712266912e+01
2.957437315000539257e+01 -9.220727580657424483e+01
2.960595390400557392e+01 -9.221307173305814331e+01
2.963765724700593296e+01 -9.223978311698921573e+01
2.966894760200607806e+01 -9.225074930335010492e+01
2.970061877400613781e+01 -9.229625571609203405e+01
2.973232004100616876e+01 -9.230219590271346419e+01
2.976338717300617276e+01 -9.230906034707400920e+01
2.979449498700627430e+01 -9.232255141640301588e+01
2.982591145300648350e+01 -9.232317927187824580e+01
2.985737973000665590e+01 -9.233383681313762281e+01
2.988895540100660497e+01 -9.234459225155249840e+01
2.992078996700651317e+01 -9.235227350006280744e+01
2.995230153000645856e+01 -9.236414958140136378e+01
2.998430686800674039e+01 -9.241774490373342132e+01
3.001609663100670389e+01 -9.244618565798074883e+01
3.004761229900642405e+01 -9.246957418157400355e+01
3.007920627700657690e+01 -9.247009736158312876e+01
3.011046266400646942e+01 -9.248372165819210977e+01
3.014160683300664090e+01 -9.252462286122946011e+01
3.017293393600652252e+01 -9.253592512494670075e+01
3.020412882400672316e+01 -9.253648485469548746e+01
3.023614411200647822e+01 -9.255185944367185868e+01
3.026755327900660575e+01 -9.256736857813079666e+01
3.029922876200645021e+01 -9.263449373892223093e+01
3.033071776000663533e+01 -9.265632374555671902e+01
3.036285796800657977e+01 -9.269727611558822389e+01
3.039451710700688380e+01 -9.271009424319204584e+01
3.042626008800709059e+01 -9.271722840647419162e+01
3.045755943900741158e+01 -9.273635192328221422e+01
3.048904442200762333e+01 -9.275105678194731240e+01
3.052043607100747380e+01 -9.279073285034520779e+01
3.055179859800761477e+01 -9.283578114582962826e+01
3.058302568900751339e+01 -9.288570169593492665e+01
3.061427658200739899e+01 -9.289183752337471844e+01
3.064553725200750023e+01 -9.291017663091297152e+01
3.067701862500783250e+01 -9.291916334648345810e+01
3.070807048200744305e+01 -9.291982811853813473e+01
3.073918207900742772e+01 -9.296110254126402594e+01
3.077094842300729738e+01 -9.301993522795530112e+01
3.080219106100734905e+01 -9.303497131927426267e+01
3.083381302500733767e+01 -9.305708323501391988e+01
3.086535531200700433e+01 -9.306892411539334375e+01
3.089703420400718414e+01 -9.308191847132242458e+01
3.092847742600707761e+01 -9.309504156301900935e+01
3.095956530400722784e+01 -9.309583602143440828e+01
3.099100294900738106e+01 -9.313650578445145811e+01
3.102270487300720703e+01 -9.315867879363023007e+01
3.105408623700732562e+01 -9.316113702073113245e+01
3.108556716900761074e+01 -9.316448340183301013e+01
3.111683720000751663e+01 -9.316823267838404377e+01
3.114792786400766289e+01 -9.316980935111344309e+01
3.117915436400767959e+01 -9.317576180268545727e+01
3.121069434400762077e+01 -9.318253835210130376e+01
3.124221446300773408e+01 -9.318288036392107188e+01
3.127314340700781514e+01 -9.321427621141127418e+01
3.130441172000780625e+01 -9.321742489603857962e+01
3.133587479100776818e+01 -9.321756787835087721e+01
3.136718661300801614e+01 -9.328232230934315794e+01
3.139854500300776152e+01 -9.328919048644826262e+01
3.142993068100767573e+01 -9.329061613573813361e+01
3.146111541800794953e+01 -9.334137659016712973e+01
3.149242808200801846e+01 -9.339561653859313139e+01
3.152354477400781008e+01 -9.340660003500440212e+01
3.155458626800793098e+01 -9.342210339242140549e+01
3.158589858100754100e+01 -9.348084415748019183e+01
3.161756386600752222e+01 -9.350535117711049793e+01
3.164866793600733530e+01 -9.354680634756778090e+01
3.167985985600752485e+01 -9.354722857688577164e+01
3.171171843700775383e+01 -9.362329516390543915e+01
3.174326187600800608e+01 -9.362406894151087045e+01
3.177482420900828686e+01 -9.363340168839512501e+01
3.180666108800813419e+01 -9.363417126637418164e+01
3.183805993200802931e+01 -9.363421978889979869e+01
3.186995802600804240e+01 -9.365920919675288303e+01
3.190212763100797133e+01 -9.366022083074339832e+01
3.193419498400801615e+01 -9.368362409101926858e+01
3.196557753100803012e+01 -9.369568191051088490e+01
3.199725101900800439e+01 -9.370473819487469314e+01
3.202867302200779420e+01 -9.371166234280595120e+01
3.206000072700796721e+01 -9.374303354094834617e+01
3.209196936400789468e+01 -9.375290186258311564e+01
3.212384359600801531e+01 -9.376059768530792837e+01
3.215570056400795096e+01 -9.379998589273517950e+01
3.218708976500804653e+01 -9.380017589027666247e+01
3.221883403300775228e+01 -9.382750420213447740e+01
3.225039228600774521e+01 -9.383281989351040409e+01
3.228218251300755526e+01 -9.387820621045051439e+01
3.231417895500749893e+01 -9.391696275212319733e+01
3.234613321300748368e+01 -9.393377099572008149e+01
3.237789509600713700e+01 -9.396540503035762981e+01
3.240932263900685939e+01 -9.398096873015717279e+01
3.244068138600687234e+01 -9.401277118811142941e+01
3.247239117000680153e+01 -9.403608691783466611e+01
3.250435885900692767e+01 -9.406109056007286995e+01
3.253626063500700383e+01 -9.408909771531651245e+01
3.256813465100704263e+01 -9.409475896371023396e+01
3.260013387400699969e+01 -9.416073546012881934e+01
3.263194017500729416e+01 -9.421740067448732248e+01
3.266405749300724892e+01 -9.426825329787163810e+01
3.269592001400709336e+01 -9.430555949033369245e+01
3.272734596900687620e+01 -9.430595587047400841e+01
3.275922778600696006e+01 -9.434550112647582409e+01
3.279046484800716144e+01 -9.434759072209878639e+01
3.282188051000688489e+01 -9.439690106254543878e+01
3.285367196100714438e+01 -9.442896995113292746e+01
3.288543903800723456e+01 -9.443642122237356773e+01
3.291695787400710316e+01 -9.444071771620633626e+01
3.294872210400727397e+01 -9.446806710724405320e+01
3.298060207500712693e+01 -9.446857947333192840e+01
3.301247203600737379e+01 -9.447375523968949551e+01
3.304443423700732296e+01 -9.447768263213909279e+01
3.307666169200733464e+01 -9.448461408933587791e+01
3.310868589500743298e+01 -9.448478102742879514e+01
3.314017963000746647e+01 -9.448479312555886622e+01
3.317142147600756630e+01 -9.453262431778141206e+01
3.320306998600734261e+01 -9.454710315263596954e+01
3.323455484100738744e+01 -9.455650689119585195e+01
3.326621017400734814e+01 -9.455725825439091636e+01
3.329797773900732238e+01 -9.456463119770177173e+01
3.332964610100741254e+01 -9.458554250037855127e+01
3.336158432100756244e+01 -9.464470778503473980e+01
3.339295578900775752e+01 -9.467872294501910346e+01
3.342362396500777777e+01 -9.468283664255785936e+01
3.345465412400785965e+01 -9.472309668399994109e+01
3.348595126200783767e+01 -9.475196542304765046e+01
3.351705270700782791e+01 -9.475217217130111180e+01
3.354822203300782490e+01 -9.475348858863068813e+01
3.357943603400811838e+01 -9.475482038757441217e+01
3.361097867900799230e+01 -9.481172053639372166e+01
3.364206712300817514e+01 -9.481517714345497438e+01
3.367335783600834986e+01 -9.484802999474725027e+01
3.370469632400858728e+01 -9.484992809189736818e+01
3.373583806600841939e+01 -9.484995233085052746e+01
3.376690984600821110e+01 -9.489340427012334089e+01
3.379836475800816942e+01 -9.491541638830543093e+01
3.382991098100826122e+01 -9.497311939003004966e+01
3.386158696300810078e+01 -9.497894777840602387e+01
3.389296479700799836e+01 -9.499749882206187124e+01
3.392437616400812317e+01 -9.503483833707436190e+01
3.395600161000820805e+01 -9.504290006082584341e+01
3.398792337600809077e+01 -9.509060247812843158e+01
3.401933033200823786e+01 -9.519204604937334580e+01
3.405129144700822508e+01 -9.520950952197489414e+01
3.408302951800816061e+01 -9.521359017470169306e+01
3.411483582000810344e+01 -9.524885809763219413e+01
3.414661313800807818e+01 -9.526436171833772448e+01
3.417823417500805760e+01 -9.528972740531534669e+01
3.421023105000781328e+01 -9.531360717089432910e+01
3.424203568400776021e+01 -9.531405002359528567e+01
3.427332773900786833e+01 -9.532419535456043036e+01
3.430482426300797272e+01 -9.534079278139111580e+01
3.433625796200797708e+01 -9.536949767705166892e+01
3.436787969700784373e+01 -9.537946320118949473e+01
3.440018204300763927e+01 -9.539503048802242802e+01
3.443185072200736840e+01 -9.545522707538270879e+01
3.446320449500738192e+01 -9.549237643517521690e+01
3.449454508900765859e+01 -9.553878783664778496e+01
3.452605459800763299e+01 -9.554849481844370018e+01
3.455744552500743794e+01 -9.558769194661547886e+01
3.458903380200741395e+01 -9.559941504399488110e+01
3.462060300800758483e+01 -9.562845148770897197e+01
3.465235268500741483e+01 -9.563848472474552409e+01
3.468368918600747008e+01 -9.564844160680051743e+01
3.471509459700765632e+01 -9.566742285646006394e+01
3.474709307800745961e+01 -9.568426233335520692e+01
3.477882422000705986e+01 -9.570408422877234500e+01
3.481049930400754278e+01 -9.570507972962845145e+01
3.484234018100751484e+01 -9.571534665938133912e+01
3.487401824400763672e+01 -9.571864567474935370e+01
3.490614591100764130e+01 -9.572020627783059865e+01
3.493792878800785218e+01 -9.572501301323187306e+01
3.496960059000785037e+01 -9.572501342043003092e+01
3.500159385600750994e+01 -9.573044544092347508e+01
3.503327403300780674e+01 -9.573715703222546836e+01
3.506474933400805583e+01 -9.580007579370507642e+01
3.509666703700808199e+01 -9.581452303055047537e+01
3.512869431500810435e+01 -9.582081224961760313e+01
3.516061134200832328e+01 -9.582658293627014245e+01
3.519245764400824328e+01 -9.587453858387553396e+01
3.522465652700807937e+01 -9.588894314573860811e+01
3.525686002800811991e+01 -9.589122939415497626e+01
3.528883452000792431e+01 -9.590054473577697536e+01
3.532094979000782331e+01 -9.594515644424582490e+01
3.535280242100782289e+01 -9.595170285813317435e+01
3.538461843100804316e+01 -9.598351951809043214e+01
3.541598835800792244e+01 -9.598437669364004421e+01
3.544721922300810490e+01 -9.598441375181016610e+01
3.547925717200816820e+01 -9.600416441554594371e+01
3.551107993900850346e+01 -9.602166106376932930e+01
3.554288867400840957e+01 -9.603374098542774107e+01
3.557469319900845051e+01 -9.605401734879222886e+01
3.560620677900892161e+01 -9.607301598268647069e+01
3.563787570000899763e+01 -9.614590393537440605e+01
3.566980070600926211e+01 -9.615919537111824411e+01
3.570160984000881399e+01 -9.619914041672224414e+01
3.573338798400915550e+01 -9.621446796915613220e+01
3.576528307300913667e+01 -9.626653606148876463e+01
3.579640785300910721e+01 -9.626885797130196920e+01
3.582774441100912100e+01 -9.626891331953802933e+01
3.585975173700907703e+01 -9.627524284155984446e+01
3.589183254400899159e+01 -9.628041029818498941e+01
3.592372749300923829e+01 -9.634438324145021681e+01
3.595580658300913512e+01 -9.634438324145021681e+01
3.598741640000925202e+01 -9.637776658445970668e+01
3.601916071300907873e+01 -9.640858585240093248e+01
3.605121132800896078e+01 -9.641688954052689553e+01
3.608314832900916969e+01 -9.642275001245897670e+01
3.611480141400917887e+01 -9.643770898523058577e+01
3.614676235700940765e+01 -9.648544146748730554e+01
3.617834167300943449e+01 -9.650387385502708071e+01
3.620955405000958649e+01 -9.650631883086084883e+01
3.624130192300968645e+01 -9.655759689068615614e+01
3.627299875500983006e+01 -9.656665148875619309e+01
3.630519240800958869e+01 -9.658067043767348991e+01
3.633742215500937078e+01 -9.659870713954066446e+01
3.636934699400936921e+01 -9.660711679940250463e+01
3.640122119100948339e+01 -9.661390386455440193e+01
3.643302992400941065e+01 -9.662557376559918509e+01
3.646499976500943774e+01 -9.663170038043165277e+01
3.649669888700965714e+01 -9.663500236274194322e+01
3.652855566900995399e+01 -9.663522150348759965e+01
3.655997203901006287e+01 -9.671304747343576480e+01
3.659175395001012276e+01 -9.676966211748359115e+01
3.662323237901007644e+01 -9.677320524650548350e+01
3.665527981001015689e+01 -9.680407892761252242e+01
3.668737088501020338e+01 -9.682323063932842899e+01
3.671915600901046162e+01 -9.685676237343032824e+01
3.675103559301036427e+01 -9.688907761198544222e+01
3.678319799301045379e+01 -9.689789852453394303e+01
3.681539082101043903e+01 -9.698800816885893994e+01
3.684744643701056788e+01 -9.700229898013505192e+01
3.687948669801068746e+01 -9.700357197916142127e+01
3.691160971901047816e+01 -9.701783087326617760e+01
3.694319052401030490e+01 -9.701787413681242356e+01
3.697508983601031218e+01 -9.706088171518288732e+01
3.700704040801034012e+01 -9.710720052416961323e+01
3.703947786401023023e+01 -9.711064946807690035e+01
3.707138606901035871e+01 -9.712492659261711481e+01
3.710349321001042711e+01 -9.713376829706749049e+01
3.713550522301041923e+01 -9.715920929923029803e+01
3.716788132601027428e+01 -9.716424088744319931e+01
3.720000220300980232e+01 -9.717062082011878488e+01
3.723187246400971162e+01 -9.717898168312319740e+01
3.726371749300974301e+01 -9.723568755013607756e+01
3.729540719400971938e+01 -9.724432588480021877e+01
3.732651849700977209e+01 -9.724626088386592926e+01
3.735793213800979373e+01 -9.729502990959048248e+01
3.739012023600972157e+01 -9.731311727754675189e+01
3.742235371100964159e+01 -9.734798037749344246e+01
3.745409350200991838e+01 -9.734924520336987541e+01
3.748628333101001431e+01 -9.738952842576337332e+01
3.752082884601025370e+01 -9.739927105121624606e+01
3.755516577701024517e+01 -9.743375945944200112e+01
3.758902477701035139e+01 -9.750793456858920649e+01
3.762224444301012483e+01 -9.755664180735520574e+01
3.765548449900992978e+01 -9.756375151304730764e+01
3.768717298400970606e+01 -9.757016218838728605e+01
3.771955226800959338e+01 -9.758516231194857937e+01
3.775219079500975994e+01 -9.762783846655673869e+01
3.778415235900977365e+01 -9.766160355595152964e+01
3.781661357900964759e+01 -9.772054430175958828e+01
3.784913252800964756e+01 -9.777184985721200405e+01
3.788132003400968983e+01 -9.777291831618073559e+01
3.791317291400972778e+01 -9.777291832058071464e+01
3.794580490400960571e+01 -9.777607951878017900e+01
3.797831783200940947e+01 -9.777609264377205989e+01
3.801108217100956210e+01 -9.778592656947662931e+01
3.804401930000940979e+01 -9.778631813746562784e+01
3.807805153700925160e+01 -9.782974360033806249e+01
3.811082927700898892e+01 -9.788248919660969705e+01
3.814325658600917279e+01 -9.788379018762736905e+01
3.817581744600900606e+01 -9.788796557478292470e+01
3.820821711800873999e+01 -9.788805576686249310e+01
3.824024621000841506e+01 -9.789233089770247886e+01
3.827247592500838635e+01 -9.789569882366292575e+01
3.830475623300819166e+01 -9.792713022553610358e+01
3.833671403400791888e+01 -9.793276376632105951e+01
3.836890483200763668e+01 -9.793963073167041955e+01
3.840122243000757152e+01 -9.795887623327823235e+01
3.843274140900761893e+01 -9.800023119034776187e+01
3.846490073500774542e+01 -9.805616122861621875e+01
3.849685507100756610e+01 -9.806607744785937086e+01
3.852889338200765224e+01 -9.812809732219569980e+01
3.856115444000774772e+01 -9.813525288859297291e+01
3.859346272000803424e+01 -9.813578540536812511e+01
3.862549195100787358e+01 -9.813871705391035505e+01
3.865771319900779446e+01 -9.813901025690043411e+01
3.868982627100748317e+01 -9.816299956231509327e+01
3.872191097200725807e+01 -9.818615183870996077e+01
3.875410122100718269e+01 -9.819345587153085830e+01
3.878609325400748986e+01 -9.819381836688515364e+01
3.881764455900746214e+01 -9.819775836394566682e+01
3.884959609400743119e+01 -9.826620734244956168e+01
3.888154947100726844e+01 -9.826780232276445304e+01
3.891354665800725599e+01 -9.828206020428447687e+01
3.894581670300710385e+01 -9.831832719507404761e+01
3.897780552200730142e+01 -9.832962335693861178e+01
3.900990146400764047e+01 -9.834307113053367289e+01
3.904205257900756010e+01 -9.839570897781544545e+01
3.907421699200801157e+01 -9.839653931475005777e+01
3.910632931300782644e+01 -9.845727855380241067e+01
3.913759902400804691e+01 -9.848011325631975410e+01
3.916936197900798788e+01 -9.848096807950486209e+01
3.920076069800830965e+01 -9.850318042435206678e+01
3.923273021300859398e+01 -9.852465944107797213e+01
3.926493037200884828e+01 -9.853637200983527578e+01
3.929688824700900796e+01 -9.856055042285774448e+01
3.932887746900932768e+01 -9.856876692808852169e+01
3.936087199700901351e+01 -9.858020943976012518e+01
3.939290639800879035e+01 -9.867070483784148394e+01
3.942479834800886351e+01 -9.868029760827754160e+01
3.945667818400863069e+01 -9.868139609258025757e+01
3.948837487300885840e+01 -9.869501890399405397e+01
3.952034096300904764e+01 -9.870065762295732270e+01
3.955224767500885008e+01 -9.870219393812885755e+01
3.958382311100864825e+01 -9.870219393812885755e+01
3.961517126100836350e+01 -9.870373008825831107e+01
3.964693214400806198e+01 -9.872654729954000175e+01
3.967901170500806529e+01 -9.874235783777449171e+01
3.971140716600838516e+01 -9.874544823263390469e+01
3.974331509600803969e+01 -9.875382874699516833e+01
3.977531586900794025e+01 -9.876608977058060646e+01
3.980695154000810732e+01 -9.877239689384322219e+01
3.983930915900802461e+01 -9.880185230107767325e+01
3.987150780300824238e+01 -9.881317598179742845e+01
3.990335065900863754e+01 -9.885821318346883402e+01
3.993457336100823341e+01 -9.886117698188557767e+01
3.996575316900835162e+01 -9.888744616201732640e+01
3.999742621300849521e+01 -9.888937810788752358e+01
4.002902646800841069e+01 -9.897632920318527283e+01
4.006102015000824679e+01 -9.899284323384162576e+01
4.009275109000847692e+01 -9.900635774348660334e+01
4.012452334400857978e+01 -9.901437211994979748e+01
4.015651779200889848e+01 -9.904646264814579126e+01
4.018842736800883131e+01 -9.905792733005822015e+01
4.022011276300850824e+01 -9.906957886010172842e+01
4.025195885200844970e+01 -9.915022502704304941e+01
4.028406770700837569e+01 -9.915892340472389321e+01
4.031539666100854191e+01 -9.920519927319963926e+01
4.034714445400838656e+01 -9.922629344178815813e+01
4.037906921400828253e+01 -9.923262520500091455e+01
4.041114871700846578e+01 -9.926584086856969691e+01
4.044314455900829586e+01 -9.926724224641753835e+01
4.047520747200843516e+01 -9.934942263299036824e+01
4.050746921400845935e+01 -9.936175615318779819e+01
4.053961241200813959e+01 -9.936246289285611510e+01
4.057174775400799405e+01 -9.936579414698114476e+01
4.060348244700796272e+01 -9.944030384650065457e+01
4.063590238400811927e+01 -9.944779831760894240e+01
4.066847071300833960e+01 -9.944909291166595722e+01
4.069941621500838380e+01 -9.944910167153898328e+01
4.073147883800785252e+01 -9.944912279463932236e+01
4.076356390300795596e+01 -9.949505484938974575e+01
4.079552748700824338e+01 -9.952764836266034365e+01
4.082720872400801682e+01 -9.955356387792608075e+01
4.085928757300803227e+01 -9.955481559269769321e+01
4.089139801100817095e+01 -9.957167926354975407e+01
4.092341191900817421e+01 -9.960522278912182514e+01
4.095543174800813802e+01 -9.961680061550001142e+01
4.098758193200848865e+01 -9.963298420297152802e+01
4.101947284000824823e+01 -9.963485647783868160e+01
4.105170546700806256e+01 -9.965395146973850160e+01
4.108308285200816812e+01 -9.966615879949891621e+01
4.111511671200850770e+01 -9.966916540075899889e+01
4.114695156400837561e+01 -9.969323082587155227e+01
4.117913466900868258e+01 -9.973132180594888041e+01
4.121101677200906011e+01 -9.974056888808276256e+01
4.124305374600871943e+01 -9.974409836012011965e+01
4.127527099800875732e+01 -9.980919266353379271e+01
4.130724897400862261e+01 -9.982594206213987320e+01
4.133944842200867953e+01 -9.982843086002898758e+01
4.137167622600821915e+01 -9.983173293935456627e+01
4.140362899900809168e+01 -9.983392690695966110e+01
4.143529733700796669e+01 -9.984737074237906995e+01
4.146655546600829467e+01 -9.988738380401466088e+01
4.149831374700821129e+01 -9.992180310095935170e+01
4.153040048300820075e+01 -9.992411624027035089e+01
4.156271642900829022e+01 -9.995100708521762556e+01
4.159470411500814890e+01 -9.999084836813254640e+01
4.162656166800813651e+01 -1.000200123679739903e+02
4.165839315100810580e+01 -1.000269279596978578e+02
4.169051401600810181e+01 -1.000435578656592526e+02
4.172259883700827743e+01 -1.000495558015740016e+02
4.175497180800862651e+01 -1.000517816443651213e+02
4.178714802200870082e+01 -1.000535120377374199e+02
4.181882475600890814e+01 -1.000955385538065343e+02
4.185054082800904496e+01 -1.001784961219745185e+02
4.188252095700912037e+01 -1.001794387942702826e+02
4.191467842000902522e+01 -1.002023719268675279e+02
4.194690072700908701e+01 -1.002162895062249106e+02
4.197908272600925272e+01 -1.002263735158740445e+02
4.201137092300912457e+01 -1.002431643303421254e+02
4.204335812600911737e+01 -1.002767869264156531e+02
4.207567753600898897e+01 -1.002805643751433564e+02
4.210781165700905859e+01 -1.002820488090249142e+02
4.213961375800873554e+01 -1.002970621867489172e+02
4.217162216200878078e+01 -1.003477556840385887e+02
4.220288323700881250e+01 -1.003595540028029376e+02
4.223499797400869937e+01 -1.004704439517255565e+02
4.226687627500887601e+01 -1.005000654190446028e+02
4.229877972000878117e+01 -1.005395358401250974e+02
4.233065179600869499e+01 -1.005450217908152410e+02
4.236269276700837594e+01 -1.005500235472967745e+02
4.239453419700829784e+01 -1.005617124593593701e+02
4.242646772900837959e+01 -1.005700123284274525e+02
4.245830950400813464e+01 -1.005807172370396074e+02
4.249020375100806035e+01 -1.006442151113407846e+02
4.252199779000816449e+01 -1.006571747066983562e+02
4.255410990200795851e+01 -1.006834141021166431e+02
4.258566339600795914e+01 -1.007016056692202426e+02
4.261777095700817597e+01 -1.007372233072198355e+02
4.265000996500798180e+01 -1.007512293925316271e+02
4.268263971400786261e+01 -1.007698385614726533e+02
4.271461598700766871e+01 -1.007789708583555210e+02
4.274665872100764119e+01 -1.007792819716144095e+02
4.277890647200780450e+01 -1.007803270127317461e+02
4.281124951300794379e+01 -1.008325909244747436e+02
4.284349968500810490e+01 -1.008443631499050639e+02
4.287558477900807929e+01 -1.008520069625035376e+02
4.290805201300803873e+01 -1.008563469984974148e+02
4.293987154100816639e+01 -1.008779980878059632e+02
4.297138007300844720e+01 -1.009183183609130197e+02
4.300338209400832312e+01 -1.009327469873685601e+02
4.303544656700850624e+01 -1.009414144374654398e+02
4.306732357400861133e+01 -1.009496715133870879e+02
4.309975352500860168e+01 -1.009563640084238614e+02
4.313191684300863926e+01 -1.009681650626942258e+02
4.316420658300867075e+01 -1.010206989130326036e+02
4.319647693400868604e+01 -1.010233240554853467e+02
4.322866501200851985e+01 -1.010317277271284695e+02
4.326110515600851869e+01 -1.010518726570830239e+02
4.329337610600867947e+01 -1.010542548226593169e+02
4.332522570500847081e+01 -1.010621245930333458e+02
4.335709123200819448e+01 -1.010702906048987160e+02
4.338934788200801762e+01 -1.010951731405284590e+02
4.342154683300833540e+01 -1.011843565480360212e+02
4.345359955900822513e+01 -1.011889163997452386e+02
4.348562290100849026e+01 -1.012207767941699075e+02
4.351778502500904011e+01 -1.012361947848434340e+02
4.354999717500894718e+01 -1.012549289661387064e+02
4.358208382700935601e+01 -1.012986322732469091e+02
4.361414983500968390e+01 -1.013018960276445313e+02
4.364678381000960883e+01 -1.013470439914672454e+02
4.367918891000976345e+01 -1.013833209892115121e+02
4.371045234200963847e+01 -1.013846814333244737e+02
4.374232423200952979e+01 -1.013941761722739727e+02
4.377437948900976750e+01 -1.013959279768211417e+02
4.380678027100986327e+01 -1.014156835578601772e+02
4.383881042801016292e+01 -1.014462478381091870e+02
4.387116905001015255e+01 -1.014538048390767102e+02
4.390309759400997081e+01 -1.014538844500673065e+02
4.393521787400992196e+01 -1.014660206472971851e+02
4.396745067400989626e+01 -1.014779273045161290e+02
4.399947191700979232e+01 -1.015024748777180719e+02
4.403183471500999957e+01 -1.015033180454021675e+02
4.406402565000997384e+01 -1.015113103851182217e+02
4.409573051100962715e+01 -1.015346988228579903e+02
4.412772938800944900e+01 -1.015422242062441427e+02
4.415986997900948552e+01 -1.015998674528317878e+02
4.419189175100934364e+01 -1.016068146408213408e+02
4.422412728000917781e+01 -1.016379207338957542e+02
4.425630495500899286e+01 -1.016394096198230699e+02
4.428818518500896317e+01 -1.016402801600297892e+02
4.432033663800929446e+01 -1.016564969006264931e+02
4.435228899300923899e+01 -1.017018231002426063e+02
4.438438156800914669e+01 -1.017023388835415005e+02
4.441574406600926039e+01 -1.017025144012368543e+02
4.444746499000925866e+01 -1.017046949584562299e+02
4.447877129500913185e+01 -1.017056078141789044e+02
4.451062359300879478e+01 -1.017062239603993845e+02
4.454264602300875708e+01 -1.017694638619878162e+02
4.457433952100837615e+01 -1.017977979435658966e+02
4.460605103500830637e+01 -1.018017780337370084e+02
4.463798262200831601e+01 -1.018024330598781688e+02
4.466981384500795826e+01 -1.018401629676694142e+02
4.470164072200783778e+01 -1.018671180005885617e+02
4.473339554500810067e+01 -1.018949541424634333e+02
4.476529066800846834e+01 -1.019107427945413349e+02
4.479705676300859807e+01 -1.019426671302195757e+02
4.482872930400848333e+01 -1.019553120052533757e+02
4.486020709800822459e+01 -1.019554401449182421e+02
4.489163281800842498e+01 -1.019981585072118548e+02
4.492358250100858896e+01 -1.020250381578894974e+02
4.495540438100816516e+01 -1.020291021374140286e+02
4.498702974500793061e+01 -1.020930958008147940e+02
4.501902685400800408e+01 -1.021089479091357788e+02
4.505066637600803148e+01 -1.021296330940747197e+02
4.508240853900783662e+01 -1.021297214274008240e+02
4.511419157500770183e+01 -1.021646937581859049e+02
4.514603949200756006e+01 -1.021781951596778981e+02
4.517819571200785589e+01 -1.022263992827083570e+02
4.520988131500786977e+01 -1.022915510250553837e+02
4.524145713600816521e+01 -1.023125431293094607e+02
4.527355536600812513e+01 -1.023284242350220268e+02
4.530576573300808008e+01 -1.023302157112476607e+02
4.533785354800818368e+01 -1.023490219316157663e+02
4.536993862900811791e+01 -1.023694376566287758e+02
4.540217016600826838e+01 -1.023985945518548419e+02
4.543517335900836684e+01 -1.024052835764306053e+02
4.546680727900848495e+01 -1.024204817043484894e+02
4.549919549800848984e+01 -1.024481191493458994e+02
4.553155623800863339e+01 -1.024609585209288696e+02
4.556370425600859875e+01 -1.024819550787896247e+02
4.559519431400835288e+01 -1.025473957973593855e+02
4.562736096600805524e+01 -1.025865067528151258e+02
4.565934243300862505e+01 -1.026071583716149149e+02
4.569155691500900218e+01 -1.026404302410140303e+02
4.572368841700870234e+01 -1.026623452363101876e+02
4.575588306900891666e+01 -1.026851631199331223e+02
4.578794157400901810e+01 -1.026851631199331223e+02
4.581979288500871661e+01 -1.027368397479320663e+02
4.585190826700848987e+01 -1.027369014959142248e+02
4.588395709300841219e+01 -1.027520574400307538e+02
4.591639013600822494e+01 -1.028014881412782557e+02
4.594814673300856356e+01 -1.028157212972005254e+02
4.597961231500831047e+01 -1.028239186982843876e+02
4.601187247400837776e+01 -1.028300401047955575e+02
4.604402463200860751e+01 -1.028645824946937495e+02
4.607600856700882019e+01 -1.029018278574990575e+02
4.610838284800883002e+01 -1.029121783883430652e+02
4.614065089200889958e+01 -1.029122143760846484e+02
4.617273085500850982e+01 -1.029175937974933532e+02
4.620491290000823881e+01 -1.029643403439045528e+02
4.623697355600850756e+01 -1.029658380705882337e+02
4.626899634700865960e+01 -1.029993331484189980e+02
4.630075349800851825e+01 -1.030044691301304454e+02
4.633236808500847559e+01 -1.030214700199174160e+02
4.636362876100852048e+01 -1.030340969308946910e+02
4.639554521300890855e+01 -1.030678000570798929e+02
4.642727128700884975e+01 -1.031001911321279607e+02
4.645945303200892340e+01 -1.031158965525645357e+02
4.649120213800890156e+01 -1.031201759378092504e+02
4.652336383200861292e+01 -1.031564987446901540e+02
4.655556498400867582e+01 -1.031790936262453897e+02
4.658710608600843273e+01 -1.032212304478262297e+02
4.661894709000819859e+01 -1.032239225430255374e+02
4.665065950700795838e+01 -1.032239260095842184e+02
4.668215639900785874e+01 -1.032553717253451566e+02
4.671364130500780476e+01 -1.032564778254471491e+02
4.674483320100772943e+01 -1.032575291174532879e+02
4.677662015700742160e+01 -1.032582548337264257e+02
4.680866312600746681e+01 -1.032691449140461089e+02
4.684063712300748961e+01 -1.032793906908099615e+02
4.687250930900729173e+01 -1.032799374587654313e+02
4.690440112700702713e+01 -1.033005748571232942e+02
4.693609285700697598e+01 -1.033123330358012879e+02
4.696822384400696393e+01 -1.033488857826577885e+02
4.700029815700697355e+01 -1.033642287160814419e+02
4.703229847400682928e+01 -1.033684709302682734e+02
4.706473321600667248e+01 -1.033719130251807030e+02
4.709625641600650425e+01 -1.033719398080976930e+02
4.712812891700635021e+01 -1.033853036658165934e+02
4.715999218000629156e+01 -1.034373094276610345e+02
4.719249547300661618e+01 -1.034871182217733434e+02
4.722480316900605857e+01 -1.035113809029175513e+02
4.725721929600597093e+01 -1.035392584039102957e+02
4.728968462700598963e+01 -1.035628398056102952e+02
4.732151679200606509e+01 -1.035711088573475678e+02
4.735374819800588853e+01 -1.035912378235177584e+02
4.738601969400561842e+01 -1.036166862765073091e+02
4.741814404100562541e+01 -1.036424634223698149e+02
4.745064213500578632e+01 -1.036851288751339553e+02
4.748218351500578649e+01 -1.037080697996260170e+02
4.751472572500559721e+01 -1.037111225840285869e+02
4.754667398400531653e+01 -1.037115493418668564e+02
4.757894411600524620e+01 -1.037133017337397121e+02
4.761119204100501179e+01 -1.037376812662405996e+02
4.764334877000495538e+01 -1.037395161853275454e+02
4.767568511500498118e+01 -1.037496458229623784e+02
4.770789534100470775e+01 -1.037547958121462273e+02
4.774016387600469358e+01 -1.038032677165466282e+02
4.777246026300453963e+01 -1.038382546932807031e+02
4.780465156500437018e+01 -1.038382614844420004e+02
4.783654990200426482e+01 -1.038899246827692195e+02
4.786814417000426403e+01 -1.038903693181248684e+02
4.790029268600406454e+01 -1.039195792777141776e+02
4.793251364800390490e+01 -1.039234242057324877e+02
4.796472459900390106e+01 -1.039250919902853525e+02
4.799703088400382001e+01 -1.039254053443352461e+02
4.802945516200379927e+01 -1.039545251292402668e+02
4.806153179700400813e+01 -1.039548199211130566e+02
4.809393669300371954e+01 -1.039549468475779292e+02
4.812609145200354988e+01 -1.040299457533917717e+02
4.815816099200325340e+01 -1.040429339715607853e+02
4.819027866000332239e+01 -1.040571028295010478e+02
4.822210427000305799e+01 -1.040687509322045656e+02
4.825336045900301229e+01 -1.040896086657588029e+02
4.828542813200323280e+01 -1.041250844706663656e+02
4.831719450900313717e+01 -1.041252821230272332e+02
4.834926253600284696e+01 -1.041677236142835596e+02
4.838133388500261844e+01 -1.041683282394494228e+02
4.841326369400240281e+01 -1.042049793274807996e+02
4.844548469800234614e+01 -1.042212848583018427e+02
4.847747092000236080e+01 -1.042621874868681005e+02
4.850951557500237499e+01 -1.042772900569837589e+02
4.854192709500239289e+01 -1.043137421003803809e+02
4.857389806000227139e+01 -1.043337790074406399e+02
4.860540020600238620e+01 -1.043338274867889766e+02
4.863741945200205663e+01 -1.043346018625190084e+02
4.866987022400207508e+01 -1.043364355794025755e+02
4.870221514100226301e+01 -1.043543091260103495e+02
4.873420264900231302e+01 -1.043553694824386611e+02
4.876636395700226956e+01 -1.043736824648619290e+02
4.879865968700229928e+01 -1.044202476654029113e+02
4.883076648100237804e+01 -1.044240889034404063e+02
4.886299079400255607e+01 -1.044359377639801494e+02
4.889512008100267337e+01 -1.044689409167943808e+02
4.892718906900255860e+01 -1.045121849290717364e+02
4.895944670500252016e+01 -1.045579244713847515e+02
4.899071742400253271e+01 -1.045740379599738077e+02
4.902314926500256576e+01 -1.046147303178851473e+02
4.905564558900267969e+01 -1.046473913510231881e+02
4.908809773000283627e+01 -1.046663437378906991e+02
4.912050498700260448e+01 -1.046981592484152657e+02
4.915273096100280981e+01 -1.046989686953960188e+02
4.918497743600308780e+01 -1.047516313683619842e+02
4.921712263000327425e+01 -1.047523080227336152e+02
4.924951593700308905e+01 -1.047644696486696034e+02
4.928197127500312291e+01 -1.047938971055976509e+02
4.931413812600326452e+01 -1.048174031988045840e+02
4.934607430500302883e+01 -1.048174822923013494e+02
4.937785470900303864e+01 -1.048465738229975273e+02
4.941026565400283488e+01 -1.048554530832031730e+02
4.944265097200280934e+01 -1.048657958374579948e+02
4.947464216500291201e+01 -1.048657958959608862e+02
4.950667642000260571e+01 -1.048870994147920044e+02
4.953907358200264355e+01 -1.048873862268605563e+02
4.957124354000267630e+01 -1.048960846396985573e+02
4.960343291500273466e+01 -1.049143390176716935e+02
4.963588138700284702e+01 -1.049870219799288691e+02
4.966782598900280021e+01 -1.049876594892165116e+02
4.969983253500266329e+01 -1.049990410071810487e+02
4.973159740800252138e+01 -1.049993481312474159e+02
4.976342423800250714e+01 -1.050261829498258379e+02
4.979555068100277282e+01 -1.050315452813347861e+02
4.982767767000265735e+01 -1.050368562679320803e+02
4.985961957000252909e+01 -1.050422878679433154e+02
4.989187242100257436e+01 -1.050447731178231550e+02
4.992411625800284014e+01 -1.050463490569281788e+02
4.995640756800296600e+01 -1.050536235036258859e+02
4.998868644800283079e+01 -1.050626523589379957e+02
5.002084593900271159e+01 -1.050734594507964772e+02
5.005292973800273870e+01 -1.050828084299926957e+02
5.008526217000267167e+01 -1.050841545820642295e+02
5.011656334100258192e+01 -1.050900257484071432e+02
5.014855492700232986e+01 -1.051693995969277182e+02
5.018060063300248430e+01 -1.051715097219818915e+02
5.021271350300276026e+01 -1.052006112377808904e+02
5.024500766300311483e+01 -1.052031554179771291e+02
5.027739210800275771e+01 -1.052077694600163085e+02
5.030977504800272015e+01 -1.052530413813189512e+02
5.034196051700288876e+01 -1.052623208963144776e+02
5.037440911100296148e+01 -1.052807829118578979e+02
5.040682237600302074e+01 -1.052931317137864795e+02
5.043903413300331096e+01 -1.053161120171873222e+02
5.047113387700322562e+01 -1.053457990607234507e+02
5.050252048600336963e+01 -1.053458437610866270e+02
5.053490896000322152e+01 -1.053833951784274063e+02
5.056718005300346874e+01 -1.053863051647158500e+02
5.059949416500360542e+01 -1.053873131830893044e+02
5.063180183200334739e+01 -1.053912630434306550e+02
5.066399277400329737e+01 -1.053931257885954977e+02
5.069630576200344052e+01 -1.053997274165561038e+02
5.072839600200371990e+01 -1.054549775867250219e+02
5.076052047900371633e+01 -1.054619884920688264e+02
5.079276315400346675e+01 -1.054674661910186160e+02
5.082507920400327350e+01 -1.054880529461239860e+02
5.085704821200333470e+01 -1.055266942499717402e+02
5.088851396800344418e+01 -1.055860142010742777e+02
5.092066971600345937e+01 -1.055940925307979796e+02
5.095296334100341085e+01 -1.056080246995261689e+02
5.098521364100338360e+01 -1.056206083591437732e+02
5.101775798700357711e+01 -1.056232915653354780e+02
5.105007883700356075e+01 -1.056269399633946762e+02
5.108245100700364816e+01 -1.056399196437155013e+02
5.111446495100381782e+01 -1.056423009611877575e+02
5.114680792600378822e+01 -1.056498943499600216e+02
5.117862768500393145e+01 -1.056540361500957204e+02
5.121085923900415793e+01 -1.056614766800477412e+02
5.124244026800404583e+01 -1.056634533228971407e+02
5.127419601600399801e+01 -1.056653228840355752e+02
5.130641358000412566e+01 -1.056692125551360846e+02
5.133863135600435612e+01 -1.056815650114957208e+02
5.137092645500450772e+01 -1.056826948615931485e+02
5.140282804600433764e+01 -1.056827180155983825e+02
5.143493420500409030e+01 -1.056827719498117091e+02
5.146718228800392581e+01 -1.056831839715218848e+02
5.149957726000359770e+01 -1.056846070293466653e+02
5.153202601400302996e+01 -1.057076383810110087e+02
5.156431611700284634e+01 -1.057253261973175285e+02
5.159640420600270971e+01 -1.057478646285590003e+02
5.162891730100294296e+01 -1.057521245539980157e+02
5.166054442700314553e+01 -1.057822391559758444e+02
5.169270630800295407e+01 -1.057838819150213681e+02
5.172504183000301481e+01 -1.057965706200385370e+02
5.175748773800309976e+01 -1.058314353871007683e+02
5.178941282700328941e+01 -1.058426815866210973e+02
5.182105900100357587e+01 -1.058458669461013812e+02
5.185315479500357583e+01 -1.058893816523736007e+02
5.188540610000338660e+01 -1.059306451068747208e+02
5.191745020900318508e+01 -1.059325849877073438e+02
5.194949506600309519e+01 -1.059325972370736366e+02
5.198178346400337801e+01 -1.059400220129788863e+02
5.201366759900317760e+01 -1.059458934685364397e+02
5.204587136900308053e+01 -1.059577290694870868e+02
5.207805888000297756e+01 -1.059733484491612217e+02
5.211028628700314158e+01 -1.059807329604071526e+02
5.214216152400305759e+01 -1.060457168427868879e+02
5.217428258300336807e+01 -1.060491659709620080e+02
5.220649080100309192e+01 -1.060602968740657275e+02
5.223856663100310271e+01 -1.060603142765968840e+02
5.227082564600285508e+01 -1.060634727052728721e+02
5.230277840700313874e+01 -1.060646806121607852e+02
5.233482852700299759e+01 -1.060684158877719767e+02
5.236708385200316229e+01 -1.060850025653430606e+02
5.239923974600298351e+01 -1.060850934375404222e+02
5.243140884200312257e+01 -1.061253231889519242e+02
5.246355765500329937e+01 -1.061577045917809272e+02
5.249578391000299149e+01 -1.061577066111649685e+02
5.252829885000328858e+01 -1.061626290481672754e+02
5.256038622900307899e+01 -1.062067503415337200e+02
5.259259376700322264e+01 -1.062068180203048939e+02
5.262488638300323629e+01 -1.062716327183815537e+02
5.265700333500297603e+01 -1.062866750162056917e+02
5.268921840400333423e+01 -1.062907795119727155e+02
5.272173159900329154e+01 -1.063077107719893490e+02
5.275398058900335485e+01 -1.063291727880916540e+02
5.278613345200341911e+01 -1.063731979928202804e+02
5.281853950900364225e+01 -1.064343668331088253e+02
5.285080658700353240e+01 -1.064403352440598525e+02
5.288273246900340041e+01 -1.064403375409976320e+02
5.291504239100345330e+01 -1.064690915212799638e+02
5.294733009500320264e+01 -1.064996927838700600e+02
5.297977743500302950e+01 -1.065513996410799535e+02
5.301202504100265145e+01 -1.065619776813952626e+02
5.304426599400272124e+01 -1.065621594859536287e+02
5.307650910000271693e+01 -1.066270466058954156e+02
5.310891439600268171e+01 -1.066288754590473786e+02
5.314115185900284644e+01 -1.066888030760153896e+02
5.317333412000303383e+01 -1.066892072406867840e+02
5.320577658600299742e+01 -1.066919622522178912e+02
5.323816635900288219e+01 -1.067078916755522044e+02
5.327056231000280206e+01 -1.067079413629148377e+02
5.330274812000279638e+01 -1.067159378976523101e+02
5.333515379200258621e+01 -1.067169829503203147e+02
5.336752626800257815e+01 -1.067388026239241583e+02
5.339963946600241229e+01 -1.067391469037364971e+02
5.343204314300211877e+01 -1.067550789217104779e+02
5.346433070900211959e+01 -1.067730388062743998e+02
5.349664727100201844e+01 -1.067922521963114804e+02
5.352893274600194218e+01 -1.067935352586909801e+02
5.356108787800188509e+01 -1.068420821733850943e+02
5.359366872300205387e+01 -1.068447778543499425e+02
5.362564817500221181e+01 -1.068633487799896216e+02
5.365829715600214911e+01 -1.068947071725745843e+02
5.369100317400217648e+01 -1.069471676161555393e+02
5.372353436900218071e+01 -1.069589776004975477e+02
5.375605162700216511e+01 -1.069653843555301762e+02
5.378834356000209027e+01 -1.069653848258613209e+02
5.382052719000215291e+01 -1.069713512209154516e+02
5.385315295000241775e+01 -1.069969802365411482e+02
5.388565872800240442e+01 -1.070160484062514570e+02
5.391807622000270328e+01 -1.070597500553508041e+02
5.395039170900300718e+01 -1.070602256234012515e+02
5.398273670900284316e+01 -1.070615735016079242e+02
5.401489195700303725e+01 -1.070677736835583573e+02
5.404723546100299814e+01 -1.070827787158909530e+02
5.407942231300290103e+01 -1.070940797897680739e+02
5.411164491700300516e+01 -1.071064992550024897e+02
5.414392223400267312e+01 -1.071113062019605024e+02
5.417658166800279673e+01 -1.071365577524595949e+02
5.420879302700295455e+01 -1.071367524893178995e+02
5.424109111300322184e+01 -1.071838718724101795e+02
5.427371347300296378e+01 -1.071839018404150323e+02
5.430594995300297256e+01 -1.072259188900933822e+02
5.433819815900294969e+01 -1.072377558343415558e+02
5.437054822200315130e+01 -1.072419348288675565e+02
5.440290388100329011e+01 -1.072419452276167817e+02
5.443509794200314644e+01 -1.072542016379883165e+02
5.446747436500293560e+01 -1.073265775161791851e+02
5.449961295600309796e+01 -1.073411889645641679e+02
5.453166612600308838e+01 -1.073414312870912966e+02
5.456379444100324605e+01 -1.073428839746578660e+02
5.459598115500322990e+01 -1.073452777147104342e+02
5.462823135200295610e+01 -1.073452927166579229e+02
5.466135413200299809e+01 -1.073472765499969483e+02
5.469299192900330553e+01 -1.073491942509845671e+02
5.472360319500343451e+01 -1.073575355482028613e+02
5.475417675800336781e+01 -1.073575607459952721e+02
5.478480073400314154e+01 -1.073587463089914422e+02
5.481560878300311401e+01 -1.073676297373482100e+02
5.484621709100302667e+01 -1.073832363003313048e+02
5.487704936400278655e+01 -1.073835326255080389e+02
5.490771799900237937e+01 -1.074372061039527466e+02
5.493840828600207260e+01 -1.074372520098791171e+02
5.496883331400206174e+01 -1.074733682291225847e+02
5.499991764000204597e+01 -1.074877258167889948e+02
5.503052002000220710e+01 -1.074877649935681916e+02
5.506123038600220809e+01 -1.074900695459429016e+02
5.509199990700244598e+01 -1.074913149107295141e+02
5.512252263300223376e+01 -1.075290801838954593e+02
5.515330105600217792e+01 -1.075457218706009996e+02
5.518366688500233153e+01 -1.075964055313538523e+02
5.521427470700249529e+01 -1.075971470226233464e+02
5.524486232500216687e+01 -1.076010766622621873e+02
5.527562498800222102e+01 -1.076011414069985506e+02
5.530614674500246508e+01 -1.076011715815137677e+02
5.533678545100229940e+01 -1.076028703537082123e+02
5.536796954500211143e+01 -1.076032145955022656e+02
5.539971613900210201e+01 -1.076474796581968008e+02
5.543123653300191478e+01 -1.076743788569564515e+02
5.546282606900196299e+01 -1.076950351427442456e+02
5.549423144300225630e+01 -1.077534309689962413e+02
5.552586272200265682e+01 -1.077555532546111010e+02
5.555746327700273213e+01 -1.077926968852030285e+02
5.558901607900298103e+01 -1.077988225658849473e+02
5.562060240800332878e+01 -1.078085890995568832e+02
5.565164121500303906e+01 -1.078452344692207703e+02
5.568215242200290049e+01 -1.078462518668082879e+02
5.571260445200265821e+01 -1.078669284269481068e+02
5.574357763600286120e+01 -1.078824158608468764e+02
5.577453173100290940e+01 -1.078900200019393480e+02
5.580507510700272888e+01 -1.078986767985944084e+02
5.583566471200261816e+01 -1.079224890477924248e+02
5.586640369400276285e+01 -1.079438323739846339e+02
5.589699907200284912e+01 -1.079439103414383112e+02
5.592754936600295679e+01 -1.079847474243085514e+02
5.595823903300281899e+01 -1.079847710086762191e+02
5.598894304000255318e+01 -1.079935685850417713e+02
5.601962310400264045e+01 -1.079946838314972837e+02
5.605026287600258428e+01 -1.079962903717440383e+02
5.608080411400300136e+01 -1.080857404613849013e+02
5.611156672500302989e+01 -1.080917544881326222e+02
5.614217706500276250e+01 -1.081338859881542191e+02
5.617283461800295186e+01 -1.081410570051153002e+02
5.620354377600276763e+01 -1.081505621678989115e+02
5.623437652800274833e+01 -1.081510366188095134e+02
5.626621645300273400e+01 -1.081512873469480098e+02
5.629774768700263365e+01 -1.081768582698930459e+02
5.632961133400290521e+01 -1.081792618567966855e+02
5.636086564100303775e+01 -1.081793034744212321e+02
5.639181353200320501e+01 -1.081870425389318484e+02
5.642255702100306536e+01 -1.081987944217731012e+02
5.645335452900306450e+01 -1.081993328473785141e+02
5.648389141300312843e+01 -1.081999365539169986e+02
5.651476000900327534e+01 -1.082337558175154300e+02
5.654539792200320392e+01 -1.082371534904660848e+02
5.657615919800318949e+01 -1.082413413077356523e+02
5.660682587200317073e+01 -1.082430918137528124e+02
5.663747959600330262e+01 -1.082454601359466722e+02
5.666864356000339598e+01 -1.082920194386512662e+02
5.670065589700341491e+01 -1.083039357344784719e+02
5.673271777800342619e+01 -1.083039370702296651e+02
5.676457521600326572e+01 -1.083221253890306741e+02
5.679631506900330606e+01 -1.083258882272766073e+02
5.682823611700350597e+01 -1.083668335129706861e+02
5.686007138200363897e+01 -1.083803879614075925e+02
5.689150554900357548e+01 -1.083805511624806854e+02
5.692258656200360889e+01 -1.083809954763499093e+02
5.695384417400360633e+01 -1.083822597630814357e+02
5.698526634600381158e+01 -1.083823171076046918e+02
5.701700708000389994e+01 -1.083826533920861834e+02
5.704794980200371413e+01 -1.084252681457102909e+02
5.707862908800353807e+01 -1.084374499401689320e+02
5.710913812400377765e+01 -1.084410666627289146e+02
5.713973413500347931e+01 -1.084434538888873192e+02
5.717048364500363533e+01 -1.084791874133703971e+02
5.720119940300352823e+01 -1.084794619911270104e+02
5.723187743300368879e+01 -1.085746013514772983e+02
5.726281050000380191e+01 -1.085878304098309570e+02
5.729340195200352071e+01 -1.086259385158514874e+02
5.732420157800353877e+01 -1.086749324198311939e+02
5.735491658300339424e+01 -1.087163237890168830e+02
5.738553242100346807e+01 -1.087256959408831563e+02
5.741607124200356083e+01 -1.087306749171652314e+02
5.744668441700367367e+01 -1.087311393298188165e+02
5.747721724500360807e+01 -1.087330867776824164e+02
5.750776804700408462e+01 -1.087375269481763098e+02
5.753850587100405534e+01 -1.087571781610731705e+02
5.756909754600464879e+01 -1.087786129453871098e+02
5.759967147600426784e+01 -1.087830416980415862e+02
5.763016535400391405e+01 -1.088202206861896428e+02
5.766094812700394101e+01 -1.088204831962816712e+02
5.769153491900409136e+01 -1.088244151449766548e+02
5.772219558600361466e+01 -1.088276912923782334e+02
5.775270779800356280e+01 -1.088290342436504545e+02
5.778320595100318968e+01 -1.088357016224046561e+02
5.781378806200306286e+01 -1.088364112817813805e+02
5.784413009200321909e+01 -1.088379500962401067e+02
5.787490583800306609e+01 -1.088485352995208473e+02
5.790547933200267749e+01 -1.089355170886125421e+02
5.793599732700257476e+01 -1.089768977113570259e+02
5.796633756900238410e+01 -1.089775574211573570e+02
5.799702884300267414e+01 -1.090125428708780220e+02
5.802774167800236427e+01 -1.090327594143672485e+02
5.805835944300221030e+01 -1.090602765480569758e+02
5.808904660300223810e+01 -1.090636746248612781e+02
5.811952386400228221e+01 -1.090648852243388660e+02
5.815014866300226259e+01 -1.090903258106526010e+02
5.818095096800301036e+01 -1.091155020305111520e+02
5.821182816100301949e+01 -1.091156052083310755e+02
5.824336496200277935e+01 -1.091158965450372307e+02
5.827394814100323828e+01 -1.091170230448957881e+02
5.830437312600276556e+01 -1.091512795754184850e+02
5.833556991600325858e+01 -1.091529646463292380e+02
5.836741492500244277e+01 -1.091530354606356639e+02
5.839849774700255836e+01 -1.091814802709925516e+02
5.842920513000172633e+01 -1.091867769288190004e+02
5.845971650000166875e+01 -1.092309302791235268e+02
5.849028476100165364e+01 -1.092309302805389279e+02
5.852089263500210592e+01 -1.092581770699222830e+02
5.855152130900180651e+01 -1.092606150267922089e+02
5.858209783900162648e+01 -1.092785699647370876e+02
5.861267216600115404e+01 -1.092786028624169035e+02
5.864314901600142349e+01 -1.092848752471941225e+02
5.867380973500085162e+01 -1.093189879114137284e+02
5.870434187400082493e+01 -1.093398120417661517e+02
5.873479834400091448e+01 -1.093884491627862872e+02
5.876514741800138353e+01 -1.094126754823473249e+02
5.879574925800125840e+01 -1.094659599844231082e+02
5.882632701300094169e+01 -1.094660686791395960e+02
5.885727350300076210e+01 -1.095109636710752739e+02
5.888854473200073159e+01 -1.095123687825891068e+02
5.891949762800044965e+01 -1.095123687825891068e+02
5.895031870600035262e+01 -1.095145132603473996e+02
5.898094007300033326e+01 -1.095347530259293762e+02
5.901141266199979185e+01 -1.095424924900238608e+02
5.904193200399908648e+01 -1.095455719952664850e+02
5.907246713799926141e+01 -1.095660211063086962e+02
5.910304340899946141e+01 -1.096287404218097237e+02
5.913344400799908129e+01 -1.096335393882618945e+02
5.916415977299855200e+01 -1.096395726089547225e+02
5.919473282299897932e+01 -1.096743277398518330e+02
5.922537873999826985e+01 -1.097322658477865076e+02
5.925585933399813854e+01 -1.097526959022017223e+02
5.928637616299801749e+01 -1.097647186771679486e+02
5.931682677799845038e+01 -1.097661085842420192e+02
5.934748652699796168e+01 -1.098045762141288719e+02
5.937802662699706246e+01 -1.098413063904753528e+02
5.940929139199699449e+01 -1.098672643496050227e+02
5.944133751299693103e+01 -1.098720930481248672e+02
5.947271420899760841e+01 -1.098724073860307016e+02
5.950359581499770201e+01 -1.099194884625365205e+02
5.953431819799765634e+01 -1.099265796155020922e+02
5.956508534099783247e+01 -1.099452181124171659e+02
5.959562947199712113e+01 -1.099510563246253128e+02
5.962617447299759732e+01 -1.099557495517514241e+02
5.965683620999762837e+01 -1.099557711052969466e+02
5.968751924999732950e+01 -1.099697270326858245e+02
5.971810504499747907e+01 -1.099906450010745971e+02
5.974865577699737429e+01 -1.100458151185496263e+02
5.977924734499757875e+01 -1.100505888799021932e+02
5.980988573299736544e+01 -1.100603024257466700e+02
5.984056923299686304e+01 -1.100611421409533932e+02
5.987129076799678984e+01 -1.101616513271227973e+02
5.990177739299672766e+01 -1.101624117295645533e+02
5.993246841199677277e+01 -1.101783237690020059e+02
5.996311616399726319e+01 -1.101931977275691423e+02
5.999356964899711642e+01 -1.101945260421884427e+02
6.002401881599706002e+01 -1.101946467860136067e+02
6.005447197399625026e+01 -1.101950376113994992e+02
6.008476128699596330e+01 -1.101962243756920259e+02
6.011534787599601515e+01 -1.102339587426944689e+02
6.014603236999561631e+01 -1.102582144810487961e+02
6.017626691599536315e+01 -1.102620341927768521e+02
6.020760259699441264e+01 -1.102688563387399086e+02
6.023940641899437054e+01 -1.103026632649913381e+02
6.027038523299474804e+01 -1.103027365401709119e+02
6.030091208999572672e+01 -1.103201906295317940e+02
6.033145499699561043e+01 -1.103289838725314240e+02
6.036228098199521952e+01 -1.103755218760553021e+02
6.039278500299491981e+01 -1.103872953458132855e+02
6.042374219199464136e+01 -1.104054335619895397e+02
6.045442084099487801e+01 -1.104921443829618966e+02
6.048514212999473472e+01 -1.104996021749289667e+02
6.051575688199522318e+01 -1.105096628761470612e+02
6.054638981299526534e+01 -1.105263274978222654e+02
6.057687558399543803e+01 -1.105301158353776003e+02
6.060763346999522838e+01 -1.105319582683081023e+02
6.063829699899547876e+01 -1.105945979803851600e+02
6.066889168599524140e+01 -1.106123919347290183e+02
6.069924749299492106e+01 -1.106156441682440175e+02
6.073065265699410276e+01 -1.106517957892793191e+02
6.076237563299461186e+01 -1.106728309635153380e+02
6.079448317499375065e+01 -1.106729051466919458e+02
6.082537937299363051e+01 -1.106784534727690783e+02
6.085594141199350560e+01 -1.106851735099043594e+02
6.088647224199353758e+01 -1.106927607838636334e+02
6.091715008299345158e+01 -1.107118797319192538e+02

==> figures/ex1/M1LamBIa.txt <==
1.176932999875202030e-04 -2.394681704460898675e-01
7.701590599609486540e-03 -2.414753938778782327e+01
1.452680949933005117e-02 -2.833801658097308973e+01
2.119886759904821005e-02 -3.041310022137560054e+01
2.788141979874860649e-02 -3.235019074705776632e+01
3.455055549879828408e-02 -3.354947311187813597e+01
4.123528419843056764e-02 -3.444345801448393729e+01
4.790623099850588318e-02 -3.541944222395004971e+01
5.458219369849022506e-02 -3.633776482850637990e+01
6.119565259853274736e-02 -3.692542116726090029e+01
6.785948949850384437e-02 -3.760819711634438534e+01
7.451717969857285517e-02 -3.822728003755151605e+01
8.114347519817463605e-02 -3.857567163847583913e+01
8.777134819822891842e-02 -3.898218134518423028e+01
9.438291479837261633e-02 -3.970935211814462917e+01
1.009762015979854127e-01 -4.072585880424787774e+01
1.075592488979860983e-01 -4.114485398817849671e+01
1.141581554981229429e-01 -4.154478298801778635e+01
1.207261866975972292e-01 -4.196479861455216565e+01
1.272912513974338022e-01 -4.229432359273688746e+01
1.338431825971777567e-01 -4.265580684126633315e+01
1.404217145972650460e-01 -4.299010279465038309e+01
1.469440987970405954e-01 -4.344654251784123034e+01
1.534615740973850340e-01 -4.399334163546884469e+01
1.599932703971840842e-01 -4.442700389942262262e+01
1.665044620972893907e-01 -4.477353688668972609e+01
1.730664566971785445e-01 -4.505819209171718853e+01
1.795967006975991986e-01 -4.520317045585530735e+01
1.861096236973776852e-01 -4.542761379898858820e+01
1.926752081975021125e-01 -4.566511303495308027e+01
1.992504138971953886e-01 -4.580904242938014193e+01
2.058458492971309561e-01 -4.599297044702673531e+01
2.124659525971249463e-01 -4.627098696917050802e+01
2.190811334967183444e-01 -4.651211368682826475e+01
2.256515681964412767e-01 -4.686424786259226494e+01
2.322227354965153978e-01 -4.706685962678369606e+01
2.388449046964116196e-01 -4.737448499814543368e+01
2.454413117961654067e-01 -4.765430836429453620e+01
2.520743838961426730e-01 -4.785717594437638667e+01
2.586509990965132344e-01 -4.795523621140115722e+01
2.652969793964056189e-01 -4.814125884831526037e+01
2.718827019959920710e-01 -4.830676860269740303e+01
2.784540898959736444e-01 -4.850023546521968143e+01
2.850036664958225940e-01 -4.865983546082360078e+01
2.915681635959116447e-01 -4.890598758225400644e+01
2.981721131962310478e-01 -4.905853535555003475e+01
3.047756781960759276e-01 -4.938096530830351583e+01
3.113547187960435947e-01 -4.956360761411808369e+01
3.179300565960659908e-01 -4.975620700882011960e+01
3.245167859961030077e-01 -4.987040182253873155e+01
3.310737099959244478e-01 -5.003541392906903695e+01
3.376755991959213832e-01 -5.018385970889423930e+01
3.442682538960976646e-01 -5.043269207964175393e+01
3.508554813963237207e-01 -5.057980334593704441e+01
3.574520177967822621e-01 -5.073210663672991672e+01
3.640371075966811754e-01 -5.088924158940932330e+01
3.705934914968546101e-01 -5.103140944752149011e+01
3.771232260970683314e-01 -5.115941686447657588e+01
3.836699112974756298e-01 -5.130942119128614110e+01
3.902500502979593389e-01 -5.148775538135489427e+01
3.968093720981845651e-01 -5.170195094120749957e+01
4.033524832974997310e-01 -5.179323702852392586e+01
4.099042908971098909e-01 -5.190766434125151818e+01
4.164380912971820115e-01 -5.207099425739068010e+01
4.229829574969027339e-01 -5.218074187032645739e+01
4.295311964964916851e-01 -5.228617250019122054e+01
4.360922003965669314e-01 -5.242313803024632080e+01
4.426367389964570020e-01 -5.256405913866429813e+01
4.492017567968683567e-01 -5.265345399991628028e+01
4.557225406964309222e-01 -5.277608333462556800e+01
4.622563650960836990e-01 -5.288295811005265534e+01
4.688013881961623497e-01 -5.297860511468716282e+01
4.753114442964437858e-01 -5.308625082160840236e+01
4.818580933963355628e-01 -5.322500000732354408e+01
4.883884831963319906e-01 -5.331803165823379231e+01
4.949023990963419273e-01 -5.345033196106658124e+01
5.014593083962187725e-01 -5.362207544258664882e+01
5.080173534958136727e-01 -5.380548095396390096e+01
5.145216036949584737e-01 -5.393133652959362223e+01
5.210614396946920968e-01 -5.404427986106624360e+01
5.275667525948215530e-01 -5.413594166764524118e+01
5.340773666950691112e-01 -5.419210715024007641e+01
5.405690646949017353e-01 -5.432360776448916795e+01
5.471209553949438753e-01 -5.446407576223818126e+01
5.536485480953079463e-01 -5.460291438292697563e+01
5.601576774949622584e-01 -5.474294912884530362e+01
5.666842237949866190e-01 -5.480350540911528157e+01
5.732541779950948158e-01 -5.490548388760441867e+01
5.797676883947477933e-01 -5.499488986282158010e+01
5.862654891950911384e-01 -5.509740515781095382e+01
5.927982628955813516e-01 -5.516518958447001353e+01
5.993231934954510454e-01 -5.528381588547885883e+01
6.058582150956862700e-01 -5.539748508861676868e+01
6.124020837956282159e-01 -5.551637217606165819e+01
6.189270224954921407e-01 -5.559558920945499949e+01
6.254757968953306158e-01 -5.569055183398749875e+01
6.319836622952739180e-01 -5.580348562561090375e+01
6.385224858956406457e-01 -5.588828251627114696e+01
6.450563890958157520e-01 -5.597625941248793424e+01
6.516171677961815067e-01 -5.603200020268950254e+01
6.582040065966211495e-01 -5.616339104996048093e+01
6.647566012965301363e-01 -5.628221342515066539e+01
6.712968751965979752e-01 -5.634408393095585410e+01
6.778565801965307225e-01 -5.643845775030918333e+01
6.843898525964505763e-01 -5.650341874142859666e+01
6.909294293968211154e-01 -5.653564506945133417e+01
6.975021708967629186e-01 -5.659714539884713247e+01
7.040301451965120805e-01 -5.665321670395177023e+01
7.106129039967055139e-01 -5.673497772836206821e+01
7.171526008964113075e-01 -5.689053019440945036e+01
7.236874551960490454e-01 -5.700801720769256775e+01
7.302425801958427609e-01 -5.718156672296660048e+01
7.367790849958741894e-01 -5.724800926008028057e+01
7.433413152959097436e-01 -5.735395791439127322e+01
7.498897359963085929e-01 -5.740658808558286097e+01
7.564289911965224045e-01 -5.745415676618608813e+01
7.630106502964562054e-01 -5.759057592912519397e+01
7.695075475963042422e-01 -5.760305512808186990e+01
7.760385901960940025e-01 -5.766983810734696903e+01
7.826198185964825527e-01 -5.774885005665113624e+01
7.891790871966920529e-01 -5.786267042703070729e+01
7.957344748967111192e-01 -5.798997908905200660e+01
8.022915752962500591e-01 -5.808582125859668110e+01
8.088643259961969534e-01 -5.822818251604027040e+01
8.154026521969106600e-01 -5.827251176849214431e+01
8.219402949968989125e-01 -5.839703676419205891e+01
8.285093600969286598e-01 -5.851415271359574177e+01
8.350743570967704699e-01 -5.860693910704638654e+01
8.415844053972684202e-01 -5.865105171393273764e+01
8.481233073969060010e-01 -5.873038231079338090e+01
8.546666819971328044e-01 -5.878287164631849748e+01
8.612287371972431327e-01 -5.881577918677551509e+01
8.678162404977785016e-01 -5.891964281245759594e+01
8.743718609977783052e-01 -5.898405331434246079e+01
8.809169198980335569e-01 -5.906784469715169905e+01
8.874604026981215421e-01 -5.922386762670721794e+01
8.940463395981013139e-01 -5.943111089660620650e+01
9.006048704978514285e-01 -5.960465543533714339e+01
9.071983958976403972e-01 -5.972191222312936532e+01
9.137469728975243788e-01 -5.982181484291125173e+01
9.202866618974733237e-01 -5.986610768583629039e+01
9.268598952976351280e-01 -5.992538082426905532e+01
9.334058044976163426e-01 -6.001491967544333050e+01
9.399714529977659661e-01 -6.007268832434333206e+01
9.464948654978225795e-01 -6.012474228429870493e+01
9.530822794974668222e-01 -6.018075505837717998e+01
9.596529548971926005e-01 -6.049409806113693833e+01
9.662220986973750758e-01 -6.053231883941487013e+01
9.728069643976148262e-01 -6.056118382004702028e+01
9.793834600979544058e-01 -6.063050906724888733e+01
9.859395066979039779e-01 -6.069250201470725870e+01
9.925284571979069437e-01 -6.077475586109621730e+01
9.990871746975642509e-01 -6.084806517948775451e+01
1.005676118397397012e+00 -6.093386930588782491e+01
1.012249951597825826e+00 -6.098821255797558649e+01
1.018813455598062800e+00 -6.104525240533261865e+01
1.025414172498202436e+00 -6.112246252553702419e+01
1.031948927898282520e+00 -6.120666065346339479e+01
1.038476091898403286e+00 -6.129570354153150902e+01
1.044991785098517534e+00 -6.138375159092595368e+01
1.051520942798805036e+00 -6.141898077167216030e+01
1.058047096598853543e+00 -6.148352223772771197e+01
1.064581494199043687e+00 -6.180376096697004584e+01
1.071111712299137597e+00 -6.185771930992766698e+01
1.077713374999480278e+00 -6.193302169469681928e+01
1.084333728699641508e+00 -6.208653670210888009e+01
1.090868250499286818e+00 -6.221762037260090494e+01
1.097410727399682262e+00 -6.226298986564724913e+01
1.103953339899747421e+00 -6.241504538853939721e+01
1.110536956199633440e+00 -6.252524168133847127e+01
1.117073881199568408e+00 -6.262726042300958085e+01
1.123645038099478466e+00 -6.267575260774357560e+01
1.130203312099471447e+00 -6.276910148487995400e+01
1.136724919499711106e+00 -6.281174922298733065e+01
1.143268805199662230e+00 -6.284381183866636178e+01
1.149795541299962087e+00 -6.288232579272793288e+01
1.156358688000069801e+00 -6.296908221690078022e+01
1.162887601800373316e+00 -6.299778288610940535e+01
1.169472957000250890e+00 -6.308009065748623101e+01
1.176044895000426749e+00 -6.314088133920066781e+01
1.182587920000713666e+00 -6.323233987314051774e+01
1.189132340100830687e+00 -6.328638031893792970e+01
1.195646638600684764e+00 -6.333757092530902355e+01
1.202203888800697840e+00 -6.342934308748252903e+01
1.208729648500979748e+00 -6.347205622615632592e+01
1.215277186200633519e+00 -6.357535500862714173e+01
1.221797343900596911e+00 -6.366909340497203118e+01
1.228312158200447701e+00 -6.374920039008355843e+01
1.234811707899943212e+00 -6.379190661931247774e+01
1.241333659099900233e+00 -6.381851123728998942e+01
1.247903331200093779e+00 -6.386505355831810959e+01
1.254430153700376804e+00 -6.390789099633552439e+01
1.260993097700033871e+00 -6.396201845045286660e+01
1.267542839900043017e+00 -6.404860403008368053e+01
1.274107701500093004e+00 -6.410636715338463887e+01
1.280678566200157409e+00 -6.418920436871988500e+01
1.287194007400277895e+00 -6.425133561584885911e+01
1.293716000600117599e+00 -6.431990160601354489e+01
1.300239024500420726e+00 -6.436305190207148996e+01
1.306790696700147469e+00 -6.445253334515476240e+01
1.313371940600205345e+00 -6.457357491620176404e+01
1.319923179899869625e+00 -6.459399794477874934e+01
1.326504404300114182e+00 -6.478496078613292752e+01
1.333099070800007002e+00 -6.505139500616442660e+01
1.339676135100092091e+00 -6.511847973423780900e+01
1.346254587000063285e+00 -6.516309546754412452e+01
1.352807534200038075e+00 -6.522197580393010696e+01
1.359387677000054806e+00 -6.528371525715215284e+01
1.365918149899935985e+00 -6.535468643564325930e+01
1.372475080800235947e+00 -6.541294787552840262e+01
1.379045536600078004e+00 -6.548063673351006742e+01
1.385649289399820905e+00 -6.550677502496435523e+01
1.392231753099420377e+00 -6.556302132466898058e+01
1.398786387999080283e+00 -6.559446455000104947e+01
1.405378106798934379e+00 -6.567677901969531717e+01
1.412002427698995533e+00 -6.580765475255829244e+01
1.418583893799260087e+00 -6.587976499447970014e+01
1.425145000198984047e+00 -6.591444343510174519e+01
1.431693357698996305e+00 -6.594281823987316216e+01
1.438274015398463224e+00 -6.600427766127199902e+01
1.444829237798636923e+00 -6.606922986766760175e+01
1.451380149498857408e+00 -6.613966901447926716e+01
1.457940361999054080e+00 -6.623589688967544475e+01
1.464498600398779882e+00 -6.630182749942724740e+01
1.471054377298860460e+00 -6.633806573016673269e+01
1.477623918999149133e+00 -6.634575554774650641e+01
1.484172955199564159e+00 -6.645275061520848681e+01
1.490712919000336534e+00 -6.652199476278198631e+01
1.497275684200502166e+00 -6.658377173702317009e+01
1.503849915900232315e+00 -6.661288406629189751e+01
1.510375292000116998e+00 -6.669191628993306153e+01
1.516906024300009204e+00 -6.673192405460486043e+01
1.523399208800164439e+00 -6.678135181182213387e+01
1.529935184999734021e+00 -6.681518647145381351e+01
1.536432865699832728e+00 -6.689899464121778294e+01
1.542960892999859057e+00 -6.691766308552391251e+01
1.549514636499957687e+00 -6.700221558201947403e+01
1.555996455900157782e+00 -6.706196920310705423e+01
1.562502395700565039e+00 -6.708571438817386934e+01
1.569020050800514543e+00 -6.713215716986000814e+01
1.575511105400341449e+00 -6.717784061702376164e+01
1.582027479699747330e+00 -6.719551593031403058e+01
1.588577123299623750e+00 -6.730355322828864928e+01
1.595091251599331184e+00 -6.736534808511591166e+01
1.601656822199285513e+00 -6.739259446192464509e+01
1.608168203498858473e+00 -6.744402858194257533e+01
1.614709151798972897e+00 -6.747607535993113004e+01
1.621254821199146434e+00 -6.752251814843700117e+01
1.627839709098652943e+00 -6.756645187101055683e+01
1.634391856998203663e+00 -6.760539158376400337e+01
1.640951927697800627e+00 -6.767767226413860726e+01
1.647450408198390281e+00 -6.771760269495243278e+01
1.653983028798717170e+00 -6.777636731979245610e+01
1.660508064598732236e+00 -6.782427023662546617e+01
1.667013263198889206e+00 -6.782463154345468581e+01
1.673562399198790684e+00 -6.784752775863144336e+01
1.680099517999103398e+00 -6.799310264880429600e+01
1.686656630498833520e+00 -6.807998708797597942e+01
1.693191590099046850e+00 -6.811358197911965817e+01
1.699747020998857661e+00 -6.817658476266879575e+01
1.706294880198954589e+00 -6.823069284697767500e+01
1.712787576898769260e+00 -6.831561890065593445e+01
1.719332361598741032e+00 -6.835778985963304422e+01
1.725909990998939492e+00 -6.842207782625187917e+01
1.732491079899142195e+00 -6.846833606910232106e+01
1.739028902299663226e+00 -6.857074112972108537e+01
1.745550581099574616e+00 -6.859104726081712045e+01
1.752057125899895151e+00 -6.861442529984705629e+01
1.758583922400109190e+00 -6.867661678763953148e+01
1.765115591000237405e+00 -6.873728909802633780e+01
1.771653067500527978e+00 -6.879563981706834852e+01
1.778141021100425379e+00 -6.882534446022663133e+01
1.784637158600559825e+00 -6.885392642532463015e+01
1.791199354801404464e+00 -6.893628597750101505e+01
1.797727261401280030e+00 -6.900497766097534225e+01
1.804243801300972949e+00 -6.906471159740353016e+01
1.810774320501221890e+00 -6.912531862168010832e+01
1.817281820601418518e+00 -6.918938055423177502e+01
1.823802068800957299e+00 -6.920304232402315847e+01
1.830336138500609833e+00 -6.930734154606135178e+01
1.836853001600706081e+00 -6.934041352731911445e+01
1.843364872300468749e+00 -6.939063669167245507e+01
1.849891458600406935e+00 -6.946266558472903796e+01
1.856399070100353654e+00 -6.953831880045697744e+01
1.862906588200390345e+00 -6.960971613615251385e+01
1.869446250200572646e+00 -6.964195509346636470e+01
1.876003400600887883e+00 -6.966061002890201337e+01
1.882534406400682370e+00 -6.968827995928332086e+01
1.889063555000333849e+00 -6.970240803444953315e+01
1.895623382300567483e+00 -6.975042347585166169e+01
1.902134300100697617e+00 -6.985417439839724807e+01
1.908634900100609766e+00 -6.991347219219066744e+01
1.915174293200293976e+00 -6.993487933731414330e+01
1.921687002999981075e+00 -6.996523260758681317e+01
1.928215213499852698e+00 -7.000072529734499938e+01
1.934761529099627619e+00 -7.002566430625918770e+01
1.941347570300432368e+00 -7.004844108103549161e+01
1.947867959100509694e+00 -7.007306151444143438e+01
1.954427329000280711e+00 -7.009036025770542722e+01
1.960965779900462280e+00 -7.015931582060225935e+01
1.967504544800320776e+00 -7.017151189070146700e+01
1.973997995799988470e+00 -7.024389944799699492e+01
1.980499245099923700e+00 -7.027176191289350982e+01
1.987023222499978869e+00 -7.029646640116288836e+01
1.993486675900065563e+00 -7.031550903947398012e+01
1.999984217799998687e+00 -7.034410553686061007e+01
2.006485827399380639e+00 -7.036807058630658673e+01
2.012966489999280295e+00 -7.038898980668001570e+01
2.019483412699257574e+00 -7.042249005933665273e+01
2.026009515199028055e+00 -7.047128187181274939e+01
2.032482528198861882e+00 -7.048017448072889124e+01
2.038992560398896536e+00 -7.049048175199222044e+01
2.045515969398829625e+00 -7.052102565698794479e+01
2.052017946898678336e+00 -7.052948760387194227e+01
2.058518626898615977e+00 -7.054168059438173088e+01
2.065021007398306629e+00 -7.055804721578559224e+01
2.071545730598133517e+00 -7.064202143086478713e+01
2.078048198197770979e+00 -7.069520219054705024e+01
2.084537597697634137e+00 -7.073448659820633111e+01
2.091012660097538056e+00 -7.076975486222586653e+01
2.097490750797659675e+00 -7.081942887763507599e+01
2.103997369897451897e+00 -7.085850067291738696e+01
2.110480485097169900e+00 -7.092599931147108805e+01
2.116963675997062477e+00 -7.095159020531036731e+01
2.123475409597465724e+00 -7.097717134596788924e+01
2.129945306797374815e+00 -7.102033789460037383e+01
2.136430061297808880e+00 -7.105710320093422183e+01
2.142920006998010329e+00 -7.109201698521309254e+01
2.149410726297753982e+00 -7.112067757347938368e+01
2.155906051397693979e+00 -7.115042961951762379e+01
2.162464253498002531e+00 -7.116565586627133655e+01
2.168948247998251144e+00 -7.121262929982185597e+01
2.175429522298405693e+00 -7.124453319976269938e+01
2.181906270398459746e+00 -7.128023070144514861e+01
2.188395945198306602e+00 -7.130928131223839728e+01
2.194845391898171183e+00 -7.133026263634175734e+01
2.201357396598087046e+00 -7.140292898651958353e+01
2.207878410797924573e+00 -7.146787909348570622e+01
2.214383676897921038e+00 -7.152686472989967115e+01
2.220899418897663402e+00 -7.154131155312047952e+01
2.227407753197707230e+00 -7.158414243924259779e+01
2.233903388897311437e+00 -7.167087738679575182e+01
2.240420736697418480e+00 -7.167558789539566533e+01
2.246898816697611156e+00 -7.171036748708512221e+01
2.253399147997597218e+00 -7.177220826399688747e+01
2.259883777097656310e+00 -7.180183756224943181e+01
2.266379192897348904e+00 -7.181686633009971388e+01
2.272896594297475925e+00 -7.183099267541714994e+01
2.279371544296949548e+00 -7.184561041733275033e+01
2.285874245997470133e+00 -7.188340370105137822e+01
2.292390009097283965e+00 -7.195078099513997927e+01
2.298890493997070017e+00 -7.196614682691125608e+01
2.305392582396986079e+00 -7.197477523242712039e+01
2.311888091396828049e+00 -7.201355978366234467e+01
2.318383756596942735e+00 -7.207745926271701364e+01
2.324859865296381223e+00 -7.211728391943837835e+01
2.331378909796562038e+00 -7.216391822776790832e+01
2.337849536596418698e+00 -7.218528497697055002e+01
2.344326225196669000e+00 -7.219852917912685086e+01
2.350789056596590765e+00 -7.220519649153786190e+01
2.357280885496709111e+00 -7.223837178403925918e+01
2.363760958996496520e+00 -7.231947921854616368e+01
2.370232013096478685e+00 -7.237837502854237925e+01
2.376699303296534449e+00 -7.241310470211797679e+01
2.383149733696138917e+00 -7.248579899423128836e+01
2.389659105596483535e+00 -7.259861628620384977e+01
2.396123309796700962e+00 -7.260889376219236624e+01
2.402640101196574118e+00 -7.262256686493013547e+01
2.409146044096682981e+00 -7.267215879292822933e+01
2.415684788496552216e+00 -7.270623730605491630e+01
2.422231992696610714e+00 -7.271618776764594827e+01
2.428751264897456963e+00 -7.275010492392368633e+01
2.435284073597234311e+00 -7.284566207761164947e+01
2.441818930897156292e+00 -7.301054599617160079e+01
2.448319759196647460e+00 -7.303213507023636453e+01
2.454810016596784106e+00 -7.307730008249174602e+01
2.461354575796525612e+00 -7.310271373240684056e+01
2.467853169896257803e+00 -7.312862575084464822e+01
2.474317046496409045e+00 -7.314273707271514979e+01
2.480814611595861585e+00 -7.314834922155492336e+01
2.487253710895353631e+00 -7.315923526321843440e+01
2.493747751795376111e+00 -7.317356416756663862e+01
2.500240957295112754e+00 -7.320040358153077875e+01
2.506735581295412185e+00 -7.324091280900155709e+01
2.513219274295508399e+00 -7.327240693928315807e+01
2.519777237695617789e+00 -7.329436088257929782e+01
2.526297887095908301e+00 -7.329763030310014926e+01
2.532813120295851039e+00 -7.331531911450829853e+01
2.539368290096519765e+00 -7.343237416578089949e+01
2.545911664096417670e+00 -7.344021461006485652e+01
2.552407052296499224e+00 -7.345903808390843892e+01
2.558909561496439000e+00 -7.350351467159715924e+01
2.565454729396431155e+00 -7.354337389133941372e+01
2.571999694596654784e+00 -7.357071923354155274e+01
2.578488676696687687e+00 -7.362427219087859953e+01
2.585031285596544048e+00 -7.367584282431988640e+01
2.591537366996507608e+00 -7.370061411644903160e+01
2.598085376196894725e+00 -7.372041205946581499e+01
2.604635634296631697e+00 -7.374235610930693952e+01
2.611158978996332980e+00 -7.375029998671446663e+01
2.617682232896788364e+00 -7.380436802232188143e+01
2.624179925197106744e+00 -7.381064993079507985e+01
2.630718988997413188e+00 -7.384183392848815686e+01
2.637233313597487694e+00 -7.387097158241142836e+01
2.643770054197163155e+00 -7.389865806192860020e+01
2.650289772897601814e+00 -7.393678351393431569e+01
2.656798926097797331e+00 -7.397018536914490028e+01
2.663332587997353507e+00 -7.398434058045759798e+01
2.669882626996977315e+00 -7.400235190133687979e+01
2.676440614896602455e+00 -7.401083615695547735e+01
2.682971034996524562e+00 -7.403509654182791166e+01
2.689508165696244291e+00 -7.405603973097741743e+01
2.696016604896217306e+00 -7.407353686798714421e+01
2.702574326096322199e+00 -7.413599367840600962e+01
2.709131740596562476e+00 -7.414393435191553294e+01
2.715690740596290453e+00 -7.418093602339760650e+01
2.722206777796456034e+00 -7.421304192102471120e+01
2.728684261196628658e+00 -7.421671724578763474e+01
2.735219011696677249e+00 -7.421277971667265660e+01
2.741728124796571020e+00 -7.437550695455009020e+01
2.748246181595955129e+00 -7.441945775882881264e+01
2.754746234196101540e+00 -7.444438585084847659e+01
2.761243372195944179e+00 -7.449259137150367849e+01
2.767809823795859270e+00 -7.453424675576914638e+01
2.774309932895591579e+00 -7.456028325743736218e+01
2.780820980695352329e+00 -7.458468756075507144e+01
2.787358220495323557e+00 -7.459730577012363995e+01
2.793861884795274531e+00 -7.461671391739220383e+01
2.800405344794897555e+00 -7.467013714596158991e+01
2.806914077294898391e+00 -7.468411845973763263e+01
2.813473276694963054e+00 -7.473662807026825305e+01
2.820019682994989285e+00 -7.478359997330164788e+01
2.826570551994955771e+00 -7.482217543362732215e+01
2.833116162894937951e+00 -7.482966149388263943e+01
2.839670765895108140e+00 -7.485354939529301532e+01
2.846240199095050105e+00 -7.485959707334357915e+01
2.852766398695835370e+00 -7.487638336194083877e+01
2.859332705396046670e+00 -7.497509317582282051e+01
2.865877255496175113e+00 -7.497398500554025702e+01
2.872415050196468922e+00 -7.502595372250691241e+01
2.878919511796667052e+00 -7.503909583926233040e+01
2.885463368896441061e+00 -7.503747680437460588e+01
2.891994123296420582e+00 -7.507466371287404172e+01
2.898547854196441786e+00 -7.511943054061273983e+01
2.905043224996423312e+00 -7.515278782491205334e+01
2.911528736496305836e+00 -7.519508132648493870e+01
2.918058344595997333e+00 -7.520040333876747241e+01
2.924589072295757930e+00 -7.530693570848372076e+01
2.931168390196266849e+00 -7.532647318678593251e+01
2.937647819796013415e+00 -7.533335934825825575e+01
2.944228910796019782e+00 -7.534389325967136131e+01
2.950792720596007168e+00 -7.544045333684076127e+01
2.957333182095854163e+00 -7.546377951217979785e+01
2.963886172895949578e+00 -7.546241611406802008e+01
2.970416228395673208e+00 -7.549555762650743418e+01
2.976959284195594524e+00 -7.552910044792338340e+01
2.983442181395477455e+00 -7.557201573766424474e+01
2.989993972495700536e+00 -7.565713361400275971e+01
2.996440388495642093e+00 -7.566506388476287270e+01
3.002928143594803423e+00 -7.567635566383464152e+01
3.009421177994997088e+00 -7.574110905084394574e+01
3.015924552594948516e+00 -7.577798375987256918e+01
3.022412762494764316e+00 -7.586095080054538187e+01
3.028904447294885394e+00 -7.588163035352414454e+01
3.035425021894305520e+00 -7.595216147721099276e+01
3.041949877093970578e+00 -7.599078439316070899e+01
3.048473997994133544e+00 -7.608857676335267683e+01
3.054971426694447878e+00 -7.612270957650275705e+01
3.061446834794269378e+00 -7.615608274126012134e+01
3.067986333294263623e+00 -7.618551927322883444e+01
3.074503697594155316e+00 -7.619451138393898759e+01
3.081039920494063722e+00 -7.622575640377765183e+01
3.087505420194073924e+00 -7.625587382535255188e+01
3.094014663394006881e+00 -7.625096121114629000e+01
3.100519985094216224e+00 -7.627270869620875260e+01
3.106995063994735240e+00 -7.632200560447907378e+01
3.113480680094730779e+00 -7.635360543899024321e+01
3.119963348094377142e+00 -7.637000721576877993e+01
3.126430285594548053e+00 -7.638760176224676002e+01
3.132903031494747470e+00 -7.640587530515894343e+01
3.139424426594648487e+00 -7.644974462677387805e+01
3.145889435994751349e+00 -7.658125528951293859e+01
3.152408761494375433e+00 -7.666189661929789168e+01
3.158913384193971829e+00 -7.667963952217857582e+01
3.165435605594303592e+00 -7.674575127644797590e+01
3.171949893394018893e+00 -7.675987752079512916e+01
3.178449225993933425e+00 -7.677085782671176162e+01
3.184996696294045471e+00 -7.682109460159648506e+01
3.191531125093910681e+00 -7.685947028763389710e+01
3.198024726994041167e+00 -7.685481051643826333e+01
3.204530219794339274e+00 -7.685359058563889789e+01
3.211040878294378675e+00 -7.687873754421126193e+01
3.217566562294227772e+00 -7.690655294987597301e+01
3.224073170493986229e+00 -7.692812517714432374e+01
3.230595571594096604e+00 -7.693867515998208262e+01
3.237086074394060375e+00 -7.696676665385963645e+01
3.243581274193719111e+00 -7.700590195350224576e+01
3.250093797193407852e+00 -7.704588859413313173e+01
3.256608355993783732e+00 -7.705458043625046116e+01
3.263163557093295530e+00 -7.708128257209206424e+01
3.269727192293443441e+00 -7.707855681879172494e+01
3.276320525693479091e+00 -7.713287251888536389e+01
3.282832074293584590e+00 -7.715328370797314506e+01
3.289342761093565937e+00 -7.717309974761425906e+01
3.295853167193536049e+00 -7.719706261639785794e+01
3.302335628493300312e+00 -7.720306945342116478e+01
3.308822578293297845e+00 -7.721657551030673972e+01
3.315300610993214381e+00 -7.724010064739317727e+01
3.321792770193352062e+00 -7.724804057163012772e+01
3.328273260492892405e+00 -7.729341325693562226e+01
3.334768067593244290e+00 -7.730632595635125881e+01
3.341244183193119888e+00 -7.732778882745655835e+01
3.347719031393320055e+00 -7.734399151764375802e+01
3.354223419293702158e+00 -7.737896642151278570e+01
3.360696032993671256e+00 -7.737168226009620753e+01
3.367125288493386215e+00 -7.736056992514787112e+01
3.373551415493391659e+00 -7.742904027269450751e+01
3.380033699793488999e+00 -7.743623152285847766e+01
3.386497964492825474e+00 -7.743334532056863395e+01
3.393032663492609569e+00 -7.744533652158770565e+01
3.399475370792677698e+00 -7.746404885614452951e+01
3.405972402092859230e+00 -7.747969748175876248e+01
3.412417371192423055e+00 -7.749014128902308585e+01
3.418857898592446709e+00 -7.749796678370796599e+01
3.425333353392922220e+00 -7.751555654085314018e+01
3.431807974592955279e+00 -7.751395329569780301e+01
3.438278447892636258e+00 -7.755343285419300514e+01
3.444765787692674941e+00 -7.761715361884704123e+01
3.451250968492656224e+00 -7.767090038618378856e+01
3.457712524592444936e+00 -7.772539223663574148e+01
3.464270141892185073e+00 -7.773186428335418441e+01
3.470741740791538632e+00 -7.773797545005314191e+01
3.477193801591516920e+00 -7.775539741250547365e+01
3.483706234991925665e+00 -7.781354100908920657e+01
3.490186203192323866e+00 -7.782616764601773696e+01
3.496765922592321996e+00 -7.786123989574653592e+01
3.503272489892333308e+00 -7.785999725222275458e+01
3.509780763492005295e+00 -7.788667358376781635e+01
3.516321286591782780e+00 -7.789861679666081784e+01
3.522880271891962511e+00 -7.792056219619978208e+01
3.529417733991992545e+00 -7.791776643914060685e+01
3.535989710592224888e+00 -7.791889269488150660e+01
3.542498706091772753e+00 -7.797165223744653417e+01
3.548978322091707494e+00 -7.801292178534519905e+01
3.555456021291528934e+00 -7.802528540642342136e+01
3.561904016192331657e+00 -7.806806812437960730e+01
3.568333068992611601e+00 -7.807724328572020056e+01
3.574784045692015688e+00 -7.810126399210493275e+01
3.581246351992031229e+00 -7.809790582531317682e+01
3.587715011792151465e+00 -7.813849899421489908e+01
3.594198142992174549e+00 -7.821344858521582921e+01
3.600665726991894466e+00 -7.822032269851492003e+01
3.607128717392372064e+00 -7.823591309989373599e+01
3.613599169192208471e+00 -7.827182411052913835e+01
3.620054573792095276e+00 -7.831832925111241650e+01
3.626556451391780289e+00 -7.832831638205455249e+01
3.633077203891715179e+00 -7.834993991248362022e+01
3.639590518491915727e+00 -7.839643077050860143e+01
3.646106580291866184e+00 -7.844595957091618743e+01
3.652599401991623917e+00 -7.847512435448297197e+01
3.659082882591599972e+00 -7.847599504912008683e+01
3.665551432091909589e+00 -7.852053942556719335e+01
3.672037752291757329e+00 -7.854927654554947480e+01
3.678572296491334104e+00 -7.856393116806283672e+01
3.685076691091410339e+00 -7.865630853125517774e+01
3.691603608891379729e+00 -7.866979397668220031e+01
3.698159598491400857e+00 -7.868094039315801069e+01
3.704718342091537497e+00 -7.872701867448617463e+01
3.711238912791499533e+00 -7.875361588499538357e+01
3.717763199691277443e+00 -7.876145933944636113e+01
3.724251673490982739e+00 -7.876726997921488760e+01
3.730794786690995402e+00 -7.877147650182294569e+01
3.737297707891340082e+00 -7.876097040303669417e+01
3.743822989991385075e+00 -7.880143596110178805e+01
3.750299428791881606e+00 -7.885167649188392147e+01
3.756795605192125631e+00 -7.887463123371188090e+01
3.763305501492884897e+00 -7.892103072848959755e+01
3.769786598593110050e+00 -7.893001075183687476e+01
3.776253183693326410e+00 -7.896398176462045626e+01
3.782715745093172099e+00 -7.897673338332501203e+01
3.789203948393332411e+00 -7.901081471580123150e+01
3.795682504293401482e+00 -7.901649747817496916e+01
3.802196386993343058e+00 -7.900732213213933619e+01
3.808659807193413460e+00 -7.903028922039850102e+01
3.815144585393332566e+00 -7.904240855329013016e+01
3.821624461193048994e+00 -7.905413421903486437e+01
3.828076647193292104e+00 -7.911361732252873935e+01
3.834544883193325315e+00 -7.915108436991359042e+01
3.840961929593677660e+00 -7.918627059490427200e+01
3.847406633293754652e+00 -7.920429520236919529e+01
3.853849573394243944e+00 -7.921534926752620720e+01
3.860313793694048368e+00 -7.924001285677151429e+01
3.866779452993597488e+00 -7.929895073457375076e+01
3.873234439693445275e+00 -7.930420239147488815e+01
3.879693806293790459e+00 -7.932339527579149774e+01
3.886140031194151412e+00 -7.933811544901674040e+01
3.892629130593371567e+00 -7.941518210347334161e+01
3.899069204293181379e+00 -7.944674081677567301e+01
3.905543991193219711e+00 -7.946717839357940250e+01
3.911992830693127310e+00 -7.952410723468577203e+01
3.918460678693036492e+00 -7.963274039564690554e+01
3.924922980093255465e+00 -7.965539726688584210e+01
3.931369037493187335e+00 -7.967862126868600114e+01
3.937840468693057261e+00 -7.970847772533426223e+01
3.944288813392868853e+00 -7.971929642017569506e+01
3.950780084693065852e+00 -7.973682984731117074e+01
3.957257965893000939e+00 -7.978064729757520013e+01
3.963734996092901586e+00 -7.980739562446780155e+01
3.970216991393618944e+00 -7.981128312890645304e+01
3.976673525793709807e+00 -7.983174047544969198e+01
3.983175427493532261e+00 -7.985721946376723679e+01
3.989652614393480512e+00 -7.987154168029779555e+01
3.996128507193530854e+00 -7.991403985514563146e+01
4.002620373693133615e+00 -7.994223309107684372e+01
4.009062521793238965e+00 -7.995529660047154152e+01
4.015498565493295757e+00 -7.996628945710109804e+01
4.021923592993465135e+00 -7.997395849628830433e+01
4.028351516293630752e+00 -8.002211723874609106e+01
4.034755705993669395e+00 -8.003121791992744249e+01
4.041230625693909673e+00 -8.009788901383242887e+01
4.047712489293852300e+00 -8.008941454854587505e+01
4.054158185793985680e+00 -8.014458771888754995e+01
4.060597178493711823e+00 -8.013643886517233739e+01
4.067030236893481643e+00 -8.016845093626183427e+01
4.073498372493079778e+00 -8.025755441423305570e+01
4.079927781393505981e+00 -8.027966899115162391e+01
4.086360863193733373e+00 -8.029755332482884000e+01
4.092778058094234339e+00 -8.029944829711321574e+01
4.099185056794217630e+00 -8.031274569559859344e+01
4.105579740394506238e+00 -8.031572204683217819e+01
4.112047697494363163e+00 -8.033286350996328906e+01
4.118497331594411115e+00 -8.034454341685781742e+01
4.124943331694616688e+00 -8.035487992255744416e+01
4.131378231794363920e+00 -8.036420685162953248e+01
4.137810834694374940e+00 -8.037785039279096111e+01
4.144270874594307763e+00 -8.037958455187461482e+01
4.150699220694067826e+00 -8.039140770358868338e+01
4.157150793093935981e+00 -8.041924805021572809e+01
4.163612352294172148e+00 -8.042339126206623234e+01
4.170075147294044271e+00 -8.044852585370260556e+01
4.176536114093741148e+00 -8.045330563157860126e+01
4.183148108193431192e+00 -8.045701229455728765e+01
4.189752819793796768e+00 -8.047179810536194111e+01
4.196245428594293614e+00 -8.052756362254579869e+01
4.202709593194481563e+00 -8.054014580735950801e+01
4.209197011194736326e+00 -8.054394939298234135e+01
4.215645968694947676e+00 -8.057876061405865187e+01
4.222131099195221005e+00 -8.058860498742629375e+01
4.228623929095845391e+00 -8.059896253057789295e+01
4.235102825295481210e+00 -8.062730624031672733e+01
4.241601815295179101e+00 -8.074238226244750649e+01
4.248098871495135320e+00 -8.087991419191313014e+01
4.254583021495347950e+00 -8.091309026721653197e+01
4.261044280695687192e+00 -8.096743536741723801e+01
4.267494740395820330e+00 -8.099097574713331937e+01
4.273936053395773982e+00 -8.100215547837414931e+01
4.280379665295415137e+00 -8.100945240005526671e+01
4.286838739095367501e+00 -8.103878046667858825e+01
4.293256338694929397e+00 -8.104171425688882380e+01
4.299710536394917959e+00 -8.105978496478719819e+01
4.306138762594810210e+00 -8.107328972016401281e+01
4.312599962394708442e+00 -8.109024090070811042e+01
4.319064472394813059e+00 -8.111365536923361219e+01
4.325523696095023851e+00 -8.111829300740211579e+01
4.331970381194902409e+00 -8.114982008841430172e+01
4.338382704795088252e+00 -8.116799137127215147e+01
4.344800719695454561e+00 -8.119004142872081786e+01
4.351240040994884595e+00 -8.120245125072366932e+01
4.357668745594610371e+00 -8.122793615009942414e+01
4.364137372394175429e+00 -8.123201225225156463e+01
4.370592754794211388e+00 -8.126248897292894924e+01
4.377051632194863373e+00 -8.125596903232701607e+01
4.383480011895061423e+00 -8.128696747020048008e+01
4.389914068295249550e+00 -8.131246637035687286e+01
4.396349921295263918e+00 -8.133225119365300770e+01
4.402807307495374189e+00 -8.133486783910316831e+01
4.409259422195491496e+00 -8.136811134603476603e+01
4.415723402895882721e+00 -8.137563233583082933e+01
4.422210110195815780e+00 -8.138893652218590091e+01
4.428626323795381126e+00 -8.140065123186433027e+01
4.435098418194966641e+00 -8.140960031666764962e+01
4.441603051894671417e+00 -8.143504545673016537e+01
4.448072344294471847e+00 -8.144220016693793696e+01
4.454532836494285775e+00 -8.145244692347232274e+01
4.460997329994077276e+00 -8.147056913256132304e+01
4.467540218694050047e+00 -8.148682912404774470e+01
4.473977625094093469e+00 -8.149836144043226227e+01
4.480429580494121211e+00 -8.152596834747585319e+01
4.486913289794169479e+00 -8.154484432787094761e+01
4.493365644594460306e+00 -8.157066459628931909e+01
4.499839196394211704e+00 -8.162986768568622153e+01
4.506306349194225902e+00 -8.167133013951459475e+01
4.512760847294403632e+00 -8.168355199276430767e+01
4.519216784594649816e+00 -8.169208841058733128e+01
4.525690318494536513e+00 -8.172054138974377224e+01
4.532200584794563447e+00 -8.172835741475554983e+01
4.538714736694501539e+00 -8.173714598246583307e+01
4.545230820294539065e+00 -8.171813955883250458e+01
4.551714602894435302e+00 -8.175556848203203231e+01
4.558202913694621827e+00 -8.177301276994512591e+01
4.564687686594494309e+00 -8.182611048484952221e+01
4.571136908294400669e+00 -8.182958544934201939e+01
4.577655550494329262e+00 -8.189804838482744742e+01
4.584110364293897177e+00 -8.193646762526333305e+01
4.590638874094032040e+00 -8.198555045278669695e+01
4.597124941593977887e+00 -8.201052644668548908e+01
4.603628267094050486e+00 -8.208230339620811833e+01
4.610156977894092734e+00 -8.209538896083499537e+01
4.616665091793935360e+00 -8.209714328107604331e+01
4.623152582393492693e+00 -8.211498544764944540e+01
4.629620346693312349e+00 -8.212368272505976563e+01
4.636112184693309324e+00 -8.215954693283822508e+01
4.642576799993423542e+00 -8.218504441884014966e+01
4.649158914193158409e+00 -8.220895334794690257e+01
4.655668119293335572e+00 -8.224515956877699807e+01
4.662150504693282294e+00 -8.227187750413810363e+01
4.668636131793274302e+00 -8.230446334602578418e+01
4.675104786593543338e+00 -8.231230824907552801e+01
4.681634200593920880e+00 -8.232067822738540031e+01
4.688110493494154873e+00 -8.231074656466940098e+01
4.694620619094300729e+00 -8.231516458470862574e+01
4.701121771094058488e+00 -8.231623966570195705e+01
4.707616219994473994e+00 -8.230658683850295176e+01
4.714114097094006972e+00 -8.232513213099292670e+01
4.720607937693903189e+00 -8.232643502933136403e+01
4.727123649294027175e+00 -8.234326574418406608e+01
4.733596015294335935e+00 -8.234985810975051379e+01
4.740088334494695133e+00 -8.235194459402335099e+01
4.746557568194928578e+00 -8.232843986796103763e+01
4.753031929894935281e+00 -8.238460191749115324e+01
4.759530616194735053e+00 -8.250848665928323555e+01
4.765998480794506165e+00 -8.259326940483651924e+01
4.772516555294631146e+00 -8.262280941373475684e+01
4.778972854794600877e+00 -8.262501572634326408e+01
4.785448776493979040e+00 -8.264474128456564017e+01
4.791907371193704357e+00 -8.265970394440898872e+01
4.798406783993916846e+00 -8.266827658313069094e+01
4.804916606493887521e+00 -8.269086188446100039e+01
4.811418980993797057e+00 -8.271807186483242447e+01
4.817915556893946238e+00 -8.274709106601802944e+01
4.824434494293636355e+00 -8.272455784727446826e+01
4.830950234093490003e+00 -8.283117427079120887e+01
4.837456379693421127e+00 -8.282915622624366847e+01
4.843949059093354492e+00 -8.284292693900627569e+01
4.850470064793154457e+00 -8.286052152331522791e+01
4.856951241692853749e+00 -8.292787157148005406e+01
4.863484127592955453e+00 -8.297080235432432005e+01
4.870035076092760207e+00 -8.297970429296790940e+01
4.876558266992528701e+00 -8.299093521736357104e+01
4.883090571192147067e+00 -8.301181560978341167e+01
4.889578621892224142e+00 -8.304580232299790055e+01
4.896056396892319640e+00 -8.305995794846600688e+01
4.902580769292375962e+00 -8.307034776146375066e+01
4.909104628892210442e+00 -8.310006799167962299e+01
4.915600641892568845e+00 -8.310071216384373827e+01
4.922122164092333385e+00 -8.310196888884270550e+01
4.928623556692239838e+00 -8.306076269665807388e+01
4.935147391392627370e+00 -8.320214519005108400e+01
4.941655748292949291e+00 -8.320612935898495266e+01
4.948163144992659745e+00 -8.325060910051850271e+01
4.954672066292089561e+00 -8.326756506645808997e+01
4.961193758092298012e+00 -8.326947444678913257e+01
4.967690040091818915e+00 -8.329669624269106976e+01
4.974181940491746445e+00 -8.331205620361386366e+01
4.980714840092083762e+00 -8.338482870617824005e+01
4.987244261492064012e+00 -8.339318465921220991e+01
4.993766197392207395e+00 -8.341056629258130783e+01
5.000320424192068458e+00 -8.341916539927656515e+01
5.006853532492049119e+00 -8.341991394396049486e+01
5.013401802491806336e+00 -8.342593230322853515e+01
5.019931694992133764e+00 -8.344576343913949756e+01
5.026448654491916912e+00 -8.345591000224314371e+01
5.032975470291530584e+00 -8.353012190425705796e+01
5.039503853392140797e+00 -8.360645792924191255e+01
5.046025050392286104e+00 -8.361481826820673291e+01
5.052546086691938498e+00 -8.361913485728140927e+01
5.059085052491966827e+00 -8.362169490679657713e+01
5.065619324992053585e+00 -8.363668279323556476e+01
5.072128883391746612e+00 -8.362462006927023594e+01
5.078631219891801329e+00 -8.367092265170890641e+01
5.085111777991681237e+00 -8.368495385260966657e+01
5.091595128291694472e+00 -8.376237235084799693e+01
5.098161800191574500e+00 -8.375502936603621151e+01
5.104712567091472586e+00 -8.380501713543705478e+01
5.111228027591272038e+00 -8.387142815724634204e+01
5.117805752490720117e+00 -8.387574021200079244e+01
5.124278578990628219e+00 -8.392357742745927851e+01
5.130836462390436559e+00 -8.392175835400084338e+01
5.137348055090249943e+00 -8.393348436523078249e+01
5.143864944790296434e+00 -8.393232321051782208e+01
5.150370781190512837e+00 -8.395477676532722455e+01
5.156912334090181460e+00 -8.400858897302092032e+01
5.163435481789913517e+00 -8.403279823863812226e+01
5.169959274489962731e+00 -8.405270075154813014e+01
5.176506974389804228e+00 -8.405919767782941676e+01
5.183077623489973362e+00 -8.406654961877669052e+01
5.189621523089333444e+00 -8.407479972881303354e+01
5.196132259188781077e+00 -8.408055609598019942e+01
5.202665598989034024e+00 -8.408766261148539911e+01
5.209179761888916182e+00 -8.407589577473456188e+01
5.215670166388946427e+00 -8.410472215106764793e+01
5.222235896089223672e+00 -8.411328521255495616e+01
5.228752023789286163e+00 -8.416080993017718015e+01
5.235312995890033960e+00 -8.416907120244333385e+01
5.241814950389909633e+00 -8.417430768406556751e+01
5.248354550189709755e+00 -8.417421711554064245e+01
5.254900104990086085e+00 -8.419026301684205293e+01
5.261423931090453365e+00 -8.419799701626632782e+01
5.267970727690363120e+00 -8.420422239526317298e+01
5.274494343190598400e+00 -8.421343957177374762e+01
5.281017387191009327e+00 -8.423693678323357403e+01
5.287549335391414473e+00 -8.426486389252814035e+01
5.294090222891272290e+00 -8.426863229825811175e+01
5.300608230891231010e+00 -8.425824619767944057e+01
5.307130001991042789e+00 -8.426228258234731072e+01
5.313646077791139177e+00 -8.428540583597303737e+01
5.320184902191461340e+00 -8.430502783314254600e+01
5.326672643591995993e+00 -8.432093250013430463e+01
5.333201369491963106e+00 -8.431397140143124602e+01
5.339667687492387849e+00 -8.438065406307222815e+01
5.346198414392032028e+00 -8.440092709154865247e+01
5.352718283392002618e+00 -8.442428475641686703e+01
5.359227218091545453e+00 -8.442686907007863795e+01
5.365732065191403777e+00 -8.443028693180556843e+01
5.372251815691345023e+00 -8.444153733857544353e+01
5.378802139591404519e+00 -8.445365276701504342e+01
5.385281307490961566e+00 -8.446019316906047436e+01
5.391842459191211745e+00 -8.447048315008538566e+01
5.398385925691035148e+00 -8.448369155387290164e+01
5.404935929391021965e+00 -8.449152948717410538e+01
5.411514286491017067e+00 -8.449864714044875313e+01
5.418012017290977589e+00 -8.450637108337390657e+01
5.424566462191119598e+00 -8.451312198406296261e+01
5.431080898191046558e+00 -8.451991943200114576e+01
5.437608059391257243e+00 -8.453888250986788933e+01
5.444156257791513909e+00 -8.460023163881082553e+01
5.450651236891752127e+00 -8.460874801744982676e+01
5.457167324891741167e+00 -8.461698458564796965e+01
5.463659779892027224e+00 -8.463340247687025908e+01
5.470149818591979241e+00 -8.464154600673205664e+01
5.476682136492069475e+00 -8.467084616113208995e+01
5.483203128192096543e+00 -8.468680361726873684e+01
5.489771274891952935e+00 -8.473698584454413663e+01
5.496290700191851286e+00 -8.474395778579864213e+01
5.502860296291869346e+00 -8.479967600957830598e+01
5.509408367892008940e+00 -8.481655780294531155e+01
5.515910538392506446e+00 -8.481799265781714325e+01
5.522443848893109575e+00 -8.485644783660592338e+01
5.528984351393336993e+00 -8.486225918574541538e+01
5.535529939993024229e+00 -8.486303055209093316e+01
5.542065405492798469e+00 -8.490470252205582824e+01
5.548596463692914149e+00 -8.490606899245644001e+01
5.555140296793475763e+00 -8.491541555865373425e+01
5.561653896393501384e+00 -8.492380248459592451e+01
5.568174897993212191e+00 -8.493753582822837700e+01
5.574707034393597382e+00 -8.494114961922873874e+01
5.581251087893551066e+00 -8.496433994963550163e+01
5.587794351893869305e+00 -8.498003410345975794e+01
5.594328049594196273e+00 -8.497810925522064451e+01
5.600834975094336698e+00 -8.501099193729606895e+01
5.607374325794078906e+00 -8.501270261144560436e+01
5.613895436494486191e+00 -8.501997990998975752e+01
5.620422493394191754e+00 -8.502842681338496789e+01
5.626913474294058304e+00 -8.505692895197894643e+01
5.633470815294376877e+00 -8.512537227805161422e+01
5.639996637593864826e+00 -8.512158932563333735e+01
5.646554399694085014e+00 -8.513925173687066206e+01
5.653108873694170811e+00 -8.512777244360626128e+01
5.659617408593931032e+00 -8.514767738321732793e+01
5.666147853993841466e+00 -8.515518186975269543e+01
5.672678673293274798e+00 -8.518468766243002221e+01
5.679212695393671240e+00 -8.521993996848655684e+01
5.685718931593654268e+00 -8.524278055732443704e+01
5.692260415893322545e+00 -8.527621329339534384e+01
5.698808941593592081e+00 -8.529284426081069626e+01
5.705315186494004820e+00 -8.529706449351937181e+01
5.711881612593963098e+00 -8.531285445520678934e+01
5.718385085694035475e+00 -8.532391016526094063e+01
5.724889305994290467e+00 -8.544568222891551557e+01
5.731421876294282569e+00 -8.544377979147995461e+01
5.737948012794346297e+00 -8.544616049942538893e+01
5.744477282394190532e+00 -8.545858250951576451e+01
5.750983183093898887e+00 -8.545353909225335087e+01
5.757485743494365593e+00 -8.546435433463447850e+01
5.764004007294526666e+00 -8.547734954089862924e+01
5.770517933594981663e+00 -8.547130907376512710e+01
5.777063377395533550e+00 -8.547577044100304988e+01
5.783546290095587850e+00 -8.563563902296156982e+01
5.790085627795676260e+00 -8.566025659699089090e+01
5.796625660495783094e+00 -8.566021353284274653e+01
5.803162807195940687e+00 -8.566140042298793844e+01
5.809727280196019805e+00 -8.567348979381003460e+01
5.816274598096032200e+00 -8.569095438212912086e+01
5.822814192595911820e+00 -8.570088027294987398e+01
5.829374973795470538e+00 -8.574521633447767499e+01
5.835921643695485272e+00 -8.576892569428690649e+01
5.842519322395776094e+00 -8.580345564045964579e+01
5.849051126495842468e+00 -8.580585097072557232e+01
5.855570105096266964e+00 -8.584098481366369526e+01
5.862145737396841305e+00 -8.586883635563994233e+01
5.868694807397117685e+00 -8.587506368647660793e+01
5.875209761997746583e+00 -8.589046985233291309e+01
5.881735940998012779e+00 -8.589710608685160764e+01
5.888268446297985292e+00 -8.590617614778497568e+01
5.894778366398057301e+00 -8.591105087968813336e+01
5.901304622497907104e+00 -8.592328403847260176e+01
5.907853811597364668e+00 -8.592549282842459490e+01
5.914371098397593229e+00 -8.593970547560630280e+01
5.920903022198189092e+00 -8.594613498556860520e+01
5.927437937397867174e+00 -8.595912536049237929e+01
5.933935343397549467e+00 -8.594388988285406583e+01
5.940483071197308895e+00 -8.594541827349692653e+01
5.947024095297197555e+00 -8.594416092851371047e+01
5.953527086797336665e+00 -8.599032212846852019e+01
5.960056804197238378e+00 -8.600111355885539410e+01
5.966602369697623587e+00 -8.604836119455123367e+01
5.973173777497948755e+00 -8.604946845068153038e+01
5.979692463997933416e+00 -8.605993612555673167e+01
5.986231419297918244e+00 -8.606171172161216987e+01
5.992773943997839581e+00 -8.601471732276355908e+01
5.999323800397637463e+00 -8.603023055159457044e+01
6.005840099197830462e+00 -8.604573487765819095e+01
6.012353465898214289e+00 -8.606097973446563287e+01
6.018889058698007943e+00 -8.607634818885694017e+01
6.025412960398034201e+00 -8.610191919573178154e+01
6.031929038897780870e+00 -8.613729931805704609e+01
6.038437069897812037e+00 -8.620302922736553342e+01
6.044941049897893492e+00 -8.620812238001187211e+01
6.051477996698062967e+00 -8.625830147781977075e+01
6.058017504897862615e+00 -8.625934300860760118e+01
6.064539070397502840e+00 -8.632544467910079788e+01
6.071074058697772280e+00 -8.632981890797138647e+01
6.077600179497595789e+00 -8.636332566976344083e+01
6.084057130197602525e+00 -8.637557760845774624e+01
6.090576481397332209e+00 -8.639431783583319202e+01
6.097092495897697972e+00 -8.641189391863319713e+01
6.103567614497231730e+00 -8.641949243598972430e+01
6.110124874997691968e+00 -8.640957731005252640e+01
6.116705763997570600e+00 -8.642844977913068760e+01
6.123193731897312198e+00 -8.645415298744998722e+01
6.129711731497440752e+00 -8.652339073872491326e+01
6.136248099697789726e+00 -8.653402153899496341e+01
6.142758958697778660e+00 -8.657209281689367231e+01
6.149283108597786374e+00 -8.660736423699012221e+01
6.155801444698237646e+00 -8.660900459031113030e+01
6.162336552498826947e+00 -8.662773378138146541e+01
6.168848636199062874e+00 -8.663705328592051558e+01
6.175381946898911956e+00 -8.667585346775953781e+01
6.181890317899167542e+00 -8.667634323053758294e+01
6.188425709998844226e+00 -8.667825104058563568e+01
6.194965331299188804e+00 -8.669167468312193137e+01
6.201458845599020719e+00 -8.669965682973557364e+01
6.208042143898741649e+00 -8.671842060599158231e+01
6.214607987898600250e+00 -8.674926168496570256e+01
6.221167767698743134e+00 -8.673854863367091639e+01
6.227714435698540107e+00 -8.674369989088793886e+01
6.234291730798378062e+00 -8.680604613117557733e+01
6.240842365298330918e+00 -8.681149264103714813e+01
6.247400193098262555e+00 -8.686899031841851127e+01
6.253965751898180159e+00 -8.687969691149257301e+01
6.260521101397948485e+00 -8.688232772087803824e+01
6.267054869697840758e+00 -8.695748641356374264e+01
6.273636894497689909e+00 -8.695639055326155642e+01
6.280165356597594339e+00 -8.696096725368192892e+01
6.286741506897017828e+00 -8.698480344680066878e+01
6.293313479796556642e+00 -8.701560870555712768e+01
6.299897956296499402e+00 -8.701602541667243429e+01
6.306443655296680717e+00 -8.702896189455356080e+01
6.313042899696834631e+00 -8.705946657745133166e+01
6.319598252696468244e+00 -8.707656839979317454e+01
6.326170615796259611e+00 -8.718839232743864898e+01
6.332759790995956095e+00 -8.723542327215628234e+01
6.339293265395714805e+00 -8.726013669415108609e+01
6.345879001695363897e+00 -8.732095116504179089e+01
6.352439448594974003e+00 -8.733546935575984094e+01
6.359003253994727878e+00 -8.736509843694429378e+01
6.365544628194477639e+00 -8.737623551883943662e+01
6.372096405594434465e+00 -8.739577719929073396e+01
6.378612723094282622e+00 -8.742606082186298977e+01
6.385165404794673094e+00 -8.742410105308661628e+01
6.391723187894873703e+00 -8.746524619013703727e+01
6.398294650894658098e+00 -8.750167725093726290e+01
6.404851586594965340e+00 -8.755553446415470376e+01
6.411424016695074002e+00 -8.758630123874955586e+01
6.417997859194935373e+00 -8.762300628489565213e+01
6.424574562895213781e+00 -8.763555323129143915e+01
6.431120927195502546e+00 -8.764825685260791488e+01
6.437680221895627497e+00 -8.764141060782992554e+01
6.444291717595509894e+00 -8.768791124174067875e+01
6.450851612695403858e+00 -8.771663902923029354e+01
6.457463485795599922e+00 -8.771692899272521515e+01
6.464013776195062455e+00 -8.772892313875819070e+01
6.470590916294693962e+00 -8.773513291892324162e+01
6.477147071994417971e+00 -8.773623046814383031e+01
6.483741252794223087e+00 -8.773023787518772565e+01
6.490320527094536551e+00 -8.782371583947990246e+01
6.496896482094423497e+00 -8.785899731459960549e+01
6.503477617494385576e+00 -8.786394027502515769e+01
6.510044133194308635e+00 -8.785910674115653762e+01
6.516639909294329236e+00 -8.786983874185266075e+01
6.523259993594780148e+00 -8.788454041749371015e+01
6.529822341494769589e+00 -8.788879496123979607e+01
6.536367408294401216e+00 -8.788940682365080193e+01
6.542944573494570371e+00 -8.790653910166976459e+01
6.549492005094569080e+00 -8.793005523410582214e+01
6.556040851994820784e+00 -8.791398865222302561e+01
6.562653079294479497e+00 -8.792840634265702704e+01
6.569234727694466258e+00 -8.792191801565614639e+01
6.575788433094236218e+00 -8.793896248637999236e+01
6.582359589994075222e+00 -8.795610463009379032e+01
6.588877032193442673e+00 -8.798198963412134788e+01
6.595492318493318074e+00 -8.798872998447515670e+01
6.602019904693297470e+00 -8.803489571299657257e+01
6.608591506292869511e+00 -8.804726620267342696e+01
6.615170464692811336e+00 -8.804286761058406796e+01
6.621743982493046410e+00 -8.808308152426445758e+01
6.628367150893052617e+00 -8.809050894495791795e+01
6.634935369593063292e+00 -8.809399485811429997e+01
6.641504787993132375e+00 -8.811199927804543108e+01
6.648075708493209390e+00 -8.812035618507684376e+01
6.654677127293401995e+00 -8.811166736478784856e+01
6.661300199993538840e+00 -8.811689184277376796e+01
6.667884739693708873e+00 -8.813510338576634240e+01
6.674464139693640163e+00 -8.814821716333742074e+01
6.681014875393839425e+00 -8.816949449449040799e+01
6.687596335893846167e+00 -8.817180285446063692e+01
6.694165163593552847e+00 -8.821889675859277702e+01
6.700771495093245100e+00 -8.821169637032069488e+01
6.707395400693249243e+00 -8.821580283833394276e+01
6.713940586193724691e+00 -8.833205043604655771e+01
6.720549317993594229e+00 -8.834260138933716178e+01
6.727081773393945419e+00 -8.834855400874243969e+01
6.733681762493861633e+00 -8.839992520356069861e+01
6.740248992393864214e+00 -8.846948654814113411e+01
6.746857309093924115e+00 -8.855019543860726117e+01
6.753442420793840384e+00 -8.857485116049414842e+01
6.760021035993622363e+00 -8.860496923930512025e+01
6.766623969293517504e+00 -8.860094049898802382e+01
6.773219283993451079e+00 -8.862141131214221446e+01
6.779820145293649958e+00 -8.862767221651242266e+01
6.786380369593709716e+00 -8.866396596331529167e+01
6.792955840393584133e+00 -8.868000103338545159e+01
6.799542045294202808e+00 -8.869199129133698989e+01
6.806122692194423784e+00 -8.870465327402618527e+01
6.812683573994024577e+00 -8.871852246677927667e+01
6.819279279993827103e+00 -8.872150190465541186e+01
6.825832724994183032e+00 -8.872143113525793012e+01
6.832461370094625508e+00 -8.873543278343770169e+01
6.839014549094862616e+00 -8.873691762521711723e+01
6.845600523694436390e+00 -8.874732331842091071e+01
6.852183777194481351e+00 -8.878802705163994347e+01
6.858745688794509299e+00 -8.879100913942315287e+01
6.865293504594625063e+00 -8.879389206505261711e+01
6.871851422594683179e+00 -8.880981643623120192e+01
6.878472920994539663e+00 -8.881146971064194418e+01
6.885047586494565053e+00 -8.881545407588741625e+01
6.891604363894248131e+00 -8.884245640424535395e+01
6.898171579994253122e+00 -8.888403095020213129e+01
6.904725888194323424e+00 -8.888428195387287190e+01
6.911286961994103528e+00 -8.891689679771550914e+01
6.917860112793793981e+00 -8.891330180727935328e+01
6.924461696793805743e+00 -8.891493658588333915e+01
6.931018663693926385e+00 -8.891478918385699615e+01
6.937591952594030609e+00 -8.891493050489845018e+01
6.944155563894049976e+00 -8.891485334490863579e+01
6.950753631094630514e+00 -8.891263329527052406e+01
6.957306959694479431e+00 -8.893463550071449220e+01
6.963858773494417065e+00 -8.895558602082996913e+01
6.970400680894845102e+00 -8.895786609258958322e+01
6.976960209394621693e+00 -8.896015117139492645e+01
6.983524333494730563e+00 -8.896788737703306538e+01
6.990135647395066876e+00 -8.898071230211033367e+01
6.996715459794893732e+00 -8.901055876085590057e+01
7.003255302494563850e+00 -8.902420965786234319e+01
7.009797778694394133e+00 -8.904794565482259827e+01
7.016349225394648670e+00 -8.905343191269926706e+01
7.022923170495118939e+00 -8.906059596634086972e+01
7.029479570195195315e+00 -8.907022267093276469e+01
7.036030188695169940e+00 -8.908997509936389747e+01
7.042586784595040506e+00 -8.911514055826894776e+01
7.049139665294615220e+00 -8.912722854316444909e+01
7.055728905494587977e+00 -8.916283945365982788e+01
7.062299386694580683e+00 -8.918137015949237423e+01
7.068917015394456271e+00 -8.924202045619296086e+01
7.075463589594521707e+00 -8.925142815737750368e+01
7.082025854894060224e+00 -8.930630155137259862e+01
7.088648081094241604e+00 -8.933504382428507995e+01
7.095186037893959963e+00 -8.937012597518382506e+01
7.101800208093831834e+00 -8.938571844916843645e+01
7.108429810993380116e+00 -8.937398302514864668e+01
7.115024730193172608e+00 -8.941728288983965456e+01
7.121635977993155286e+00 -8.943144012480381377e+01
7.128197684793417643e+00 -8.943727402985622632e+01
7.134768250093332043e+00 -8.945956286243080058e+01
7.141331407392979891e+00 -8.948543784505351084e+01
7.147919730892821732e+00 -8.947791466165772079e+01
7.154492191992838812e+00 -8.949899075237578927e+01
7.161056505192751942e+00 -8.952422069541452743e+01
7.167617516692547319e+00 -8.953043691531263448e+01
7.174167752192171399e+00 -8.961003906519422912e+01
7.180736516591982976e+00 -8.961626315175914215e+01
7.187300280992026558e+00 -8.962691605939133410e+01
7.193859698192261121e+00 -8.965966982142104769e+01
7.200418155492360306e+00 -8.965849604988525812e+01
7.206994774692556227e+00 -8.978206126364983675e+01
7.213588349492491503e+00 -8.979894863264668459e+01
7.220151645392860473e+00 -8.979988064487801580e+01
7.226737889193191045e+00 -8.976523267777716342e+01
7.233326568693756897e+00 -8.976702939825356964e+01
7.239886670693715942e+00 -8.976837627840662037e+01
7.246475124293754178e+00 -8.976957482701527624e+01
7.253021255393510280e+00 -8.975792037895230635e+01
7.259600717094187416e+00 -8.978275231512391485e+01
7.266185153793998097e+00 -8.979339605450627460e+01
7.272753199793285717e+00 -8.981075939734660096e+01
7.279348578193037156e+00 -8.987511190389999172e+01
7.285886815992972387e+00 -8.988969177388165122e+01
7.292468116692523594e+00 -8.990546875830939655e+01
7.299036074492699200e+00 -8.990493730916020354e+01
7.305620470492783625e+00 -8.990929242472311955e+01
7.312155463892667129e+00 -8.990955952313190380e+01
7.318706825092516688e+00 -9.001767428950935823e+01
7.325273340592135085e+00 -9.001438067702505919e+01
7.331827046292199057e+00 -9.005830474377586370e+01
7.338376568091985241e+00 -9.009322723417940892e+01
7.344948995391964885e+00 -9.014533822876236968e+01
7.351508214792144891e+00 -9.014714928774041880e+01
7.358086271691830049e+00 -9.014723420863387560e+01
7.364665181491956147e+00 -9.014773799283000244e+01
7.371278284791725532e+00 -9.017398096232440707e+01
7.377850412192101359e+00 -9.021721951781144355e+01
7.384458914791826700e+00 -9.020411075943593460e+01
7.391028950891504579e+00 -9.021088162357440865e+01
7.397606061791842436e+00 -9.024821895988115728e+01
7.404240783192176600e+00 -9.024886596245400483e+01
7.410829489392467551e+00 -9.026536844307865692e+01
7.417399299492570819e+00 -9.027756545521567944e+01
7.423974207993049745e+00 -9.029926010464316732e+01
7.430550904992811567e+00 -9.031450634594241933e+01
7.437150980093432118e+00 -9.033188540891316620e+01
7.443752991693689758e+00 -9.034581229030058580e+01
7.450349153693527349e+00 -9.034981843733044116e+01
7.456899684793794947e+00 -9.038839020783778722e+01
7.463483651193641322e+00 -9.039262834267333346e+01
7.470068122493276341e+00 -9.044027331738476505e+01
7.476671145393656737e+00 -9.045424929805422209e+01
7.483268747693548661e+00 -9.044233369333838368e+01
7.489845495593637104e+00 -9.050458747957310379e+01
7.496410968993629353e+00 -9.051697964260056040e+01
7.502991842793673705e+00 -9.052275928136961625e+01
7.509547890493626809e+00 -9.052765583274681660e+01
7.516171996593621785e+00 -9.052992257880116256e+01
7.522706831793845694e+00 -9.053371844339525865e+01
7.529266151894111303e+00 -9.054157230964298719e+01
7.535831292394111536e+00 -9.060134851251719112e+01
7.542395662793891731e+00 -9.062076823093842393e+01
7.548983000493675100e+00 -9.062246417713474500e+01
7.555558848193785870e+00 -9.063545375333669085e+01
7.562169495294014609e+00 -9.062340659821047950e+01
7.568731274393902808e+00 -9.063875244659377017e+01
7.575278970393514832e+00 -9.064498516209771140e+01
7.581874828392862753e+00 -9.065587824978219089e+01
7.588465944692631915e+00 -9.067143803558327875e+01
7.595058359092348610e+00 -9.071952121080451548e+01
7.601661959392265189e+00 -9.072606648786793926e+01
7.608238860792710057e+00 -9.076907854169856193e+01
7.614825296092597284e+00 -9.078523264923065028e+01
7.621387841692720322e+00 -9.078596194907206041e+01
7.627992333292707094e+00 -9.080540607704452327e+01
7.634563763592718821e+00 -9.084920179397316531e+01
7.641157059792402784e+00 -9.086225315995126550e+01
7.647791772192133131e+00 -9.089440643273528053e+01
7.654323728192411913e+00 -9.089241098963671561e+01
7.660871941192384682e+00 -9.093643257241014055e+01
7.667399033591868474e+00 -9.097207740834764422e+01
7.673984319691797396e+00 -9.096863332866968221e+01
7.680556415292073780e+00 -9.096890926832278979e+01
7.687131524091770807e+00 -9.098073015537177355e+01
7.693712310391084941e+00 -9.098720348403047353e+01
7.700272090990881502e+00 -9.096894136174152834e+01
7.706865365691518477e+00 -9.099439834097948676e+01
7.713432616491729732e+00 -9.100644806165681189e+01
7.720012573491851882e+00 -9.102202487417557109e+01
7.726562167592177843e+00 -9.103518348180321595e+01
7.733108825991813262e+00 -9.103551633522147313e+01
7.739695137991754237e+00 -9.104800328374608398e+01
7.746265737892007230e+00 -9.106479800283584325e+01
7.752865617991682612e+00 -9.108325992364430590e+01
7.759461715992014952e+00 -9.108452182760230187e+01
7.766043166091920469e+00 -9.108745177274929006e+01
7.772649463991856855e+00 -9.108198998966602744e+01
7.779244710292038789e+00 -9.110623524257293582e+01
7.785807404891864181e+00 -9.115684859395301487e+01
7.792402954991540120e+00 -9.116167444471605563e+01
7.799008044691460029e+00 -9.116503430875852132e+01
7.805625756491297196e+00 -9.121045728569346522e+01
7.812266656591447145e+00 -9.122073845005638759e+01
7.818863055191161315e+00 -9.122375746218172310e+01
7.825396094891092780e+00 -9.122679382573524265e+01
7.831949959890927460e+00 -9.123818265467055255e+01
7.838500015691034051e+00 -9.121171944394885145e+01
7.845067030591010848e+00 -9.121535035699581329e+01
7.851606799590930663e+00 -9.125049717547912564e+01
7.858183512691186756e+00 -9.126396554674511208e+01
7.864734761591337886e+00 -9.129525910032457148e+01
7.871328276591304629e+00 -9.129579572543369181e+01
7.877874019891518920e+00 -9.131980847212543040e+01
7.884450489991744249e+00 -9.133155669685706357e+01
7.891031180091767183e+00 -9.133810731003055139e+01
7.897608656892133538e+00 -9.135759889527594169e+01
7.904179263391884369e+00 -9.138186129992557483e+01
7.910718763191525227e+00 -9.138745362158564944e+01
7.917295959591307053e+00 -9.140281506951515667e+01
7.923869668591502879e+00 -9.140798902721257946e+01
7.930459785991224919e+00 -9.142289997063926421e+01
7.937013561391013994e+00 -9.142902326986202866e+01
7.943587270691264912e+00 -9.143816196041932187e+01
7.950130860791420950e+00 -9.143842557070838950e+01
7.956692934791172789e+00 -9.144340498058367928e+01
7.963267003991175486e+00 -9.144470652764906049e+01
7.969819049591002624e+00 -9.147412198738122413e+01
7.976405203391057519e+00 -9.150784398602982606e+01
7.982981786590778839e+00 -9.151216200967179759e+01
7.989536683690111829e+00 -9.152243298494416024e+01
7.996154469290249089e+00 -9.157440903095643137e+01
8.002762145490127210e+00 -9.158204380200122330e+01
8.009330322690056292e+00 -9.158706804348452124e+01
8.015881776790310553e+00 -9.157240400669135738e+01
8.022467579490321299e+00 -9.159006743512830440e+01
8.029067713390489303e+00 -9.159057904695647778e+01
8.035603360090174618e+00 -9.165279791322527103e+01
8.042192729889979574e+00 -9.167424627482829180e+01
8.048747540289756586e+00 -9.169107194188634935e+01
8.055292556489479949e+00 -9.169412402302961596e+01
8.061867442689361951e+00 -9.168789596488480242e+01
8.068429489688984546e+00 -9.168866848150216242e+01
8.074999207088936259e+00 -9.167378513812178653e+01
8.081561832289063219e+00 -9.168517062535921980e+01
8.088135117589255074e+00 -9.168427044833410378e+01
8.094704834389256476e+00 -9.168236248726732640e+01
8.101290986289418683e+00 -9.170313222506700868e+01
8.107818329189729667e+00 -9.171437526367584780e+01
8.114403865689721940e+00 -9.174745952492520473e+01
8.120970892389619777e+00 -9.175482078539452857e+01
8.127556537489812882e+00 -9.173875486739419216e+01
8.134121318889905083e+00 -9.174630465224714726e+01
8.140656239590132515e+00 -9.175159468592090661e+01
8.147241629289606379e+00 -9.174663470264087550e+01
8.153756504690084839e+00 -9.178633480727975780e+01
8.160288106990392976e+00 -9.180947664123524987e+01
8.166846281390286677e+00 -9.183350182414274343e+01
8.173408625790136384e+00 -9.183836712990583351e+01
8.179940802490138552e+00 -9.183387426101816686e+01
8.186522199389992593e+00 -9.184690205760136905e+01
8.193129766490013566e+00 -9.186633062997795207e+01
8.199698756589993920e+00 -9.182685099382317162e+01
8.206267333490654181e+00 -9.188375016341998958e+01
8.212818572590652622e+00 -9.188897789465215737e+01
8.219390687390447425e+00 -9.187744809799282564e+01
8.225966627690320720e+00 -9.189860943389622605e+01
8.232550935489694410e+00 -9.191434916230888064e+01
8.239090033689405956e+00 -9.192235438244277645e+01
8.245665787889375764e+00 -9.192920485537493391e+01
8.252230869589705975e+00 -9.193712910917884074e+01
8.258799904989897911e+00 -9.194189455396129063e+01
8.265370640589960516e+00 -9.195283943271692806e+01
8.271968884890089413e+00 -9.196258107717105190e+01
8.278573705390041226e+00 -9.193964551100802396e+01
8.285105957790392495e+00 -9.197283104228303330e+01
8.291712033590425079e+00 -9.197822938830049111e+01
8.298321102390723070e+00 -9.205094008151098706e+01
8.304905294790426495e+00 -9.210708149814848866e+01
8.311531621290612293e+00 -9.210277380696361149e+01
8.318099596990146338e+00 -9.210966257176191618e+01
8.324697125190260394e+00 -9.210673815867092173e+01
8.331278591790386656e+00 -9.210651597846933214e+01
8.337833361990396597e+00 -9.211356291925071105e+01
8.344380822790311569e+00 -9.211706191983003578e+01
8.350952378790214681e+00 -9.215916024561967390e+01
8.357523951990437183e+00 -9.216853829560244549e+01
8.364076114690865538e+00 -9.216076767529213498e+01
8.370648646590492348e+00 -9.219326793579713808e+01
8.377208420390314103e+00 -9.222637443839909110e+01
8.383769346490328900e+00 -9.224272331993728358e+01
8.390340834290565653e+00 -9.224054019510607816e+01
8.396903631990332073e+00 -9.223414935122717395e+01
8.403479675989732556e+00 -9.229908434252334359e+01
8.410034558190064402e+00 -9.231769167271403376e+01
8.416598651090422933e+00 -9.234268973413351489e+01
8.423148894590573477e+00 -9.238789852383112589e+01
8.429714690490170526e+00 -9.240131280838956229e+01
8.436336859389829357e+00 -9.243850096422480078e+01
8.442909850989897436e+00 -9.246205050232705958e+01
8.449513937589621548e+00 -9.247672600782354380e+01
8.456104532389796091e+00 -9.247666225940660922e+01
8.462628484789275873e+00 -9.247713525379866439e+01
8.469207792489315878e+00 -9.248511645859102259e+01
8.475785101589298876e+00 -9.248339417787040873e+01
8.482320563889436116e+00 -9.250918970144275022e+01
8.488862612189763013e+00 -9.252591864756945483e+01
8.495393755790093593e+00 -9.252664397305362343e+01
8.501946172690150405e+00 -9.252833545149283623e+01
8.508538969889874792e+00 -9.252483326943803377e+01
8.515064364289907317e+00 -9.254334898581367952e+01
8.521619802689803791e+00 -9.255778692044096090e+01
8.528172911089709984e+00 -9.255853736417157052e+01
8.534734221590108305e+00 -9.259092620064862444e+01
8.541284131889842257e+00 -9.262252766549048033e+01
8.547780829389818535e+00 -9.264546108215050424e+01
8.554338887190068519e+00 -9.265330963779253182e+01
8.560848030589784941e+00 -9.265711009039995361e+01
8.567372826889908310e+00 -9.266858111256189545e+01
8.573936906389450385e+00 -9.267196511198861231e+01
8.580456922389078755e+00 -9.268488499883716258e+01
8.587033667089318811e+00 -9.269598385896458126e+01
8.593566711189206231e+00 -9.269312127768839105e+01
8.600124900589481314e+00 -9.271055959570784921e+01
8.606672836189392939e+00 -9.270898261056836986e+01
8.613179520288964497e+00 -9.279757966603401087e+01
8.619756847889068041e+00 -9.279944566991362365e+01
8.626307007288986028e+00 -9.280957404699499591e+01
8.632848991788833359e+00 -9.284975373268028420e+01
8.639415009189161054e+00 -9.285294169179344692e+01
8.645988164189393643e+00 -9.286938778538322481e+01
8.652532561389284282e+00 -9.288112105347207148e+01
8.659127660289314576e+00 -9.288969765989403982e+01
8.665753775988921603e+00 -9.291920910546006951e+01
8.672348519888926077e+00 -9.292156671665013334e+01
8.678905789088679157e+00 -9.294762868590210303e+01
8.685468584888811350e+00 -9.298832663118155040e+01
8.692078022489448941e+00 -9.298761148980858593e+01
8.698645429888836489e+00 -9.300636457881378760e+01
8.705233298888947147e+00 -9.301490648088672231e+01
8.711766853088798612e+00 -9.301542288267853564e+01
8.718318285688841485e+00 -9.304480996753821387e+01
8.724835405888660134e+00 -9.304886309717180382e+01
8.731369743989207066e+00 -9.305760400531964649e+01
8.737912594689229095e+00 -9.305276400418586036e+01
8.744455130588962177e+00 -9.305988805777704442e+01
8.751030854288686101e+00 -9.308099128009860124e+01
8.757565386888559900e+00 -9.307924100139226198e+01
8.764122606788358638e+00 -9.308108763124509721e+01
8.770701297788459527e+00 -9.307984054775847937e+01
8.777292472988563077e+00 -9.309503074034141434e+01
8.783879012788395002e+00 -9.309657969134846667e+01
8.790462766988262899e+00 -9.310570918070946789e+01
8.797077616488394369e+00 -9.311614477793553135e+01
8.803608560087999635e+00 -9.312795458176657348e+01
8.810142487487857110e+00 -9.311750592198815468e+01
8.816672606087735176e+00 -9.311702855407369839e+01
8.823192042087949716e+00 -9.313013003181202976e+01
8.829710402887712917e+00 -9.313392013716917006e+01
8.836277467687519760e+00 -9.314073308078330626e+01
8.842825173787844051e+00 -9.323469436865839555e+01
8.849350275687651646e+00 -9.323469403898249652e+01
8.855927456287329136e+00 -9.323979510400720017e+01
8.862468064387957867e+00 -9.324095245734672233e+01
8.869033280287879961e+00 -9.324112448351026217e+01
8.875574210287599186e+00 -9.326182618465742280e+01
8.882126944587771078e+00 -9.325909327195294907e+01
8.888683934287893607e+00 -9.330575240816014571e+01
8.895247593788015550e+00 -9.333688934711054230e+01
8.901792382987965269e+00 -9.330597674102348549e+01
8.908316995387913551e+00 -9.331363553309063263e+01
8.914822688287921792e+00 -9.333930847791448571e+01
8.921384904287950945e+00 -9.343302341832313118e+01
8.927908921688421984e+00 -9.345219945302662268e+01
8.934422791188474378e+00 -9.345260165215461257e+01
8.940947891788768587e+00 -9.345354993016513845e+01
8.947510601688719589e+00 -9.346640163917575705e+01
8.954025279488366351e+00 -9.350602158705433453e+01
8.960518200688159851e+00 -9.351322926551475234e+01
8.967044446287946613e+00 -9.354148958241964351e+01
8.973570522187801046e+00 -9.355754143285207647e+01
8.980085764487677480e+00 -9.355774582151912000e+01
8.986599670587981592e+00 -9.357422897255761995e+01
8.993087831287741807e+00 -9.357367392702988695e+01
8.999630925887780464e+00 -9.359709409154280024e+01
9.006121186987794403e+00 -9.360355702036723358e+01
9.012622687187899828e+00 -9.360373407618372710e+01
9.019144730187981907e+00 -9.360977621528947168e+01
9.025653546888195322e+00 -9.361060981765552924e+01
9.032224658088059854e+00 -9.362109421873363146e+01
9.038779795888240542e+00 -9.363789941321090282e+01
9.045354644488032392e+00 -9.364263859277217250e+01
9.051908705687768730e+00 -9.366855330767518240e+01
9.058469117887510080e+00 -9.379968825979815961e+01
9.065019055487580246e+00 -9.380151365830134580e+01
9.071556906787387575e+00 -9.380045020680415746e+01
9.078077421587371632e+00 -9.381318231875778224e+01
9.084625037087414867e+00 -9.380773924381220752e+01
9.091194124387763864e+00 -9.380985676894356118e+01
9.097758706387708116e+00 -9.381266277693917743e+01
9.104326441087696509e+00 -9.379798643134016345e+01
9.110895687687593281e+00 -9.380088053932963987e+01
9.117447602987807542e+00 -9.380754994222435528e+01
9.123954446887783121e+00 -9.382388680229601619e+01
9.130491876788292771e+00 -9.382417965931870185e+01
9.137022226088157950e+00 -9.382671526947736140e+01
9.143530702787970199e+00 -9.382999794601053623e+01
9.150036052588198743e+00 -9.385463637523554326e+01
9.156586859888069085e+00 -9.385463637523554326e+01
9.163164405087991682e+00 -9.393037688390933226e+01
9.169701413888043717e+00 -9.392924504624217263e+01
9.176220955488272324e+00 -9.392967991074712586e+01
9.182782784487965699e+00 -9.392522369431712548e+01
9.189365671387518475e+00 -9.394590562303953618e+01
9.195904957887268694e+00 -9.393075209226381617e+01
9.202457436587259565e+00 -9.394930747367600077e+01
9.208977065486925184e+00 -9.399998884908957564e+01
9.215553259186567203e+00 -9.401896490706653253e+01
9.222102160986590746e+00 -9.403959322919753561e+01
9.228634414886291992e+00 -9.403958011705937281e+01
9.235246836186322028e+00 -9.405915659591792632e+01
9.241761833186068031e+00 -9.410086005857306191e+01
9.248307129585530362e+00 -9.412740880766082796e+01
9.254845486485807626e+00 -9.413641167237017271e+01
9.261386103985820739e+00 -9.413346730451132771e+01
9.267937151185638101e+00 -9.413546650878932098e+01
9.274476932685562502e+00 -9.413897121772276932e+01
9.281069339185552991e+00 -9.414699773682379202e+01
9.287631225285618797e+00 -9.417189724525385941e+01
9.294175500885691221e+00 -9.417723898224130608e+01
9.300751565886049121e+00 -9.422523656678637849e+01
9.307317752285182877e+00 -9.422864370023285119e+01
9.313816720484970446e+00 -9.425800244550340778e+01
9.320289647685100931e+00 -9.426266961862155824e+01
9.326814049884818658e+00 -9.428290713715661298e+01
9.333311637785033810e+00 -9.432073404537337069e+01
9.339848000084689517e+00 -9.434381000564019359e+01
9.346410799784651502e+00 -9.434223510841177074e+01
9.352931166184513145e+00 -9.438118396593901593e+01
9.359461228684242684e+00 -9.439197334223145219e+01
9.365973916584193759e+00 -9.448962785979971102e+01
9.372535483084240227e+00 -9.449311829778045535e+01
9.379060157883936100e+00 -9.452763623540515425e+01
9.385583632483569971e+00 -9.454743398047098424e+01
9.392094200783517977e+00 -9.459331112761580584e+01
9.398583370783120117e+00 -9.464752906911049024e+01
9.405130687883275442e+00 -9.465238830111701418e+01
9.411630111383427533e+00 -9.473519626609952127e+01
9.418205026583837736e+00 -9.475286055548716035e+01
9.424770526183982255e+00 -9.473817991782249237e+01
9.431314248083817020e+00 -9.475643153085891868e+01
9.437871358184157344e+00 -9.476657230990920766e+01
9.444424561984304134e+00 -9.474442632043400181e+01
9.451011339484102436e+00 -9.472533310509204796e+01
9.457568302084032652e+00 -9.477019132212012664e+01
9.464172780584343414e+00 -9.480190091507981265e+01
9.470740999184215525e+00 -9.482367975535566984e+01
9.477317468584127269e+00 -9.481746899740765855e+01
9.483845052484381810e+00 -9.490864458173948037e+01
9.490385061784476051e+00 -9.491201189515129499e+01
9.496890930584561019e+00 -9.493261830322049377e+01
9.503388801984703704e+00 -9.495233158838634324e+01
9.509920832684391812e+00 -9.496396302105124221e+01
9.516414717584403604e+00 -9.497585725812724888e+01
9.522889834384709928e+00 -9.497586362384014080e+01
9.529387650284981248e+00 -9.497448595712791075e+01
9.535914705385108547e+00 -9.497723852750021933e+01
9.542480499185296949e+00 -9.497690838770890309e+01
9.548969793485499125e+00 -9.497696274606585121e+01
9.555471809885409229e+00 -9.497696172225050759e+01
9.561987281785576442e+00 -9.500448359576255086e+01
9.568499256885298010e+00 -9.500188249592045509e+01
9.574997814885202629e+00 -9.500189485928963506e+01
9.581464642084977612e+00 -9.506553200114493052e+01
9.587930254685073095e+00 -9.509755223617507625e+01
9.594442789085402268e+00 -9.512419451835042139e+01
9.600946911985356991e+00 -9.519667028243786433e+01
9.607473497285347719e+00 -9.519906529123045402e+01
9.613992328885144545e+00 -9.523341362495408191e+01
9.620499272684948977e+00 -9.523710816606180174e+01
9.627011396884892491e+00 -9.524602061015615106e+01
9.633556385585002602e+00 -9.525761047055523534e+01
9.640079143584808108e+00 -9.526190155696431816e+01
9.646577118185259536e+00 -9.526191084972526824e+01
9.653084473385137088e+00 -9.526189623410580509e+01
9.659635361885019478e+00 -9.525866052276987261e+01
9.666173360584911833e+00 -9.524540182695784551e+01
9.672751615285093862e+00 -9.538108884300824286e+01
9.679246831184901367e+00 -9.540797602799291610e+01
9.685765694884992172e+00 -9.543883156473947338e+01
9.692284568684970125e+00 -9.544095210332615409e+01
9.698824180085399149e+00 -9.543721158380962777e+01
9.705357849484993693e+00 -9.543855822776397702e+01
9.711893440085045626e+00 -9.543335217093435574e+01
9.718467703985353978e+00 -9.543399756322001792e+01
9.724986802485862114e+00 -9.543255925166343445e+01
9.731514933385570387e+00 -9.543250838340956932e+01
9.738032951085475730e+00 -9.546629214146032893e+01
9.744568870285901241e+00 -9.547524598746325353e+01
9.751102755385934628e+00 -9.549710282389322913e+01
9.757621229085629011e+00 -9.551300435947231904e+01
9.764162644185518047e+00 -9.550498361754816301e+01
9.770714485985205755e+00 -9.550621171919615904e+01
9.777290282385397546e+00 -9.549974597573967117e+01
9.783843263285659120e+00 -9.551603538315437447e+01
9.790364105485634738e+00 -9.551233795921731939e+01
9.796913454885750383e+00 -9.550535889198194184e+01
9.803522682785498432e+00 -9.550282978678356471e+01
9.810018543885595577e+00 -9.551007287295909975e+01
9.816517448285573266e+00 -9.555006650778685184e+01
9.823032356186088165e+00 -9.558724139879670645e+01
9.829515411185921536e+00 -9.556483505838892256e+01
9.836020793285717545e+00 -9.557066981173943532e+01
9.842502724085946397e+00 -9.555767339116512460e+01
9.849018500385810171e+00 -9.556216391579214076e+01
9.855506650485793330e+00 -9.556871724427597314e+01
9.862000056585785046e+00 -9.560011493444932285e+01
9.868503588085710376e+00 -9.562049779381683834e+01
9.874952292985696545e+00 -9.560236088195823356e+01
9.881433909685400252e+00 -9.563037972593969016e+01
9.887898500985388139e+00 -9.568093320785636990e+01
9.894376193885090487e+00 -9.569079223806258483e+01
9.900855160485116713e+00 -9.569331717781138025e+01
9.907340599884678412e+00 -9.569697084017550992e+01
9.913820206084926312e+00 -9.573626262631221095e+01
9.920322212084279556e+00 -9.574872090189836626e+01
9.926812132284315027e+00 -9.574878517489649710e+01
9.933296146284273931e+00 -9.575211725370920135e+01
9.939770194083902055e+00 -9.577331115440853182e+01
9.946238900983701114e+00 -9.582299714521346345e+01
9.952715442683857106e+00 -9.585389082390096860e+01
9.959186282284106184e+00 -9.584711767244073144e+01
9.965671708984627841e+00 -9.585539059089882130e+01
9.972130511484596838e+00 -9.585744144003007250e+01
9.978611889284815462e+00 -9.586035841283930381e+01
9.985101316784604109e+00 -9.586036154050056268e+01
9.991593049684851735e+00 -9.587109037889528906e+01
9.998087983284802860e+00 -9.588288444440726721e+01
1.000452092998482989e+01 -9.589357857155195575e+01
1.001102106068491437e+01 -9.590744359078934167e+01
1.001753299008482756e+01 -9.593382737620962075e+01
1.002402380968468165e+01 -9.597620825199760475e+01
1.003053090188513785e+01 -9.597522069976321291e+01
1.003701617358508358e+01 -9.598805270629915753e+01
1.004348700588506560e+01 -9.598585671015135290e+01
1.004998995138455697e+01 -9.598762799513113464e+01
1.005650882588489381e+01 -9.599954963567242316e+01
1.006296953598483768e+01 -9.600454958238455561e+01
1.006942252728452125e+01 -9.600436296853300178e+01
1.007588701468501569e+01 -9.601270061923693788e+01
1.008233859438527347e+01 -9.601940527696005745e+01
1.008885405388501688e+01 -9.602614544222844017e+01
1.009530737108488907e+01 -9.603722042070610598e+01
1.010179628138473618e+01 -9.602361764386913023e+01
1.010825746748488996e+01 -9.603767546992520465e+01
1.011474809138471187e+01 -9.604299387340671501e+01
1.012123782288446350e+01 -9.605005380226259604e+01
1.012770097898441080e+01 -9.608007566475669137e+01
1.013421353628453936e+01 -9.607049223136125704e+01
1.014066126098502174e+01 -9.607212615143721735e+01
1.014714646148471822e+01 -9.606858608175180336e+01
1.015361760358512733e+01 -9.611718311200525022e+01
1.016007702678502866e+01 -9.612739373851773905e+01
1.016654797128545695e+01 -9.616420642959359100e+01
1.017304683548539579e+01 -9.618032078575606647e+01
1.017958083228539046e+01 -9.617984378038811144e+01
1.018608059978543068e+01 -9.615085001814900068e+01
1.019254825318548896e+01 -9.613998146639008269e+01
1.019906059928506536e+01 -9.611455218044599746e+01
1.020558841308542242e+01 -9.611378017832214482e+01
1.021210021908539467e+01 -9.613216121995473884e+01
1.021858887158474083e+01 -9.613445990772737559e+01
1.022505570088507021e+01 -9.615464249976753308e+01
1.023151091118538680e+01 -9.618638970545217148e+01
1.023801952168566665e+01 -9.625612986641866087e+01
1.024454266418585213e+01 -9.624597829930016246e+01
1.025101839158548422e+01 -9.632202837211289648e+01
1.025746465448555078e+01 -9.635290112788364070e+01
1.026392538198547655e+01 -9.638918019629738865e+01
1.027040118798525370e+01 -9.641903770977158672e+01
1.027682713108506718e+01 -9.642103897190908413e+01
1.028330430868540546e+01 -9.642698954843041292e+01
1.028979567028562059e+01 -9.642664203414918234e+01
1.029625206278574900e+01 -9.643861000871135047e+01
1.030270155268593335e+01 -9.646922104301333434e+01
1.030915441098595053e+01 -9.648203096072921880e+01
1.031560695408593276e+01 -9.648749046775586180e+01
1.032205012218566331e+01 -9.650243130816903658e+01
1.032852651638561170e+01 -9.651781289124771490e+01
1.033501223008601144e+01 -9.651148705961091423e+01
1.034154127148577018e+01 -9.651774882148069423e+01
1.034804408058570502e+01 -9.651907174452597360e+01
1.035454910018583163e+01 -9.654304708963849180e+01
1.036102928788566579e+01 -9.653298130691278800e+01
1.036751290068585618e+01 -9.653501097604051040e+01
1.037399447718578571e+01 -9.658383655339676466e+01
1.038045429328585456e+01 -9.658552566027027808e+01
1.038696445688577441e+01 -9.660189868678010328e+01
1.039344750608548829e+01 -9.660299545543209376e+01
1.039997083548536594e+01 -9.671728872220754170e+01
1.040645817548540109e+01 -9.672915593813245039e+01
1.041294493458531178e+01 -9.673521365793595805e+01
1.041942250938524239e+01 -9.674432482799700495e+01
1.042588277908479810e+01 -9.674614813572951277e+01
1.043239331308505236e+01 -9.673503594336656874e+01
1.043888818798496843e+01 -9.677151974891324926e+01
1.044540467218520163e+01 -9.678538377041806484e+01
1.045187210898535213e+01 -9.685415798992036684e+01
1.045840121528496347e+01 -9.684613541440923257e+01
1.046494051688534555e+01 -9.693920051755664247e+01
1.047143717548526887e+01 -9.694581880961666798e+01
1.047796911398561903e+01 -9.699141946280941795e+01
1.048445253388566556e+01 -9.698067452102689856e+01
1.049097890288570945e+01 -9.700525846169657029e+01
1.049752736548569843e+01 -9.701711892526449788e+01
1.050406972888530532e+01 -9.704061665871026321e+01
1.051060824988552511e+01 -9.705107831584878397e+01
1.051709589068601147e+01 -9.706045861841116107e+01
1.052360241238650040e+01 -9.707739039132756886e+01
1.053011884258641828e+01 -9.707813065870175251e+01
1.053666198798613962e+01 -9.708266975084197270e+01
1.054313380168640890e+01 -9.707457720672871915e+01
1.054968225968625894e+01 -9.707369765423393915e+01
1.055618319748652922e+01 -9.711406978668084378e+01
1.056266594498655742e+01 -9.713492890391755452e+01
1.056914388328649324e+01 -9.719062821493487547e+01
1.057561810338684793e+01 -9.719084735061717595e+01
1.058212886088688798e+01 -9.717172559283469013e+01
1.058861630948665677e+01 -9.719603402694380634e+01
1.059511568188680641e+01 -9.726736912763085741e+01
1.060164522708713264e+01 -9.729451355657548106e+01
1.060815591698739091e+01 -9.729975496210556685e+01
1.061465279898760805e+01 -9.730130610909671418e+01
1.062118790148752723e+01 -9.733368708125533431e+01
1.062770435988810469e+01 -9.733625855142969385e+01
1.063423307538822904e+01 -9.736764814246936339e+01
1.064079625138791663e+01 -9.737755454106522279e+01
1.064726703918797490e+01 -9.737973074437746845e+01
1.065370597518773721e+01 -9.738646941759191122e+01
1.066018994838789169e+01 -9.742972992358259887e+01
1.066665192998786083e+01 -9.742698647027063430e+01
1.067313301438784379e+01 -9.742231744132283211e+01
1.067957808118792329e+01 -9.741107799923629784e+01
1.068604633168804163e+01 -9.743674493591861108e+01
1.069248486318779001e+01 -9.743603192206603580e+01
1.069894559698795788e+01 -9.746361402960535258e+01
1.070540374518766669e+01 -9.746913598696487213e+01
1.071189179448762374e+01 -9.745924030028740503e+01
1.071835586948770036e+01 -9.747824236811308651e+01
1.072482949748748382e+01 -9.747270718171245107e+01
1.073127525588737896e+01 -9.747109458457399001e+01
1.073770172618733376e+01 -9.747231047824763550e+01
1.074412601878708173e+01 -9.748832069125731437e+01
1.075058140828679498e+01 -9.748829083025192688e+01
1.075703876418715765e+01 -9.752991188831862246e+01
1.076347683728745963e+01 -9.755657545212989135e+01
1.076991205838716681e+01 -9.754444184246358418e+01
1.077636090548730863e+01 -9.754731374146609824e+01
1.078283342468719219e+01 -9.754886004993920778e+01
1.078927816208729418e+01 -9.755194990514314668e+01
1.079572095328717829e+01 -9.757730180434529643e+01
1.080219377138707060e+01 -9.759009930186724091e+01
1.080863150768677095e+01 -9.760289730998243840e+01
1.081509102648650078e+01 -9.760486424291090657e+01
1.082153800918609932e+01 -9.760587652641162038e+01
1.082799473198623730e+01 -9.760902674180559302e+01
1.083446673028561769e+01 -9.761831237261935712e+01
1.084095311648586524e+01 -9.765055456876493167e+01
1.084743796338557686e+01 -9.765524209892194563e+01
1.085392905548510001e+01 -9.766553464315785504e+01
1.086043647088556874e+01 -9.766621160471167684e+01
1.086693357428478635e+01 -9.768661611386032462e+01
1.087337617768480946e+01 -9.767288013016752757e+01
1.087987290438505461e+01 -9.767306346181291588e+01
1.088632695928553495e+01 -9.770304624168942098e+01
1.089278949798559992e+01 -9.770449267274523208e+01
1.089925622228609470e+01 -9.770145600351065696e+01
1.090573807158634168e+01 -9.770504175150448134e+01
1.091217877948641402e+01 -9.771327662498643463e+01
1.091859588888615029e+01 -9.771419866990535752e+01
1.092505377898616459e+01 -9.771382422258923839e+01
1.093153888588659228e+01 -9.772812736211342610e+01
1.093797889708613980e+01 -9.772699023655816575e+01
1.094445649208614313e+01 -9.772580038819538117e+01
1.095094353868620729e+01 -9.773153588897567090e+01
1.095736470038618293e+01 -9.773222421409172966e+01
1.096383195998587823e+01 -9.773298350054766104e+01
1.097029970818555356e+01 -9.776931606545086595e+01
1.097674672688565423e+01 -9.780296242341698587e+01
1.098324279908566936e+01 -9.779896068073226445e+01
1.098976209718528096e+01 -9.782123169250017725e+01
1.099624798508498102e+01 -9.781328661976174033e+01
1.100268489328460042e+01 -9.781150164412669312e+01
1.100916844838456754e+01 -9.785089126409906157e+01
1.101563387438464403e+01 -9.788783680743431148e+01
1.102209430248448463e+01 -9.786706202392701925e+01
1.102855231128426894e+01 -9.789148921065847730e+01
1.103500734738416611e+01 -9.792024367169017296e+01
1.104149609558427869e+01 -9.808812753208519553e+01
1.104796372668393722e+01 -9.809032761716414939e+01
1.105442223038387084e+01 -9.810479382735066167e+01
1.106088712098402738e+01 -9.809497379602046863e+01
1.106736867948383463e+01 -9.808470760555044876e+01
1.107388072058381567e+01 -9.818518549473826340e+01
1.108036331398372276e+01 -9.818451084233819870e+01
1.108690508688366094e+01 -9.824421829458324851e+01
1.109339499498355508e+01 -9.824893874241638514e+01
1.109988941648393457e+01 -9.827304577277666908e+01
1.110639061858372401e+01 -9.827394572203610323e+01
1.111287934148389489e+01 -9.828944283487453504e+01
1.111942120578369142e+01 -9.834879213711899126e+01
1.112591736508393225e+01 -9.834907584280202286e+01
1.113239160718400456e+01 -9.834625715653169209e+01
1.113887171468389603e+01 -9.831435834108211225e+01
1.114536225358408750e+01 -9.832340339565253373e+01
1.115184640008383532e+01 -9.833581824053783293e+01
1.115831989038415983e+01 -9.835993253097790046e+01
1.116480083898374076e+01 -9.835993253097790046e+01
1.117125271648359686e+01 -9.838845756900580852e+01
1.117771657988309997e+01 -9.844017390348008689e+01
1.118414966378329645e+01 -9.844775629687775620e+01
1.119059097788325907e+01 -9.851851823134752806e+01
1.119701932938356848e+01 -9.857006735134442010e+01
1.120342130278360493e+01 -9.857770152501780103e+01
1.120981786468354002e+01 -9.858797152301697508e+01
1.121626019658347317e+01 -9.855130722452031478e+01
1.122272052248368013e+01 -9.856806063969955289e+01
1.122914309798330201e+01 -9.856132294756073975e+01
1.123556739698333473e+01 -9.856959948915871905e+01
1.124200573848349549e+01 -9.856193378773950542e+01
1.124844362818359755e+01 -9.856758535417472444e+01
1.125488901568357036e+01 -9.858368075855720747e+01
1.126133187308373351e+01 -9.864460523075744902e+01
1.126776817628363681e+01 -9.869976888219551370e+01
1.127418142218360764e+01 -9.869000763047480973e+01
1.128061837258386646e+01 -9.869500483939654600e+01
1.128703371998382821e+01 -9.871960493918780344e+01
1.129348785178383352e+01 -9.873036656817512835e+01
1.129990130998439213e+01 -9.871797992502820307e+01
1.130635069648435476e+01 -9.871815911028109269e+01
1.131283283308446563e+01 -9.874537958403099935e+01
1.131929948188446033e+01 -9.878887545206556808e+01
1.132579734158419704e+01 -9.880828243856809934e+01
1.133227953788448161e+01 -9.882541281591753091e+01
1.133875280878486613e+01 -9.886895120907725243e+01
1.134523696938492954e+01 -9.887376002928860430e+01
1.135173456718551321e+01 -9.896584755016932888e+01
1.135818385378565232e+01 -9.896785380533518151e+01
1.136464911328553740e+01 -9.897148779470150259e+01
1.137112505668510565e+01 -9.897763007538895863e+01
1.137760758048517928e+01 -9.897536216665278630e+01
1.138408535528537513e+01 -9.897539326749348731e+01
1.139054274148534240e+01 -9.898403584904427532e+01
1.139703828348552506e+01 -9.895616064895206421e+01
1.140350353068576794e+01 -9.896467631297323919e+01
1.141000620948601352e+01 -9.896616183746901640e+01
1.141648250398627695e+01 -9.897612736608628836e+01
1.142299045488623754e+01 -9.903653629814755277e+01
1.142948700828605979e+01 -9.917647996977267155e+01
1.143597067518612853e+01 -9.915033551672119927e+01
1.144248583998612645e+01 -9.931314639030306068e+01
1.144896927908609285e+01 -9.930095595626040961e+01
1.145547569188628856e+01 -9.930178627492497867e+01
1.146196613528599428e+01 -9.928312876580248769e+01
1.146846073458599946e+01 -9.930993885830437762e+01
1.147494900408625540e+01 -9.934992581022251557e+01
1.148144672878624561e+01 -9.936417289800225205e+01
1.148794280138683277e+01 -9.939384965232757452e+01
1.149438312748723590e+01 -9.942396081953029352e+01
1.150089414228737006e+01 -9.942693171585018774e+01
1.150740540028751902e+01 -9.942647704548724619e+01
1.151388193748753430e+01 -9.943381645732941365e+01
1.152036915938749928e+01 -9.943279813603933803e+01
1.152686389918783227e+01 -9.943111778556962577e+01
1.153335186698794246e+01 -9.943107390645755572e+01
1.153984461878740753e+01 -9.942955587230717640e+01
1.154637875818722925e+01 -9.945882456577378150e+01
1.155287051078712679e+01 -9.946103217215910774e+01
1.155936981148740905e+01 -9.946383401061058294e+01
1.156593087488742633e+01 -9.948050174181209115e+01
1.157246127698780569e+01 -9.948350330457725477e+01
1.157898877468798204e+01 -9.945735558556648925e+01
1.158550218308815616e+01 -9.951203581522979391e+01
1.159198778018810927e+01 -9.951583380263893730e+01
1.159850031818837657e+01 -9.952502728655525743e+01
1.160497420528898260e+01 -9.951503926903544084e+01
1.161146747078927888e+01 -9.951423876465162266e+01
1.161794617108859029e+01 -9.956444449630572535e+01
1.162437033218915516e+01 -9.959596085835936208e+01
1.163080676548897863e+01 -9.959700809507964436e+01
1.163727485388873717e+01 -9.955662197557330728e+01
1.164372384428888019e+01 -9.956243408012005602e+01
1.165021401278906588e+01 -9.956421394073278464e+01
1.165667184988910954e+01 -9.956424631507815093e+01
1.166315780018902792e+01 -9.959102474332033239e+01
1.166966888368933830e+01 -9.963164671831894736e+01
1.167616018388903498e+01 -9.957303685093859258e+01
1.168266612818863237e+01 -9.965483100203201161e+01
1.168915756168893516e+01 -9.966863255293728230e+01
1.169567510558886525e+01 -9.968340475548714608e+01
1.170217063278925806e+01 -9.967742272937063319e+01
1.170866230998938740e+01 -9.968038289792886530e+01
1.171522778778949458e+01 -9.968805608181121158e+01
1.172175446668942556e+01 -9.974383557596596006e+01
1.172827748268948334e+01 -9.976318977699266100e+01
1.173478298708941914e+01 -9.976761503148600241e+01
1.174128387948978691e+01 -9.976434482999202658e+01
1.174774495858962631e+01 -9.979776547599378489e+01
1.175425778668922838e+01 -9.979156134118132115e+01
1.176069204358926434e+01 -9.982572083279787023e+01
1.176716413438939846e+01 -9.982032026550427872e+01
1.177361441528967134e+01 -9.986734969782810367e+01
1.178007275328963743e+01 -9.984118800430792362e+01
1.178653128069018585e+01 -9.987158338973179639e+01
1.179299377108961266e+01 -9.987548875920671776e+01
1.179944140298988842e+01 -9.981752990452964980e+01
1.180592578319038921e+01 -1.000828511891095189e+02
1.181239811449029631e+01 -1.001657411311182102e+02
1.181885115859025959e+01 -1.001685233796032151e+02
1.182534637759015439e+01 -1.001697780842888363e+02
1.183179329078981823e+01 -1.001528225893419233e+02
1.183829113838956282e+01 -1.001469805499783945e+02
1.184480413048944492e+01 -1.001573411266351314e+02
1.185126446259005739e+01 -1.002968884485568282e+02
1.185777482769017865e+01 -1.003077911256894623e+02
1.186425110828986362e+01 -1.003094447444202189e+02
1.187076508339010239e+01 -1.003074303925219937e+02
1.187724434308965193e+01 -1.003290758008379555e+02
1.188373164398925041e+01 -1.003385535550401499e+02
1.189022785178915953e+01 -1.003539536878991640e+02
1.189671660728897429e+01 -1.003501919086791361e+02
1.190323346398874982e+01 -1.004269121567104150e+02
1.190970460278861154e+01 -1.004206012751226780e+02
1.191619598678859404e+01 -1.004276092602599704e+02
1.192268869678838072e+01 -1.004363102553626419e+02
1.192916381478834431e+01 -1.004708066648232858e+02
1.193567933948802029e+01 -1.004617838434359953e+02
1.194216503288794584e+01 -1.005216911378543045e+02
1.194869956728794591e+01 -1.005148660658493469e+02
1.195521994788792952e+01 -1.005164718616485686e+02
1.196172001938806240e+01 -1.005403078831647719e+02
1.196822220738800979e+01 -1.005478113858710856e+02
1.197470068058783355e+01 -1.005617156257356584e+02
1.198119112178760659e+01 -1.005866754480505989e+02
1.198769137008797436e+01 -1.005910803791713590e+02
1.199415053528816166e+01 -1.006381904243889522e+02
1.200061781908782166e+01 -1.006384281391297151e+02
1.200710692018813930e+01 -1.006449006302642744e+02
1.201359884198817340e+01 -1.006768535382613123e+02
1.202007161068829966e+01 -1.006783620064370837e+02
1.202658523358836007e+01 -1.006789789943504019e+02
1.203306116648829516e+01 -1.006727670531867034e+02
1.203953397298826289e+01 -1.006798385203492785e+02
1.204604985538814788e+01 -1.006817986247103534e+02
1.205257304398800500e+01 -1.006867005094011063e+02
1.205906265148853684e+01 -1.007097696620827065e+02
1.206556761638847242e+01 -1.007150932916295289e+02
1.207206535508885992e+01 -1.007362694300392860e+02
1.207854192508911062e+01 -1.007362750918128711e+02
1.208500073078863934e+01 -1.007360601632637724e+02
1.209153341188840969e+01 -1.007781829932133633e+02
1.209801870718834138e+01 -1.007822992037027490e+02
1.210453787288818006e+01 -1.008104215346359780e+02
1.211104840578789776e+01 -1.007968150957272400e+02
1.211756370158799712e+01 -1.007964409874370659e+02
1.212406933928834007e+01 -1.008387335057530407e+02
1.213060125858858029e+01 -1.008479344284272372e+02
1.213711061248871204e+01 -1.008577778529376303e+02
1.214362304948890348e+01 -1.008541421249147731e+02
1.215012303458899012e+01 -1.008635971804268081e+02
1.215664149968885965e+01 -1.008707668710609653e+02
1.216314476928872601e+01 -1.008734557500021225e+02
1.216968084278929574e+01 -1.008345680388790697e+02
1.217619691108934887e+01 -1.008588323510253559e+02
1.218269544638924096e+01 -1.008882709495054115e+02
1.218917652768920767e+01 -1.008881068675322439e+02
1.219569713498921359e+01 -1.009123428344927618e+02
1.220223328188876799e+01 -1.009217483275704268e+02
1.220866734038888879e+01 -1.009217040631929052e+02
1.221518863438842040e+01 -1.009292294852850347e+02
1.222167990718814501e+01 -1.009349130359107960e+02
1.222821979688787053e+01 -1.009530302699176048e+02
1.223469875778782878e+01 -1.009555181862599085e+02
1.224113190308767685e+01 -1.009554374565508112e+02
1.224759039538741945e+01 -1.010111666466647478e+02
1.225404862758765390e+01 -1.010108447402614473e+02
1.226055620958766745e+01 -1.010714007547257296e+02
1.226705591208769341e+01 -1.010970133215338507e+02
1.227356911378748450e+01 -1.010977448556897400e+02
1.228005983878785123e+01 -1.011124431758241542e+02
1.228656990188759224e+01 -1.011246642335912895e+02
1.229307324708729610e+01 -1.011246642335912895e+02
1.229956460098685866e+01 -1.011445891279816180e+02
1.230606125118727867e+01 -1.011289177477535759e+02
1.231253272788693387e+01 -1.011087100690676408e+02
1.231906946028663263e+01 -1.010626956471075601e+02
1.232556294738656177e+01 -1.010626716380365337e+02
1.233201357508621854e+01 -1.010629489305845965e+02
1.233852822758612078e+01 -1.011879247663828068e+02
1.234503165278615633e+01 -1.011912598577583680e+02
1.235153321158574258e+01 -1.012118991985590810e+02
1.235799456068573399e+01 -1.011982908706399655e+02
1.236450052858562820e+01 -1.012397326795444741e+02
1.237097202328573076e+01 -1.012360703063434499e+02
1.237744571328592791e+01 -1.012324671245194168e+02
1.238398669728566404e+01 -1.012510045752416374e+02
1.239048858138590958e+01 -1.013055944642642459e+02
1.239702935948585250e+01 -1.013159723267190486e+02
1.240353540048557690e+01 -1.013155493750824263e+02
1.241006194258506667e+01 -1.013032695757039505e+02
1.241652395578453927e+01 -1.013417129031961679e+02
1.242300673498467134e+01 -1.014468042143482478e+02
1.242948516498503508e+01 -1.014508691669742717e+02
1.243598299708480148e+01 -1.014644114603423901e+02
1.244249784908420331e+01 -1.014649622672012299e+02
1.244898113328454414e+01 -1.014694787635417725e+02
1.245544329198440536e+01 -1.015242559220960175e+02
1.246192549848429998e+01 -1.015273269943481438e+02
1.246835895018393892e+01 -1.015331181074367635e+02
1.247479462738375489e+01 -1.015333820314651803e+02
1.248130954718399188e+01 -1.015602963073595504e+02
1.248780482968451722e+01 -1.015578324304151181e+02
1.249432883918463943e+01 -1.015820885713608277e+02
1.250079196578506391e+01 -1.015865241262487899e+02
1.250729847228545033e+01 -1.015971038444372851e+02
1.251380555848499299e+01 -1.015258416841813727e+02
1.252034334338483035e+01 -1.013764272319062627e+02
1.252685620058520932e+01 -1.016453979065352371e+02
1.253337569508483895e+01 -1.016085815378735617e+02
1.253990933148503828e+01 -1.016252573939232491e+02
1.254639399838463731e+01 -1.018430831601503854e+02
1.255294072068460842e+01 -1.018355979534100584e+02
1.255944495978457098e+01 -1.017567521566512028e+02
1.256596099808456657e+01 -1.017792837190910120e+02
1.257245477618454643e+01 -1.017794024543428861e+02
1.257893075288511753e+01 -1.017891605984948029e+02
1.258542419218540687e+01 -1.017931328772022823e+02
1.259191621538476724e+01 -1.019506368754462926e+02
1.259844977458498150e+01 -1.019964243337031178e+02
1.260495990938553845e+01 -1.020089058938167170e+02
1.261150252718547016e+01 -1.021410998785222972e+02
1.261797017348569128e+01 -1.021411019647674010e+02
1.262448761978628831e+01 -1.021600418935002779e+02
1.263094742128627779e+01 -1.021599258308246760e+02
1.263743627028641470e+01 -1.021615570534683428e+02
1.264394127318677974e+01 -1.021638682334176593e+02
1.265042757838663157e+01 -1.021668343256654765e+02
1.265688436698702901e+01 -1.021620492279836725e+02
1.266334442618643763e+01 -1.021620807610325983e+02
1.266985321328650116e+01 -1.022075760367817168e+02
1.267634189698633840e+01 -1.022045196162079321e+02
1.268283963508606860e+01 -1.022135421193968625e+02
1.268935848508616537e+01 -1.022131007660049420e+02
1.269584017848549173e+01 -1.021897526999330807e+02
1.270237610548570828e+01 -1.022061845466600687e+02
1.270885248288551495e+01 -1.022061450808464116e+02
1.271535262438555058e+01 -1.022068425344306490e+02
1.272187895308575278e+01 -1.021316911091889637e+02
1.272840008588545224e+01 -1.020753396196831488e+02
1.273489739288540967e+01 -1.022264243192493893e+02
1.274142478048500848e+01 -1.022601438351969136e+02
1.274794087418496780e+01 -1.023109977244964597e+02
1.275443892528510403e+01 -1.023269498696102175e+02
1.276093515218544461e+01 -1.023224510921458830e+02
1.276743150718531616e+01 -1.023292660534215628e+02
1.277394036898587970e+01 -1.024731160295203409e+02
1.278041508168567120e+01 -1.024791879464577562e+02
1.278689322088536962e+01 -1.024737365579182580e+02
1.279332920888614922e+01 -1.024759517494101857e+02
1.279982997828586022e+01 -1.024760452177093413e+02
1.280635545508561890e+01 -1.025221188835398323e+02
1.281291227498579666e+01 -1.025208743212637899e+02
1.281942434518586182e+01 -1.025237900652924026e+02
1.282594179878624630e+01 -1.025248460124930006e+02
1.283244978748597553e+01 -1.025440473162858126e+02
1.283899748088576942e+01 -1.025536457201125131e+02
1.284555101238606412e+01 -1.024883910525497015e+02

==> figures/ex1/M1LamBIo.txt <==
1.561680000037313221e-04 -8.197440687555118677e-01
8.289434999937839166e-03 -2.643237810716224345e+01
1.525317899969991231e-02 -3.162242218321865295e+01
2.198564199943575659e-02 -3.271291377106165044e+01
2.872988299937162537e-02 -3.529293145797169018e+01
3.543253499941556584e-02 -3.693793382778815015e+01
4.193954899959351224e-02 -3.741944927790979136e+01
4.842182099980618659e-02 -3.942162938453880372e+01
5.491965799996023634e-02 -3.991625452579344113e+01
6.151204800013942986e-02 -4.112212272897971843e+01
6.811179300029834849e-02 -4.158768783442383210e+01
7.449817000031089265e-02 -4.214728342467513755e+01
8.084441100022843329e-02 -4.245223061422596800e+01
8.717460300012191965e-02 -4.260370892100955587e+01
9.354639000018494244e-02 -4.279490902556383958e+01
1.004351990000316164e-01 -4.306279879407057365e+01
1.071955609996138037e-01 -4.409717287962940446e+01
1.136699129995264457e-01 -4.465765487494351049e+01
1.201417309997907523e-01 -4.471551345596079585e+01
1.266509859995466059e-01 -4.496014144752496122e+01
1.332021439993127387e-01 -4.503078198407430222e+01
1.397326529993421218e-01 -4.554598940315484867e+01
1.463021779993880500e-01 -4.612209746715177516e+01
1.528660689992022981e-01 -4.659888672277412525e+01
1.593828849989336049e-01 -4.694941359548607807e+01
1.658630549988799885e-01 -4.707449819554451409e+01
1.723847619988987390e-01 -4.736235444150673146e+01
1.788965539988538467e-01 -4.779241115360603942e+01
1.854102509987427538e-01 -4.785572508998986052e+01
1.919240159990351913e-01 -4.827717477397237644e+01
1.984123499993444284e-01 -4.853074699583652318e+01
2.049193109993723283e-01 -4.865169122719089501e+01
2.113920509992652796e-01 -4.867465706831169570e+01
2.179481719992111266e-01 -4.919041078721811289e+01
2.244958069992293304e-01 -4.943996514624997474e+01
2.310058879995580128e-01 -4.986529601245700150e+01
2.376211119998998811e-01 -5.003258298418387540e+01
2.442774619998289154e-01 -5.058730968817896212e+01
2.508629619997151394e-01 -5.079073051249467596e+01
2.574936299997148126e-01 -5.102747315219507129e+01
2.642303310000073679e-01 -5.111938836912546691e+01
2.706724760000440710e-01 -5.131378179455960264e+01
2.771110189999319573e-01 -5.139958681745662261e+01
2.835232730000569745e-01 -5.159292514468450719e+01
2.899294340001148385e-01 -5.182637060386046812e+01
2.963548260004387203e-01 -5.208817059486339929e+01
3.027900660006679345e-01 -5.225496597873585358e+01
3.093491220006256981e-01 -5.241396734759909037e+01
3.158465990006362745e-01 -5.260863917727617434e+01
3.222301080007952123e-01 -5.263364769102386731e+01
3.285330300008837412e-01 -5.275457974622491264e+01
3.348590400009925361e-01 -5.290738629504873813e+01
3.411256010009822148e-01 -5.299175012464989010e+01
3.474745820008280361e-01 -5.314844464053383177e+01
3.537794740012145667e-01 -5.335908208785002671e+01
3.600470560013633303e-01 -5.359291145111026111e+01
3.663218520016187085e-01 -5.369060368184771903e+01
3.725950460013649490e-01 -5.402112918419413745e+01
3.788728170014792340e-01 -5.411401196203456010e+01
3.851610950016493007e-01 -5.433013081546264544e+01
3.915159410015860431e-01 -5.453891985178196933e+01
3.978246670015579411e-01 -5.455893448181950589e+01
4.041147070013266784e-01 -5.464380394949583319e+01
4.103644860012565232e-01 -5.469984611213487824e+01
4.166586390013549135e-01 -5.485076418370230300e+01
4.229095850014061853e-01 -5.517150826937651686e+01
4.291792240013165838e-01 -5.522961085463688846e+01
4.354546550011377803e-01 -5.526128456072457595e+01
4.416851020010454931e-01 -5.526843828815636783e+01
4.479712360009813210e-01 -5.531539853382259508e+01
4.542448020007441301e-01 -5.533364919159502193e+01
4.605643560010577175e-01 -5.556283897898129709e+01
4.668019240015013338e-01 -5.556022257867532232e+01
4.730822480012335518e-01 -5.573292376636960910e+01
4.793567260011712960e-01 -5.602366448132862331e+01
4.857168680012335926e-01 -5.618495065818944312e+01
4.921131720013107724e-01 -5.637147235229090825e+01
4.983841200013472417e-01 -5.640982984767514097e+01
5.046868870013696551e-01 -5.652072679376856712e+01
5.109252710011702447e-01 -5.675389688043818381e+01
5.172039030015866956e-01 -5.686210137693844047e+01
5.234099480016851658e-01 -5.688153512647879495e+01
5.296579510012264791e-01 -5.697851559816429301e+01
5.359064680011300652e-01 -5.711562356112990813e+01
5.421626000013191060e-01 -5.715370489836868728e+01
5.484563140010862980e-01 -5.726394785943598720e+01
5.547243360009872504e-01 -5.731939823494892039e+01
5.609468110006758934e-01 -5.733184038799427640e+01
5.671798800005092289e-01 -5.734785597500022192e+01
5.735279690005086195e-01 -5.737739341983164110e+01
5.799843360002938653e-01 -5.765813454971439711e+01
5.862779480001876209e-01 -5.767824575821155264e+01
5.925216699998259173e-01 -5.775754934793506834e+01
5.987897189997539726e-01 -5.799399642822102408e+01
6.051134879996311611e-01 -5.807564228328803324e+01
6.113687640000335932e-01 -5.809436381720011866e+01
6.176251530001337642e-01 -5.809915100559723555e+01
6.239444250002890158e-01 -5.822927838122532052e+01
6.301895360005005386e-01 -5.825732060952698532e+01
6.364975540006696519e-01 -5.829109475670118456e+01
6.428725670010351223e-01 -5.833389290036286923e+01
6.491880390010891233e-01 -5.837551950343096507e+01
6.554668740011209138e-01 -5.840039814467134249e+01
6.618856760009634854e-01 -5.856370500342239893e+01
6.683882520008666006e-01 -5.861395959934078093e+01
6.749457230009454634e-01 -5.887302231575706202e+01
6.815124440007735984e-01 -5.905478837464188047e+01
6.880408290009256689e-01 -5.916592448745299038e+01
6.945848170009014666e-01 -5.917254112538782351e+01
7.014158980010023470e-01 -5.933284373133156464e+01
7.078924790012450785e-01 -5.933284373133156464e+01
7.145410680013810634e-01 -5.933924932208364567e+01
7.211872440012569996e-01 -5.936312422302073344e+01
7.278784070011852236e-01 -5.938425678849722544e+01
7.344732250013379371e-01 -5.941809853423988841e+01
7.410930720013482187e-01 -5.942755909187305718e+01
7.477062350012033676e-01 -5.951982769700087061e+01
7.543475790014895210e-01 -5.955828318247895226e+01
7.610739790012814865e-01 -5.969648318932200937e+01
7.675961490013207822e-01 -5.985466163563525299e+01
7.742521900011212210e-01 -5.989544387182551333e+01
7.809149330013553936e-01 -5.992430543321476932e+01
7.874762860015067645e-01 -5.992797713134635273e+01
7.941657320015167443e-01 -5.998460492133687438e+01
8.008053010013327366e-01 -6.003460725935221376e+01
8.073847350014062840e-01 -6.008627328579713378e+01
8.139502510013159053e-01 -6.028280670557199983e+01
8.205870560015853243e-01 -6.031541502014837874e+01
8.271779070013565160e-01 -6.039954242145250163e+01
8.337785650013813665e-01 -6.040783906901406652e+01
8.404461250010513140e-01 -6.055431637001728262e+01
8.470618490012782331e-01 -6.056574443964414911e+01
8.537513700009924378e-01 -6.058861910854386679e+01
8.604095020010191774e-01 -6.061311573309757961e+01
8.669476410008485345e-01 -6.062272822658175642e+01
8.734599950007861935e-01 -6.062755837508043300e+01
8.802157060007544942e-01 -6.099843582645148388e+01
8.869341500004281897e-01 -6.114068684790277075e+01
8.934967260007056211e-01 -6.121492560806714778e+01
9.001628790005185010e-01 -6.152885113897647784e+01
9.067467150004233645e-01 -6.153358720988344999e+01
9.132811530003692724e-01 -6.164592156244482624e+01
9.199751440000056846e-01 -6.170315495943224704e+01
9.268957719999946221e-01 -6.172294212581579842e+01
9.334837850000923254e-01 -6.173908303427901956e+01
9.400452839998223453e-01 -6.182715203188413966e+01
9.467060899998358536e-01 -6.195686082361883962e+01
9.533149800001581298e-01 -6.195341994451617040e+01
9.599303710004107870e-01 -6.199255687456827246e+01
9.665518280000640061e-01 -6.203164919891622731e+01
9.732378840000848186e-01 -6.219104566290256741e+01
9.798925240000500025e-01 -6.256667276748947870e+01
9.866748549999613260e-01 -6.305833777411393726e+01
9.933156790000339242e-01 -6.306222656019115647e+01
1.000013526999978808e+00 -6.317939059729945228e+01
1.006762654999718620e+00 -6.318351992211739088e+01
1.013410540999572618e+00 -6.331688476556124101e+01
1.020156649999393039e+00 -6.331684006322640812e+01
1.026742023999432263e+00 -6.337356720330653559e+01
1.033360460999233510e+00 -6.341801565883894654e+01
1.040019439999213091e+00 -6.344520254507116164e+01
1.046636885999276956e+00 -6.354566150658317270e+01
1.053227466999487660e+00 -6.369370574091419712e+01
1.059822388999705822e+00 -6.370806156790264652e+01
1.066470304999697305e+00 -6.372271648267138744e+01
1.073008226999789372e+00 -6.373969367176467671e+01
1.079685812999557015e+00 -6.397975929034127773e+01
1.086473512999702962e+00 -6.416630948285852298e+01
1.093245815999807746e+00 -6.417243574253879501e+01
1.099786569999508856e+00 -6.418596599212943943e+01
1.106286478999507494e+00 -6.425879929259455992e+01
1.112917940999466282e+00 -6.431037847968207188e+01
1.119565503999083944e+00 -6.431354158593757120e+01
1.126178191999045453e+00 -6.434138709943178469e+01
1.132722462998842161e+00 -6.434799689930110844e+01
1.139345039998460152e+00 -6.434799689930110844e+01
1.145924480998232298e+00 -6.441812371376184387e+01
1.152595483998283044e+00 -6.441812371376184387e+01
1.159155195998323507e+00 -6.445480848172115884e+01
1.165824951998274628e+00 -6.447105254173885669e+01
1.172395073998558246e+00 -6.450731626075781833e+01
1.178928036998755147e+00 -6.455528993472935895e+01
1.185573241998767458e+00 -6.455697007260815212e+01
1.192119754998842041e+00 -6.456576084926523151e+01
1.198906245998628606e+00 -6.457124315673087267e+01
1.205467397998518209e+00 -6.457124315673087267e+01
1.211986201998669799e+00 -6.458572084504689315e+01
1.218657318998779715e+00 -6.462582471464338596e+01
1.225291331998946021e+00 -6.459296030754092044e+01
1.231927403998867021e+00 -6.491553439533392122e+01
1.238571153999032504e+00 -6.491744282344791372e+01
1.245215798998827950e+00 -6.493444423717286895e+01
1.251829894998991222e+00 -6.500813242009408555e+01
1.258459974999283304e+00 -6.501059537793625509e+01
1.265157823999174980e+00 -6.503917053277243099e+01
1.271724769999238447e+00 -6.510439922507519839e+01
1.278433472999381593e+00 -6.512624885219649684e+01
1.284988707999318081e+00 -6.518443610224225893e+01
1.291756973999454772e+00 -6.524852992315271649e+01
1.298248308999518486e+00 -6.521349113408005849e+01
1.304882184999470951e+00 -6.574915940539500525e+01
1.311492953999291444e+00 -6.574915940539500525e+01
1.318166506999332910e+00 -6.591545083276103867e+01
1.324954592998949465e+00 -6.614826714141800323e+01
1.331455832998813094e+00 -6.630933390374804048e+01
1.338024321998872779e+00 -6.631374139420694291e+01
1.344755790998576117e+00 -6.634575425549220995e+01
1.351376582998128129e+00 -6.638491776764693952e+01
1.358051445998569307e+00 -6.642475615194211969e+01
1.364606342998285982e+00 -6.643504074043441676e+01
1.371256165998190113e+00 -6.644788258544846826e+01
1.377908709998237669e+00 -6.644250876397792638e+01
1.384468044998371283e+00 -6.645597783151950466e+01
1.391125529998404886e+00 -6.647561760962985034e+01
1.397826099998312088e+00 -6.648276196468088983e+01
1.404466610998369447e+00 -6.650797339860372404e+01
1.411085210998393791e+00 -6.651307899506943500e+01
1.417744065998306269e+00 -6.657234035885217338e+01
1.424378208998163586e+00 -6.658269019931384491e+01
1.430931401998321917e+00 -6.658269019931384491e+01
1.437581649998378452e+00 -6.659741649354822357e+01
1.444103020998355191e+00 -6.667925266960139652e+01
1.450752686998441732e+00 -6.681287959110242980e+01
1.457290551998482897e+00 -6.681699179084306195e+01
1.464008712998619899e+00 -6.681908585493988539e+01
1.470677259998694808e+00 -6.706974282685747824e+01
1.477186951998589848e+00 -6.713709312783012706e+01
1.483840087998657964e+00 -6.716741924646677830e+01
1.490377491998700066e+00 -6.722172140082196279e+01
1.497062281998594813e+00 -6.722172140082196279e+01
1.503553212998653521e+00 -6.725393132417030984e+01
1.510236475998681271e+00 -6.726418630046666181e+01
1.516771318998877405e+00 -6.730496603705343261e+01
1.523457484998701261e+00 -6.735416513858730525e+01
1.529973911998780522e+00 -6.726138475578363796e+01
1.536684828998389207e+00 -6.733866231433589178e+01
1.543219351998487809e+00 -6.738389476779477150e+01
1.549905673998424049e+00 -6.746700390937489544e+01
1.556654086998278785e+00 -6.757533945623089267e+01
1.563231541998206353e+00 -6.759430738680008233e+01
1.569838091997979745e+00 -6.790718361571481410e+01
1.576633054997969907e+00 -6.797664688245185971e+01
1.583273804997858747e+00 -6.797945469087055415e+01
1.589858842997671218e+00 -6.805831167593170505e+01
1.596436865997745258e+00 -6.805726782695420241e+01
1.603051622997867298e+00 -6.804551707471770783e+01
1.609740823997967141e+00 -6.819029895640139216e+01
1.616460455998108614e+00 -6.820182767689702530e+01
1.623017205997982160e+00 -6.824411892265511881e+01
1.629639571997856251e+00 -6.824411892265511881e+01
1.636238378998129406e+00 -6.823425137874514235e+01
1.642841347997944013e+00 -6.828162690459022599e+01
1.649439145997916967e+00 -6.839622886152700687e+01
1.656113073998042751e+00 -6.843597214157674102e+01
1.662751974998286641e+00 -6.844711488345416228e+01
1.669373493998250524e+00 -6.845555702443337509e+01
1.676018543998424093e+00 -6.845279844058940455e+01
1.682717884998552904e+00 -6.846453942343259769e+01
1.689370049998430545e+00 -6.845106180835830401e+01
1.696058471998625805e+00 -6.848445959834134555e+01
1.702778041998911362e+00 -6.870755340986301007e+01
1.709344946998868409e+00 -6.879765999544227384e+01
1.716011952998726997e+00 -6.886492219085602073e+01
1.722695893998434258e+00 -6.886649185390285766e+01
1.729187716998382029e+00 -6.897026540410158191e+01
1.735952461998365948e+00 -6.899526719029110211e+01
1.742717205998516761e+00 -6.921935049479708368e+01
1.749197114998466418e+00 -6.921957552511966583e+01
1.755659088998442030e+00 -6.919044702298843674e+01
1.762193907998408804e+00 -6.922744012639348909e+01
1.768525760998798546e+00 -6.925513645539528795e+01
1.774907348998794987e+00 -6.930134355936472446e+01
1.781286967998724435e+00 -6.937071998642922210e+01
1.787651582998478261e+00 -6.947643169404503283e+01
1.793978318998483701e+00 -6.947643169404503283e+01
1.800284050998385510e+00 -6.948072317325622294e+01
1.806580575998381732e+00 -6.949638694069713551e+01
1.812914356998291510e+00 -6.975661449796051272e+01
1.819187281998324579e+00 -6.975259968333000415e+01
1.825523401998410122e+00 -6.980135150744035855e+01
1.831777720998317704e+00 -6.980359149625319048e+01
1.838082443998416693e+00 -6.976113219884213379e+01
1.844408866998350049e+00 -7.000021180442681157e+01
1.850719334998430554e+00 -7.015896905535763040e+01
1.857026153998617701e+00 -7.032422241094381832e+01
1.863315055998441494e+00 -7.032774771733905084e+01
1.869608485998256242e+00 -7.040358973498571515e+01
1.875909652998458910e+00 -7.042959032147567200e+01
1.882255560998231658e+00 -7.054823031244272613e+01
1.888602870998425942e+00 -7.062756415254470710e+01
1.894890712998474669e+00 -7.062827077252063646e+01
1.901162976998605814e+00 -7.056719513967493640e+01
1.907515221998409061e+00 -7.068162442810402979e+01
1.913826746998694261e+00 -7.083344965750980293e+01
1.920148276998659753e+00 -7.092455945501831138e+01
1.926428615998688088e+00 -7.094723051415039095e+01
1.932671720998996534e+00 -7.094817692180313884e+01
1.938940070999080945e+00 -7.095673611894495991e+01
1.945281242999357119e+00 -7.095897035905903749e+01
1.951610160999393884e+00 -7.098476921648381222e+01
1.957855051999246143e+00 -7.100762319421215807e+01
1.964196738999220315e+00 -7.105871950309706619e+01
1.970494550999163152e+00 -7.113551477083683494e+01
1.976715029998786122e+00 -7.117612261452528344e+01
1.983031405998801233e+00 -7.131262822058781126e+01
1.989335784999013867e+00 -7.133103761152523248e+01
1.995626894998849821e+00 -7.157934704028876638e+01
2.001853140999102720e+00 -7.158019575229675979e+01
2.008088414999235738e+00 -7.158019575229675979e+01
2.014315571999063081e+00 -7.157660290686260396e+01
2.020584724998997217e+00 -7.158086469206439517e+01
2.026893972999033622e+00 -7.163249897295699498e+01
2.033134709999075085e+00 -7.163249897295699498e+01
2.039398235999186682e+00 -7.168916342526595997e+01
2.045735617998900580e+00 -7.171065857243925734e+01
2.051980412999057535e+00 -7.171087635237836366e+01
2.058225081999225381e+00 -7.173376890367931935e+01
2.064505292999072594e+00 -7.170920428738295982e+01
2.070719717998855458e+00 -7.179116491009722267e+01
2.076955387998950187e+00 -7.196776721303817226e+01
2.083183413999108780e+00 -7.199392206647220860e+01
2.089416442999279866e+00 -7.202322049171917229e+01
2.095681800999727784e+00 -7.217500153039082988e+01
2.101968693999779703e+00 -7.234876731412039419e+01
2.108228833999703511e+00 -7.237263067426715679e+01
2.114470719999587800e+00 -7.242779418969543315e+01
2.120759136999510019e+00 -7.242766690239537297e+01
2.127028361999819595e+00 -7.250353386471657302e+01
2.133249734999679958e+00 -7.249429906318580663e+01
2.139461645999418238e+00 -7.249429906318580663e+01
2.145707991999358910e+00 -7.249429906318580663e+01
2.151976043999511035e+00 -7.249429906318580663e+01
2.158190857999215950e+00 -7.249429906318580663e+01
2.164452389999055981e+00 -7.250042207985394782e+01
2.170685542999024165e+00 -7.250908178094454115e+01
2.176946156999306936e+00 -7.252363840552899887e+01
2.183245961999148221e+00 -7.253581460033197459e+01
2.189509379998824556e+00 -7.255343301145050816e+01
2.195746671998847432e+00 -7.262069781309040195e+01
2.202025635999021347e+00 -7.262069781309040195e+01
2.208285793999152702e+00 -7.264915799879084091e+01
2.214554011999140926e+00 -7.267979049394752167e+01
2.220795854999238372e+00 -7.267979049394752167e+01
2.227015791999562566e+00 -7.267979049394752167e+01
2.233303416999376623e+00 -7.267606105708156861e+01
2.239649854999271383e+00 -7.269296833543339176e+01
2.245883225999520505e+00 -7.267677017065491896e+01
2.252163387999786437e+00 -7.271075612806296817e+01
2.258386086999806253e+00 -7.279882519179071210e+01
2.264683465999880241e+00 -7.286851295536392570e+01
2.270933003999928701e+00 -7.295417861432098050e+01
2.277156718999776785e+00 -7.296380314399763733e+01
2.283408101999839346e+00 -7.302223347775237983e+01
2.289673382999851015e+00 -7.302223347775237983e+01
2.295921241999948847e+00 -7.313025999869783789e+01
2.302180554000031520e+00 -7.315780959015378926e+01
2.308463248999885309e+00 -7.319994471170213046e+01
2.314697192999602748e+00 -7.325815562100549982e+01
2.320996947999262261e+00 -7.325815562100549982e+01
2.327284814999401874e+00 -7.321573607758412550e+01
2.333514021999505417e+00 -7.327182997219844651e+01
2.339779800999238546e+00 -7.327663287241490764e+01
2.346011146998961294e+00 -7.331742903945585965e+01
2.352257787998979666e+00 -7.331742903945585965e+01
2.358530009998943910e+00 -7.331377501748914938e+01
2.364844847998767818e+00 -7.345551857001703411e+01
2.371107292998630101e+00 -7.348222600163749973e+01
2.377424119998821084e+00 -7.362083046502721118e+01
2.383791814999000280e+00 -7.366953154337041099e+01
2.390095805998868173e+00 -7.367775841918587787e+01
2.396363478998978280e+00 -7.367863904784138640e+01
2.402607843999007287e+00 -7.367216747465296578e+01
2.408924085999117892e+00 -7.369111937127209444e+01
2.415238939999071022e+00 -7.369962396570267060e+01
2.421478771999105106e+00 -7.371080146169947511e+01
2.427884796999222772e+00 -7.374352814189036565e+01
2.434192999999368112e+00 -7.374352814189036565e+01
2.440511275999355689e+00 -7.374352814189036565e+01
2.446840569999366721e+00 -7.373789667725462493e+01
2.453130662999342348e+00 -7.371926179380628241e+01
2.459457370999231784e+00 -7.392965298363607474e+01
2.465710804999247330e+00 -7.395314103433406672e+01
2.472018326999219084e+00 -7.395314103433406672e+01
2.478311909999248996e+00 -7.395812125947949767e+01
2.484614561999251237e+00 -7.395812125947949767e+01
2.490977236998986655e+00 -7.399624257958065243e+01
2.497276705999055935e+00 -7.402287446987418207e+01
2.503568394999305724e+00 -7.402410557493681154e+01
2.509853941999523386e+00 -7.405415775797018796e+01
2.516090862999789124e+00 -7.405415775797018796e+01
2.522360844999951723e+00 -7.411576226918964494e+01
2.528605701999779853e+00 -7.411588011769056550e+01
2.534965945999928749e+00 -7.411588011769056550e+01
2.541252546000094981e+00 -7.412915854532994331e+01
2.547516218999803073e+00 -7.414650893663592512e+01
2.553806194999893364e+00 -7.415894666163696058e+01
2.560095501000049012e+00 -7.432604843163056785e+01
2.566350006000135409e+00 -7.435427456149939474e+01
2.572627766000081806e+00 -7.435427456149939474e+01
2.578918486000077337e+00 -7.435434217707953053e+01
2.585252055999902154e+00 -7.436140062574480680e+01
2.591508988999919438e+00 -7.436140062574480680e+01
2.597793364999816390e+00 -7.436140062574480680e+01
2.604040259000015567e+00 -7.436369265573040366e+01
2.610374725000013996e+00 -7.439291613428126482e+01
2.616705440999979260e+00 -7.439532180466882494e+01
2.622954265999723589e+00 -7.441131713812839621e+01
2.629274315999822420e+00 -7.441049981074482389e+01
2.635509341999934918e+00 -7.441686652061676455e+01
2.641750753000309260e+00 -7.440094241054696056e+01
2.648053352000204086e+00 -7.436886013865166944e+01
2.654362444000355481e+00 -7.445418240170384649e+01
2.660749518000415037e+00 -7.441865852853619856e+01
2.667055532000347284e+00 -7.445758470744593183e+01
2.673328698000446479e+00 -7.461970201795979563e+01
2.679665852000766790e+00 -7.460108200610409313e+01
2.685978941000513487e+00 -7.469040881562438017e+01
2.692279635000190297e+00 -7.468329764717579167e+01
2.698600175000450463e+00 -7.474768836415343287e+01
2.704913685000150281e+00 -7.475885909658585149e+01
2.711182407000222838e+00 -7.475969443617402987e+01
2.717466699000439689e+00 -7.475969443617402987e+01
2.723800279000172964e+00 -7.475969443617402987e+01
2.730080386000224735e+00 -7.478333290309534220e+01
2.736309329000334856e+00 -7.478333915406869892e+01
2.742560269000449580e+00 -7.478958746853274420e+01
2.748813263000414508e+00 -7.479861814085579397e+01
2.755012682000341329e+00 -7.479861814085579397e+01
2.761292183000293221e+00 -7.480680777337494192e+01
2.767532918000398467e+00 -7.487092145716218283e+01
2.773818268000340481e+00 -7.486749252698911050e+01
2.780091917000461876e+00 -7.495466752218406725e+01
2.786351732000454717e+00 -7.494256032356570074e+01
2.792657798000533376e+00 -7.494256032356570074e+01
2.798910761000499292e+00 -7.498169163135503368e+01
2.805155912000699914e+00 -7.496006818635191848e+01
2.811431442000724701e+00 -7.499187932313705574e+01
2.817739444000764593e+00 -7.503857034393644199e+01
2.824040807000656628e+00 -7.503693992811744806e+01
2.830293774000338658e+00 -7.504095302680855184e+01
2.836558694000515857e+00 -7.504896127001813966e+01
2.842797632000497288e+00 -7.505160597160315206e+01
2.849092912000486422e+00 -7.512810143149575026e+01
2.855375734000688226e+00 -7.507927101050496788e+01
2.861664048000463367e+00 -7.534878796281550706e+01
2.867917398000045637e+00 -7.538515434632466850e+01
2.874291789000054109e+00 -7.538505843023253306e+01
2.880592901000341044e+00 -7.542947064871037810e+01
2.886833246000520603e+00 -7.542947064871037810e+01
2.893042521000765532e+00 -7.542947064871037810e+01
2.899311015000776592e+00 -7.543604275302118367e+01
2.905611300000870756e+00 -7.550049204202380793e+01
2.911881269000929251e+00 -7.550013622519711021e+01
2.918140215000747162e+00 -7.548168859006223386e+01
2.924380831000561898e+00 -7.556517512721556784e+01
2.930706766000724883e+00 -7.564058512335256523e+01
2.936918636000697802e+00 -7.564058512335256523e+01
2.943199609000757277e+00 -7.567389003129066793e+01
2.949470139000766267e+00 -7.570896221640413160e+01
2.955681348000425146e+00 -7.570896221640413160e+01
2.961901288000419186e+00 -7.570896221640413160e+01
2.968154240000544064e+00 -7.571203039919070932e+01
2.974390041000546603e+00 -7.572275131749434252e+01
2.980678932000685677e+00 -7.572275760669039357e+01
2.986995317000776140e+00 -7.572808501774150614e+01
2.993258515000974285e+00 -7.572808501774150614e+01
2.999529656000760269e+00 -7.574747570130830354e+01
3.005775795000658945e+00 -7.574938035759556954e+01
3.012077241001009043e+00 -7.575033093562458930e+01
3.018312098000791366e+00 -7.575248977607985523e+01
3.024595810000903384e+00 -7.582473512796684645e+01
3.030911378000652689e+00 -7.585377356793431147e+01
3.037194191000494925e+00 -7.578922212318488505e+01
3.043465871000492484e+00 -7.607107077923102167e+01
3.049733157000503070e+00 -7.611435954093725798e+01
3.055955630000468659e+00 -7.610687587725098524e+01
3.062376596000603968e+00 -7.610687587725098524e+01
3.068861538000433598e+00 -7.610687587725098524e+01
3.075248498000448194e+00 -7.613422696693524472e+01
3.081583634000324423e+00 -7.614885501277548485e+01
3.087940810000262104e+00 -7.624780769756698362e+01
3.094301174000449350e+00 -7.631976920793709951e+01
3.100654554000215057e+00 -7.632594789894771736e+01
3.106935874000257058e+00 -7.632885762873175395e+01
3.113285193000265849e+00 -7.635882178265993048e+01
3.119540014000293127e+00 -7.635610648211140017e+01
3.125862937000320585e+00 -7.636154915481475314e+01
3.132091444000153047e+00 -7.636154915481475314e+01
3.138387227000094981e+00 -7.637276665858600211e+01
3.144656133000566456e+00 -7.631650345440201022e+01
3.150955564000383902e+00 -7.646141725033091063e+01
3.157174928000245018e+00 -7.646141725033091063e+01
3.163418696000178443e+00 -7.646141725033091063e+01
3.169659018000189121e+00 -7.645874014383953465e+01
3.175898005000220792e+00 -7.645874014383953465e+01
3.182154592999907550e+00 -7.649690488694056967e+01
3.188496172999819578e+00 -7.651593800389024125e+01
3.194810961999650090e+00 -7.647017239991583892e+01
3.201099497999663868e+00 -7.644063401938487345e+01
3.207361854999945194e+00 -7.648843743369249637e+01
3.213652950999986047e+00 -7.698652448811846227e+01
3.219979808000232424e+00 -7.705184118268587667e+01
3.226421993000116117e+00 -7.713886780328819270e+01
3.232706624000030615e+00 -7.712908778485875416e+01
3.238969703999870831e+00 -7.714264787586071748e+01
3.245263099000055718e+00 -7.714200888838620074e+01
3.251536705999782839e+00 -7.714206214549825802e+01
3.257775201999848491e+00 -7.720126896038544828e+01
3.264043849000145769e+00 -7.729562357070005874e+01
3.270272452000057228e+00 -7.729562357070005874e+01
3.276615001000010352e+00 -7.729562357070005874e+01
3.282887328999962051e+00 -7.731862764305192570e+01
3.289134421999719393e+00 -7.732297209353853873e+01
3.295378657999478378e+00 -7.733874026068232865e+01
3.301678815999508743e+00 -7.734144786783451764e+01
3.307959951999620785e+00 -7.734729273279936024e+01
3.314263341999705403e+00 -7.734854869989322879e+01
3.320515561999656029e+00 -7.735073645237636697e+01
3.326779610999821557e+00 -7.737609908947791837e+01
3.333029213999992635e+00 -7.737609908947791837e+01
3.339257106000232511e+00 -7.738403661228306873e+01
3.345527793000030670e+00 -7.738671185547343612e+01
3.351752324999992538e+00 -7.738671185547343612e+01
3.358058359000125392e+00 -7.738628648178047342e+01
3.364307017000157884e+00 -7.740081964705555606e+01
3.370570461999975009e+00 -7.740081964705555606e+01
3.376814531000192687e+00 -7.740260518829740022e+01
3.383035397000071498e+00 -7.740260518829740022e+01
3.389319952999954921e+00 -7.740901035829276111e+01
3.395576737000098433e+00 -7.744221132163805521e+01
3.401783043000136786e+00 -7.744221132163805521e+01
3.408000698000080320e+00 -7.744221132163805521e+01
3.414240056999787498e+00 -7.744260469760520493e+01
3.420470591999972498e+00 -7.744260469760520493e+01
3.426715136999817446e+00 -7.744930198680026479e+01
3.432946858999656570e+00 -7.752267115165170708e+01
3.439192763999557201e+00 -7.752986924674837610e+01
3.445612049999724036e+00 -7.752986924674837610e+01
3.451854388999791468e+00 -7.752494377046805596e+01
3.458083196000060866e+00 -7.752494377046805596e+01
3.464385058000090112e+00 -7.752458159824374206e+01
3.470652270999735833e+00 -7.752458159824374206e+01
3.476898094999810951e+00 -7.753924044592848475e+01
3.483135966999952871e+00 -7.753945016534343893e+01
3.489359938999854194e+00 -7.753945016534343893e+01
3.495588320999829079e+00 -7.753596479426026633e+01
3.501911449999838055e+00 -7.755266190109308866e+01
3.508323213000068108e+00 -7.755266190109308866e+01
3.514700488000272571e+00 -7.755266190109308866e+01
3.521039586000000554e+00 -7.755266190109308866e+01
3.527398785000045223e+00 -7.755292473381865648e+01
3.533765416999912645e+00 -7.761278778404795275e+01
3.540172331999997368e+00 -7.763938635177935055e+01
3.546527021999622775e+00 -7.763575813180482044e+01
3.552908853999241501e+00 -7.764122496713022770e+01
3.559311157999374586e+00 -7.765499188996633961e+01
3.565689999999420934e+00 -7.765340848090997383e+01
3.572154182999497607e+00 -7.765340848090997383e+01
3.578570946999619196e+00 -7.765287643925260852e+01
3.584977912999704586e+00 -7.765287643925260852e+01
3.591439274999856934e+00 -7.765287643925260852e+01
3.597908434999524729e+00 -7.765287643925260852e+01
3.604294472999612253e+00 -7.769466970048760857e+01
3.610540570999461352e+00 -7.769466970048760857e+01
3.616827933999161360e+00 -7.769523248557678130e+01
3.623269179999226708e+00 -7.769519013410378250e+01
3.629695226999587021e+00 -7.769483072821850556e+01
3.636427063999605025e+00 -7.770109055782101848e+01
3.643086703999657061e+00 -7.770109055782101848e+01
3.649709221999287934e+00 -7.772443094814209985e+01
3.656155489999207475e+00 -7.771911595032182163e+01
3.662554882999472738e+00 -7.772242232159227626e+01
3.668923947999786606e+00 -7.772432263921410822e+01
3.675270125999858806e+00 -7.771913309345356424e+01
3.681611312999777397e+00 -7.773035849112011419e+01
3.687932751999525749e+00 -7.773412575564267968e+01
3.694295530999596622e+00 -7.778147504128835976e+01
3.700588734999655571e+00 -7.778182238573789675e+01
3.706941132999773458e+00 -7.778799754473071459e+01
3.713294656999948984e+00 -7.778992456618742324e+01
3.719707237999941185e+00 -7.778992456618742324e+01
3.726242159000008769e+00 -7.778992456618742324e+01
3.732508424999963381e+00 -7.778992456618742324e+01
3.738817780000118773e+00 -7.778992456618742324e+01
3.745152785000229301e+00 -7.779057644048440068e+01
3.751509206000022800e+00 -7.779508781869478184e+01
3.757860049000171898e+00 -7.778650974752453351e+01
3.764154564000378400e+00 -7.778650974752453351e+01
3.770520681000306240e+00 -7.778533107675667679e+01
3.776833142000455723e+00 -7.778533286492843501e+01
3.783105579000675789e+00 -7.778383217096143198e+01
3.789417260000632837e+00 -7.779358750127791211e+01
3.795771706000493850e+00 -7.782793678066238385e+01
3.802070079000756664e+00 -7.784814764802936793e+01
3.808392357000684569e+00 -7.784792429154448712e+01
3.814706074000781655e+00 -7.789003099238672689e+01
3.820994809000509917e+00 -7.788430026225701397e+01
3.827240790000345783e+00 -7.788449822825646152e+01
3.833490965000024175e+00 -7.788409507749236127e+01
3.839774287999986768e+00 -7.788435493330422332e+01
3.846159975000148279e+00 -7.788435493330422332e+01
3.852491989000128569e+00 -7.786966480421605752e+01
3.858829420000077448e+00 -7.796014157143532941e+01
3.865128623000202879e+00 -7.801677423243111775e+01
3.871449480000222820e+00 -7.802890931050572476e+01
3.877704810000082603e+00 -7.804648922120613008e+01
3.883962001000000441e+00 -7.805126150542862717e+01
3.890206113000218124e+00 -7.805126150542862717e+01
3.896445625000310997e+00 -7.805126150542862717e+01
3.902775795000394510e+00 -7.844457633574695876e+01
3.909086730000581156e+00 -7.849200929905474311e+01
3.915334811000818149e+00 -7.877542810505994453e+01
3.921650445000722129e+00 -7.878072946960776335e+01
3.927966027000366012e+00 -7.878078327993964081e+01
3.934202721999994878e+00 -7.878137446509390429e+01
3.940518869999806384e+00 -7.878152540537372772e+01
3.946765076999966482e+00 -7.878152540537372772e+01
3.953041096000035282e+00 -7.878152540537372772e+01
3.959338674000321134e+00 -7.912124858560903817e+01
3.965631416000334752e+00 -7.912199427846761068e+01
3.971894054000401297e+00 -7.912392731045255800e+01
3.978136903000432767e+00 -7.908410471857786206e+01
3.984413303000650330e+00 -7.908334475388616625e+01
3.990689564000845735e+00 -7.924126096946739040e+01
3.996920166000904828e+00 -7.924126096946739040e+01
4.003195752000976881e+00 -7.928848995416289824e+01
4.009488014001078682e+00 -7.928848995416289824e+01
4.015783129000979557e+00 -7.929721034156050052e+01
4.021991367000950390e+00 -7.929751027687781573e+01
4.028236007000828067e+00 -7.930110263182098151e+01
4.034485426001069186e+00 -7.930110263182098151e+01
4.040808978001010132e+00 -7.933115810657591283e+01
4.047136889000881865e+00 -7.924758387668936166e+01
4.053392412001045386e+00 -7.923337289114891746e+01
4.059618518000917220e+00 -7.930612263139424556e+01
4.065830943001031983e+00 -7.930612263139424556e+01
4.072104784000998734e+00 -7.930897276186429679e+01
4.078310306000929586e+00 -7.931142850268295774e+01
4.084545961000628722e+00 -7.933575019673764928e+01
4.090788481000657839e+00 -7.933575019673764928e+01
4.097003391000995975e+00 -7.933575019673764928e+01
4.103306881000918338e+00 -7.939609472109086141e+01
4.109635366000915724e+00 -7.942556405687827237e+01
4.115897772000892019e+00 -7.942556405687827237e+01
4.122135349001041504e+00 -7.945938350366810710e+01
4.128378441000904786e+00 -7.945751334774462293e+01
4.134624690000833880e+00 -7.945213166871258181e+01
4.140918630001038991e+00 -7.949104606625549252e+01
4.147164654000832229e+00 -7.949341897749695818e+01
4.153392064000797745e+00 -7.948087019328018243e+01
4.159603924000620623e+00 -7.948087019328018243e+01
4.165847460000293268e+00 -7.950477793791363013e+01
4.172172345000348059e+00 -7.964783118539972406e+01
4.178458889000339127e+00 -7.964783118539972406e+01
4.184789326000370124e+00 -7.966225366949772990e+01
4.191070571000480527e+00 -7.966225366949772990e+01
4.197384884000598504e+00 -7.973631329473730034e+01
4.203615268000802985e+00 -7.973847746590180918e+01
4.209880793000863264e+00 -7.973174564548705234e+01
4.216133365000857225e+00 -7.973174564548705234e+01
4.222377217001081817e+00 -7.973839792673172155e+01
4.228706184001225665e+00 -7.975997711895446685e+01
4.234958771001188893e+00 -7.985781042862562629e+01
4.241246937001093897e+00 -7.985781042862562629e+01
4.247487454001145579e+00 -7.986443399774658758e+01
4.253756521000980229e+00 -7.986443399774658758e+01
4.260048292000945480e+00 -7.985881694524864827e+01
4.266316825000870949e+00 -7.986245599975818266e+01
4.272562850000838353e+00 -7.986245599975818266e+01
4.278803246000691729e+00 -7.987087942048931666e+01
4.285039656000719788e+00 -7.987819407606772870e+01
4.291282340000790896e+00 -7.987655308730094816e+01
4.297555499000978330e+00 -7.988037481129427420e+01
4.303888549001058550e+00 -8.013787247972167904e+01
4.310158554000906861e+00 -8.014448295395966682e+01
4.316406560001126991e+00 -8.019252111266004590e+01
4.322695060001365164e+00 -8.019666108468712196e+01
4.328905771001402059e+00 -8.019666108468712196e+01
4.335209687001579937e+00 -8.020621254815881684e+01
4.341461550001469050e+00 -8.020619643909003571e+01
4.347696518001512800e+00 -8.020497696530368614e+01
4.353953992001336815e+00 -8.020497696530368614e+01
4.360284436001165886e+00 -8.020497696530368614e+01
4.366600496001197484e+00 -8.020497722368784821e+01
4.372912886001472543e+00 -8.017394755348982471e+01
4.379239943001522306e+00 -8.018911590446506921e+01
4.385482743001475114e+00 -8.018911590446506921e+01
4.391774256001625076e+00 -8.018911590446506921e+01
4.398072826001751423e+00 -8.034467239743395339e+01
4.404369719001820727e+00 -8.035765016299271224e+01
4.410736027001817661e+00 -8.033713811140744099e+01
4.417055893001787581e+00 -8.033713811140744099e+01
4.423419734001669212e+00 -8.034925229516784384e+01
4.429702437001793669e+00 -8.034925229516784384e+01
4.435976471001893628e+00 -8.037103571317631179e+01
4.442292283001876285e+00 -8.035750066768079591e+01
4.448563742002065169e+00 -8.039132794538546989e+01
4.454878148002364924e+00 -8.039629533341538092e+01
4.461126898002490293e+00 -8.046112905525953352e+01
4.467418484002635637e+00 -8.052801919765960292e+01
4.473716998002757350e+00 -8.056575210140164245e+01
4.479994311002755580e+00 -8.054922382562008920e+01
4.486283101002896956e+00 -8.064103231512554260e+01
4.492575080003021526e+00 -8.074705768321534549e+01
4.498834666003247662e+00 -8.084129188997023618e+01
4.505109676003030472e+00 -8.083851371637481975e+01
4.511484012003052158e+00 -8.081854438534028873e+01
4.517777939003138954e+00 -8.081598866481913035e+01
4.524064226003318367e+00 -8.081598866481913035e+01
4.530317602003265165e+00 -8.091869798877525000e+01
4.536550464003227034e+00 -8.090872183726104083e+01
4.542787340003101804e+00 -8.092392975462807669e+01
4.549105635003115822e+00 -8.087261743972332795e+01
4.555365082003064003e+00 -8.127972335996851427e+01
4.561680801002793828e+00 -8.132150762927781784e+01
4.568017560002815003e+00 -8.146519036792344082e+01
4.574325653003029402e+00 -8.147120762137009820e+01
4.580588705002995198e+00 -8.157012986165821644e+01
4.586958789002977710e+00 -8.174962221717373723e+01
4.593308480003017280e+00 -8.175901033333977352e+01
4.599619489003515582e+00 -8.184889116695021016e+01
4.605917621003527529e+00 -8.184889116695021016e+01
4.612206971003843137e+00 -8.184889116695021016e+01
4.618498258003953083e+00 -8.190468593717304202e+01
4.624784717003947776e+00 -8.190468593717304202e+01
4.631112990003899199e+00 -8.190468593717304202e+01
4.637441366003940857e+00 -8.190667413486528403e+01
4.643746155003768195e+00 -8.191551457159056326e+01
4.650004474004205690e+00 -8.191551457159056326e+01
4.656317103004028013e+00 -8.191551710016328514e+01
4.662669006003923755e+00 -8.195432152739201115e+01
4.668951643003993013e+00 -8.195432152739201115e+01
4.675190780004129465e+00 -8.195432152739201115e+01
4.681408644004179109e+00 -8.195432152739201115e+01
4.687662034003935219e+00 -8.193004535804914212e+01
4.693919470004118466e+00 -8.205822683174302767e+01
4.700176841004179096e+00 -8.206034658797406678e+01
4.706449485004114308e+00 -8.206050423428874296e+01
4.712726124004120720e+00 -8.205806919661044674e+01
4.719010357004236766e+00 -8.205806919661044674e+01
4.725305665004356115e+00 -8.222048545141875309e+01
4.731636567004315452e+00 -8.222048545141875309e+01
4.737950434004090994e+00 -8.227897426309084494e+01
4.744206740004088374e+00 -8.227897426309084494e+01
4.750480010004153542e+00 -8.227897426309084494e+01
4.756797127003920878e+00 -8.229679293495848924e+01
4.763068645003642132e+00 -8.250521174880391584e+01
4.769379215003709760e+00 -8.249960798154663166e+01
4.775720818003620138e+00 -8.253068072791963061e+01
4.782004518003887483e+00 -8.274000190857017856e+01
4.788318390003894365e+00 -8.289470892707828398e+01
4.794618840003877835e+00 -8.290284665782992590e+01
4.800938820003963770e+00 -8.278324151418701149e+01
4.807213978004057253e+00 -8.278324151418701149e+01
4.813491944004056222e+00 -8.286791005243971142e+01
4.819815574004039149e+00 -8.286795508962812562e+01
4.826085799004061982e+00 -8.288902633980026735e+01
4.832337293004144385e+00 -8.288902633980026735e+01
4.838674090004204231e+00 -8.288283344992345292e+01
4.844995821004360437e+00 -8.301768650704154595e+01
4.851276889004381587e+00 -8.301768650704154595e+01
4.857513416004252349e+00 -8.301768650704154595e+01
4.863789119004394479e+00 -8.302618101005683116e+01
4.870053363004487323e+00 -8.304624003117558573e+01
4.876303664004254301e+00 -8.304638872699217700e+01
4.882577613004755790e+00 -8.304638872699217700e+01
4.888827253004734530e+00 -8.304638872699217700e+01
4.895108254004782111e+00 -8.309557214934129377e+01
4.901425799004798023e+00 -8.311741976760859529e+01
4.907691454004947218e+00 -8.311741976760859529e+01
4.913951085004981678e+00 -8.311741976760859529e+01
4.920248983005208743e+00 -8.362103191364280974e+01
4.926496142005390766e+00 -8.362103191364280974e+01
4.932736240005752393e+00 -8.362103191364280974e+01
4.938966083005652763e+00 -8.360762066588034713e+01
4.945224779005599203e+00 -8.361010255972287553e+01
4.951471784005420318e+00 -8.361067802864113219e+01
4.957785219005501176e+00 -8.360905895563857371e+01
4.964032460005554981e+00 -8.360910678581521438e+01
4.970315883005369528e+00 -8.363736297513628415e+01
4.976649712005638548e+00 -8.376248799053277594e+01
4.982961320005671269e+00 -8.393100414702129797e+01
4.989224835005572345e+00 -8.398814020539134617e+01
4.995543036005742010e+00 -8.384678639687201951e+01
5.001824933005948992e+00 -8.448487205898803154e+01
5.008123339005820185e+00 -8.448150908474030985e+01
5.014432239005998326e+00 -8.448226004508731535e+01
5.020687295006027284e+00 -8.449102403233268888e+01
5.026928867006262180e+00 -8.450299251763854613e+01
5.033265962006325367e+00 -8.455530924854059549e+01
5.039672072005927816e+00 -8.461815845656026625e+01
5.046151358005928955e+00 -8.465488417771649665e+01
5.052534692006034334e+00 -8.465920719196405742e+01
5.059080027005819602e+00 -8.468788269710239547e+01
5.065588351005715140e+00 -8.468788269710239547e+01
5.072009034005475314e+00 -8.468822169225568075e+01
5.078324167005604295e+00 -8.469052907765004079e+01
5.084617559005437215e+00 -8.509039416765951103e+01
5.090969785005285075e+00 -8.508348053760541063e+01
5.097275575005696169e+00 -8.508348053760541063e+01
5.103566285005143754e+00 -8.510086986132412790e+01
5.109889902005093631e+00 -8.510108468621091049e+01
5.116159098004828820e+00 -8.511272677136469156e+01
5.122452257004866283e+00 -8.511204961332049379e+01
5.128726619004751797e+00 -8.513554950304764191e+01
5.135019147004840079e+00 -8.524256784745500681e+01
5.141249408004796351e+00 -8.525077809019563801e+01
5.147517564004900237e+00 -8.524977247461451668e+01
5.153814051004928842e+00 -8.526538055622127388e+01
5.160155123004869893e+00 -8.545485032398576664e+01
5.166412606004698205e+00 -8.545485032398576664e+01
5.172678096005029147e+00 -8.546755386243718533e+01
5.178914467005128586e+00 -8.546755386243718533e+01
5.185205269005095374e+00 -8.546755386243718533e+01
5.191508738004927181e+00 -8.547794133862808508e+01
5.197773046004783737e+00 -8.546783092420371020e+01
5.204045459004888130e+00 -8.548073681536550339e+01
5.210354205004890105e+00 -8.559208339378096753e+01
5.216632290004852734e+00 -8.559208339378096753e+01
5.222933181005188885e+00 -8.566727395220436847e+01
5.229169084005107493e+00 -8.568536523787771841e+01
5.235444879004617746e+00 -8.570305528697133468e+01
5.241705346004437160e+00 -8.570305528697133468e+01
5.247942061004167158e+00 -8.570305528697133468e+01
5.254221552004054274e+00 -8.570535863334828264e+01
5.260470168004118818e+00 -8.570535863334828264e+01
5.266754035003927470e+00 -8.570968458942985535e+01
5.273047455003933237e+00 -8.574203782862097967e+01
5.279284360003657639e+00 -8.574203782862097967e+01
5.285579481003651381e+00 -8.574203782862097967e+01
5.291850247003893060e+00 -8.574203782862097967e+01
5.298078440003919809e+00 -8.574203782862097967e+01
5.304310285003907666e+00 -8.574203782862097967e+01
5.310645875003700667e+00 -8.574203782862097967e+01
5.316955139003738395e+00 -8.574203782862097967e+01
5.323271063003929271e+00 -8.579251505408655021e+01
5.329504581003945418e+00 -8.582319682497562496e+01
5.335800956004007389e+00 -8.582319682497562496e+01
5.342071496004223263e+00 -8.582319682497562496e+01
5.348334419004260099e+00 -8.583076599031986120e+01
5.354684426004254760e+00 -8.583090569465124986e+01
5.360924772004480587e+00 -8.583090569465124986e+01
5.367181213004485585e+00 -8.583509937443818671e+01
5.373425673004504688e+00 -8.583509937443818671e+01
5.379679243004588329e+00 -8.583509937443818671e+01
5.385934523004650032e+00 -8.583509937443818671e+01
5.392219355004783665e+00 -8.583509937443818671e+01
5.398459744004938443e+00 -8.583509937443818671e+01
5.404731592005134644e+00 -8.583509937443818671e+01
5.411074755005415682e+00 -8.583156659280587064e+01
5.417343215005473667e+00 -8.583156659280587064e+01
5.423611702005658231e+00 -8.583156659280587064e+01
5.429938054005845061e+00 -8.583156659280587064e+01
5.436218120005960941e+00 -8.598670505455466184e+01
5.442498862005933802e+00 -8.598735277230970553e+01
5.448785281006010450e+00 -8.601977436129806165e+01
5.455031990006062870e+00 -8.609466065871109208e+01
5.461295546006013524e+00 -8.610928396422382036e+01
5.467535608005761105e+00 -8.611152400590916045e+01
5.473802065005600070e+00 -8.611152400590916045e+01
5.480064553005433936e+00 -8.611152400590916045e+01
5.486305637005628455e+00 -8.611152400590916045e+01
5.492542045005492923e+00 -8.611152400590916045e+01
5.498803155005433041e+00 -8.611340494052599581e+01
5.505141452005545943e+00 -8.612800050696557719e+01
5.511495487005532823e+00 -8.612800050696557719e+01
5.517860209005178262e+00 -8.615801691054488742e+01
5.524192311005094780e+00 -8.615801691054488742e+01
5.530456308004886523e+00 -8.615801691054488742e+01
5.536723970004942430e+00 -8.615692505939165358e+01
5.543082899005000286e+00 -8.615692505939165358e+01
5.549386763004832801e+00 -8.624134726332081868e+01
5.555790819004883474e+00 -8.621600378937237963e+01
5.562098432004887627e+00 -8.621600378937237963e+01
5.568458525004842841e+00 -8.622097895030201187e+01
5.574763536004709863e+00 -8.622097895030201187e+01
5.581057478005050143e+00 -8.622097895030201187e+01
5.587374004004630024e+00 -8.622342657342380789e+01
5.593669533005282801e+00 -8.622342657342380789e+01
5.599913911005145906e+00 -8.622998572855627231e+01
5.606202140005109413e+00 -8.622998572855627231e+01
5.612552544005183108e+00 -8.622998572855627231e+01
5.618932113005087103e+00 -8.622686379951227309e+01
5.625208804004884655e+00 -8.622686379951227309e+01
5.631488253004604871e+00 -8.622850131692419495e+01
5.637777609004771762e+00 -8.623076127063399099e+01
5.644091054004860553e+00 -8.625148010982825042e+01
5.650304833004796023e+00 -8.624549467488245114e+01
5.656531308005185110e+00 -8.624549467488245114e+01
5.662846270005374549e+00 -8.624637693640576686e+01
5.669107671005079396e+00 -8.624666259690869197e+01
5.675349169005457384e+00 -8.624666259690869197e+01
5.681627839005670921e+00 -8.624666259690869197e+01
5.687895576005445264e+00 -8.625098991642633450e+01
5.694123851005528536e+00 -8.625098991642633450e+01
5.700542138005346260e+00 -8.626391899931837770e+01
5.706895457005458638e+00 -8.626391899931837770e+01
5.713232985005262776e+00 -8.626391899931837770e+01
5.719531984005328695e+00 -8.628561451805067861e+01
5.725864891005500112e+00 -8.628561451805067861e+01
5.732209441005508666e+00 -8.633716452554835996e+01
5.738541481005540845e+00 -8.633716452554835996e+01
5.744885919005511710e+00 -8.633716452554835996e+01
5.751219978005551070e+00 -8.633665420502404686e+01
5.757487352005796311e+00 -8.633665420502404686e+01
5.763751190005734770e+00 -8.633665420502404686e+01
5.770041489005706126e+00 -8.635407373276601106e+01
5.776325479005564034e+00 -8.637079937663119722e+01
5.782542782005535287e+00 -8.637079937663119722e+01
5.788840190005458908e+00 -8.637079937663119722e+01
5.795128314005324910e+00 -8.639297937368040436e+01
5.801366664005669804e+00 -8.644109118400849923e+01
5.807649258005596948e+00 -8.647342268894250594e+01
5.813920628005661229e+00 -8.647342268894250594e+01
5.820254880005748532e+00 -8.645872530518163046e+01
5.826493634005643685e+00 -8.647138063791251739e+01
5.832764068005772629e+00 -8.648563457844340974e+01
5.839091477005808883e+00 -8.649067304801874911e+01
5.845394775006099053e+00 -8.696196831843590758e+01
5.851695782006274271e+00 -8.698282851859518416e+01
5.857954749006211159e+00 -8.701623927601154662e+01
5.864223038006556976e+00 -8.699937202031036065e+01
5.870484955006489258e+00 -8.703844257491982717e+01
5.876726166006534413e+00 -8.703844257491982717e+01
5.882976373006471249e+00 -8.703818923783542516e+01
5.889212646006356522e+00 -8.703913565569601474e+01
5.895429666006592129e+00 -8.704098886553138925e+01
5.901674876006538284e+00 -8.704098886553138925e+01
5.907949847006420896e+00 -8.704098886553138925e+01
5.914242190006390842e+00 -8.704098886553138925e+01
5.920511208006161041e+00 -8.706170341406618718e+01
5.926849830006133857e+00 -8.706170341406618718e+01
5.933096485006032594e+00 -8.707169899515106692e+01
5.939353927006067124e+00 -8.707169899515106692e+01
5.945669456006129394e+00 -8.712828054057723648e+01
5.952026078006255716e+00 -8.715401451595391791e+01
5.958367924006196858e+00 -8.715142117062312366e+01
5.964733974006293238e+00 -8.719952661991140985e+01
5.971071780006212748e+00 -8.736032315866651743e+01
5.977341989006333733e+00 -8.740998200915377936e+01
5.983639412006425573e+00 -8.740998200915377936e+01
5.989919737006260902e+00 -8.741443538207488473e+01
5.996221355006426279e+00 -8.749053975628652324e+01
6.002531268006350729e+00 -8.749053975628652324e+01
6.008883168006349251e+00 -8.749415490696495112e+01
6.015137527006231721e+00 -8.749415490696495112e+01
6.021539574006467888e+00 -8.749415490696495112e+01
6.027907107006640786e+00 -8.768626673858413767e+01
6.034145294006393101e+00 -8.768626673858413767e+01
6.040452217006219371e+00 -8.768626673858413767e+01
6.046734246006522540e+00 -8.768626673858413767e+01
6.053078163006645696e+00 -8.768626673858413767e+01
6.059466656006563312e+00 -8.775096622460515050e+01
6.065851899006787562e+00 -8.776029821221003147e+01
6.072145071006730177e+00 -8.776029821221003147e+01
6.078412354006516694e+00 -8.776122750585408028e+01
6.084685732006519743e+00 -8.776122750585408028e+01
6.090986931006568739e+00 -8.774953875045839879e+01
6.097246355006390672e+00 -8.764269559032666734e+01
6.103581972006594469e+00 -8.765295587560083845e+01
6.109921377007026422e+00 -8.772568066902661599e+01
6.116231167007043723e+00 -8.772568066902661599e+01
6.122473374007199709e+00 -8.772568066902661599e+01
6.128713616007217979e+00 -8.772662614953071625e+01
6.134994515007022642e+00 -8.772662614953071625e+01
6.141286914007167752e+00 -8.772988501741005507e+01
6.147585247007015141e+00 -8.772988501741005507e+01
6.153849305006929171e+00 -8.772988501741005507e+01
6.160114996006754495e+00 -8.769691362622283748e+01
6.166472953006731927e+00 -8.829651109358917438e+01
6.172740417006750135e+00 -8.829092528847623100e+01
6.179047865006751294e+00 -8.829092528847623100e+01
6.185302952006708210e+00 -8.829092528847623100e+01
6.191591134006614539e+00 -8.829172664520822877e+01
6.197868248006756176e+00 -8.829477901168765186e+01
6.204140320006800380e+00 -8.829477901168765186e+01
6.210384502006661478e+00 -8.838196239982495683e+01
6.216617376006823292e+00 -8.838196239982495683e+01
6.222822041007077587e+00 -8.838196239982495683e+01
6.229102322006966119e+00 -8.837858079956188817e+01
6.235321773006958779e+00 -8.837858079956188817e+01
6.241583784006948576e+00 -8.837858079956188817e+01
6.247839094006735650e+00 -8.837858079956188817e+01
6.254050017007088513e+00 -8.837858079956188817e+01
6.260262763006906539e+00 -8.837858079956188817e+01
6.266476140006872697e+00 -8.837858079956188817e+01
6.272702464006840728e+00 -8.841161762738389029e+01
6.278983144007014516e+00 -8.848322191434766637e+01
6.285288778007156907e+00 -8.852720514345575964e+01
6.291563479007194815e+00 -8.852720514345575964e+01
6.297788723007116118e+00 -8.852720514345575964e+01
6.304042306007161756e+00 -8.852720514345575964e+01
6.310435966007190700e+00 -8.852720514345575964e+01
6.316715760006971436e+00 -8.845681030156424640e+01
6.322969015006862037e+00 -8.845681030156424640e+01
6.329265196006787164e+00 -8.845681030156424640e+01
6.335563018006610037e+00 -8.845681030156424640e+01
6.341819338006459361e+00 -8.845733719025140829e+01
6.348088935006131805e+00 -8.846357681898238923e+01
6.354334138006052513e+00 -8.846357681898238923e+01
6.360666467006169000e+00 -8.846357681898238923e+01
6.367016957006327971e+00 -8.845113941003191371e+01
6.373303417006326299e+00 -8.845237592031610063e+01
6.379555574006502638e+00 -8.845237592031610063e+01
6.385839829006457080e+00 -8.845237592031610063e+01
6.392077802006255638e+00 -8.846308069757056103e+01
6.398373640006212781e+00 -8.846308069757056103e+01
6.404697289005980565e+00 -8.875299657966465361e+01
6.411010243005932807e+00 -8.858128074398301521e+01
6.417266167005649891e+00 -8.858128074398301521e+01
6.423609764005448142e+00 -8.906173459373690093e+01
6.429917494005650269e+00 -8.906173459373690093e+01
6.436128620005789003e+00 -8.906173459373690093e+01
6.442448751005855456e+00 -8.906173459373690093e+01
6.448773372005817350e+00 -8.919735033242922384e+01
6.455098334005867855e+00 -8.920882696493453068e+01
6.461403050005870341e+00 -8.921857883240591036e+01
6.467660948006013655e+00 -8.926449872629588356e+01
6.473994673006174594e+00 -8.939441567127987298e+01
6.480261123006457069e+00 -8.939432832352345315e+01
6.486543841006309208e+00 -8.939236670822843678e+01
6.492820604006311669e+00 -8.939236670822843678e+01
6.499128612006117578e+00 -8.939302066161287996e+01
6.505425685006230196e+00 -8.939302066161287996e+01
6.511727042006242527e+00 -8.939302066161287996e+01
6.517981085006198327e+00 -8.940929434912081319e+01
6.524394042006292693e+00 -8.941049445039058696e+01
6.530764088006762336e+00 -8.941049445039058696e+01
6.537078103006834340e+00 -8.940297074200989869e+01
6.543332496006854626e+00 -8.940297074200989869e+01
6.549584148006914575e+00 -8.940475007769290983e+01
6.555813502007140414e+00 -8.940830898070930743e+01
6.562031815007145497e+00 -8.940830898070930743e+01
6.568289372007228621e+00 -8.940830898070930743e+01
6.574533109007248299e+00 -8.941042067950269256e+01
6.580765572007052810e+00 -8.941042067950269256e+01
6.587052803007111379e+00 -8.942319229942044956e+01
6.593356876007206324e+00 -8.942319229942044956e+01
6.599665196007521217e+00 -8.942319229942044956e+01
6.605961968007392215e+00 -8.942603532061846749e+01
6.612227798007296542e+00 -8.942603532061846749e+01
6.618464648007460482e+00 -8.942603532061846749e+01
6.624717326007754536e+00 -8.941729962013261002e+01
6.630983271007735880e+00 -8.941330911489041000e+01
6.637293074007587279e+00 -8.941330911489041000e+01
6.643594694007333601e+00 -8.945993897969997022e+01
6.649896629007230331e+00 -8.945993897969997022e+01
6.656163022007092422e+00 -8.945993897969997022e+01
6.662500049006609970e+00 -8.947821331295475034e+01
6.668808281006462835e+00 -8.947821331295475034e+01
6.675121454006344379e+00 -8.950674907939827563e+01
6.681439096006016598e+00 -8.956709174285290942e+01
6.687727837006065101e+00 -8.956709174285290942e+01
6.693997128005875652e+00 -8.956680131633220299e+01
6.700246748005810105e+00 -8.956707659413208944e+01
6.706567346005712693e+00 -8.956707659413208944e+01
6.712804414005802300e+00 -8.956707659413208944e+01
6.719125909005697395e+00 -8.956352257669735195e+01
6.725344785005702875e+00 -8.956352257669735195e+01
6.731573457005580963e+00 -8.958415544470784653e+01
6.737864247005333596e+00 -8.958415544470784653e+01
6.744132958005550904e+00 -8.959629718711214252e+01
6.750405498005861205e+00 -8.959629718711214252e+01
6.756613141005686884e+00 -8.959629718711214252e+01
6.762882897005908944e+00 -8.959629718711214252e+01
6.769224753005843809e+00 -8.960764520247062137e+01
6.775438449005974917e+00 -8.960764520247062137e+01
6.781726395005776453e+00 -8.960922971588868791e+01
6.787997134006161559e+00 -8.960922971588868791e+01
6.794280262006125781e+00 -8.960922971588868791e+01
6.800511826006257365e+00 -8.961192338671273205e+01
6.806781603006356818e+00 -8.961445507017606360e+01
6.813140037006348848e+00 -8.961445507017606360e+01
6.819460735006146024e+00 -8.961445507017606360e+01
6.825747879006513585e+00 -8.962482645465307485e+01
6.831948576006780627e+00 -8.962482645465307485e+01
6.838172416006742083e+00 -8.962482645465307485e+01
6.844414386006519635e+00 -8.964957428237831039e+01
6.850744387006358238e+00 -8.963569845880586229e+01
6.856995103006624959e+00 -8.963569845880586229e+01
6.863226001006921706e+00 -8.970215287733370246e+01
6.869515817006998759e+00 -8.973342994769811298e+01
6.875775425007091712e+00 -8.973353252659025259e+01
6.882010432007035661e+00 -8.973353252659025259e+01
6.888324381007038255e+00 -8.973353252659025259e+01
6.894594216007064347e+00 -8.972529299508613576e+01
6.900882067006975262e+00 -8.972720998856742369e+01
6.907160838007044390e+00 -8.974537415566182119e+01
6.913461484007029867e+00 -8.974537415566182119e+01
6.919663518007013181e+00 -8.975351874776960415e+01
6.925910281007020330e+00 -8.975187593348678661e+01
6.932196495007090675e+00 -8.974939795452633007e+01
6.938542473006947375e+00 -8.978642141533217114e+01
6.944788291007228054e+00 -8.978642141533217114e+01
6.951056704007299913e+00 -8.978642141533217114e+01
6.957312654007139940e+00 -8.978989253214797372e+01
6.963519918007051501e+00 -8.978989253214797372e+01
6.969805649007113857e+00 -8.978989253214797372e+01
6.976142798007444412e+00 -8.978989253214797372e+01
6.982401574007170098e+00 -8.978989253214797372e+01
6.988625880007049318e+00 -8.978989253214797372e+01
6.994870949006966043e+00 -8.978989253214797372e+01
7.001203824006893228e+00 -8.979137548099659227e+01
7.007483030006895319e+00 -8.979137548099659227e+01
7.013723184006934730e+00 -8.979137548099659227e+01
7.020031587006727136e+00 -8.979157093969860171e+01
7.026241489007148289e+00 -8.979157093969860171e+01
7.032537883007194068e+00 -8.979682695128829550e+01
7.038809007007259311e+00 -8.979682695128829550e+01
7.045108550007711301e+00 -8.980063576107590961e+01
7.051370374007589703e+00 -8.980740287651471476e+01
7.057636907007434957e+00 -8.980740320498256324e+01
7.063913396007620804e+00 -8.980290420060207168e+01
7.070183622007789381e+00 -8.986432653241216428e+01
7.076384301007848876e+00 -8.988048398660151861e+01
7.082600119007565809e+00 -8.988045910220537849e+01
7.088836455007651693e+00 -8.988045910220537849e+01
7.095097414007454972e+00 -8.999106407016056153e+01
7.101320130007565012e+00 -9.031189084989219396e+01
7.107526603007244148e+00 -9.031189084989219396e+01
7.113871634007182365e+00 -9.031691805112630789e+01
7.120130087006756980e+00 -9.031691805112630789e+01
7.126356805006921036e+00 -9.031063526789829154e+01
7.132570932006956355e+00 -9.031063526789829154e+01
7.138861276006892354e+00 -9.031107813389257899e+01
7.145073632007125752e+00 -9.031107813389257899e+01
7.151300212007285495e+00 -9.031107813389257899e+01
7.157529954007401329e+00 -9.031105150537359805e+01
7.163785220007170551e+00 -9.031105150537359805e+01
7.170035409007240901e+00 -9.031105150537359805e+01
7.176257322007032258e+00 -9.031701549489164904e+01
7.182468890006930451e+00 -9.035627238120005700e+01
7.188706979007164932e+00 -9.035840843577666703e+01
7.194957520007250196e+00 -9.038543552400689407e+01
7.201232005007156545e+00 -9.038543552400689407e+01
7.207444493007201913e+00 -9.038543552400689407e+01
7.213707557007211335e+00 -9.038738596077863008e+01
7.219953916007042949e+00 -9.038738596077863008e+01
7.226154212007074307e+00 -9.038738596077863008e+01
7.232377489007163263e+00 -9.043372680324701207e+01
7.238649419007032293e+00 -9.043372680324701207e+01
7.244942258007128544e+00 -9.043372680324701207e+01
7.251239937007170511e+00 -9.043372680324701207e+01
7.257468777007204608e+00 -9.043132082528038040e+01
7.263689733007041127e+00 -9.044389067973912688e+01
7.269931863007101924e+00 -9.044389067973912688e+01
7.276142093007010203e+00 -9.044389067973912688e+01
7.282373906006966990e+00 -9.044389067973912688e+01
7.288637921007207865e+00 -9.046340335004811095e+01
7.294914280007432694e+00 -9.046340335004811095e+01
7.301158800007485183e+00 -9.046571779802408741e+01
7.307384644007228758e+00 -9.046571779802408741e+01
7.313605304007452901e+00 -9.046571779802408741e+01
7.319813590007271387e+00 -9.046571779802408741e+01
7.326025300007330543e+00 -9.046571779802408741e+01
7.332253131007078650e+00 -9.046571779802408741e+01
7.338597647007105707e+00 -9.053385522057099877e+01
7.344808391006992565e+00 -9.053385522057099877e+01
7.351038546006719798e+00 -9.053048094947936875e+01
7.357408275006690701e+00 -9.053048094947936875e+01
7.363618258006709993e+00 -9.053048094947936875e+01
7.369851026006585926e+00 -9.053048094947936875e+01
7.376094283006239039e+00 -9.053074271047891841e+01
7.382431056006112158e+00 -9.053074271047891841e+01
7.388829803005947383e+00 -9.053074271047891841e+01
7.395092786006017604e+00 -9.053074271047891841e+01
7.401314736006241901e+00 -9.053074271047891841e+01
7.407600659006348565e+00 -9.061707661678528325e+01
7.413873503006385590e+00 -9.061707661678528325e+01
7.420129098006469803e+00 -9.061707661678528325e+01
7.426386657006474934e+00 -9.061707661678528325e+01
7.432633699006331085e+00 -9.061707661678528325e+01
7.438904951006293231e+00 -9.061707661678528325e+01
7.445125013006389736e+00 -9.061707661678528325e+01
7.451348586006659502e+00 -9.061707661678528325e+01
7.457573605006516004e+00 -9.061707661678528325e+01
7.463782913006369313e+00 -9.061707661678528325e+01
7.470025116006240751e+00 -9.060945515670630357e+01
7.476261508006260215e+00 -9.060945515670630357e+01
7.482570653006220596e+00 -9.060945515670630357e+01
7.489068026006563628e+00 -9.060887066137917145e+01
7.495398098006560872e+00 -9.060887066137917145e+01
7.501648908006572469e+00 -9.060887066137917145e+01
7.507862598006767030e+00 -9.060887066137917145e+01
7.514100144006789606e+00 -9.062077069255593642e+01
7.520346990006757437e+00 -9.061833449757708081e+01
7.526567979006358655e+00 -9.061833449757708081e+01
7.532809025006542925e+00 -9.063393048463098012e+01
7.539131570006645688e+00 -9.064357520084095654e+01
7.545408751006505099e+00 -9.064358797197519380e+01
7.551630986006344415e+00 -9.064363849789529581e+01
7.557856906006193753e+00 -9.064363849789529581e+01
7.564080926006099048e+00 -9.064363849789529581e+01
7.570311076005978634e+00 -9.064863266517352258e+01
7.576555127005988766e+00 -9.064576989642368687e+01
7.582773402006125707e+00 -9.064576989642368687e+01
7.589023302006012273e+00 -9.064576989642368687e+01
7.595275424006231901e+00 -9.066114579370756132e+01
7.601528823006276525e+00 -9.066114579370756132e+01
7.607760060006569347e+00 -9.066114579370756132e+01
7.613978146006360248e+00 -9.066114579370756132e+01
7.620184080006595195e+00 -9.066114579370756132e+01
7.626440510006602835e+00 -9.064059754912547362e+01
7.632720995006692988e+00 -9.064059754912547362e+01
7.638966707006645152e+00 -9.064059754912547362e+01
7.645217344006809412e+00 -9.067291233747802437e+01
7.651481655006790561e+00 -9.067291233747802437e+01
7.657753947006895601e+00 -9.067291233747802437e+01
7.663990249006644717e+00 -9.067291233747802437e+01
7.670230880006826624e+00 -9.067291233747802437e+01
7.676524076007041231e+00 -9.067291233747802437e+01
7.682987608007138647e+00 -9.069175895953249267e+01
7.689439314007273651e+00 -9.069806673533753383e+01
7.695736156007384920e+00 -9.069806673533753383e+01
7.702039123007338617e+00 -9.073491141571258822e+01
7.708308133007122365e+00 -9.073488799928188087e+01
7.714554155007434133e+00 -9.073488799928188087e+01
7.720807339007649261e+00 -9.073488799928188087e+01
7.727064141007872422e+00 -9.073354399334829168e+01
7.733334043008099457e+00 -9.073354399334829168e+01
7.739557859008257878e+00 -9.073354399334829168e+01
7.745876110007984039e+00 -9.073354399334829168e+01
7.752104703007745456e+00 -9.073354399334829168e+01
7.758353583007789211e+00 -9.077588434176840337e+01
7.764584598008099192e+00 -9.084784880203773128e+01
7.770843461007984843e+00 -9.084362192385741253e+01
7.777130302008004037e+00 -9.084363199338527295e+01
7.783399713008051890e+00 -9.084363199338527295e+01
7.789633582008065105e+00 -9.084924375376830596e+01
7.795877928008295044e+00 -9.084924375376830596e+01
7.802157409008174227e+00 -9.086473726489353453e+01
7.808486957008241802e+00 -9.085043993367978032e+01
7.814763021008189980e+00 -9.091395178579318781e+01
7.820989822008286296e+00 -9.091395178579318781e+01
7.827212649008259859e+00 -9.091395178579318781e+01
7.833477820007985315e+00 -9.122948011660888312e+01
7.839739641007966497e+00 -9.122948011660888312e+01
7.846022352007921086e+00 -9.123002383823454409e+01
7.852293642008007168e+00 -9.128652898388492076e+01
7.858591653007934497e+00 -9.129253471891345839e+01
7.864918746007703021e+00 -9.130900199194519473e+01
7.871128022007710001e+00 -9.151311186505317607e+01
7.877459713007837649e+00 -9.151311186505317607e+01
7.883737876007870682e+00 -9.150042701052376515e+01
7.890013952007834064e+00 -9.150866909398200733e+01
7.896214393007838339e+00 -9.150866909398200733e+01
7.902484703007758071e+00 -9.151591389906739948e+01
7.908756047007656775e+00 -9.163481295167029828e+01
7.915004930007611961e+00 -9.166654445276400054e+01
7.921220773007419780e+00 -9.166654445276400054e+01
7.927452314007368273e+00 -9.161438457254533319e+01
7.933690229007311245e+00 -9.161984671166223393e+01
7.939922850007391730e+00 -9.161984671166223393e+01
7.946180564007264024e+00 -9.161981698938112118e+01
7.952398295007597540e+00 -9.162479679850223135e+01
7.958619841007603668e+00 -9.162479679850223135e+01
7.964882519007531414e+00 -9.154748559247818207e+01
7.971125133007504360e+00 -9.154485938877657247e+01
7.977341934007242230e+00 -9.154485938877657247e+01
7.983623586007126960e+00 -9.155373304332863427e+01
7.989816808007489612e+00 -9.155373304332863427e+01
7.996087466007537614e+00 -9.160384887235909446e+01
8.002328181007442254e+00 -9.160384887235909446e+01
8.008563230007410993e+00 -9.161666236468852276e+01
8.014846048007214563e+00 -9.161773050153620090e+01
8.021102228007137569e+00 -9.161858044904215603e+01
8.027343014007001898e+00 -9.161858044904215603e+01
8.033742999006705077e+00 -9.161858044904215603e+01
8.040144891006661965e+00 -9.179224676380644610e+01
8.046580870006835084e+00 -9.179224676380644610e+01
8.052920333006653664e+00 -9.180745722619933247e+01
8.059256775006673479e+00 -9.180745722619933247e+01
8.065490409006599748e+00 -9.180745722619933247e+01
8.071744796006598222e+00 -9.180745722619933247e+01
8.077976028006659703e+00 -9.179036694834792343e+01
8.084208803006688981e+00 -9.186207269600835446e+01
8.090512227006598778e+00 -9.188190889039097442e+01
8.096977269006529809e+00 -9.200967855024106257e+01
8.103330409006630930e+00 -9.206353254476240977e+01
8.109708931006480270e+00 -9.209932121520802184e+01
8.115934107006367526e+00 -9.209932121520802184e+01
8.122153342006413368e+00 -9.209932121520802184e+01
8.128459098006800332e+00 -9.240265543690941286e+01
8.134699479006940237e+00 -9.240265543690941286e+01
8.140950769006749965e+00 -9.240887202388016419e+01
8.147240760006852156e+00 -9.241022200592630043e+01
8.153566481006933486e+00 -9.241268630218313263e+01
8.159851009007297762e+00 -9.248303961046529764e+01
8.166151733007311009e+00 -9.248056168238925068e+01
8.172431830007340636e+00 -9.262847467096671039e+01
8.178733199007652388e+00 -9.275085233215227731e+01
8.185002966007857594e+00 -9.275085233215227731e+01
8.191295596008032476e+00 -9.275169669204657907e+01
8.197588427008341228e+00 -9.283137920655958908e+01
8.203879318008475252e+00 -9.283134696859745816e+01
8.210171264008550907e+00 -9.283134696859745816e+01
8.216451691008501257e+00 -9.283134696859745816e+01
8.222712579008572220e+00 -9.284039531771890097e+01
8.228950064008529353e+00 -9.284039531771890097e+01
8.235209147008561104e+00 -9.284103062553938912e+01
8.241480049008558240e+00 -9.284103062553938912e+01
8.247704303008688953e+00 -9.284103062553938912e+01
8.253988406008588186e+00 -9.284103062553938912e+01
8.260225498008821887e+00 -9.288722736846189321e+01
8.266465070008962357e+00 -9.288722736846189321e+01
8.272690528008993738e+00 -9.286588414034297045e+01
8.278969066009153721e+00 -9.285758778373583766e+01
8.285189870009375568e+00 -9.285758778373583766e+01
8.291475606009171884e+00 -9.286737913916536513e+01
8.297698166008970588e+00 -9.287195869728405739e+01
8.303987170008952035e+00 -9.277223252592511926e+01
8.310254015008723627e+00 -9.279793920167441001e+01
8.316534689008804548e+00 -9.279864166110428414e+01
8.322772639009002660e+00 -9.279864166110428414e+01
8.329044214009030611e+00 -9.279864166110428414e+01
8.335321187008773336e+00 -9.279864166110428414e+01
8.341712961008752814e+00 -9.279864166110428414e+01
8.348092529008653173e+00 -9.279891065157046626e+01
8.354395037008600866e+00 -9.279891065157046626e+01
8.360709328008709917e+00 -9.280957771770718523e+01
8.367002197008872599e+00 -9.280957771770718523e+01
8.373379025009072052e+00 -9.280957771770718523e+01
8.379736652009015074e+00 -9.277677461102354073e+01
8.386093995008948809e+00 -9.277677461102354073e+01
8.392377121009175767e+00 -9.277677461102354073e+01
8.398710370009141002e+00 -9.277068415162189297e+01
8.404977943009257046e+00 -9.278048805680265332e+01
8.411237434009137814e+00 -9.277726130216703382e+01
8.417530607009169330e+00 -9.277726130216703382e+01
8.423858863009527909e+00 -9.278071670295517492e+01
8.430132956009401823e+00 -9.278071670295517492e+01
8.436404261009300853e+00 -9.277393619216741172e+01
8.442676643009477289e+00 -9.277662047156707104e+01
8.448913320009452832e+00 -9.277662047156707104e+01
8.455146223009322171e+00 -9.277662047156707104e+01
8.461438909009274312e+00 -9.284887600628687210e+01
8.467677379009430183e+00 -9.297914366853990487e+01
8.473980916009494990e+00 -9.287514527988130908e+01
8.480243548009340770e+00 -9.287514527988130908e+01
8.486546503009350317e+00 -9.295595496996524787e+01
8.492775093009200305e+00 -9.295595496996524787e+01
8.499051289008960453e+00 -9.295595496996524787e+01
8.505277657008889491e+00 -9.295595496996524787e+01
8.511516854008675637e+00 -9.296498726901603504e+01
8.517781318008459834e+00 -9.296033373301710867e+01
8.524030996008491456e+00 -9.296059974938071946e+01
8.530312435008539751e+00 -9.315944321162304220e+01
8.536531815008657986e+00 -9.344645550686323077e+01
8.542812464008363804e+00 -9.344840126330650776e+01
8.549026806008214407e+00 -9.344840126330650776e+01
8.555272139008010868e+00 -9.344840126330650776e+01
8.561497866007783841e+00 -9.345454817436555572e+01
8.567735202007867201e+00 -9.345454817436555572e+01
8.574005006007737961e+00 -9.345454817436555572e+01
8.580276773007710744e+00 -9.345238192165786018e+01
8.586549449007520707e+00 -9.348650450517516219e+01
8.592775497007295371e+00 -9.348650450517516219e+01
8.599013224007350686e+00 -9.348650450517516219e+01
8.605293704007351607e+00 -9.348650450517516219e+01
8.611562406007422510e+00 -9.349053584991185062e+01
8.617815274007597282e+00 -9.349026695635350848e+01
8.624129275007874185e+00 -9.326798711378972939e+01
8.630385484007973673e+00 -9.326798711378972939e+01
8.636650605008185266e+00 -9.330207748332733786e+01
8.642880258008460714e+00 -9.330207748332733786e+01
8.649125517008172892e+00 -9.317798895040895957e+01
8.655369730008445117e+00 -9.317798895040895957e+01
8.661630840008186283e+00 -9.317798895040895957e+01
8.667876086008206471e+00 -9.317798895040895957e+01
8.674161121007998076e+00 -9.317798895040895957e+01
8.680420203008182511e+00 -9.319325553125668193e+01
8.686710871007846890e+00 -9.274619452286955834e+01
8.692931395007917672e+00 -9.214995807407937889e+01
8.699174951008174617e+00 -9.215001377523958581e+01
8.705428385008232794e+00 -9.281213700896964269e+01
8.711655137007895178e+00 -9.281213700896964269e+01
8.717933582007518112e+00 -9.281213700896964269e+01
8.724359545007132510e+00 -9.289817534009200983e+01
8.730704177007027056e+00 -9.297078669028478259e+01
8.737034758007169444e+00 -9.387545500363975748e+01
8.743357188007010450e+00 -9.439076573245705504e+01
8.749738480006769237e+00 -9.437446335002228182e+01
8.756070756007076739e+00 -9.486997376151053629e+01
8.762328561007137750e+00 -9.486997376151053629e+01
8.768652554006933997e+00 -9.444063191754595721e+01
8.774951364007108623e+00 -9.453973158202310856e+01
8.781233714007100843e+00 -9.453973158202310856e+01
8.787514744007040690e+00 -9.418109421511267954e+01
8.793778880006939858e+00 -9.418109421511267954e+01
8.800133719006780098e+00 -9.420947477174216544e+01
8.806391707006682168e+00 -9.419233553316665564e+01
8.812645574006367610e+00 -9.558816212151691616e+01
8.818947835006483160e+00 -9.566690862024410080e+01
8.825188535006716961e+00 -9.566130840692154891e+01
8.831459717006566734e+00 -9.570482914911318062e+01
8.837773907006720719e+00 -9.570482914911318062e+01
8.844046904007015542e+00 -9.582517612546502050e+01
8.850314308006929309e+00 -9.606530330857411570e+01
8.856554265007147819e+00 -9.607836933328925966e+01
8.862833761007578914e+00 -9.607836933328925966e+01
8.869078432007569290e+00 -9.607836933328925966e+01
8.875316588007351015e+00 -9.607836933328925966e+01
8.881618326007398423e+00 -9.609775240701236498e+01
8.887869611007573667e+00 -9.586607741645548231e+01
8.894296220007703369e+00 -9.586817517441966174e+01
8.900551544007640814e+00 -9.586817517441966174e+01
8.906867334007657178e+00 -9.593775107240902855e+01
8.913123903007601712e+00 -9.593998642685735945e+01
8.919387279007608527e+00 -9.593998642685735945e+01
8.925647754007911772e+00 -9.590394711878303724e+01
8.931950669007932220e+00 -9.591614744061121201e+01
8.938249456007724802e+00 -9.591614744061121201e+01
8.944519445007358627e+00 -9.591614744061121201e+01
8.950787076007230780e+00 -9.591117765133306250e+01
8.957037478007407572e+00 -9.591117765133306250e+01
8.963305407007368331e+00 -9.590430904245970112e+01
8.969545707007441138e+00 -9.590430904245970112e+01
8.975804111007121833e+00 -9.591606487289509175e+01
8.982079806006979084e+00 -9.595744524789209606e+01
8.988320890006804120e+00 -9.595744524789209606e+01
8.994688569006441980e+00 -9.595744524789209606e+01
9.001134341006363115e+00 -9.595744524789209606e+01
9.007400735006342529e+00 -9.595744524789209606e+01
9.013633600006443203e+00 -9.595744524789209606e+01
9.020062900006649897e+00 -9.599698905617132993e+01
9.026296408006558636e+00 -9.599801041508442268e+01
9.032582042006751522e+00 -9.599801041508442268e+01
9.038825799006872330e+00 -9.599027633844485763e+01
9.045052479006685076e+00 -9.599027633844485763e+01
9.051265205006174597e+00 -9.599027633844485763e+01
9.057540778006426763e+00 -9.601812100227461144e+01
9.063776227006286490e+00 -9.686603755096561486e+01
9.069990172006470175e+00 -9.686603755096561486e+01
9.076231036006575437e+00 -9.701546394888217151e+01
9.082449512006576242e+00 -9.701546394888217151e+01
9.088842643006600497e+00 -9.704529391772906877e+01
9.095150183006566635e+00 -9.706501181378615684e+01
9.101411862006486331e+00 -9.706501181378615684e+01
9.107691550006535408e+00 -9.706501181378615684e+01
9.114008188006494038e+00 -9.706501181378615684e+01
9.120325918006471966e+00 -9.706501181378615684e+01
9.126606442006561792e+00 -9.705825784942595646e+01
9.132873510006660922e+00 -9.705825784942595646e+01
9.139128734006831678e+00 -9.760724363111660296e+01
9.145407898007164249e+00 -9.842102850166718042e+01
9.151637972007108601e+00 -9.842102850166718042e+01
9.157874421007278443e+00 -9.880329782940442840e+01
9.164120163007211772e+00 -9.880329782940442840e+01
9.170363688006872849e+00 -9.892096972457011361e+01
9.176616157006876051e+00 -9.894001721435128616e+01
9.182852751006919334e+00 -9.916464100421296735e+01
9.189070592007155369e+00 -9.916464100421296735e+01
9.195302032007106163e+00 -9.916710974951752178e+01
9.201577778007063557e+00 -9.941798073595629148e+01
9.207798624007267563e+00 -9.941798073595629148e+01
9.214132019007323038e+00 -9.941800209006574107e+01
9.220477693007410380e+00 -9.941800209006574107e+01
9.226736123007498236e+00 -9.973853313386453578e+01
9.232959462007571005e+00 -9.973941284036270361e+01
9.239259649007621533e+00 -9.973661492179793697e+01
9.245695606007842571e+00 -9.973661492179793697e+01
9.251926254007742045e+00 -9.973661492179793697e+01
9.258157196007658740e+00 -9.973661492179793697e+01
9.264449027007472637e+00 -9.974100275028899887e+01
9.270884059007585165e+00 -9.976432490116863505e+01
9.277199994007773398e+00 -9.976432490116863505e+01
9.283489454007778363e+00 -9.976432490116863505e+01
9.289726430007874569e+00 -9.972733104020498729e+01
9.295990003008057556e+00 -9.972733104020498729e+01
9.302227264007825625e+00 -9.972733104020498729e+01
9.308480413007956145e+00 -9.972762003466823444e+01
9.314783232007883385e+00 -9.972762003466823444e+01
9.321026325007821356e+00 -9.972762003466823444e+01
9.327399099007678274e+00 -9.972762003466823444e+01
9.333715044007647066e+00 -9.972762003466823444e+01
9.339968609007556211e+00 -9.972762003466823444e+01
9.346289623007706382e+00 -9.971841166969750248e+01
9.352688332007602412e+00 -9.971841166969750248e+01
9.358931555007330871e+00 -9.971841166969750248e+01
9.365172694007256382e+00 -9.976643280125765045e+01
9.371411736007246418e+00 -9.974836436627896319e+01
9.377677544006999710e+00 -9.974836436627896319e+01
9.383928385006996109e+00 -9.977634491419078699e+01
9.390172644006810287e+00 -9.979278709358460731e+01
9.396399063006953156e+00 -9.979278709358460731e+01
9.402678531007012452e+00 -9.981164622110215134e+01
9.408898507006981049e+00 -9.981164622110215134e+01
9.415113896006999994e+00 -9.981164622110215134e+01
9.421398520007372213e+00 -9.982525490840968985e+01
9.427616885007495284e+00 -9.982525490840968985e+01
9.433890029007486078e+00 -9.994439928489741476e+01
9.440108677007827964e+00 -9.994439928489741476e+01
9.446360061007482045e+00 -9.994439928489741476e+01
9.452764370007557204e+00 -9.994439928489741476e+01
9.459046661007647572e+00 -9.994439928489741476e+01
9.465249385007126648e+00 -9.994439928489741476e+01
9.471523579007111948e+00 -9.994439928489741476e+01
9.477768165007049106e+00 -9.994439928489741476e+01
9.484012426006714236e+00 -9.994439928489741476e+01
9.490349715006715314e+00 -9.996367993273418051e+01
9.496868704006615758e+00 -9.996367993273418051e+01
9.503247372006697447e+00 -9.996367993273418051e+01
9.509755140006816987e+00 -9.996367993273418051e+01
9.516043910006970918e+00 -9.996367993273418051e+01
9.522308221006852591e+00 -9.996776519326375876e+01
9.528651631006837874e+00 -9.985838693504265962e+01
9.535030481006970149e+00 -9.985838693504265962e+01
9.541431780006689678e+00 -9.985838693504265962e+01
9.547866502006840506e+00 -1.000120297297260379e+02
9.554331053006976049e+00 -1.000120297297260379e+02
9.560895874006746453e+00 -9.995016998929688157e+01
9.567399093006429212e+00 -1.000692131826513389e+02
9.573877064006580895e+00 -1.000692131826513389e+02
9.580247387006664894e+00 -1.000692131826513389e+02
9.586601172006552929e+00 -9.993359244849129652e+01
9.593173702006595249e+00 -9.993359244849129652e+01
9.599801739006366574e+00 -1.001236075745815981e+02
9.606859607006356327e+00 -1.001205549972213902e+02
9.613884363006476974e+00 -1.002192486578395290e+02
9.620410167006440361e+00 -1.002192486578395290e+02
9.626880172006224257e+00 -1.002192486578395290e+02
9.633299225006368260e+00 -1.002589738656453022e+02
9.639663685006581773e+00 -1.002261675036480568e+02
9.646100870006279138e+00 -1.002261675036480568e+02
9.652688979006285308e+00 -1.000769551330083971e+02
9.659317462006171695e+00 -1.000769551330083971e+02
9.665774900005814629e+00 -1.000769551330083971e+02
9.672273819005440032e+00 -1.000769551330083971e+02
9.678857204005538506e+00 -1.000769551330083971e+02
9.685403066005463302e+00 -1.000769551330083971e+02
9.691951321005348063e+00 -1.006258740935400056e+02
9.698580286005338280e+00 -1.006258740935400056e+02
9.705118730005409589e+00 -1.007167561781741227e+02
9.711810300005623731e+00 -1.007167561781741227e+02
9.718378366005737234e+00 -1.007167561781741227e+02
9.725264241005888266e+00 -1.007120643271956482e+02
9.731973470005854665e+00 -1.007136838316653638e+02
9.738706112006184412e+00 -1.007842042959102287e+02
9.745255520005940753e+00 -1.008543333764103522e+02
9.751803535005791446e+00 -1.011329426429844318e+02
9.758497501005550134e+00 -1.010959110401299341e+02
9.765028277005527002e+00 -1.010959110401299341e+02
9.771616208005923454e+00 -1.010959110401299341e+02
9.778409571005568068e+00 -1.010959110401299341e+02
9.784999722005593981e+00 -1.010959110401299341e+02
9.791735327005824274e+00 -1.011108176847653795e+02
9.798414322005712052e+00 -1.011108176847653795e+02
9.804997572005589745e+00 -1.011108176847653795e+02
9.811536621005473080e+00 -1.011908372617284897e+02
9.818080471005458776e+00 -1.011908372617284897e+02
9.824829701005555194e+00 -1.011912238498433823e+02
9.831496122005432881e+00 -1.013895544200284036e+02
9.838061962005539840e+00 -1.013895544200284036e+02
9.844827726005348723e+00 -1.014239180012277188e+02
9.851386309005206954e+00 -1.014239180012277188e+02
9.858039844005077157e+00 -1.014333893720347390e+02
9.864654752005236560e+00 -1.014333893720347390e+02
9.871289239005335503e+00 -1.014333893720347390e+02
9.877809124005480612e+00 -1.014333893720347390e+02
9.884518692005315188e+00 -1.014627101145759127e+02
9.891149332005014116e+00 -1.011503135024466218e+02
9.897782751004754687e+00 -1.011569046203818942e+02
9.904406081004722751e+00 -1.008839165267009719e+02
9.910907008004500085e+00 -1.011902572657506596e+02
9.917592810004336457e+00 -1.011930331740086473e+02
9.924134437004354936e+00 -1.013161740894861538e+02
9.930775327003942721e+00 -1.013161740894861538e+02
9.937370527004233622e+00 -1.013161740894861538e+02
9.943976002004447423e+00 -1.018302209918286252e+02
9.950622505004702134e+00 -1.018302209918286252e+02
9.957251700004675854e+00 -1.018314306612899003e+02
9.963877972004652861e+00 -1.018314306612899003e+02
9.970490056004777557e+00 -1.018593648281348578e+02
9.977004187004695268e+00 -1.018586410967883893e+02
9.983617687004610275e+00 -1.018586410967883893e+02
9.990253238004655145e+00 -1.018300387222025307e+02
9.996943935004665605e+00 -1.019532491271551180e+02
1.000364383300460247e+01 -1.019532491271551180e+02
1.001021246700443612e+01 -1.019248291989247122e+02
1.001687583900445588e+01 -1.019248291989247122e+02
1.002337717300457598e+01 -1.020051945301151761e+02
1.002998108400458932e+01 -1.020385048926235640e+02
1.003658831000437601e+01 -1.020145044989010472e+02
1.004327572100478960e+01 -1.020145044989010472e+02
1.004987461900491041e+01 -1.020145044989010472e+02
1.005666670000505292e+01 -1.020840503413251810e+02
1.006320853100493196e+01 -1.020840503413251810e+02
1.006987437700485088e+01 -1.020840503413251810e+02
1.007645363200495581e+01 -1.020927104013340880e+02
1.008314358200513539e+01 -1.020927104013340880e+02
1.008986090700555849e+01 -1.020927104013340880e+02
1.009650587200522409e+01 -1.020911630158222465e+02
1.010311686800521613e+01 -1.022105441410860607e+02
1.010973408300544918e+01 -1.020456218356475802e+02
1.011636459500567753e+01 -1.029461278621594431e+02
1.012312743700563544e+01 -1.029482847895030631e+02
1.012964933900558151e+01 -1.030715306570800180e+02
1.013630084500540818e+01 -1.030715306570800180e+02
1.014289315000559100e+01 -1.031001451086684426e+02
1.014948024100560531e+01 -1.031001451086684426e+02
1.015616905500543510e+01 -1.030785229959329996e+02
1.016287865800575219e+01 -1.030785229959329996e+02
1.016968673500581133e+01 -1.034387590576358917e+02
1.017616612600599524e+01 -1.034387590576358917e+02
1.018283143100578059e+01 -1.034387590576358917e+02
1.018946481600588072e+01 -1.034387590576358917e+02
1.019612178800571201e+01 -1.034400667595103585e+02
1.020263963900552540e+01 -1.034364925111252234e+02
1.020933530700544623e+01 -1.035037380958029587e+02
1.021587085500551950e+01 -1.035148775023304495e+02
1.022254756900566974e+01 -1.034752279539359989e+02
1.022921359600564983e+01 -1.034814309127725807e+02
1.023581085200565610e+01 -1.034814309127725807e+02
1.024236074500586824e+01 -1.034826889459407084e+02
1.024896957600603287e+01 -1.034826889459407084e+02
1.025558850400585698e+01 -1.034826889459407084e+02
1.026216255500564500e+01 -1.032500459280072107e+02
1.026879110700572539e+01 -1.032462390167301436e+02
1.027547574200598035e+01 -1.035029020715385855e+02
1.028198992200593409e+01 -1.036193025598810777e+02
1.028864564600570475e+01 -1.036194341986916072e+02
1.029521602700538097e+01 -1.036194341986916072e+02
1.030191634900556608e+01 -1.035558971049317449e+02
1.030860356000528100e+01 -1.035558971049317449e+02
1.031520375800546674e+01 -1.037030090377548106e+02
1.032180640100551727e+01 -1.039546301984562149e+02
1.032838707400527767e+01 -1.039546301984562149e+02
1.033509006600536395e+01 -1.039625425819904194e+02
1.034180183300544797e+01 -1.040749070154152633e+02
1.034852426500528111e+01 -1.040658464041135289e+02
1.035498317300560700e+01 -1.040646745924585872e+02
1.036160716400551962e+01 -1.043015847584568547e+02
1.036831549100546113e+01 -1.043015847584568547e+02
1.037494543700536553e+01 -1.043015175429178498e+02
1.038160282100520249e+01 -1.043015175429178498e+02
1.038827765200522890e+01 -1.047888091083748776e+02
1.039492085600517157e+01 -1.047888091083748776e+02
1.040151399600530624e+01 -1.047888091083748776e+02
1.040811986500487762e+01 -1.047901493610639534e+02
1.041480583800452564e+01 -1.047944362520184711e+02
1.042137810000427578e+01 -1.047944362520184711e+02
1.042803086100420273e+01 -1.047944362520184711e+02
1.043468168900426463e+01 -1.048030672021774592e+02
1.044128463500457826e+01 -1.048030672021774592e+02
1.044789169000478068e+01 -1.048290901795455738e+02
1.045447166900473235e+01 -1.048290901795455738e+02
1.046106054700464938e+01 -1.048290901795455738e+02
1.046781102600476743e+01 -1.048290901795455738e+02
1.047446763300456496e+01 -1.048552206316804103e+02
1.048103541700464802e+01 -1.048552206316804103e+02
1.048770870200459626e+01 -1.048552206316804103e+02
1.049439686900453239e+01 -1.047127501038765871e+02
1.050108865400454761e+01 -1.047127501038765871e+02
1.050762433200443979e+01 -1.047127501038765871e+02
1.051440145100447410e+01 -1.047127501038765871e+02
1.052113365400470002e+01 -1.047127501038765871e+02
1.052778592000429114e+01 -1.047127501038765871e+02
1.053432865600424861e+01 -1.047127501038765871e+02
1.054098719000450046e+01 -1.047127501038765871e+02
1.054758796900456730e+01 -1.046993521557655384e+02
1.055421481200465905e+01 -1.046932201827116842e+02
1.056090716000463203e+01 -1.047008881582693789e+02
1.056752741100474680e+01 -1.047021723356353391e+02
1.057419216800502682e+01 -1.047021723356353391e+02
1.058079081200521898e+01 -1.047021723356353391e+02
1.058733075100504095e+01 -1.047021723356353391e+02
1.059393305800497842e+01 -1.047021723356353391e+02
1.060060816600510236e+01 -1.050717454180841770e+02
1.060730941800504468e+01 -1.050717454180841770e+02
1.061387074800478558e+01 -1.050717454180841770e+02
1.062060309500508026e+01 -1.053092037611345972e+02
1.062723189000530510e+01 -1.058580452861735068e+02
1.063394348700551006e+01 -1.058580452861735068e+02
1.064056524600572118e+01 -1.058588678659778850e+02
1.064717036800574590e+01 -1.059057873197264854e+02
1.065386427800594049e+01 -1.059057873197264854e+02
1.066061726900586848e+01 -1.058260438242065788e+02
1.066723198500578462e+01 -1.058260438242065788e+02
1.067397162600593674e+01 -1.058260438242065788e+02
1.068052777600624381e+01 -1.057168519077355597e+02
1.068719687000640306e+01 -1.057168519077355597e+02
1.069386503900616958e+01 -1.062668487023594537e+02
1.070057194700603986e+01 -1.062668487023594537e+02
1.070715631300643622e+01 -1.059527548591002102e+02
1.071387348700653774e+01 -1.059560390368096137e+02
1.072062415900654742e+01 -1.059671938147997139e+02
1.072730130800637482e+01 -1.059672318948869645e+02
1.073396086500625302e+01 -1.059672318948869645e+02
1.074064116400626290e+01 -1.063855062308887511e+02
1.074716688000610532e+01 -1.063855062308887511e+02
1.075380179800589531e+01 -1.064774039310881619e+02
1.076045242000584778e+01 -1.064774039310881619e+02
1.076712221200602926e+01 -1.064774039310881619e+02
1.077372417700618712e+01 -1.064774039310881619e+02
1.078045391900607797e+01 -1.064774039310881619e+02
1.078701739900594703e+01 -1.064922753151575137e+02
1.079363237900602712e+01 -1.066158482391639808e+02
1.080015410900598738e+01 -1.066403855898364839e+02
1.080688232800623894e+01 -1.066403855898364839e+02
1.081352359900621707e+01 -1.066403855898364839e+02
1.082014792500622491e+01 -1.066403855898364839e+02
1.082682736100589693e+01 -1.066403855898364839e+02
1.083344752600621064e+01 -1.066403855898364839e+02
1.084005621800636732e+01 -1.066403855898364839e+02
1.084670621400626089e+01 -1.066403855898364839e+02
1.085335648300667799e+01 -1.066403855898364839e+02
1.086002170000652711e+01 -1.066416807381304324e+02
1.086664024400650419e+01 -1.066416807381304324e+02
1.087332567600667232e+01 -1.066416807381304324e+02
1.087985194600636873e+01 -1.066516321086268846e+02
1.088652048400651040e+01 -1.073465969594563916e+02
1.089318768200666909e+01 -1.073979239464937194e+02
1.089981436700674067e+01 -1.073979273971502266e+02
1.090638871600692994e+01 -1.073979273971502266e+02
1.091307653200703953e+01 -1.073979273971502266e+02
1.091979133000748448e+01 -1.074079547183692398e+02
1.092642319400728468e+01 -1.074079547183692398e+02
1.093297619600748760e+01 -1.074079547183692398e+02
1.093963555000769361e+01 -1.074079547183692398e+02
1.094624957000762322e+01 -1.074079547183692398e+02
1.095292321100770039e+01 -1.074079547183692398e+02
1.095948532000777220e+01 -1.074079547183692398e+02
1.096613384100768940e+01 -1.074079547183692398e+02
1.097286215200784909e+01 -1.073656405071261020e+02
1.097950307000759551e+01 -1.073656405071261020e+02
1.098620091400758270e+01 -1.073656405071261020e+02
1.099288059200779344e+01 -1.075630543918737203e+02
1.099954136100785718e+01 -1.075630543918737203e+02
1.100626143000798152e+01 -1.075630543918737203e+02
1.101297856600791647e+01 -1.075630543918737203e+02
1.101956449100745772e+01 -1.075630543918737203e+02
1.102626201200736489e+01 -1.075630543918737203e+02
1.103295466900739541e+01 -1.075630543918737203e+02
1.103960616800731032e+01 -1.075630543918737203e+02
1.104619411800725004e+01 -1.075630543918737203e+02
1.105288047500768300e+01 -1.075640490954097857e+02
1.105952344600774495e+01 -1.075640490954097857e+02
1.106620989800755694e+01 -1.075640490954097857e+02
1.107281961400761361e+01 -1.075640490954097857e+02
1.107951854800757019e+01 -1.077847152047651775e+02
1.108624887300759099e+01 -1.078872268270262822e+02
1.109290538300741957e+01 -1.078872268270262822e+02
1.109945630000757433e+01 -1.078872268270262822e+02
1.110612105400754501e+01 -1.078872268270262822e+02
1.111280814400748795e+01 -1.075390914861000766e+02
1.111942697300732164e+01 -1.075390914861000766e+02
1.112603366700729168e+01 -1.075390914861000766e+02
1.113266117500722885e+01 -1.073953283394086498e+02
1.113938830600734775e+01 -1.073953283394086498e+02
1.114604057200745046e+01 -1.074720458103203669e+02
1.115285656600710240e+01 -1.074720458103203669e+02
1.115953416300705214e+01 -1.074720458103203669e+02
1.116607722100710021e+01 -1.077696017202579242e+02
1.117278267400696734e+01 -1.084321696996870799e+02
1.117934796900689776e+01 -1.086719578046289456e+02
1.118597596000689975e+01 -1.089791713927436803e+02
1.119256151200694660e+01 -1.089791713927436803e+02
1.119922532600710952e+01 -1.094035925484885610e+02
1.120577572800726784e+01 -1.094035925484885610e+02
1.121242972800740745e+01 -1.094065765637799643e+02
1.121906345700728025e+01 -1.094199418991511408e+02
1.122573028300720921e+01 -1.095227810298976294e+02
1.123230786300703699e+01 -1.095227810298976294e+02
1.123889902400699725e+01 -1.095292412604370611e+02
1.124560475100713575e+01 -1.095292412604370611e+02
1.125223662500715704e+01 -1.095291847719460634e+02
1.125889614900698632e+01 -1.095323333986702039e+02
1.126562048200696609e+01 -1.094493690135381883e+02
1.127211036400663602e+01 -1.094493690135381883e+02
1.127883529400642715e+01 -1.094388272146180441e+02
1.128543593700645431e+01 -1.094216789831843073e+02
1.129208078700654028e+01 -1.093887178534300233e+02
1.129874987000633269e+01 -1.093887178534300233e+02
1.130526395700651676e+01 -1.093887178534300233e+02
1.131188832300645686e+01 -1.093887178534300233e+02
1.131851177100621442e+01 -1.093887178534300233e+02
1.132516005600612630e+01 -1.093887178534300233e+02
1.133185406900602743e+01 -1.095808569436586879e+02
1.133847284100585284e+01 -1.095808569436586879e+02
1.134515070600554054e+01 -1.095808569436586879e+02
1.135171300300559949e+01 -1.097369493405666390e+02
1.135838566600547495e+01 -1.097369493405666390e+02
1.136492898700544174e+01 -1.097369493405666390e+02
1.137155765600547852e+01 -1.097369493405666390e+02
1.137817706000596729e+01 -1.097369493405666390e+02
1.138479370900616061e+01 -1.095490272935848566e+02
1.139143900500616269e+01 -1.095490272935848566e+02
1.139813513700629244e+01 -1.095490272935848566e+02
1.140483676100654975e+01 -1.095490272935848566e+02
1.141153878500659857e+01 -1.095490272935848566e+02
1.141814593100643549e+01 -1.095490272935848566e+02
1.142481030900640349e+01 -1.095490272935848566e+02
1.143145986100662981e+01 -1.095490272935848566e+02
1.143810268400690688e+01 -1.095490272935848566e+02
1.144477027800685676e+01 -1.096348041216994886e+02
1.145141088000681862e+01 -1.096348041216994886e+02
1.145800589000643299e+01 -1.096348041216994886e+02
1.146467511100654235e+01 -1.097452953649624021e+02
1.147138827300656772e+01 -1.097858022807000395e+02
1.147791170300665442e+01 -1.097858022807000395e+02
1.148456083900678948e+01 -1.097858022807000395e+02
1.149117245200669402e+01 -1.097858022807000395e+02
1.149773425100698887e+01 -1.097858022807000395e+02
1.150445197100691530e+01 -1.097865121174099841e+02
1.151110739600694899e+01 -1.098094556950077418e+02
1.151773804500705012e+01 -1.098094556950077418e+02
1.152441288800719121e+01 -1.098094556950077418e+02
1.153105255500717874e+01 -1.097822465942788881e+02
1.153778489700731313e+01 -1.097822465942788881e+02
1.154450829500761699e+01 -1.097822465942788881e+02
1.155126472800772319e+01 -1.097822465942788881e+02
1.155781139000779945e+01 -1.097822465942788881e+02
1.156452005800791483e+01 -1.102920565548007659e+02
1.157116669600810610e+01 -1.102920565548007659e+02
1.157787292700811577e+01 -1.102911018969997770e+02
1.158458391000797860e+01 -1.102911018969997770e+02
1.159120676700808872e+01 -1.102911018969997770e+02
1.159795633600791120e+01 -1.102915998509512718e+02
1.160449169000810343e+01 -1.102915998509512718e+02
1.161124273300795551e+01 -1.103614616300502860e+02
1.161791302100799328e+01 -1.104221468786763580e+02
1.162453151000775620e+01 -1.104221468786763580e+02
1.163122016400745906e+01 -1.103571745573641465e+02
1.163788506100736697e+01 -1.103571745573641465e+02
1.164471133700740779e+01 -1.103219834636968102e+02
1.165143329000750327e+01 -1.103476905007729556e+02
1.165804461000772108e+01 -1.103476905007729556e+02
1.166481443100749971e+01 -1.103476905007729556e+02
1.167143151300744819e+01 -1.103476905007729556e+02
1.167812504600733803e+01 -1.103476905007729556e+02
1.168482136300757190e+01 -1.103781480968701345e+02
1.169147563300758463e+01 -1.103908927832601421e+02
1.169815948500772151e+01 -1.103908927832601421e+02
1.170470889000800696e+01 -1.103908927832601421e+02
1.171138604100809744e+01 -1.103908927832601421e+02
1.171798356500805482e+01 -1.103908927832601421e+02
1.172461419300817909e+01 -1.103908927832601421e+02
1.173122497700821043e+01 -1.103908927832601421e+02

==> figures/ex1/M1LamUNIa.txt <==
1.311971000063749779e-04 -5.152877107806824730e-01
7.666914899880339015e-03 -2.591919122437025891e+01
1.481888940022599820e-02 -2.918232537597218723e+01
2.185059879994923765e-02 -3.143678041205098950e+01
2.885652339937223518e-02 -3.302766155106942136e+01
3.589306319888692365e-02 -3.422350117512569057e+01
4.288383239984341205e-02 -3.539774165128535799e+01
4.988142120015481851e-02 -3.636913467794268229e+01
5.687135429932368286e-02 -3.709464759203895312e+01
6.388786899910883776e-02 -3.780827593285873434e+01
7.088790139952153013e-02 -3.843501627093515083e+01
7.788045549884828334e-02 -3.904004846503573845e+01
8.487904409786324600e-02 -3.990124509381355011e+01
9.182476089785041040e-02 -4.039614970048266684e+01
9.875317829823870852e-02 -4.072441912899505212e+01
1.056982307985663283e-01 -4.118309649814881368e+01
1.126638637992414260e-01 -4.160801898888735906e+01
1.196382407978489881e-01 -4.186132860136315514e+01
1.265941517982923925e-01 -4.221029807852836768e+01
1.335092419985926537e-01 -4.263005367123221845e+01
1.404435684982672794e-01 -4.296428709966868098e+01
1.473693391974620626e-01 -4.333145253816612552e+01
1.542727032964876233e-01 -4.364369632393595566e+01
1.612416348959527512e-01 -4.404181934062943071e+01
1.681397189964172756e-01 -4.437944842975998938e+01
1.751877675966284076e-01 -4.483970243259200572e+01
1.820860840962041094e-01 -4.516701982581060548e+01
1.889698063955052021e-01 -4.548131621459010887e+01
1.958691635946820386e-01 -4.569520240839901248e+01
2.027675430954332114e-01 -4.585036600049164690e+01
2.097110164943728761e-01 -4.608020365083529413e+01
2.165843946938821318e-01 -4.637554280961134623e+01
2.234825643929070904e-01 -4.664798944725425400e+01
2.303830101929179308e-01 -4.686416628192166911e+01
2.372986712923420838e-01 -4.709654624294658731e+01
2.442020574921684728e-01 -4.727594152089600499e+01
2.510923266919007912e-01 -4.749752547305901373e+01
2.580396648913847457e-01 -4.769929908849937306e+01
2.649042729907364335e-01 -4.789998617455536589e+01
2.717947689914240184e-01 -4.810141559275774625e+01
2.786786456915478771e-01 -4.833761791024343779e+01
2.855484022914083764e-01 -4.849306058052417967e+01
2.924435827916909147e-01 -4.860675124549510429e+01
2.993525168914061285e-01 -4.876611477210310142e+01
3.062619880913075576e-01 -4.888313231311148854e+01
3.131060723909513399e-01 -4.902948596801645920e+01
3.200467156920808742e-01 -4.915562041487488898e+01
3.269830869914017168e-01 -4.927820414642022939e+01
3.339067894924937496e-01 -4.956083890527404634e+01
3.407952398920997550e-01 -4.969216641412977253e+01
3.476715357911984716e-01 -4.989320475896006712e+01
3.546341296912828289e-01 -5.008726823998524935e+01
3.615695791921325619e-01 -5.031730363660930294e+01
3.685030331925077118e-01 -5.047723027397442763e+01
3.753572176927946202e-01 -5.064803840163860826e+01
3.822780112932150365e-01 -5.079047496672965423e+01
3.891694488924258843e-01 -5.092966387773747527e+01
3.960941506917833865e-01 -5.108286294660241822e+01
4.029805461925207166e-01 -5.119754538862505200e+01
4.099361586930399537e-01 -5.133652972120885494e+01
4.168269899925917121e-01 -5.153550215123457434e+01
4.237038283926267690e-01 -5.168200730045209923e+01
4.305259806934828015e-01 -5.189182285335796507e+01
4.373986397929116032e-01 -5.207550952052425686e+01
4.442495570929850257e-01 -5.217187108572696985e+01
4.511003812921217104e-01 -5.235807013217954875e+01
4.579604763931797717e-01 -5.248095379286218076e+01
4.647927541934450124e-01 -5.258888946652685092e+01
4.716628572937111019e-01 -5.273562718709016650e+01
4.785318691948304837e-01 -5.290585075779618052e+01
4.854069342955312782e-01 -5.302958362215561294e+01
4.922854663940256503e-01 -5.322311471572917441e+01
4.991157472936151862e-01 -5.332605618188946295e+01
5.059242224935929233e-01 -5.350218218915188118e+01
5.127588295941336582e-01 -5.361496846719857956e+01
5.195808113943372053e-01 -5.374193479585888156e+01
5.264381798944668400e-01 -5.385226705042988726e+01
5.333597820941463619e-01 -5.395415331366928058e+01
5.401553487940760068e-01 -5.405515388866116666e+01
5.470226832941875728e-01 -5.419432029898426606e+01
5.538897775943724122e-01 -5.428032691838377843e+01
5.607781750952085531e-01 -5.435517914803874362e+01
5.676355497952613183e-01 -5.446000271068644594e+01
5.745141237953816926e-01 -5.466490788042627713e+01
5.813328945949592930e-01 -5.475574666470195950e+01
5.881799456941280146e-01 -5.488493376380745303e+01
5.950793444939336263e-01 -5.496589301931970795e+01
6.019270100930385059e-01 -5.507996119023026438e+01
6.088148707940831406e-01 -5.517658334011234444e+01
6.156704866950917232e-01 -5.532400422242882598e+01
6.225873091946823035e-01 -5.542522655026707668e+01
6.294074967946812205e-01 -5.554138370351107312e+01
6.362809993939322339e-01 -5.581698245068035646e+01
6.431413518952695529e-01 -5.591595490652193945e+01
6.500684467933297572e-01 -5.601492991488868256e+01
6.569552572939187929e-01 -5.608428130766047559e+01
6.637858744947265910e-01 -5.616065675364400533e+01
6.706543995954235005e-01 -5.629585718642008629e+01
6.774561201944606648e-01 -5.638694619908257266e+01
6.843170310943378354e-01 -5.646826023263712102e+01
6.911192849955000161e-01 -5.653569654639206732e+01
6.979822342958413861e-01 -5.665332917826852821e+01
7.047660853955448612e-01 -5.676040546224599126e+01
7.115580224941936427e-01 -5.684492542166415063e+01
7.184242811943818419e-01 -5.698247917297585730e+01
7.252363593935455821e-01 -5.706852361242024330e+01
7.320817231940054404e-01 -5.712237864511873653e+01
7.388851863930654407e-01 -5.718743272530828392e+01
7.457131039928072136e-01 -5.730184337430382868e+01
7.525333222931636090e-01 -5.737332475719498603e+01
7.593467894927812267e-01 -5.741606691765946380e+01
7.661982167930659893e-01 -5.752018382239150185e+01
7.730375248916289133e-01 -5.760236564537907356e+01
7.798482926912129187e-01 -5.764699730897331165e+01
7.866011402906452066e-01 -5.770227161403609983e+01
7.934510605900072511e-01 -5.788648463093051078e+01
8.002512620892616724e-01 -5.797359776178053892e+01
8.070670649886210191e-01 -5.803151492647351972e+01
8.139062528886256143e-01 -5.810177806508070120e+01
8.206839466884957579e-01 -5.823448117882867336e+01
8.274554689886712833e-01 -5.828201725074563910e+01
8.342514043872029106e-01 -5.834786722930151370e+01
8.410734592871677018e-01 -5.841683580759486460e+01
8.479422021878690874e-01 -5.847679542245909090e+01
8.547739679867163431e-01 -5.855431832347922239e+01
8.616036499864663245e-01 -5.863791787962337310e+01
8.684637735868250275e-01 -5.871157626076378477e+01
8.752649579860871665e-01 -5.876832292417153525e+01
8.820336186860572303e-01 -5.883927045898765584e+01
8.888386737855057396e-01 -5.891299341905794051e+01
8.956697852842694374e-01 -5.901309691089083742e+01
9.024585355829571887e-01 -5.905807676433308728e+01
9.092725865835404875e-01 -5.923639234522842401e+01
9.160709408840489454e-01 -5.934568742413697606e+01
9.228756157839257401e-01 -5.947479638084446663e+01
9.296939171833855653e-01 -5.952221556446910711e+01
9.365031627827988814e-01 -5.956113879041962633e+01
9.433622674830303145e-01 -5.963802696656701841e+01
9.501126427831195764e-01 -5.967828361584084718e+01
9.570038473831914416e-01 -5.974373103824559905e+01
9.637380838836293595e-01 -5.979975230631775673e+01
9.705555714829529057e-01 -5.985175557697448312e+01
9.773776941822234221e-01 -5.993619269993737220e+01
9.841759044824357483e-01 -5.998999032722732494e+01
9.909947263813023710e-01 -6.002031556128635259e+01
9.978253484821493213e-01 -6.008324581270939291e+01
1.004668092081942632e+00 -6.013587623306877816e+01
1.011492504482737420e+00 -6.020665017581510625e+01
1.018329386982190998e+00 -6.028072908529437512e+01
1.025180895983305529e+00 -6.035405141778336713e+01
1.032061390884041474e+00 -6.043247272569128370e+01
1.038965259882616010e+00 -6.051576253259226945e+01
1.045796995282546549e+00 -6.061067141320341989e+01
1.052625704683634922e+00 -6.069239141144812777e+01
1.059410326485237919e+00 -6.077006569863622332e+01
1.066212729184621733e+00 -6.086303730216783237e+01
1.072982824584858053e+00 -6.092608684603336400e+01
1.079760378985417990e+00 -6.097553508376587672e+01
1.086554492885795753e+00 -6.102631280246068712e+01
1.093378120784439078e+00 -6.107145325257489787e+01
1.100181084084829397e+00 -6.112726126505960877e+01
1.106988646585045810e+00 -6.116489617495471975e+01
1.113791165485395140e+00 -6.121558376870617479e+01
1.120628068885071160e+00 -6.125935522455338145e+01
1.127532078984745612e+00 -6.128268366156464708e+01
1.134397339283407247e+00 -6.140882487582284455e+01
1.141274636482864979e+00 -6.146733130432598102e+01
1.148147154884191057e+00 -6.153031855051585808e+01
1.154977382784011297e+00 -6.156433790680377172e+01
1.161864430584671481e+00 -6.158024433873034553e+01
1.168788147584257420e+00 -6.163801346106534140e+01
1.175661108484382655e+00 -6.171356679449030480e+01
1.182575278283059195e+00 -6.180208168018648252e+01
1.189452512682009910e+00 -6.187595294019259029e+01
1.196313127481209992e+00 -6.193439396660605922e+01
1.203221210281435472e+00 -6.202635159270727172e+01
1.210127880980689907e+00 -6.209465604637722436e+01
1.217271167180922431e+00 -6.224043959768400924e+01
1.224211882482302283e+00 -6.238471049625495368e+01
1.231101064282245305e+00 -6.245734387555945943e+01
1.237943944681126229e+00 -6.248949675403891746e+01
1.244801158680377329e+00 -6.260759590642730643e+01
1.251608582681751569e+00 -6.263404330122185826e+01
1.258479253080042826e+00 -6.267255528495578432e+01
1.265319386579119465e+00 -6.270048035066943015e+01
1.272156383278343128e+00 -6.274177712215354319e+01
1.279115270278509797e+00 -6.281071434090739558e+01
1.285927968277508215e+00 -6.285633513031344677e+01
1.292844676078743760e+00 -6.288931412635740514e+01
1.299717977777981925e+00 -6.297672947699147983e+01
1.306557155077530341e+00 -6.300923289002150796e+01
1.313390659778042480e+00 -6.304276464284386350e+01
1.320239691378151337e+00 -6.310014478696084694e+01
1.327062687177169575e+00 -6.314335859420126695e+01
1.333883671076068866e+00 -6.318084911474686294e+01
1.340702863475689899e+00 -6.321335756988987953e+01
1.347767022075618160e+00 -6.324290805916682245e+01
1.354687903874707944e+00 -6.331929285475330005e+01
1.361547058874248206e+00 -6.338266331805508713e+01
1.368482427274761992e+00 -6.340771911353438384e+01
1.375326353175285066e+00 -6.346365859002346355e+01
1.382162592776603471e+00 -6.350933329100687530e+01
1.389031007075527624e+00 -6.351389919326351219e+01
1.395900344575522922e+00 -6.355668202656730870e+01
1.402789716575352896e+00 -6.357872896357073245e+01
1.409659155275255760e+00 -6.362903898238082689e+01
1.416561327676709059e+00 -6.368371416038108634e+01
1.423382795676843671e+00 -6.374281587051596887e+01
1.430213951977032050e+00 -6.377370672706204147e+01
1.437049708176527885e+00 -6.379560503737862120e+01
1.443887150176328849e+00 -6.383330750559203182e+01
1.450742863078494427e+00 -6.386969336486755822e+01
1.457592843977681740e+00 -6.393242252292797900e+01
1.464459319878790300e+00 -6.395692612942571031e+01
1.471281756379187344e+00 -6.399354708818485449e+01
1.478112442379006186e+00 -6.406177735599925427e+01
1.484931944980803609e+00 -6.412893741453997620e+01
1.491738605781233629e+00 -6.417743201196410041e+01
1.498558488580692849e+00 -6.421249410190131357e+01
1.505407905281060721e+00 -6.429880357215236586e+01
1.512427555381896216e+00 -6.435006632050533426e+01
1.519279623581837768e+00 -6.442080140556636536e+01
1.526098991882008704e+00 -6.443211407075679631e+01
1.532935536881700589e+00 -6.445502938226987055e+01
1.539779275480782417e+00 -6.446861322710385878e+01
1.546599809580948115e+00 -6.451146600929871511e+01
1.553444564680808160e+00 -6.458169596317785022e+01
1.560243534679352617e+00 -6.460262639356562886e+01
1.567075421580500505e+00 -6.463685893901075019e+01
1.573954991980576867e+00 -6.467012926548713381e+01
1.580832085680856425e+00 -6.471326728718557320e+01
1.587661076481128974e+00 -6.472943192843942484e+01
1.594533556281908293e+00 -6.477773689083694819e+01
1.601433870881339816e+00 -6.483789699229888015e+01
1.608269121180785577e+00 -6.487121481031456938e+01
1.615164884481100627e+00 -6.493170474037746942e+01
1.621935365781814742e+00 -6.494711448255456787e+01
1.628738703782198538e+00 -6.500869616653081096e+01
1.635575689482231976e+00 -6.504805130354382925e+01
1.642444335682989642e+00 -6.507484414246364679e+01
1.649366872282860275e+00 -6.514138155259814766e+01
1.656237419782269127e+00 -6.517809538750299225e+01
1.663083283081050467e+00 -6.526027380111658260e+01
1.669895273881525144e+00 -6.529629642925164035e+01
1.676765948482500379e+00 -6.533066017196279063e+01
1.683580883683543972e+00 -6.539365418757209625e+01
1.690444195883537670e+00 -6.541185974544949033e+01
1.697323179584441233e+00 -6.548740833221887669e+01
1.704164805485265832e+00 -6.553881754068390819e+01
1.711070111784908976e+00 -6.557204915199108086e+01
1.717900517687166895e+00 -6.563517834007919305e+01
1.724893742286553788e+00 -6.572956375139540341e+01
1.731769166986919073e+00 -6.580090181348842293e+01
1.738674457786953509e+00 -6.585824209452736966e+01
1.745529551285539993e+00 -6.587048343423356300e+01
1.752386884785323673e+00 -6.591250964204954244e+01
1.759249095685891051e+00 -6.593405684183134952e+01
1.766051354386377170e+00 -6.598369056951700884e+01
1.772914034086397805e+00 -6.600696372610798335e+01
1.779695671487843356e+00 -6.605533304843682174e+01
1.786534809085264852e+00 -6.608141956279504825e+01
1.793364539685705861e+00 -6.612347983848989941e+01
1.800211745085232407e+00 -6.616776507887900038e+01
1.807074017785510023e+00 -6.622321526067052844e+01
1.813922561485298957e+00 -6.630820903345981776e+01
1.820793276684685269e+00 -6.645344024932367688e+01
1.827554101884743432e+00 -6.649509188462738507e+01
1.834374390084371864e+00 -6.656321495862979987e+01
1.841160497183784717e+00 -6.659879659399264540e+01
1.847970719484237634e+00 -6.662820567653959358e+01
1.854767341884019149e+00 -6.666871030096142192e+01
1.861512854484953960e+00 -6.668625569088493421e+01
1.868261380684475670e+00 -6.678516622892149712e+01
1.875049766183690236e+00 -6.681135293277465337e+01
1.881887097583796686e+00 -6.690585918542481636e+01
1.888631448683270264e+00 -6.694767000574117333e+01
1.895315496282569345e+00 -6.708967679878506374e+01
1.902095531481745594e+00 -6.715288092271376286e+01
1.908853353181666490e+00 -6.724823846116051129e+01
1.915647020581434434e+00 -6.730049229614334649e+01
1.922424238382006934e+00 -6.732534684829624894e+01
1.929189742881283198e+00 -6.736522481983941191e+01
1.935979475181068166e+00 -6.739670030211698304e+01
1.942746870481096177e+00 -6.742357786814129383e+01
1.949529998381444695e+00 -6.744508732579079435e+01
1.956278392880267392e+00 -6.746495967442731967e+01
1.963116813881276901e+00 -6.749454241028948331e+01
1.969892481980605181e+00 -6.753624210054690025e+01
1.976696045980281813e+00 -6.756484079582757829e+01
1.983501135879237154e+00 -6.762963973075576973e+01
1.990253769979426490e+00 -6.767570466378346339e+01
1.997089836479585712e+00 -6.770758651077126444e+01
2.003814342980990482e+00 -6.774151375517961071e+01
2.010606983081686394e+00 -6.779443663116897767e+01
2.017343383882803209e+00 -6.781377730430075701e+01
2.024084120984139368e+00 -6.784599605385287191e+01
2.030857562783626058e+00 -6.792978811712968934e+01
2.037563458782881476e+00 -6.796597279354577381e+01
2.044310741282754584e+00 -6.801232784904610185e+01
2.051074377283100603e+00 -6.804550072799980853e+01
2.057891736482793110e+00 -6.808551737876094023e+01
2.064606426383204685e+00 -6.810083055790883577e+01
2.071354419384738410e+00 -6.819572279608806298e+01
2.078102290283652565e+00 -6.822976497104643556e+01
2.084836091383442724e+00 -6.826960766819058790e+01
2.091638402184242018e+00 -6.828663466770629498e+01
2.098351942685201088e+00 -6.832868037330547395e+01
2.105161748984812675e+00 -6.835794032513408069e+01
2.111961676085070572e+00 -6.840398633476414147e+01
2.118783075785290571e+00 -6.844647124525448589e+01
2.125617849284878957e+00 -6.846500505775040324e+01
2.132427150886428535e+00 -6.849335366244432066e+01
2.139200104586234552e+00 -6.850172740776820035e+01
2.145945866086685694e+00 -6.855364623124486911e+01
2.152751098887506487e+00 -6.858854927181735661e+01
2.159559378088533599e+00 -6.861135499868916554e+01
2.166402937187410949e+00 -6.865190090449232230e+01
2.173165355887169969e+00 -6.866820609084540195e+01
2.179987513387106723e+00 -6.867986546928888458e+01
2.186803139786650085e+00 -6.871175358563542090e+01
2.193573115486322056e+00 -6.873721511647931948e+01
2.200375445585632583e+00 -6.876306522915207609e+01
2.207122125786088240e+00 -6.878455862129267473e+01
2.213935229585604070e+00 -6.880350809118144184e+01
2.220685346184723130e+00 -6.889317008826431277e+01
2.227494663683807996e+00 -6.891596197259411838e+01
2.234316891083574230e+00 -6.894157288590263022e+01
2.241145016082918939e+00 -6.896436197568421278e+01
2.247937280882672528e+00 -6.897971026273691564e+01
2.254766449283374552e+00 -6.905851417583588159e+01
2.261591649983734076e+00 -6.907080324381159642e+01
2.268369060682971394e+00 -6.919299631082040491e+01
2.275169047482904716e+00 -6.920431910577440249e+01
2.281956363481719929e+00 -6.922210842529923980e+01
2.288796869881378093e+00 -6.926151654749524766e+01
2.295570013380688668e+00 -6.926809844825629625e+01
2.302380338280954675e+00 -6.931144034487041949e+01
2.309169482782624350e+00 -6.934576127291678915e+01
2.315999925781988988e+00 -6.935276431515771378e+01
2.322851362081871596e+00 -6.937453718299718730e+01
2.329667688283507232e+00 -6.946360443905402349e+01
2.336472509183954660e+00 -6.952640179689164768e+01
2.343306125584149413e+00 -6.954690058843863198e+01
2.350147642183799235e+00 -6.956418074906855509e+01
2.356918517382837308e+00 -6.958893405209967398e+01
2.363738407183882284e+00 -6.960859089376091902e+01
2.370545865184021661e+00 -6.962751928447323735e+01
2.377353238283683279e+00 -6.965716532951773843e+01
2.384189497983152162e+00 -6.968475363755530338e+01
2.390999007382856867e+00 -6.971958602488608392e+01
2.397907244083524070e+00 -6.974476532581792299e+01
2.404740533283233894e+00 -6.980914355278974881e+01
2.411565638485012819e+00 -6.983854070574778916e+01
2.418352351184421600e+00 -6.986377572900333632e+01
2.425146019583451107e+00 -6.987270555886796330e+01
2.431950977383962709e+00 -6.990963665108033354e+01
2.438742472383921722e+00 -6.995278366050574448e+01
2.445612547985319907e+00 -6.998428050073681561e+01
2.452361666585159305e+00 -7.000148124510273817e+01
2.459211538485135407e+00 -7.002389237729674676e+01
2.466026599686233389e+00 -7.005621198773036440e+01
2.472885537186686911e+00 -7.008686383276757681e+01
2.479732536088329109e+00 -7.013310699593181141e+01
2.486590190088816321e+00 -7.015182771324546707e+01
2.493456136889267150e+00 -7.017976901306835202e+01
2.500292281388988069e+00 -7.019826625540844134e+01
2.507190240289673966e+00 -7.026523248842968883e+01
2.513994421289612369e+00 -7.029216059087505641e+01
2.520903348188233029e+00 -7.035191711116110014e+01
2.527738038288918965e+00 -7.038580292796004301e+01
2.534582948887828202e+00 -7.039193053760844521e+01
2.541376774388027115e+00 -7.044451644614809993e+01
2.548147972888455293e+00 -7.046813342621965148e+01
2.554992336988766599e+00 -7.048987532031144099e+01
2.561816832488648110e+00 -7.050912970414324832e+01
2.568656464989282906e+00 -7.052074796216956543e+01
2.575438188188900135e+00 -7.053558956035520566e+01
2.582262911089742374e+00 -7.054600735140512313e+01
2.589035427189708027e+00 -7.060737566713798685e+01
2.595805720789121640e+00 -7.065586515969175707e+01
2.602614669589456753e+00 -7.067679519912296371e+01
2.609407680589765910e+00 -7.070697073802423915e+01
2.616261099689870750e+00 -7.073991598875322495e+01
2.623069348489388997e+00 -7.077373021491146687e+01
2.629932244889357840e+00 -7.080749912259635437e+01
2.636755395289321680e+00 -7.081504540011901838e+01
2.643489473590022953e+00 -7.084901082010060236e+01
2.650302935291210638e+00 -7.086533822963106388e+01
2.657053762491238924e+00 -7.089105705982422023e+01
2.663797463791149678e+00 -7.090205828311269443e+01
2.670522773790719562e+00 -7.093327788179934146e+01
2.677280529889196625e+00 -7.092932175048281351e+01
2.684037262489403108e+00 -7.097664994796041071e+01
2.690773919488537835e+00 -7.098956761766248746e+01
2.697547059588464524e+00 -7.101735295382553659e+01
2.704324472889447772e+00 -7.103659682805007947e+01
2.711102482687874904e+00 -7.104466060681357931e+01
2.718152052887489845e+00 -7.113593466793045650e+01
2.724971533587245087e+00 -7.115467258735240819e+01
2.731785562388597377e+00 -7.117586691913646746e+01
2.738547731190135615e+00 -7.130140916272317497e+01
2.745354094189576877e+00 -7.137756961505745323e+01
2.752108457788108531e+00 -7.142505853769947066e+01
2.758920101788578272e+00 -7.143403729199316388e+01
2.765828519488059190e+00 -7.145023180439825694e+01
2.772634886988021297e+00 -7.149301403380052022e+01
2.779470416587741965e+00 -7.154112536310830706e+01
2.786327315988671671e+00 -7.157118497776841082e+01
2.793144334987380351e+00 -7.159863766121100070e+01
2.799928251788628586e+00 -7.164848325276901164e+01
2.806750110890186445e+00 -7.168562145229624605e+01
2.813528047791078457e+00 -7.170647186082636892e+01
2.820280101190564714e+00 -7.171326361656102222e+01
2.827035415290333642e+00 -7.172374261247323091e+01
2.833853143291276133e+00 -7.174645248939216913e+01
2.840968783891628213e+00 -7.179533768958749818e+01
2.847799454292009980e+00 -7.181263330679117018e+01
2.854629701092642247e+00 -7.182207387089356132e+01
2.861483533893567799e+00 -7.184175300416636389e+01
2.868370067693228886e+00 -7.185048445788386573e+01
2.875194639193966673e+00 -7.186493712463982320e+01
2.881952192494384057e+00 -7.190259742244207075e+01
2.888731072494397090e+00 -7.192396848586233205e+01
2.895558700694641718e+00 -7.195456143018942896e+01
2.902328273194962005e+00 -7.199216316690083772e+01
2.909132475894898651e+00 -7.200093002873180126e+01
2.915869440594690332e+00 -7.201355974635004031e+01
2.922746485593199939e+00 -7.204561168378302227e+01
2.929578125492616980e+00 -7.212078890983291046e+01
2.936433209892288509e+00 -7.213633530738036370e+01
2.943220843592234903e+00 -7.214526213641383379e+01
2.950030978191796383e+00 -7.215332545960902166e+01
2.956866597992006795e+00 -7.217073536197902683e+01
2.963634350391748828e+00 -7.220794490168337632e+01
2.970439673991302154e+00 -7.224607819564084821e+01
2.977172927092078591e+00 -7.230243131834490100e+01
2.983942729090938606e+00 -7.233255316792948975e+01
2.990773905190883486e+00 -7.234496530167989192e+01
2.997540397490092712e+00 -7.237508910296421050e+01
3.004344480589145494e+00 -7.240055696415687692e+01
3.011051252990148530e+00 -7.245361750364617137e+01
3.017860258989833344e+00 -7.246565242433106846e+01
3.024603428889986567e+00 -7.249180430221574056e+01
3.031410115688891072e+00 -7.251377984290864731e+01
3.038202296488987209e+00 -7.256225549968507949e+01
3.045043144588350792e+00 -7.258682559289493952e+01
3.051860712589086866e+00 -7.262357557866671698e+01
3.058602808990053656e+00 -7.265946640755714725e+01
3.065369356590372352e+00 -7.267515693157552903e+01
3.072087516888871050e+00 -7.274074985103571578e+01
3.078905160089163928e+00 -7.277045033777410765e+01
3.085661316390610587e+00 -7.279072882842599768e+01
3.092463031291129205e+00 -7.281217865660276800e+01
3.099251725692226955e+00 -7.284079744315688743e+01
3.106008910293144076e+00 -7.286536562394621797e+01
3.112829247292870694e+00 -7.289417494295494748e+01
3.119574503293358614e+00 -7.291515457518781318e+01
3.126367546294113620e+00 -7.292831818039221048e+01
3.133196034295360644e+00 -7.294767277996405141e+01
3.139990085495048877e+00 -7.300495168747684716e+01
3.146759890695841388e+00 -7.304358724644527001e+01
3.153493935395806691e+00 -7.305585106474256918e+01
3.160336397295497868e+00 -7.306986800370609103e+01
3.167117275995690484e+00 -7.311402251079528014e+01
3.173974645295959185e+00 -7.315891772568851081e+01
3.180780904596008263e+00 -7.318830178986361545e+01
3.187590326396559703e+00 -7.320411098145544315e+01
3.194377577096406462e+00 -7.322740390638625740e+01
3.201115287596928649e+00 -7.326132926759581210e+01
3.207978140296870784e+00 -7.328046934853489347e+01
3.214794862196254321e+00 -7.331020265871224240e+01
3.221700116196404728e+00 -7.333919891518144141e+01
3.228529119197423913e+00 -7.339103211467190135e+01
3.235339937397884391e+00 -7.341407324963361702e+01
3.242147785797942383e+00 -7.342829586214432425e+01
3.248876570497475136e+00 -7.344879325307802276e+01
3.255712649197517017e+00 -7.345314393610765080e+01
3.262472787297076682e+00 -7.348557952603108845e+01
3.269264930197391728e+00 -7.351013537076333648e+01
3.276055145297459781e+00 -7.359014600743161338e+01
3.282865671896604276e+00 -7.362406227791305469e+01
3.289704236796228365e+00 -7.366168221029452923e+01
3.296512516796247017e+00 -7.368231506385639307e+01
3.303331523195981667e+00 -7.369967391882295260e+01
3.310157390395966015e+00 -7.371994082541218063e+01
3.316997934696575889e+00 -7.373358412506993886e+01
3.323797238396628106e+00 -7.376912364951991208e+01
3.330563245096129776e+00 -7.378270455689199991e+01
3.337314096395368690e+00 -7.381720812177215407e+01
3.344063447595112759e+00 -7.382803630117045657e+01
3.350851482694269912e+00 -7.383348155851740557e+01
3.357654992695006335e+00 -7.387113403821680890e+01
3.364501497194680724e+00 -7.390280430182579607e+01
3.371297115194477279e+00 -7.392007742762399403e+01
3.378065067194131466e+00 -7.394684110104529395e+01
3.384834417194224621e+00 -7.396010054239232545e+01
3.391614336792963424e+00 -7.397635333766207566e+01
3.398434961592727177e+00 -7.397628387100593272e+01
3.405251117792420068e+00 -7.400841552577236371e+01
3.412098138791157087e+00 -7.402878507135019959e+01
3.418944303191904233e+00 -7.405067392291502415e+01
3.425759587392110284e+00 -7.409737423649659149e+01
3.432569910090808030e+00 -7.411420581069229740e+01
3.439375443089090822e+00 -7.415291366866425449e+01
3.446158652589281335e+00 -7.418992307925967111e+01
3.452934908789290880e+00 -7.420434509287187552e+01
3.459743316889648757e+00 -7.421003289890384735e+01
3.466566519190382500e+00 -7.424842242991687158e+01
3.473355988690298268e+00 -7.427268817796475275e+01
3.480166066290712568e+00 -7.428429818757217618e+01
3.486956583089738437e+00 -7.431584960609880852e+01
3.493790775189359099e+00 -7.432115141259177449e+01
3.500623949788734812e+00 -7.433631994154906408e+01
3.507541721788732136e+00 -7.438115490647615502e+01
3.514449589989033118e+00 -7.440968123838426607e+01
3.521325946490162728e+00 -7.442555684448275599e+01
3.528209011590092814e+00 -7.442374872463770430e+01
3.535101188491569069e+00 -7.445613065293308352e+01
3.542010299491642034e+00 -7.451594799538403890e+01
3.548866427491441211e+00 -7.452732860419455108e+01
3.555652731092277641e+00 -7.454359784148691404e+01
3.562450419293293091e+00 -7.455032923775020492e+01
3.569330887592570889e+00 -7.460114693778848505e+01
3.576186806891894499e+00 -7.461205924995225303e+01
3.583050571991998279e+00 -7.462433094331512962e+01
3.589892680890943488e+00 -7.464196523794242921e+01
3.596725731090066436e+00 -7.467351193525308872e+01
3.603557199689089607e+00 -7.469563369370456485e+01
3.610387252389489099e+00 -7.477683447327909505e+01
3.617226618490008150e+00 -7.479365550665899320e+01
3.624044882489113384e+00 -7.483687579303006032e+01
3.630902662589642116e+00 -7.484454425012634715e+01
3.637671521391928398e+00 -7.490215787209773168e+01
3.644500174893118949e+00 -7.492287775197112865e+01
3.651327962192692844e+00 -7.493921544834849158e+01
3.658171687092044433e+00 -7.496177580272657792e+01
3.665028240692265626e+00 -7.497315516126123214e+01
3.671889181392475443e+00 -7.500416326176977577e+01
3.678754120392500049e+00 -7.502044656276254386e+01
3.685551330092459832e+00 -7.504225125270457397e+01
3.692413568991980810e+00 -7.506054245962812388e+01
3.699226323593109100e+00 -7.507599137856483651e+01
3.706041901492403756e+00 -7.509207313607834067e+01
3.712840514591710050e+00 -7.512500022348095285e+01
3.719600146790958295e+00 -7.514928835987991818e+01
3.726406815491168256e+00 -7.514672947103194645e+01
3.733170908392082765e+00 -7.515616893030464496e+01
3.739947009191814775e+00 -7.519221988743258578e+01
3.746738365090357181e+00 -7.521413053386133640e+01
3.753534730489854976e+00 -7.522950164550124441e+01
3.760337845489300612e+00 -7.524882803132379649e+01
3.767156738589915399e+00 -7.526151105864832402e+01
3.773949297389663116e+00 -7.530195516962284330e+01
3.780733556388349736e+00 -7.531574086951098934e+01
3.787557193988971171e+00 -7.535143949022459253e+01
3.794310871190555101e+00 -7.535569344689781701e+01
3.801082492289310721e+00 -7.539975393590529507e+01
3.807881322090008958e+00 -7.540469966571096450e+01
3.814661842289558624e+00 -7.543355686687868911e+01
3.821441135288546231e+00 -7.543925924412485529e+01
3.828255948489106775e+00 -7.547071085665214696e+01
3.835123868789639623e+00 -7.547381815812261152e+01
3.841962268289660365e+00 -7.550169114913661872e+01
3.848879313289716997e+00 -7.552055473011168374e+01
3.855753124688374278e+00 -7.557646831320037961e+01
3.862596076388581601e+00 -7.562899766553307757e+01
3.869399603188889980e+00 -7.564226039184852368e+01
3.876172364089404798e+00 -7.565292844061690403e+01
3.882991456788113194e+00 -7.567873701454149682e+01
3.889811786988218500e+00 -7.570950179166301552e+01
3.896672698587940520e+00 -7.572765019076682336e+01
3.903474720188830904e+00 -7.573885489885275035e+01
3.910225125388501421e+00 -7.575610669724696322e+01
3.916987560288430537e+00 -7.576186938080159905e+01
3.923792302688707601e+00 -7.576810727836529225e+01
3.930628725788460454e+00 -7.579452063717636179e+01
3.937501340987512144e+00 -7.584171298780526627e+01
3.944385576387571923e+00 -7.587605428928054607e+01
3.951203507787568014e+00 -7.590032594983229330e+01
3.958038876186810828e+00 -7.592451374786001850e+01
3.964877818386457697e+00 -7.593526294179504532e+01
3.971683996386116355e+00 -7.595127103814715497e+01
3.978513467685707017e+00 -7.598276781931228641e+01
3.985292493286783699e+00 -7.603588253377577644e+01
3.992111846487000459e+00 -7.605492915061584824e+01
3.998946738586562244e+00 -7.607070976049976707e+01
4.005759458986039689e+00 -7.610046341361291411e+01
4.012574039387004632e+00 -7.613020353898292569e+01
4.019350323386857049e+00 -7.616596532317797141e+01
4.026156106086557607e+00 -7.620221681223533494e+01
4.032939058985311576e+00 -7.621317537130535413e+01
4.039814399185945426e+00 -7.623627672926596688e+01
4.046656504786812825e+00 -7.624492942569534648e+01
4.053559344587677415e+00 -7.625381072368644197e+01
4.060444299087646591e+00 -7.626720144934763823e+01
4.067304929988244666e+00 -7.627278974057743710e+01
4.074185154088740823e+00 -7.628047231337919243e+01
4.081049469787501494e+00 -7.629407413939834726e+01
4.087904897587009145e+00 -7.629915104485408506e+01
4.094767560987293109e+00 -7.630277465724927310e+01
4.101654758187123662e+00 -7.630795782986234599e+01
4.108528246186972765e+00 -7.639265348629962205e+01
4.115387589587953698e+00 -7.639584120634384590e+01
4.122243152687952161e+00 -7.641752875997117656e+01
4.129126006488297307e+00 -7.643992614259708773e+01
4.135979926387176597e+00 -7.644886460909476966e+01
4.142823422987214954e+00 -7.646814239852315609e+01
4.149701537887733771e+00 -7.647798514715742613e+01
4.156537107187341817e+00 -7.649232492063461564e+01
4.163394131586687585e+00 -7.651782401999709293e+01
4.170219403185808638e+00 -7.655450468094990413e+01
4.177031837284880922e+00 -7.657944293725867624e+01
4.183888614284387408e+00 -7.664116092952693293e+01
4.190680947884880325e+00 -7.664099446051635312e+01
4.197462542484584169e+00 -7.665611939611319769e+01
4.204242600384350048e+00 -7.665824453396011506e+01
4.211063564084293276e+00 -7.669639708523034471e+01
4.217854368985820557e+00 -7.672969395241830171e+01
4.224629365185319507e+00 -7.674259492266230609e+01
4.231413696286233872e+00 -7.676754641252657052e+01
4.238159211786705960e+00 -7.678061220447787605e+01
4.244937101485993125e+00 -7.680159331725467098e+01
4.251706054585667971e+00 -7.681425862714932862e+01
4.258479044484499987e+00 -7.683106906394866087e+01
4.265271040084303245e+00 -7.687460366834099545e+01
4.272020770086453645e+00 -7.694640273113861895e+01
4.278790184886588577e+00 -7.695778808805830806e+01
4.285535531886443650e+00 -7.696954129357386876e+01
4.292320526386492752e+00 -7.698569371369153203e+01
4.299128858486096938e+00 -7.699522752762133848e+01
4.305900990586326138e+00 -7.703754761222586467e+01
4.312737224986972429e+00 -7.708960796254640968e+01
4.319515035786878343e+00 -7.710185526440139370e+01
4.326311391186640876e+00 -7.710420696828602161e+01
4.333064475486049005e+00 -7.711421035206066676e+01
4.339849373186166481e+00 -7.712466078792556345e+01
4.346623444286672466e+00 -7.713071495947609435e+01
4.353409902886926197e+00 -7.716951616659140711e+01
4.360209888087354102e+00 -7.720012683358940819e+01
4.367038991087895283e+00 -7.722805244679133807e+01
4.373887553188308353e+00 -7.724047976460954601e+01
4.380680202488702157e+00 -7.724989077291908757e+01
4.387543158889116057e+00 -7.733704842494280740e+01
4.394376293390427790e+00 -7.740440368176264485e+01
4.401190510991137117e+00 -7.741613405745485466e+01
4.407955309189799387e+00 -7.743374640800155362e+01
4.414792941589189113e+00 -7.746635366503412001e+01
4.421624945388941796e+00 -7.753207835633119771e+01
4.428449184688451723e+00 -7.754010938030148736e+01
4.435274370188949433e+00 -7.754947743086664502e+01
4.442057247090121841e+00 -7.758073366983103369e+01
4.448916258189887785e+00 -7.759554658852869125e+01
4.455716595089119991e+00 -7.760466341506447918e+01
4.462592557189554832e+00 -7.760874785564654132e+01
4.469392808689610419e+00 -7.761343440637396895e+01
4.476197357589716930e+00 -7.763959789896003372e+01
4.483077222688928387e+00 -7.766885853515161386e+01
4.489966972289221481e+00 -7.768595079986131680e+01
4.496849487490282904e+00 -7.770411524391309399e+01
4.503689714989820736e+00 -7.772389375311837512e+01
4.510529185089547255e+00 -7.773829745204389496e+01
4.517356253289517731e+00 -7.775026785326213030e+01
4.524187247489294350e+00 -7.777301167927069514e+01
4.531044429188011868e+00 -7.778082396433266865e+01
4.537917079187741010e+00 -7.779896869300772266e+01
4.544774472286985834e+00 -7.781460476704602058e+01
4.551567108987637944e+00 -7.784397581942344857e+01
4.558418473687186001e+00 -7.786760777952585499e+01
4.565223497788110762e+00 -7.789560265612497858e+01
4.572081777387836610e+00 -7.794205813676397554e+01
4.578874631486963054e+00 -7.799253400846467343e+01
4.585682897087076881e+00 -7.801831960628484808e+01
4.592516322687049346e+00 -7.803923012122102421e+01
4.599335912186210962e+00 -7.807166569785121624e+01
4.606227724886002406e+00 -7.807999254691023339e+01
4.613064444585563528e+00 -7.810911306240157614e+01
4.619971024184360786e+00 -7.812479984341071315e+01
4.626779737084700805e+00 -7.813156878948143458e+01
4.633622768684153570e+00 -7.816191680255708718e+01
4.640427288884893642e+00 -7.817711439150716046e+01
4.647270777585935875e+00 -7.819044989499676035e+01
4.654111321284608138e+00 -7.820057089779751891e+01
4.660923258983928008e+00 -7.822870721221354984e+01
4.667756018084958214e+00 -7.824635493828498056e+01
4.674525690985353421e+00 -7.825261680322266500e+01
4.681356166485090675e+00 -7.827286967253647276e+01
4.688169759185939256e+00 -7.830643306484739696e+01
4.695055551485154410e+00 -7.832655300721721403e+01
4.701862276784697592e+00 -7.834795195277274615e+01
4.708670751184593328e+00 -7.835096577540394946e+01
4.715503554184226509e+00 -7.843368548089399894e+01
4.722260445783581062e+00 -7.846257400952634953e+01
4.729094463084379640e+00 -7.847337383569130509e+01
4.735867311885487929e+00 -7.851036530192678242e+01
4.742629818786918250e+00 -7.852098144561500703e+01
4.749389482785806749e+00 -7.868059912490616625e+01
4.756162765585952634e+00 -7.869568138071444707e+01
4.762945387185459012e+00 -7.870927189250060962e+01
4.769698186185064692e+00 -7.872883940926978141e+01
4.776514597184677413e+00 -7.875386334405877164e+01
4.783284619485334233e+00 -7.877009787802906260e+01
4.790056289184008165e+00 -7.878950709420234944e+01
4.796812518884610022e+00 -7.879084090922953010e+01
4.803638274984780132e+00 -7.879471176893160589e+01
4.810431327084438990e+00 -7.880360051493349260e+01
4.817181831285393123e+00 -7.883451262469799303e+01
4.824003733985319009e+00 -7.887649160441588947e+01
4.830805626486108117e+00 -7.889978370697622267e+01
4.837570574385369859e+00 -7.893177359788690239e+01
4.844349067784764706e+00 -7.895263194386400585e+01
4.851090109783456228e+00 -7.895439172901546954e+01
4.857840394683876184e+00 -7.898155548841506857e+01
4.864559441783842253e+00 -7.900720273348714784e+01
4.871264017984026751e+00 -7.902147493408639889e+01
4.878027372382791604e+00 -7.904514744075193278e+01
4.884790067782921241e+00 -7.910030712805071573e+01
4.891549079883168005e+00 -7.912306088512833924e+01
4.898320804183822652e+00 -7.918307186342374848e+01
4.905075333883940125e+00 -7.918993714379334392e+01
4.911876747882968353e+00 -7.924915700062952340e+01
4.918681742882665908e+00 -7.926140524116109987e+01
4.925433595581774071e+00 -7.926590427196796895e+01
4.932250441782366934e+00 -7.928293440961256522e+01
4.939062128883006331e+00 -7.931494264775281522e+01
4.945925763682180509e+00 -7.931265875727015668e+01
4.952729024582277262e+00 -7.931450134170458455e+01
4.959564995782568708e+00 -7.932834384676255013e+01
4.966392667582749887e+00 -7.941602998475046604e+01
4.973216222982989265e+00 -7.943766530476071352e+01
4.980013493882859521e+00 -7.945196542971902431e+01
4.986841341282581830e+00 -7.947957268219815319e+01
4.993601120682910732e+00 -7.949565578385414710e+01
5.000460207183562211e+00 -7.955028597511297050e+01
5.007238675381245230e+00 -7.957154879640287959e+01
5.014084975880905404e+00 -7.959425211686806279e+01
5.020887974181403202e+00 -7.960735956539613767e+01
5.027729149181368484e+00 -7.960884640622316510e+01
5.034604062380526379e+00 -7.962240353549671568e+01
5.041519697480464579e+00 -7.963741064231339806e+01
5.048329450680046016e+00 -7.967502894799449109e+01
5.055118450480188486e+00 -7.968021323325002925e+01
5.061955591480591821e+00 -7.968598323186751031e+01
5.068719575079194684e+00 -7.971678081203928912e+01
5.075510518278838035e+00 -7.972161518417013326e+01
5.082276868779638690e+00 -7.972162702153980263e+01
5.089108572277984521e+00 -7.980081247575202497e+01
5.095983741878455930e+00 -7.981942575428374198e+01
5.102801203677745256e+00 -7.983900198881056554e+01
5.109644153578562609e+00 -7.985657089722533897e+01
5.116471051178246299e+00 -7.986059940960363690e+01
5.123330098877522332e+00 -7.990526750211617468e+01
5.130134901176404583e+00 -7.991256527537588283e+01
5.136942871076689343e+00 -7.993061712851189782e+01
5.143694995675514470e+00 -7.993302870143773475e+01
5.150510051375158938e+00 -7.994034861236976042e+01
5.157334290275320754e+00 -7.995621950974957315e+01
5.164162523875210908e+00 -7.996389611824096733e+01
5.171017593575766291e+00 -7.996924038841090976e+01
5.177836152675172166e+00 -7.999743650350524149e+01
5.184674398675167772e+00 -7.999938049630134174e+01
5.191437313275048204e+00 -8.001056937601015306e+01
5.198305884073579186e+00 -8.001025020579523073e+01
5.205187450173082375e+00 -8.002606085353555443e+01
5.212049795573864053e+00 -8.002774470134463058e+01
5.218928235672933624e+00 -8.004258012978468173e+01
5.225758192771843724e+00 -8.004906079474122294e+01
5.232588857571693453e+00 -8.007043161813706433e+01
5.239485925271958777e+00 -8.009295690169089710e+01
5.246350169771676342e+00 -8.010477747689087380e+01
5.253127748771452943e+00 -8.011454157516511998e+01
5.259871009471476455e+00 -8.013351183948552148e+01
5.266656146071386324e+00 -8.014123103316887864e+01
5.273456618971442467e+00 -8.015413581601052329e+01
5.280319471170548340e+00 -8.015916007801021692e+01
5.287116862571247466e+00 -8.016344646854216194e+01
5.293935667670882417e+00 -8.017344619969280473e+01
5.300797529169903655e+00 -8.025571473194405314e+01
5.307581254169758900e+00 -8.025944344652056373e+01
5.314376221669522060e+00 -8.029885497273951955e+01
5.321145518768901184e+00 -8.034169994371171697e+01
5.327990871568568210e+00 -8.035685611977201859e+01
5.334771829667625198e+00 -8.037921754238917060e+01
5.341575615967781410e+00 -8.038861566313902074e+01
5.348306620368828312e+00 -8.041097563635807433e+01
5.355050504968756009e+00 -8.042470887568674698e+01
5.361845257769459749e+00 -8.044102681999304139e+01
5.368698151868931845e+00 -8.044587100992156081e+01
5.375499646268212750e+00 -8.045652492844844517e+01
5.382297442066965587e+00 -8.047407830100146953e+01
5.389055071867221436e+00 -8.048181223432723641e+01
5.395877182067306599e+00 -8.056312292796491192e+01
5.402642441467799372e+00 -8.056755287096416396e+01
5.409473297867975816e+00 -8.059251037486993141e+01
5.416273420567779162e+00 -8.065758492732692275e+01
5.423159849267335630e+00 -8.072710306729997853e+01
5.430011667767610462e+00 -8.075341196871150373e+01
5.436791888066761835e+00 -8.076873460445180797e+01
5.443603341166578957e+00 -8.082829039133682159e+01
5.450328390466563810e+00 -8.084798563985802389e+01
5.457080630566918167e+00 -8.090669708255742876e+01
5.463806207867037301e+00 -8.093114163096534242e+01
5.470576355867365237e+00 -8.095713324458930060e+01
5.477278899266207368e+00 -8.095252041694655532e+01
5.484050169866634405e+00 -8.097986853664733076e+01
5.490824566665798656e+00 -8.099851074490247527e+01
5.497556817167117416e+00 -8.101887476676365907e+01
5.504322512967632974e+00 -8.106536784214991087e+01
5.511037473467149894e+00 -8.106681653410109334e+01
5.517874491367388501e+00 -8.107451336563107702e+01
5.524640939565699682e+00 -8.108537278602578624e+01
5.531405724464900864e+00 -8.114175280020054970e+01
5.538121614765509904e+00 -8.117305946282213824e+01
5.544763687363877480e+00 -8.117455968736054217e+01
5.551496537764592176e+00 -8.119435528465250229e+01
5.558172638464668580e+00 -8.119860381805375482e+01
5.564903616564800259e+00 -8.120645552279191293e+01
5.571653409364875742e+00 -8.120794022757780795e+01
5.578322922265681605e+00 -8.121631930236334540e+01
5.585039213866878072e+00 -8.123894218291383140e+01
5.591718145967343290e+00 -8.125851501115830899e+01
5.598518961266984562e+00 -8.126257990893502381e+01
5.605203904968107054e+00 -8.127195612137384728e+01
5.611984606068506132e+00 -8.130961099454350460e+01
5.618702017768941737e+00 -8.133498915272549823e+01
5.625387417669026391e+00 -8.133777478907819614e+01
5.632117010269132251e+00 -8.135545307201240917e+01
5.638794442668563889e+00 -8.135675790842208244e+01
5.645613715568515545e+00 -8.135009475674830526e+01
5.652316162668467037e+00 -8.137040450953625736e+01
5.659118699468945302e+00 -8.139410762573318436e+01
5.665894918768901611e+00 -8.141926730028477266e+01
5.672647658270568272e+00 -8.146610732194902482e+01
5.679427997471395706e+00 -8.147642335671746139e+01
5.686204036270362749e+00 -8.149534496819676122e+01
5.693003490969419822e+00 -8.151104880432497168e+01
5.699746510268914435e+00 -8.155353594684912366e+01
5.706577289368340189e+00 -8.155621993097973643e+01
5.713334055068822082e+00 -8.158849296281489671e+01
5.720135847869334711e+00 -8.160016381006435893e+01
5.726919481469974649e+00 -8.161410463485511002e+01
5.733669042369513136e+00 -8.165381968774300958e+01
5.740518751570391487e+00 -8.166519108196931143e+01
5.747314397871377878e+00 -8.167024197662060203e+01
5.754184168371648589e+00 -8.168553072315525299e+01
5.760899975971073950e+00 -8.169833231124619033e+01
5.767670752971662651e+00 -8.172568319612950916e+01
5.774421976272378743e+00 -8.174523402289595708e+01
5.781178123371148558e+00 -8.176217241532617663e+01
5.787938285770769298e+00 -8.176357215773208509e+01
5.794627217970775845e+00 -8.178124034750817373e+01
5.801385741369903926e+00 -8.184145991211794069e+01
5.808091355869521522e+00 -8.185535160396742071e+01
5.814823746269041749e+00 -8.186112113317828687e+01
5.821592345368481247e+00 -8.189483395326958259e+01
5.828346423068308191e+00 -8.194133207753199599e+01
5.835169750469492378e+00 -8.198266956654860849e+01
5.841920985868137350e+00 -8.201165818947482933e+01
5.848760335868450788e+00 -8.202139384161633018e+01
5.855483830268076062e+00 -8.203329414960248300e+01
5.862307875368856003e+00 -8.205084339196307042e+01
5.869087673670003724e+00 -8.209021083298276267e+01
5.875838213269719112e+00 -8.209778499344642455e+01
5.882646551270090285e+00 -8.214041987258283939e+01
5.889408587370690285e+00 -8.215352577123795186e+01
5.896293155670980113e+00 -8.216904544864549109e+01
5.903020850670122499e+00 -8.217407850712343986e+01
5.909880735469153379e+00 -8.219496588716501151e+01
5.916636828270076975e+00 -8.220450721774058422e+01
5.923415780870902481e+00 -8.222216287585175110e+01
5.930215564571028608e+00 -8.223347694721454104e+01
5.936920653470986409e+00 -8.228916508738909386e+01
5.943679447370231905e+00 -8.232790314689184186e+01
5.950392281170377551e+00 -8.236555504697511765e+01
5.957222968270025731e+00 -8.240220016430008343e+01
5.963908756470755357e+00 -8.242407959039994125e+01
5.970608607869928974e+00 -8.246236095084968554e+01
5.977347734170848526e+00 -8.247689460620253499e+01
5.984128098170844900e+00 -8.248833038539014240e+01
5.990892894971546312e+00 -8.252158687684507754e+01
5.997641747870045670e+00 -8.254869273738427182e+01
6.004426998170163010e+00 -8.255274373385125841e+01
6.011133710169770161e+00 -8.256677561519582298e+01
6.017917964869695879e+00 -8.259546412115089709e+01
6.024697381169607624e+00 -8.261395518060683685e+01
6.031436594070134660e+00 -8.261799350974418132e+01
6.038211145969978766e+00 -8.265399468510598524e+01
6.044914377869543110e+00 -8.266127860306404784e+01
6.051755276969561059e+00 -8.267182025049302752e+01
6.058475213669237469e+00 -8.268998800342903621e+01
6.065208119469218673e+00 -8.272457778604757550e+01
6.071918422969406315e+00 -8.272822001660048841e+01
6.078647814770318014e+00 -8.276362414017390279e+01
6.085372040368747903e+00 -8.278356592750486698e+01
6.092064914269838205e+00 -8.279433780850172298e+01
6.098844582470031028e+00 -8.279936969582672646e+01
6.105483124270347339e+00 -8.280066596107037924e+01
6.112153269671273037e+00 -8.282409471522862532e+01
6.118863620472348330e+00 -8.284056650293788948e+01
6.125569837271314100e+00 -8.291424505555079350e+01
6.132310540169953583e+00 -8.294045138462044520e+01
6.138996211568416683e+00 -8.294526243423523226e+01
6.145738079268755705e+00 -8.295666794004144151e+01
6.152440757269028282e+00 -8.298742546830250433e+01
6.159166638969066021e+00 -8.300620531999916807e+01
6.165942351667377253e+00 -8.304439549314842850e+01
6.172678344567737341e+00 -8.308351719510855560e+01
6.179437350966599851e+00 -8.309039735342636845e+01
6.186148163866334926e+00 -8.309205808410672489e+01
6.192967742067435388e+00 -8.309786516203034523e+01
6.199686322667981031e+00 -8.310063148969406654e+01
6.206442497068474395e+00 -8.311751574888523919e+01
6.213233638068811793e+00 -8.313014828934883838e+01
6.219976808868102225e+00 -8.314030678190337653e+01
6.226738216767239820e+00 -8.316856088334300523e+01
6.233504008067359159e+00 -8.318358004544296591e+01
6.240344458567847141e+00 -8.319433981482623608e+01
6.247140004666766444e+00 -8.319213960272981012e+01
6.253969677167537711e+00 -8.319875829444973192e+01
6.260744393767174287e+00 -8.321605411669501962e+01
6.267528295066813193e+00 -8.323967744749657527e+01
6.274274323867677694e+00 -8.324215739360428756e+01
6.281067018668045066e+00 -8.325643110612845987e+01
6.287882056168337286e+00 -8.326981086437572799e+01
6.294652501468658734e+00 -8.329413583919016162e+01
6.301432860269460257e+00 -8.330124200462853423e+01
6.308194761969275532e+00 -8.332105846636652302e+01
6.314924341468542757e+00 -8.333942628308625444e+01
6.321667200469152981e+00 -8.336202787544952741e+01
6.328396300969314048e+00 -8.337864184606891627e+01
6.335167462869753408e+00 -8.338704672160142195e+01
6.341950837969034360e+00 -8.340476951303426745e+01
6.348722623669027953e+00 -8.340627440270871773e+01
6.355508526970117700e+00 -8.341889996776741611e+01
6.362247783770101250e+00 -8.342247028438353595e+01
6.368991600769504657e+00 -8.344256119639075564e+01
6.375745696770866111e+00 -8.345529918353489052e+01
6.382494915871347985e+00 -8.347146514535083384e+01
6.389259969771012848e+00 -8.349315216569803511e+01
6.395997020270454136e+00 -8.350168932470236882e+01
6.402804736669873265e+00 -8.350845504400146524e+01
6.409575410070044832e+00 -8.353773596694949788e+01
6.416349779670644793e+00 -8.357873189862290531e+01
6.423105170671101760e+00 -8.359665452582868284e+01
6.429840467072710730e+00 -8.363099445321236658e+01
6.436607164473389098e+00 -8.364267313676090509e+01
6.443382801773429591e+00 -8.366538029765882811e+01
6.450156357773539462e+00 -8.369177644235476521e+01
6.456944024073436594e+00 -8.369279324581380308e+01
6.463729125673216558e+00 -8.370933808936982246e+01
6.470503756973892351e+00 -8.372041954893393267e+01
6.477315238673031494e+00 -8.372310542125627819e+01
6.484161992972440558e+00 -8.374390906020774139e+01
6.490976155773648948e+00 -8.375155610048120991e+01
6.497811397572388792e+00 -8.375333431629789516e+01
6.504578069371779847e+00 -8.375777471043527100e+01
6.511327953972909199e+00 -8.377017661118007652e+01
6.518170137073207471e+00 -8.377815493269511649e+01
6.524921694173611009e+00 -8.379621595474138473e+01
6.531717427074818616e+00 -8.380719410365009026e+01
6.538460952875789545e+00 -8.381870923435357668e+01
6.545290523975632269e+00 -8.384868934490171455e+01
6.552087026575475370e+00 -8.385786126360854098e+01
6.558880983574942647e+00 -8.386730809078092364e+01
6.565684093173809188e+00 -8.387222299885799259e+01
6.572451299474346698e+00 -8.388096202759048481e+01
6.579250796973565407e+00 -8.389824314885593992e+01
6.586024675374813064e+00 -8.392151268268560216e+01
6.592818177175820082e+00 -8.396950208814945427e+01
6.599579188076051928e+00 -8.399644154097320836e+01
6.606356866775127124e+00 -8.400815120956369242e+01
6.613094490476396636e+00 -8.404352461754665171e+01
6.619841462875911020e+00 -8.404847727054108475e+01
6.626582012776248476e+00 -8.405340498606986444e+01
6.633394173476903966e+00 -8.406945426159475687e+01
6.640596433276573229e+00 -8.408125988874623147e+01
6.647376782676724716e+00 -8.411445383474038806e+01
6.654207870575669759e+00 -8.412463862327864206e+01
6.660921514975359337e+00 -8.414410721537505822e+01
6.667681223976444471e+00 -8.414623908189356882e+01
6.674502892675059584e+00 -8.416288874094138350e+01
6.681240110975830149e+00 -8.416437209350985427e+01
6.688036672276473027e+00 -8.419197936984529917e+01
6.694801681674732663e+00 -8.419509329680275300e+01
6.701601392673569357e+00 -8.420289605405815792e+01
6.708420043173555669e+00 -8.426652195733606732e+01
6.715332538172924970e+00 -8.429147783831736263e+01
6.722197560572817920e+00 -8.429282071014112887e+01
6.729075700274154137e+00 -8.430401010250749039e+01
6.735939020973364499e+00 -8.431880656569757093e+01
6.742787696372533723e+00 -8.435545655809281129e+01
6.749661594272265752e+00 -8.435943896113334972e+01
6.756471134371485832e+00 -8.437737139692895028e+01
6.763321556272569701e+00 -8.440458728429972268e+01
6.770158011571675516e+00 -8.441604352691066993e+01
6.776998487071125510e+00 -8.442589676256659459e+01
6.783850931871723056e+00 -8.442671624732959401e+01
6.790651759271975507e+00 -8.442221364848819576e+01
6.797458335772364357e+00 -8.445999173858881193e+01
6.804253780371618987e+00 -8.446630841974339887e+01
6.811055471371560088e+00 -8.447873733387636719e+01
6.817866125071748051e+00 -8.447872825736520497e+01
6.824652681972350088e+00 -8.443403141076287000e+01
6.831427443972006408e+00 -8.451872828816154026e+01
6.838172351872128907e+00 -8.456832074640257702e+01
6.844973477471671508e+00 -8.458686315811772261e+01
6.851767242972618632e+00 -8.461041205548595201e+01
6.858592361272883409e+00 -8.460889796617243519e+01
6.865360853672735075e+00 -8.469409165752806246e+01
6.872135254672798510e+00 -8.470770461020582331e+01
6.878944351572499727e+00 -8.473328412836298185e+01
6.885730056273144051e+00 -8.477464106596433169e+01
6.892547045072592304e+00 -8.481620932303097504e+01
6.899345392173517943e+00 -8.484950524829767460e+01
6.906162696773560761e+00 -8.485111444097417177e+01
6.913020359773236478e+00 -8.485989252805953242e+01
6.919853401773162105e+00 -8.487246257188724030e+01
6.926743118672618493e+00 -8.489041157305112506e+01
6.933586156072783169e+00 -8.490016101959216144e+01
6.940395238972541847e+00 -8.491073143417742131e+01
6.947237794371483588e+00 -8.492035159200131034e+01
6.954060055071908941e+00 -8.496376478834245916e+01
6.960833910072357966e+00 -8.498276595131368083e+01
6.967629593372782537e+00 -8.498354808137410998e+01
6.974466638372723182e+00 -8.499297952551367530e+01
6.981300494372487897e+00 -8.501966075474426532e+01
6.988191681072351003e+00 -8.503965864962628984e+01
6.995037843773820541e+00 -8.504344046520007794e+01
7.001873788974251056e+00 -8.510631856469058221e+01
7.008699301173623830e+00 -8.512166494157625607e+01
7.015450567073912680e+00 -8.514947344877808177e+01
7.022343611574319411e+00 -8.516873461107043397e+01
7.029184627874417224e+00 -8.519068413101192050e+01
7.036028968574657760e+00 -8.520212790905188172e+01
7.042835651975599021e+00 -8.521146751517508733e+01
7.049671678976574540e+00 -8.521514549410404982e+01
7.056522993576288982e+00 -8.522656856376866585e+01
7.063294574476060461e+00 -8.522793990124878860e+01
7.070117163776342473e+00 -8.523572967856347304e+01
7.076892471475025204e+00 -8.526595058821978057e+01
7.083740368075268634e+00 -8.527830694928002231e+01
7.090572440775281038e+00 -8.528772111194173533e+01
7.097391385274579356e+00 -8.529755609367552438e+01
7.104195046974348671e+00 -8.534216927145506304e+01
7.110971478674900759e+00 -8.537057213299469538e+01
7.117797021975581728e+00 -8.544191264327324120e+01
7.124529751475233930e+00 -8.548804482092332080e+01
7.131248368076194666e+00 -8.552757007263690525e+01
7.137974397175947061e+00 -8.552463520843062383e+01
7.144693940676381416e+00 -8.553505427509631431e+01
7.151452152677018503e+00 -8.554073098289750021e+01
7.158202523177067178e+00 -8.555289053294747248e+01
7.165003724179041633e+00 -8.555946528520662753e+01
7.171744230380897811e+00 -8.556023050706862421e+01
7.178525904182356143e+00 -8.557468661100806173e+01
7.185361763281252756e+00 -8.558108088499496091e+01
7.192145676480913963e+00 -8.560079805484026849e+01
7.198999482681495365e+00 -8.563843626353754246e+01
7.205791808582489466e+00 -8.563706740154410113e+01
7.212656090282735022e+00 -8.565149910694657365e+01
7.219488951383368658e+00 -8.568244650327756062e+01
7.226363973883485059e+00 -8.569993156307931770e+01
7.233160207883645221e+00 -8.571502480970775650e+01
7.239968167583219483e+00 -8.573229089235999822e+01
7.246740460383352733e+00 -8.573978842846349835e+01
7.253518483182790355e+00 -8.582614306684403971e+01
7.260370914282225030e+00 -8.585523092937978618e+01
7.267150130281095244e+00 -8.587110538655511505e+01
7.274070379681779386e+00 -8.589053219312958731e+01
7.280866708780024510e+00 -8.589900374764991398e+01
7.287687753680620162e+00 -8.590568119195663144e+01
7.294488050679899693e+00 -8.591551388787445376e+01
7.301272772979541692e+00 -8.592945999055068285e+01
7.308151495278172760e+00 -8.594478087936902000e+01
7.314974521377723526e+00 -8.595395450243515256e+01
7.321841887079085787e+00 -8.596806916236602092e+01
7.328575253778387477e+00 -8.596846209795060645e+01
7.335426774979566744e+00 -8.598957655960005297e+01
7.342204927380043600e+00 -8.601810054105139614e+01
7.349062851579253319e+00 -8.603023497692963417e+01
7.355880966879885463e+00 -8.606048358167987544e+01
7.362619758980019746e+00 -8.607608046810577207e+01
7.369451820980100543e+00 -8.607709141621559468e+01
7.376185182978952426e+00 -8.608939089095382258e+01
7.383004934477662928e+00 -8.610175185990563307e+01
7.389722094878027114e+00 -8.612424431456975071e+01
7.396486273077971241e+00 -8.615077190925693174e+01
7.403256011777875401e+00 -8.617304598414199290e+01
7.409975818977011741e+00 -8.619124998822380235e+01
7.416758951177996551e+00 -8.620860000366853626e+01
7.423480608277657211e+00 -8.621284517611391607e+01
7.430282956877579004e+00 -8.622335061344168139e+01
7.437032965077809976e+00 -8.623269007908689332e+01
7.443834158778725119e+00 -8.628024123465343109e+01
7.450659983177092549e+00 -8.628258418843660138e+01
7.457440911275386775e+00 -8.630876057533070878e+01
7.464304148275436646e+00 -8.634433185021084967e+01
7.471094237875968602e+00 -8.636898214445889721e+01
7.477901529675921033e+00 -8.637366367539875966e+01
7.484668119876142001e+00 -8.637634365640919043e+01
7.491418864176648817e+00 -8.638747578916171221e+01
7.498210313477068567e+00 -8.639814335969222725e+01
7.504997645176104015e+00 -8.640139895542883153e+01
7.511783853975600778e+00 -8.640982905099676259e+01
7.518602423774870758e+00 -8.642050293159994112e+01
7.525370562176215472e+00 -8.643203820518689895e+01
7.532131769075317784e+00 -8.644115931390098240e+01
7.538919871474854872e+00 -8.652986529619711575e+01
7.545735644874923764e+00 -8.653523788033342612e+01
7.552486482876031637e+00 -8.653864442125379242e+01
7.559328634076109665e+00 -8.654816492475322320e+01
7.566131735576368200e+00 -8.655298802139890313e+01
7.572963506375879561e+00 -8.655166426512401756e+01
7.579838946276356459e+00 -8.658957480644093607e+01
7.586706742877197485e+00 -8.663426948636688962e+01
7.593586132976952285e+00 -8.662772804486439782e+01
7.600448202477866566e+00 -8.668854669676667868e+01
7.607321460078412478e+00 -8.671074616458206208e+01
7.614175335978041304e+00 -8.673777788777680087e+01
7.621038410678886876e+00 -8.677008965542489705e+01
7.627889236479711954e+00 -8.677012619267233617e+01
7.634736650879813347e+00 -8.678747106040120229e+01
7.641556009979296960e+00 -8.679417725668486128e+01
7.648352675979822379e+00 -8.680024592671171035e+01
7.655216311378739924e+00 -8.680442920974535070e+01
7.662037880579271487e+00 -8.681036998872625077e+01
7.668923220179976852e+00 -8.681858593942537539e+01
7.675772290580209933e+00 -8.684467010706730150e+01
7.682629152279639939e+00 -8.684873467399931712e+01
7.689446395178651805e+00 -8.686289970985937714e+01
7.696301745479661172e+00 -8.687023391169637421e+01
7.703145128277753884e+00 -8.687329165548581500e+01
7.710019618577780065e+00 -8.687645136430501225e+01
7.716927201977545892e+00 -8.687796128080887570e+01
7.723852547377998867e+00 -8.688483135348829478e+01
7.730773876377861953e+00 -8.688713207991757770e+01
7.737658831976636620e+00 -8.689612839938790501e+01
7.744535840176513197e+00 -8.690939931897648307e+01
7.751348240776655629e+00 -8.692553451125861841e+01
7.758212639676242084e+00 -8.695857207858875881e+01
7.765064935177145244e+00 -8.696846621757750029e+01
7.771934131078149122e+00 -8.699308742756798551e+01
7.778817369177500218e+00 -8.705717595136195541e+01
7.785596504077363811e+00 -8.706214312758234541e+01
7.792459264777948924e+00 -8.708743911771860269e+01
7.799276925478375588e+00 -8.709279489081431791e+01
7.806050451878673080e+00 -8.711276068647087811e+01
7.812862944377878094e+00 -8.712007885952357356e+01
7.819720936577562398e+00 -8.713800065137849060e+01
7.826578057277311373e+00 -8.714371089719513463e+01
7.833394447175908049e+00 -8.714901049283562884e+01
7.840237130975777013e+00 -8.721188879002654915e+01
7.847033941176084326e+00 -8.721294405703181951e+01
7.853895054575820822e+00 -8.722442451165835564e+01
7.860703072875605990e+00 -8.723151423776434399e+01
7.867578198576234527e+00 -8.724253123377346242e+01
7.874458860377035130e+00 -8.726086610636835417e+01
7.881310449277521002e+00 -8.727694659798176247e+01
7.888202786276792722e+00 -8.728573678284048754e+01
7.895021792575994013e+00 -8.729711331279146691e+01
7.901892970377081937e+00 -8.730928441690861064e+01
7.908684801077924931e+00 -8.731697286251652201e+01
7.915558619179091870e+00 -8.733558424649977781e+01
7.922404364978751445e+00 -8.736576364024388397e+01
7.929305466276582948e+00 -8.738388781801435812e+01
7.936211122776478888e+00 -8.738475917189830966e+01
7.943043769976474877e+00 -8.740680560510797648e+01
7.949905409076438723e+00 -8.740682855357778180e+01
7.956740408975781165e+00 -8.743084840987674511e+01
7.963605731275833932e+00 -8.744418686997482837e+01
7.970389875075602149e+00 -8.745641390272065507e+01
7.977215537375729859e+00 -8.745974547937689181e+01
7.984031677278335515e+00 -8.746303535042457611e+01
7.990857205378574690e+00 -8.746658317672378757e+01
7.997698419077755361e+00 -8.747510472537862825e+01
8.004499946978295810e+00 -8.752696336071424810e+01
8.011338133377886805e+00 -8.752943228160975764e+01
8.018122488777454038e+00 -8.757654048921509116e+01
8.024942687877649306e+00 -8.758147789072958744e+01
8.031770074977430340e+00 -8.759754155396711894e+01
8.038538416478354875e+00 -8.762158418619688405e+01
8.045403769779033709e+00 -8.762733831398088569e+01
8.052193932779413643e+00 -8.763725975735651730e+01
8.059042413779627267e+00 -8.766224454809197653e+01
8.065907665478368571e+00 -8.766616346732953957e+01
8.072727936879198651e+00 -8.767849009972617580e+01
8.079535632477893969e+00 -8.768668580483222286e+01
8.086430561677957485e+00 -8.769214928611980042e+01
8.093321219577081393e+00 -8.769517853326124168e+01
8.100157988478144944e+00 -8.773044549160397310e+01
8.107098806677663916e+00 -8.779599507257907476e+01
8.113961934576888524e+00 -8.779474100451193408e+01
8.120835585676456247e+00 -8.780765860497372444e+01
8.127694574576469932e+00 -8.781464390514366869e+01
8.134532790775779176e+00 -8.785116782239047950e+01
8.141448737176324002e+00 -8.786602422995193251e+01
8.148309889175720855e+00 -8.787923963399846627e+01
8.155266095975139962e+00 -8.787660017278952296e+01
8.162121537974792673e+00 -8.787721279569684896e+01
8.169015578775702835e+00 -8.787473989418360532e+01
8.175850526075635116e+00 -8.792872399989207111e+01
8.182778598975222195e+00 -8.793200939414211348e+01
8.189674265174494039e+00 -8.796787359470614831e+01
8.196515214973249641e+00 -8.796609843105078141e+01
8.203408204974175888e+00 -8.798233294413810768e+01
8.210282221274860959e+00 -8.799313652371192518e+01
8.217141381174325687e+00 -8.798925598489628896e+01
8.224006459874431130e+00 -8.800254095676899624e+01
8.230883953373858475e+00 -8.800396645214897262e+01
8.237760255273849808e+00 -8.801310207354943316e+01
8.244616860373866984e+00 -8.802059183185414781e+01
8.251504462675109508e+00 -8.802637588300578386e+01
8.258353618476121483e+00 -8.803368768515260001e+01
8.265281797376474060e+00 -8.805969096452903955e+01
8.272111947176005842e+00 -8.806534895820843190e+01
8.278979219376799037e+00 -8.806670784532867913e+01
8.285930238376305823e+00 -8.811353907574944344e+01
8.292837868775574606e+00 -8.813021683148757290e+01
8.299876980875854571e+00 -8.813193218940469364e+01
8.306755818375677336e+00 -8.814021426409468063e+01
8.313693800875785911e+00 -8.816525816623496326e+01
8.320524967876485434e+00 -8.820852536916325448e+01
8.327497763276994647e+00 -8.821098276847889963e+01
8.334357165476991014e+00 -8.821328353604329209e+01
8.341325624275759409e+00 -8.823538320186439421e+01
8.348146402075917294e+00 -8.825763965376164322e+01
8.354972805875956254e+00 -8.828203729420327761e+01
8.361833503974583692e+00 -8.829773139982285102e+01
8.368772831175089522e+00 -8.829825670106251323e+01
8.375582516376278264e+00 -8.836850185835849913e+01
8.382338570076251827e+00 -8.838078477548339151e+01
8.389167913575704461e+00 -8.838052345553553835e+01
8.395913237776506222e+00 -8.839965245417823780e+01
8.402644720377201892e+00 -8.840446525119749310e+01
8.409384030376610752e+00 -8.842004440429221290e+01
8.416172240076013722e+00 -8.846872260406486532e+01
8.422961613075665710e+00 -8.850381260049320531e+01
8.429699689775850047e+00 -8.851577783054706572e+01
8.436479081676589331e+00 -8.857296804358634290e+01
8.443252773375878206e+00 -8.857822595762473838e+01
8.450015937675596334e+00 -8.859792861041390211e+01
8.456803347876473254e+00 -8.859939567971659358e+01
8.463589565776885593e+00 -8.861675786880996952e+01
8.470406774777496040e+00 -8.863085696540777292e+01
8.477188973178840570e+00 -8.863469934146803553e+01
8.484066577778275331e+00 -8.863818929750625841e+01
8.490903155978003269e+00 -8.864280949592999548e+01
8.497691967176649541e+00 -8.864747737271930816e+01
8.504533615876482600e+00 -8.866887075122312467e+01
8.511386509575970649e+00 -8.868293607497923858e+01
8.518284055676474509e+00 -8.869720052448778347e+01
8.525158210176675411e+00 -8.870501282047709424e+01
8.532041978676398131e+00 -8.871762447830569442e+01
8.538916092075192310e+00 -8.873400904400236300e+01
8.545798113774434768e+00 -8.875537842573052671e+01
8.552628237475550677e+00 -8.877114058760224680e+01
8.559488880674894773e+00 -8.880900154322327467e+01
8.566325345274037772e+00 -8.881126193592280060e+01
8.573162135373593173e+00 -8.880879500730682707e+01
8.580029249672975311e+00 -8.881844102313998235e+01
8.586854914073478895e+00 -8.882424187599551146e+01
8.593693308573302048e+00 -8.882512064661678153e+01
8.600557650872985960e+00 -8.883022500604968741e+01
8.607427168972014542e+00 -8.883140394371528714e+01
8.614249375673590947e+00 -8.884417453903020601e+01
8.621099717972878551e+00 -8.884573010031174078e+01
8.627947418072391628e+00 -8.890131544861480961e+01
8.634826509571814412e+00 -8.891638837994733535e+01
8.641734601471602772e+00 -8.892081414738285616e+01
8.648576845170861560e+00 -8.892690501677586212e+01
8.655416841671433659e+00 -8.893819825099288323e+01
8.662352085471070495e+00 -8.895281513392119166e+01
8.669222539071279598e+00 -8.896799948582500406e+01
8.676091325570871149e+00 -8.897869743514594632e+01
8.682911733071591698e+00 -8.901761910723494964e+01
8.689770645671433869e+00 -8.904291589894799586e+01
8.696588688672159506e+00 -8.906682313982673804e+01
8.703453756872306712e+00 -8.906736511756753316e+01
8.710245845372890372e+00 -8.907631253128379001e+01
8.717086522272632365e+00 -8.909767145765211183e+01
8.723932679871563067e+00 -8.910664974347038481e+01
8.730746944871054183e+00 -8.910805230940289334e+01
8.737627185771032146e+00 -8.921358643744811445e+01
8.744478683170825661e+00 -8.923571930119980777e+01
8.751293932870339631e+00 -8.931948893899881625e+01
8.758115912171717810e+00 -8.932194558332190581e+01
8.764980927772796804e+00 -8.933166330577805070e+01
8.771825377472305618e+00 -8.934746034311409346e+01
8.778665484371298788e+00 -8.937736872753825423e+01
8.785497002769943720e+00 -8.939422640583684654e+01
8.792283091569936815e+00 -8.940053688093549056e+01
8.799091627969323426e+00 -8.941331814064048444e+01
8.805924033469636925e+00 -8.944251086924194283e+01
8.812816320469835318e+00 -8.944544050024065029e+01
8.819676643569390961e+00 -8.945414742277458231e+01
8.826594382268638128e+00 -8.946864013771161694e+01
8.833512085368464994e+00 -8.947376689576773856e+01
8.840389193668466206e+00 -8.948772399638916397e+01
8.847268100468443919e+00 -8.949073962170778884e+01
8.854186634368705455e+00 -8.949769227108063774e+01
8.861098981667874241e+00 -8.953132605948100320e+01
8.867966446268734870e+00 -8.957598133981119304e+01
8.874887602469119230e+00 -8.957865033926614728e+01
8.881758353169550091e+00 -8.958591018722871979e+01
8.888670170569685780e+00 -8.962176590949273702e+01
8.895504537168744008e+00 -8.963250919476578815e+01
8.902380199870616906e+00 -8.963724833403288983e+01
8.909251840970124903e+00 -8.965062098947483094e+01
8.916073624969442335e+00 -8.966703073175536076e+01
8.922972084470393028e+00 -8.967248950547880781e+01
8.929782600771034140e+00 -8.966815837334522143e+01
8.936615468771469395e+00 -8.966444690166665055e+01
8.943465682572741215e+00 -8.966587713377467139e+01
8.950320464172921930e+00 -8.967722444418976124e+01
8.957150386871660430e+00 -8.971015677350567330e+01
8.963996390971932016e+00 -8.968981245215842080e+01
8.970853743671455049e+00 -8.975258353628353802e+01
8.977668055770653410e+00 -8.975847623109793005e+01
8.984509601470609397e+00 -8.978164249677813302e+01
8.991274601269674704e+00 -8.980237187583398395e+01
8.998088289370240744e+00 -8.993871418436268073e+01
9.004885068870635223e+00 -8.994395987404155335e+01
9.011689989769569920e+00 -8.995105352764589668e+01
9.018488334369521908e+00 -8.995124004413287366e+01
9.025333174268007852e+00 -8.994781614776672996e+01
9.032204813067698623e+00 -8.995755004414803579e+01
9.039054903468434432e+00 -8.998906330284492583e+01
9.045849616868418153e+00 -8.999433288316529911e+01
9.052610274669415702e+00 -9.001143014572693346e+01
9.059481931568745594e+00 -9.001405257566665341e+01
9.066272028168771868e+00 -9.004326099080284962e+01
9.073153123168765433e+00 -9.008423964897063740e+01
9.079925181967940517e+00 -9.014538071858859780e+01
9.086654822867775039e+00 -9.015714051392859574e+01
9.093408512867290128e+00 -9.017249340375119004e+01
9.100110860867493656e+00 -9.022663358955367130e+01
9.106887357066977273e+00 -9.023497526457430240e+01
9.113615031167103808e+00 -9.026778270532710735e+01
9.120358610567290469e+00 -9.028107070719849503e+01
9.127180937767775504e+00 -9.029099946637781215e+01
9.133964160067467475e+00 -9.029725813017537916e+01
9.140782107068332607e+00 -9.030198896760218474e+01
9.147557890169071726e+00 -9.031846615624873209e+01
9.154402304668508350e+00 -9.036392695933632524e+01
9.161227349169177359e+00 -9.037876622990646069e+01
9.168062274868304939e+00 -9.037676794709879857e+01
9.174865089767706650e+00 -9.044338886166040936e+01
9.181668910766461522e+00 -9.045091635509609773e+01
9.188541393765524035e+00 -9.047698973174189518e+01
9.195297508565294820e+00 -9.047770312213108923e+01
9.202158960566668711e+00 -9.049161680939542407e+01
9.209015803865781891e+00 -9.048204090863012539e+01
9.215936952464312881e+00 -9.049239839504591032e+01
9.222823351165278183e+00 -9.052444481815899735e+01
9.229650560065248754e+00 -9.054577669398146611e+01
9.236557685365585968e+00 -9.057317690748492112e+01
9.243370369265107911e+00 -9.060419729651844989e+01
9.250226588764826730e+00 -9.060997637335002253e+01
9.257045662564769017e+00 -9.063440209661673919e+01
9.263808262365580859e+00 -9.064167181250647332e+01
9.270538231964849274e+00 -9.070389240625179639e+01
9.277285798564582464e+00 -9.073645742347241594e+01
9.284062859563357861e+00 -9.074889916459659389e+01
9.290801943862845746e+00 -9.077533955996673853e+01
9.297608503362596366e+00 -9.079703480620753453e+01
9.304362675362778390e+00 -9.079589396538725055e+01
9.311162949862374916e+00 -9.079964894283301646e+01
9.317971610262485882e+00 -9.080292788746253052e+01
9.324730195062205240e+00 -9.088332712707419603e+01
9.331480736862307168e+00 -9.093440039770207761e+01
9.338167990763736270e+00 -9.095934684154987337e+01
9.344999708064573696e+00 -9.097185913572779725e+01
9.351749912565878731e+00 -9.097588661311033320e+01
9.358496814565830491e+00 -9.097733929138398423e+01
9.365222426966976599e+00 -9.098575532536897015e+01
9.371985412169113516e+00 -9.099020526516815721e+01
9.378766252068567510e+00 -9.099204041842325807e+01
9.385536989967864230e+00 -9.100097968598589659e+01
9.392325982867919976e+00 -9.103363187215678920e+01
9.399118801967825121e+00 -9.103856617469298840e+01
9.405967986468306563e+00 -9.110260066986836591e+01
9.412759293869338961e+00 -9.110260090551571466e+01
9.419568896868998564e+00 -9.112267472493898879e+01
9.426418165068787047e+00 -9.113478911301598373e+01
9.433166231869734020e+00 -9.113499832410795420e+01
9.439956533169970854e+00 -9.113602422687333160e+01
9.446703399270848678e+00 -9.114805537355971410e+01
9.453471196170516677e+00 -9.117047549004880125e+01
9.460191630670578888e+00 -9.117020443234382299e+01
9.466982190172075207e+00 -9.117908587957514044e+01
9.473717314072677809e+00 -9.118816038231771870e+01
9.480387397372510350e+00 -9.119283627345967602e+01
9.487148357772923646e+00 -9.120504592076953543e+01
9.493943950873291016e+00 -9.120925684188890159e+01
9.500687666172563439e+00 -9.121792904569613825e+01
9.507451721972108416e+00 -9.123031690856750231e+01
9.514213764471843859e+00 -9.125123101111422841e+01
9.520937473571461140e+00 -9.128023340455359858e+01
9.527655582670387702e+00 -9.129874951390530669e+01
9.534419232371373454e+00 -9.131147732246223825e+01
9.541167541870787971e+00 -9.131312200976536531e+01
9.547942172871717759e+00 -9.133692331211550197e+01
9.554693824172819205e+00 -9.134253576032895694e+01
9.561429848171666634e+00 -9.134847335072252861e+01
9.568201029271733660e+00 -9.140643490628727363e+01
9.574893148171430113e+00 -9.142244041430234347e+01
9.581613058870971145e+00 -9.142816211265852644e+01
9.588315504770969611e+00 -9.143271802896921940e+01
9.595053946669258593e+00 -9.145536210059830751e+01
9.601804318868152777e+00 -9.148619137395540690e+01
9.608506285268026303e+00 -9.149344449186440897e+01
9.615292816268162568e+00 -9.149543104028911955e+01
9.621997118068453148e+00 -9.152466995447178988e+01
9.628760613166525317e+00 -9.152666270698952644e+01
9.635475050666878261e+00 -9.154451208514687721e+01
9.642167355366121129e+00 -9.157449237694456201e+01
9.648890288566610351e+00 -9.159415147945668423e+01
9.655596247167613555e+00 -9.161091264835837933e+01
9.662314232868936870e+00 -9.164766121613823202e+01
9.669015613467820458e+00 -9.165026841263259882e+01
9.675787943967531390e+00 -9.167921247233383042e+01
9.682481707267310611e+00 -9.168512396188741320e+01
9.689219092667736177e+00 -9.175094995338746173e+01
9.695948884867766182e+00 -9.175116576600660778e+01
9.702610627967079182e+00 -9.177609055064901611e+01
9.709332486767072723e+00 -9.178011711193832411e+01
9.716011239868180382e+00 -9.178949417793253929e+01
9.722789018568459340e+00 -9.179022100129422768e+01
9.729521288368653487e+00 -9.179374402490439877e+01
9.736273743367917177e+00 -9.179275320625289680e+01
9.743027198767503450e+00 -9.179637780708203820e+01
9.749762392568436908e+00 -9.180264919655930100e+01
9.756482488268796160e+00 -9.180810884754274070e+01
9.763169074168922990e+00 -9.181834902796094866e+01
9.769912361268506373e+00 -9.184422397593201026e+01
9.776665628269745056e+00 -9.185241545129697727e+01
9.783386259569430976e+00 -9.187717066898474627e+01
9.790135192868808289e+00 -9.188009805627643800e+01
9.796891324968282078e+00 -9.188317043644785542e+01
9.803675156968131077e+00 -9.189153770708185220e+01
9.810437905768049305e+00 -9.193239958932549882e+01
9.817255487067892972e+00 -9.194526788670442841e+01
9.824003237568195601e+00 -9.195157751273526969e+01
9.830730493269289383e+00 -9.197512718542517973e+01
9.837513551670088674e+00 -9.198202677360512780e+01
9.844249863468940376e+00 -9.199095163528012620e+01
9.851006666869272621e+00 -9.202577901455636322e+01
9.857759447368460215e+00 -9.202010919771589670e+01
9.864517974768455488e+00 -9.207057652642184564e+01
9.871315202268329259e+00 -9.207517361887843776e+01
9.878083267667557621e+00 -9.207544579208824587e+01
9.884914481267207620e+00 -9.208366485659129808e+01
9.891668420767633307e+00 -9.208813683110356862e+01
9.898465505067246539e+00 -9.209825018325895485e+01
9.905263867566464597e+00 -9.211476151829151604e+01
9.911988870167453669e+00 -9.211780612016443115e+01
9.918765978167414232e+00 -9.214235575447389692e+01
9.925496232167677846e+00 -9.215221060314920010e+01
9.932289153966042505e+00 -9.216368030825597657e+01
9.939004347065871769e+00 -9.218802590570138022e+01
9.945783694766237915e+00 -9.219128563998080494e+01
9.952539486764795384e+00 -9.220388469688342070e+01
9.959233128365235999e+00 -9.221255395697755830e+01
9.965999445764362363e+00 -9.222664584394256337e+01
9.972760414863955702e+00 -9.222752090071828945e+01
9.979535736466356610e+00 -9.223013206088053551e+01
9.986323350765633933e+00 -9.227421704930644353e+01
9.993085222764808151e+00 -9.229579266823687078e+01
9.999882879364133004e+00 -9.230397550620538993e+01
1.000662848416488870e+01 -9.231764196403946698e+01
1.001337898196529785e+01 -9.234800620979549990e+01
1.002012358486663324e+01 -9.234445710363274884e+01
1.002693443916712113e+01 -9.235911960091435446e+01
1.003368244826732436e+01 -9.235905956491924940e+01
1.004047332556822347e+01 -9.237492437482333685e+01
1.004724603286872409e+01 -9.237855213190125880e+01
1.005399223867042302e+01 -9.241091535889427178e+01
1.006078588217076231e+01 -9.242350180299379758e+01
1.006751642866978536e+01 -9.244614266979853312e+01
1.007428485647036531e+01 -9.246166154346325072e+01
1.008100195706975910e+01 -9.245794787030834527e+01
1.008780885336865296e+01 -9.249873639976652839e+01
1.009461436876964591e+01 -9.251654011275276446e+01
1.010144101106950565e+01 -9.252680213156233435e+01
1.010829716457050154e+01 -9.255716330007922465e+01
1.011505660437077303e+01 -9.256401563229533735e+01
1.012189152896978683e+01 -9.256424132180812592e+01
1.012866325197065898e+01 -9.257175490035695020e+01
1.013543387117038108e+01 -9.259813922168818578e+01
1.014222530756915219e+01 -9.259965926346390575e+01
1.014896823546900961e+01 -9.262408661453756054e+01
1.015573801436941004e+01 -9.263989338404451246e+01
1.016245513636973818e+01 -9.265362443838887430e+01
1.016927400487004363e+01 -9.269041768826134842e+01
1.017602045227067720e+01 -9.270273386681824945e+01
1.018279474677076379e+01 -9.271950739125277607e+01
1.018954369517213010e+01 -9.273815989641202862e+01
1.019627148067205624e+01 -9.273824466959707991e+01
1.020300688997193639e+01 -9.278505207388226950e+01
1.020974085037233792e+01 -9.278687580908213306e+01
1.021656234247094552e+01 -9.279947478854340659e+01
1.022335434797120080e+01 -9.281296086777921062e+01
1.023016210777051427e+01 -9.282492168310960778e+01
1.023689420667000149e+01 -9.282951242617997423e+01
1.024366177826934710e+01 -9.283044592062172740e+01
1.025046385157053308e+01 -9.283346653814240312e+01
1.025725657696996151e+01 -9.284671085518056088e+01
1.026411451577121170e+01 -9.287779591669738011e+01
1.027091995897044363e+01 -9.290597875858385635e+01
1.027772589327078023e+01 -9.292470464020506427e+01
1.028450248027039571e+01 -9.292257741561913065e+01
1.029128917787005548e+01 -9.293640175007001858e+01
1.029805040357013013e+01 -9.294026858583573869e+01
1.030480772227147135e+01 -9.295682038182781071e+01
1.031158889577055859e+01 -9.299334995722578867e+01
1.031831371437100486e+01 -9.301254080776308797e+01
1.032508129437089828e+01 -9.301571563435079781e+01
1.033184781307069144e+01 -9.302624785527595463e+01
1.033868929087041089e+01 -9.302978455805600788e+01
1.034543126067113761e+01 -9.301995796672943584e+01
1.035221438117083537e+01 -9.304104325664499697e+01
1.035902485896992786e+01 -9.305514502903739071e+01
1.036580816527073168e+01 -9.307166442792103567e+01
1.037269374907018538e+01 -9.308128788721573699e+01
1.037953249506965747e+01 -9.312803700502119852e+01
1.038638224817012734e+01 -9.313245600452087558e+01
1.039327299607128907e+01 -9.313537318755516026e+01
1.040015669447288893e+01 -9.315051066903072297e+01
1.040705674587277407e+01 -9.315902855033111507e+01
1.041384544327285155e+01 -9.322458525533397733e+01
1.042071404437219861e+01 -9.323536148767389875e+01
1.042748253697210359e+01 -9.323567828174321903e+01
1.043438551187072072e+01 -9.324286889828249514e+01
1.044119552937020146e+01 -9.322736417041811308e+01
1.044805780547060259e+01 -9.332221717527686167e+01
1.045495555957114675e+01 -9.334965581198996176e+01
1.046179056357218506e+01 -9.335247297448910331e+01
1.046864791797167982e+01 -9.337765480297044007e+01
1.047545753247295508e+01 -9.339171422496454511e+01
1.048228817437381011e+01 -9.339573964754208646e+01
1.048908825717439797e+01 -9.341032017798478648e+01
1.049590655147497920e+01 -9.343991832710142376e+01
1.050271949647411773e+01 -9.344933838797642522e+01
1.050959053197288995e+01 -9.345105307076282486e+01
1.051645647247303295e+01 -9.348166553155419933e+01
1.052326841307284511e+01 -9.351049070403584551e+01
1.053015493447215967e+01 -9.350500717761099168e+01
1.053695982957151500e+01 -9.350284708732701233e+01
1.054382112177087194e+01 -9.350967511018714617e+01
1.055060588107140873e+01 -9.352040736823809652e+01
1.055739307577025521e+01 -9.352386988448176908e+01
1.056420755026957714e+01 -9.352911354695264379e+01
1.057100312086914684e+01 -9.353070962134931676e+01
1.057780924116973509e+01 -9.352824725768866188e+01
1.058453700926972907e+01 -9.356134042756107760e+01
1.059141358047019210e+01 -9.357222929048698745e+01
1.059817701836997195e+01 -9.361473954208642567e+01
1.060496765117002305e+01 -9.362456928584754223e+01
1.061170532666923272e+01 -9.365249235777874048e+01
1.061843497866929020e+01 -9.368059496652682583e+01
1.062523777396978630e+01 -9.372987304228924188e+01
1.063195507266937057e+01 -9.374416830706444159e+01
1.063875445316944024e+01 -9.376981085963778639e+01
1.064549008226923732e+01 -9.378754016325635234e+01
1.065226235006818989e+01 -9.378990965157156268e+01
1.065898779846867228e+01 -9.383061485147079850e+01
1.066569429436838234e+01 -9.382825189565859603e+01
1.067241749146862695e+01 -9.382471724932595691e+01
1.067914591986729000e+01 -9.383025391463533538e+01
1.068595100286698951e+01 -9.386513685008769414e+01
1.069270542196727547e+01 -9.389509394470501036e+01
1.069953135916734865e+01 -9.389326196116211065e+01
1.070628859196648364e+01 -9.390869887163572116e+01
1.071311929396687290e+01 -9.392716262604695032e+01
1.071996572556701111e+01 -9.395605419535925762e+01
1.072680627426700539e+01 -9.396977129622563041e+01
1.073363423526857297e+01 -9.397196311839563521e+01
1.074047548406832675e+01 -9.398001821444422887e+01
1.074733416576802902e+01 -9.401181096655163572e+01
1.075415728036824703e+01 -9.403159352364039592e+01
1.076098096186755093e+01 -9.404158189707297311e+01
1.076781673606737932e+01 -9.404008102545176939e+01
1.077467846256726069e+01 -9.410726169753742454e+01
1.078148566936782871e+01 -9.413336343382017901e+01
1.078830423376833814e+01 -9.413428637884349826e+01
1.079506736206787920e+01 -9.414243483483483033e+01
1.080182734616751006e+01 -9.416366298263324097e+01
1.080865308516904477e+01 -9.416481926128288649e+01
1.081543154896982095e+01 -9.417145862494679420e+01
1.082219436076939090e+01 -9.420086793949857906e+01
1.082895568096828320e+01 -9.420460903330943836e+01
1.083569470736729201e+01 -9.421340997145831864e+01
1.084244712716824743e+01 -9.422250555152373863e+01
1.084917611416740257e+01 -9.422153158237715331e+01
1.085591320436674323e+01 -9.422662263974159202e+01
1.086358935536729931e+01 -9.423776226445269799e+01
1.087035790926829648e+01 -9.425318017809550497e+01
1.087705994226809025e+01 -9.426634018648348956e+01
1.088375893756778012e+01 -9.427471300007248090e+01
1.089048403156782641e+01 -9.427838330469207051e+01
1.089719010706789959e+01 -9.428781331261248511e+01
1.090394997086647244e+01 -9.430595780722903498e+01
1.091069809646606892e+01 -9.434693136124542434e+01
1.091742386106654905e+01 -9.435825434467390949e+01
1.092414519486623092e+01 -9.437413118915404198e+01
1.093085100386665509e+01 -9.437442500446670124e+01
1.093755133016619574e+01 -9.436675059884126426e+01
1.094427810646686794e+01 -9.439765364930995872e+01
1.095104763716738105e+01 -9.442016958644138924e+01
1.095783250256848795e+01 -9.442369634379301147e+01
1.096465147166896870e+01 -9.443543529596566088e+01
1.097142311846883977e+01 -9.444465841060271316e+01
1.097816374846992105e+01 -9.447268196318665900e+01
1.098491955317015289e+01 -9.450408846061954193e+01
1.099162271127013391e+01 -9.452794703630760864e+01
1.099838668007040532e+01 -9.457335223597794993e+01
1.100508731636888271e+01 -9.462388943030057931e+01
1.101185792286933030e+01 -9.466705773907261801e+01
1.101862960666878699e+01 -9.468562203737340610e+01
1.102535758196789928e+01 -9.466833517138576326e+01
1.103212872056772120e+01 -9.467227255844733236e+01
1.103888832146752819e+01 -9.474352772443049275e+01
1.104561770136857568e+01 -9.474508358164951005e+01
1.105231072336939668e+01 -9.477846633518160502e+01
1.105902249967044781e+01 -9.478316218905251844e+01
1.106575992497072392e+01 -9.481930372123743211e+01
1.107245090807077759e+01 -9.485366806652675109e+01
1.107923555297135110e+01 -9.485645969613028683e+01
1.108597065327203346e+01 -9.490644695657726970e+01
1.109274078957207621e+01 -9.494197487603557306e+01
1.109947862867150015e+01 -9.493676399772758145e+01
1.110622032577136942e+01 -9.496098335506624721e+01
1.111302050326974111e+01 -9.497078303112958508e+01
1.111969897246896188e+01 -9.498800165232955806e+01
1.112638272866993283e+01 -9.499832312686439195e+01
1.113307575916975267e+01 -9.500223166207864267e+01
1.113988738966839875e+01 -9.501482312972532895e+01
1.114665856766847618e+01 -9.504744841074817430e+01
1.115344902066827970e+01 -9.505173515359155090e+01
1.116023550416929311e+01 -9.507589650864308339e+01
1.116697292006979225e+01 -9.512489709959741901e+01
1.117378342347057085e+01 -9.512223816081582584e+01
1.118054086056995367e+01 -9.515609836771628238e+01
1.118726174306930332e+01 -9.515642019686049480e+01
1.119398802526879955e+01 -9.523034859298918775e+01
1.120075387956891255e+01 -9.522453368559537523e+01
1.120753535766924713e+01 -9.523329493167102555e+01
1.121428812026856647e+01 -9.523923688665284715e+01
1.122102157836909520e+01 -9.523923065880721595e+01
1.122776667787023896e+01 -9.524557966899035932e+01
1.123454118626980325e+01 -9.526223692714182789e+01
1.124129771247092968e+01 -9.526884493780843854e+01
1.124802493386988544e+01 -9.530214614670555306e+01
1.125473292246952006e+01 -9.530944789242343518e+01
1.126147939286985356e+01 -9.531977910937612819e+01
1.126820621087000518e+01 -9.531612328700738601e+01
1.127494285106960170e+01 -9.532585318821733722e+01
1.128168134556838176e+01 -9.533732631652696909e+01
1.128837679166898589e+01 -9.537842180388135205e+01
1.129513944166774309e+01 -9.542098948713979212e+01
1.130190525386807465e+01 -9.543412803002861722e+01
1.130862101306843215e+01 -9.545142408337842710e+01
1.131540677356980495e+01 -9.545908239755060265e+01
1.132218900407051443e+01 -9.547682553618150791e+01
1.132901456846949451e+01 -9.548374383436981816e+01
1.133585722886908798e+01 -9.550561352713233987e+01
1.134266272866902980e+01 -9.552325774308471296e+01
1.134943530257020328e+01 -9.551986232718739700e+01
1.135623600256975507e+01 -9.552895461131269883e+01
1.136303032477022690e+01 -9.554676171089168690e+01
1.136990118067002342e+01 -9.557981004515605150e+01
1.137668878846826637e+01 -9.557698196296841786e+01
1.138353243466788101e+01 -9.558070981246277142e+01
1.139033584586865189e+01 -9.560663385513905155e+01
1.139707271266897770e+01 -9.564261672092295896e+01
1.140380214856808117e+01 -9.567638204689710335e+01
1.141058197296890775e+01 -9.567403923815497535e+01
1.141738178476896337e+01 -9.570432508021708884e+01
1.142413623626712216e+01 -9.570094032772828996e+01
1.143093566476815148e+01 -9.576978607808673871e+01
1.143768556046856055e+01 -9.577417926616723776e+01
1.144445828726919601e+01 -9.579086800492719078e+01
1.145122288596880900e+01 -9.580202177916547157e+01
1.145800945606858967e+01 -9.580483369539157934e+01
1.146477952876890605e+01 -9.580788630361239200e+01
1.147148005676893945e+01 -9.584089053975083061e+01
1.147821800576824636e+01 -9.584274861581104688e+01
1.148500725566840330e+01 -9.586331427571637676e+01
1.149174006106766299e+01 -9.586341665770343923e+01
1.149852351756620727e+01 -9.588023088014260509e+01
1.150526807086516712e+01 -9.589451685841666517e+01
1.151204619576563992e+01 -9.590005554207994010e+01
1.151879204676515656e+01 -9.592818576192721025e+01
1.152554247886556560e+01 -9.592666633729015757e+01
1.153228872066587130e+01 -9.595561465212544761e+01
1.153906674376705688e+01 -9.597261723698466085e+01
1.154589628086678132e+01 -9.597346864523105125e+01
1.155266065886783089e+01 -9.598427254012871401e+01
1.155940658306736779e+01 -9.598470868266475975e+01
1.156612322666695647e+01 -9.599379516217724984e+01
1.157289339256757366e+01 -9.599969150469129886e+01
1.157969319916787754e+01 -9.600540626919985243e+01
1.158650417576787994e+01 -9.605035161010506783e+01
1.159326717586751521e+01 -9.605204647943716623e+01
1.160000744836684206e+01 -9.605502438532835185e+01
1.160682913396727756e+01 -9.605837675083266447e+01
1.161362632656720351e+01 -9.606505658181964691e+01
1.162041533066677701e+01 -9.613067174903413559e+01
1.162720333966730024e+01 -9.616189707588259239e+01
1.163396033986763278e+01 -9.617420005695170460e+01
1.164079169516737622e+01 -9.616777300871427769e+01
1.164757347246723995e+01 -9.617743599032745294e+01
1.165439116406786368e+01 -9.618310277396665242e+01
1.166118457526849816e+01 -9.622381623542784723e+01
1.166809170126822437e+01 -9.624567812698684577e+01
1.167490261136814489e+01 -9.624998402212496273e+01
1.168171955046832444e+01 -9.626530216841173626e+01
1.168846934086841394e+01 -9.626957320112146022e+01
1.169523690876784450e+01 -9.627317114450059421e+01
1.170206822126687030e+01 -9.631207912541988492e+01
1.170882995706724650e+01 -9.631618229010227594e+01
1.171569545236659415e+01 -9.631731534191165167e+01
1.172248832836686461e+01 -9.633240102105204983e+01
1.172934107786759306e+01 -9.633912530877789493e+01
1.173619289086880180e+01 -9.634915511217613471e+01
1.174305650196830619e+01 -9.635653749201040341e+01
1.174993754856894768e+01 -9.636193610748244964e+01
1.175677954136927994e+01 -9.635577073087380029e+01
1.176363908846886908e+01 -9.635751481952101472e+01
1.177039499936959110e+01 -9.639865242908632581e+01
1.177717428577042291e+01 -9.638634667606038420e+01
1.178391382597109249e+01 -9.639277645431994301e+01
1.179075061757231424e+01 -9.641548348615147290e+01
1.179754694047202257e+01 -9.641573285762711976e+01
1.180437364097199371e+01 -9.649098280085991064e+01
1.181114127267062486e+01 -9.652090393317170935e+01
1.181796681167052121e+01 -9.654083425784403971e+01
1.182482847127074521e+01 -9.654131435179564846e+01
1.183163316487030059e+01 -9.654100461266146738e+01
1.183845652307122620e+01 -9.653984382558280686e+01
1.184529095717074298e+01 -9.654307959744072321e+01
1.185205530637041349e+01 -9.655904131076673025e+01
1.185886889307120029e+01 -9.656251521213276590e+01
1.186565497997085039e+01 -9.662297678517526833e+01
1.187250061677042368e+01 -9.664924697926956298e+01
1.187925901617225044e+01 -9.666387247387369541e+01
1.188604187897345810e+01 -9.667360826763410842e+01
1.189279606487386864e+01 -9.665924724076248253e+01
1.189957052787308456e+01 -9.666862259488051734e+01
1.190636801237286591e+01 -9.668700995844561419e+01
1.191315982807305929e+01 -9.670772711510406339e+01
1.191998143047362646e+01 -9.673372928176692653e+01
1.192672414037316386e+01 -9.673819318787413124e+01
1.193353031817299481e+01 -9.678374593734631048e+01
1.194024347487325066e+01 -9.679920836105796411e+01
1.194702288737291873e+01 -9.683168443854044938e+01
1.195382762167292867e+01 -9.683174791158555195e+01
1.196059818797382412e+01 -9.687188976737088808e+01
1.196738112617506467e+01 -9.686660002649095702e+01
1.197413022417400796e+01 -9.687166759272147942e+01
1.198089930057401453e+01 -9.691573452036776359e+01
1.198764684827365201e+01 -9.692211447257281520e+01
1.199443813627278743e+01 -9.692431189150333637e+01
1.200117886087150509e+01 -9.692184168867865424e+01
1.200793019367290526e+01 -9.692391026577264768e+01
1.201464471497374653e+01 -9.692259649163825941e+01
1.202138097267303429e+01 -9.696832350672791279e+01
1.202817366107250407e+01 -9.699681925103374169e+01
1.203491009007249168e+01 -9.698790909719829756e+01
1.204172938917284874e+01 -9.697373773993290058e+01
1.204851180197254124e+01 -9.699702107586583111e+01
1.205530888907269471e+01 -9.705616165590490141e+01
1.206212228817274834e+01 -9.705554117466105879e+01
1.206890631287227578e+01 -9.706036032041201622e+01
1.207572951747272327e+01 -9.707342743943263486e+01
1.208253037187172296e+01 -9.707346426499519509e+01
1.208935960457156433e+01 -9.707633050946229503e+01
1.209618762227136202e+01 -9.708242005489211124e+01
1.210301070356988440e+01 -9.713156053920491217e+01
1.210977199526942094e+01 -9.714095463744681069e+01
1.211656554316973633e+01 -9.716078552481374686e+01
1.212337579087046535e+01 -9.717339594000468139e+01
1.213019437436938652e+01 -9.719647398390068815e+01
1.213699531827152178e+01 -9.721083282035495188e+01
1.214377861107226408e+01 -9.723252949168310977e+01
1.215055999797390385e+01 -9.724045209485022667e+01
1.215740211357506340e+01 -9.725465730715677637e+01
1.216425287317565562e+01 -9.727196185481669488e+01
1.217111576197617140e+01 -9.727393830381099349e+01
1.217799294047650882e+01 -9.728678552057574791e+01
1.218485073257660289e+01 -9.725911357686798908e+01
1.219169749467680575e+01 -9.731271033912597090e+01
1.219848071067751860e+01 -9.743769761013773234e+01
1.220523750287792453e+01 -9.745351038965290513e+01
1.221203385887766935e+01 -9.746302296737653137e+01
1.221878091217652162e+01 -9.747525812562915348e+01
1.222551902207607100e+01 -9.749167158972917946e+01
1.223226938547652409e+01 -9.749597591759467718e+01
1.223902555157571825e+01 -9.751513920902687005e+01
1.224578127577531106e+01 -9.751641593973756983e+01
1.225254099857533063e+01 -9.752292810206131435e+01
1.225930340167561816e+01 -9.753167443051393093e+01
1.226611767867552771e+01 -9.754813049557579063e+01
1.227288167567510335e+01 -9.757966470779867052e+01
1.227967061817579442e+01 -9.758823828292520375e+01
1.228646834877455341e+01 -9.758914159976197311e+01
1.229328549367512480e+01 -9.759891719345920080e+01
1.230005822917387448e+01 -9.760741492258014773e+01
1.230687110687482644e+01 -9.762732113691127722e+01
1.231362900417613027e+01 -9.769657512609846606e+01
1.232042765697564235e+01 -9.770018513389820214e+01
1.232725940017597921e+01 -9.770980344684083718e+01
1.233405724937541592e+01 -9.778016079882975475e+01
1.234085900287700532e+01 -9.779282060278670485e+01
1.234764533407670761e+01 -9.779282558270142545e+01
1.235442642597594087e+01 -9.782104933057382823e+01
1.236118353877592391e+01 -9.782770373642645723e+01
1.236796548527552275e+01 -9.783277108328084637e+01
1.237472597507443162e+01 -9.784855115380905488e+01
1.238151076347555701e+01 -9.791019181141611227e+01
1.238832988127535373e+01 -9.795477188004687719e+01
1.239515983767527096e+01 -9.796815348224109243e+01
1.240199786107604041e+01 -9.797253992712219883e+01
1.240880875037637487e+01 -9.799520198704571783e+01
1.241564956597625269e+01 -9.800328876511966314e+01
1.242251412897701357e+01 -9.797651999552013535e+01
1.242935504437690497e+01 -9.798627656437986388e+01
1.243618561707747894e+01 -9.800966490517332375e+01
1.244297509987682204e+01 -9.799999264189067105e+01
1.245011686207566370e+01 -9.800430898179239136e+01
1.245688606917544838e+01 -9.803124993382124330e+01
1.246376901227503176e+01 -9.803040786110697979e+01
1.247048006827517419e+01 -9.805901256466469817e+01
1.247728023647567852e+01 -9.810811057986013850e+01
1.248400245137644404e+01 -9.813669783439333116e+01
1.249078527847569831e+01 -9.813900924788224245e+01
1.249767904847566413e+01 -9.816257299303279638e+01
1.250441884767628764e+01 -9.817106785968006477e+01
1.251122552227660734e+01 -9.822446509269984460e+01
1.251805246167679186e+01 -9.826808914405047801e+01
1.252493278967691559e+01 -9.826595886864652130e+01
1.253173549027678746e+01 -9.826859422156090318e+01
1.253858383837746260e+01 -9.827966883596002390e+01
1.254541576287724602e+01 -9.828231770889662755e+01
1.255219136357721865e+01 -9.831043006925858663e+01
1.255902125577658879e+01 -9.834366971559764181e+01
1.256577567037585297e+01 -9.834835644434308222e+01
1.257261898847724524e+01 -9.836054881054523946e+01
1.257935942137706853e+01 -9.836459779300648165e+01
1.258627546417748100e+01 -9.836452867477987638e+01
1.259311726117761054e+01 -9.838707921090683328e+01
1.259991856227887830e+01 -9.839014642508000463e+01
1.260679510237854473e+01 -9.840099485508544319e+01
1.261359438847797421e+01 -9.840419491640042793e+01
1.262045322417712967e+01 -9.841308818316417728e+01
1.262723298087609081e+01 -9.843604534389292837e+01
1.263404645747574406e+01 -9.843806397694342536e+01
1.264082878587586301e+01 -9.845866986432412205e+01
1.264768712807646089e+01 -9.847629019967844499e+01
1.265447779497633363e+01 -9.850568235294009867e+01
1.266127413857637940e+01 -9.850625938348210298e+01
1.266810512507488440e+01 -9.853137924556483540e+01
1.267491671897533934e+01 -9.853008921546495458e+01
1.268174916527581253e+01 -9.853821918089367671e+01
1.268855261217481711e+01 -9.854957479391876518e+01
1.269540258977323255e+01 -9.855668822417689512e+01
1.270224898437351158e+01 -9.856471249509243648e+01
1.270901101387349819e+01 -9.857868191468487851e+01
1.271576670187426927e+01 -9.860210490702462494e+01
1.272249142057493110e+01 -9.860461780765589879e+01
1.272930478767495899e+01 -9.861092656256880673e+01
1.273604096997540935e+01 -9.860078762535864882e+01
1.274284615777646579e+01 -9.859745814890602844e+01
1.274959156247746250e+01 -9.861999775602467366e+01
1.275635645667629170e+01 -9.860831753904169261e+01
1.276314358497621626e+01 -9.861150236363064892e+01
1.276994566187665825e+01 -9.862677712438677702e+01
1.277676346197631574e+01 -9.862677576991187323e+01
1.278353365617653026e+01 -9.862906446520464954e+01
1.279032524987818498e+01 -9.868985513810228838e+01
1.279710340457797813e+01 -9.869176615173839195e+01
1.280391563797802590e+01 -9.871451876845331697e+01
1.281068180647841892e+01 -9.871277275771235793e+01
1.281744854057843597e+01 -9.870870648725065166e+01
1.282422643507875293e+01 -9.870767994126192946e+01
1.283099258817751398e+01 -9.871505620010532311e+01
1.283777645787733945e+01 -9.872616876782628026e+01
1.284450591297904865e+01 -9.872911736537020033e+01
1.285128417717813853e+01 -9.873673211245969128e+01
1.285804151087871716e+01 -9.875390972647319643e+01
1.286481652307947954e+01 -9.876490146236372425e+01
1.287162643238050386e+01 -9.882416061790928552e+01
1.287838608258073236e+01 -9.883877334486911082e+01
1.288515689068089998e+01 -9.884828597115526350e+01
1.289191186928094268e+01 -9.887663430783008778e+01
1.289865190108029047e+01 -9.889352837619293268e+01
1.290538987288080008e+01 -9.889982991702436266e+01
1.291216751378030914e+01 -9.887500561093203544e+01
1.291897137948001273e+01 -9.888500453473014318e+01
1.292575441117996959e+01 -9.888508196358438340e+01
1.293257672877956566e+01 -9.889461387253342650e+01
1.293941322937946481e+01 -9.894326838144242231e+01
1.294620991977966540e+01 -9.894991999605410626e+01
1.295303914218035324e+01 -9.895637271520760692e+01
1.295986992498050050e+01 -9.899239165756667092e+01
1.296661614468135859e+01 -9.899353015398905598e+01
1.297341733768123540e+01 -9.900966492588895562e+01
1.298023168138145067e+01 -9.902381488077143956e+01
1.298706547008025680e+01 -9.912018376375273476e+01
1.299391568048013212e+01 -9.914478007140618843e+01
1.300077630788003979e+01 -9.914210834852531207e+01
1.300759621827999091e+01 -9.917728774988010798e+01
1.301445690227983576e+01 -9.918131938407296389e+01
1.302134573887935787e+01 -9.917573293632419507e+01
1.302819862417970853e+01 -9.918261808211450159e+01
1.303506163278045804e+01 -9.919349761080488292e+01
1.304191404888083561e+01 -9.919601690058661347e+01
1.304873613008106759e+01 -9.920198353788111945e+01
1.305557334898019306e+01 -9.922705806096389836e+01
1.306242678257884826e+01 -9.922714873186528450e+01
1.306926299388024937e+01 -9.922634122877761342e+01
1.307612338357962400e+01 -9.924114358820796156e+01
1.308291776967815778e+01 -9.924886843022832750e+01
1.308981641067811097e+01 -9.927580416683277065e+01
1.309665104427825710e+01 -9.932448890051713875e+01
1.310350706707830604e+01 -9.932754361140540311e+01
1.311034993907883361e+01 -9.933125635237806250e+01
1.311713483337782726e+01 -9.934672432595171188e+01
1.312398430527740700e+01 -9.932587866748011152e+01
1.313085447277853746e+01 -9.930707933601675563e+01
1.313766371187889526e+01 -9.931603683476745914e+01
1.314451220738100190e+01 -9.934348791138967272e+01
1.315135688408059877e+01 -9.934031802903271569e+01
1.315817494238161700e+01 -9.934144884311680812e+01
1.316498391028153492e+01 -9.943448124876435656e+01
1.317177081348069123e+01 -9.944159104328070953e+01
1.317860365178000848e+01 -9.944703443155938771e+01
1.318547353748007289e+01 -9.950165170805894377e+01
1.319230104538153192e+01 -9.954587731300338760e+01
1.319917944918194053e+01 -9.955956900755761296e+01
1.320604687158175850e+01 -9.954727515149328099e+01
1.321293505718135819e+01 -9.955503087630437165e+01
1.321982897798211454e+01 -9.958755408510532448e+01
1.322668988008226698e+01 -9.960447668933133514e+01
1.323358866998253269e+01 -9.962293670693749448e+01
1.324051474248184412e+01 -9.968949647895782107e+01
1.324739776858202767e+01 -9.970262612786487466e+01
1.325423230808218023e+01 -9.975463335657340735e+01
1.326111629548223547e+01 -9.977369627520205597e+01
1.326802288378319261e+01 -9.977797890858587948e+01
1.327487390368278319e+01 -9.978469877435813373e+01
1.328166592938231361e+01 -9.981705100551789656e+01
1.328847522598240438e+01 -9.984766829918638109e+01
1.329528664018349637e+01 -9.984715384587038045e+01
1.330207952288311546e+01 -9.984641282136797713e+01
1.330891774838368136e+01 -9.985025472661399704e+01
1.331574881238301522e+01 -9.988132211796305171e+01
1.332254371158387585e+01 -9.989684757931547665e+01
1.332932871578519851e+01 -9.989829707925909474e+01
1.333617756208484550e+01 -9.989836301223627402e+01
1.334296981078343869e+01 -9.988076442174909175e+01
1.334976327748366920e+01 -9.988352288982275695e+01
1.335661914728294697e+01 -9.989380701377129412e+01
1.336341088428208579e+01 -9.992717787253349115e+01
1.337027010848245290e+01 -9.999548280763175967e+01
1.337709332908268678e+01 -1.000080270481451521e+02
1.338400274328383865e+01 -1.000201363878610152e+02
1.339188411808357770e+01 -1.000207137715415371e+02
1.339887718578319209e+01 -1.000286471318096062e+02
1.340564130718262348e+01 -1.000287754294292029e+02
1.341252731448278190e+01 -1.000897504093993859e+02
1.341932724118339593e+01 -1.000939971094141470e+02
1.342616667648110251e+01 -1.001678514352124409e+02
1.343301601688203917e+01 -1.001678809396636325e+02
1.343990360918193083e+01 -1.001798058871089836e+02
1.344671732778273210e+01 -1.001864024521910039e+02
1.345348005748189735e+01 -1.001841876170467032e+02
1.346027210978201083e+01 -1.002090241359980638e+02
1.346716974588153981e+01 -1.002629406577589037e+02
1.347390671528124884e+01 -1.001945413474120983e+02
1.348068226548138071e+01 -1.002575863145418538e+02
1.348740115538141637e+01 -1.002922214928489950e+02
1.349417937248036914e+01 -1.003575601786741061e+02
1.350099011148059880e+01 -1.003861963184351964e+02
1.350781663508108821e+01 -1.004550583741211938e+02
1.351461585988108638e+01 -1.004346375533992557e+02
1.352134277498053017e+01 -1.004469627494317905e+02
1.352820400147985502e+01 -1.004516040873335072e+02
1.353498957507890665e+01 -1.004554918790167051e+02
1.354182577527816456e+01 -1.004554790056898241e+02
1.354864207317983826e+01 -1.004496826711577171e+02
1.355546927798068246e+01 -1.005355964873286467e+02
1.356230118888015568e+01 -1.005403681550573936e+02
1.356901502687945893e+01 -1.005427405873239053e+02
1.357584483158152544e+01 -1.005446065421349573e+02
1.358261500878111327e+01 -1.005518070860280488e+02
1.358945078658077854e+01 -1.006494331752552966e+02
1.359626451128092484e+01 -1.006567130409082154e+02
1.360302407598114804e+01 -1.006568219456454472e+02
1.360985640928115536e+01 -1.006689728208812369e+02
1.361656140428073059e+01 -1.006814804797724321e+02
1.362339389658062672e+01 -1.006949931286515891e+02
1.363016022518174886e+01 -1.006999565730470181e+02
1.363700297998273037e+01 -1.007153489256854613e+02
1.364380423238153561e+01 -1.007442075734308560e+02
1.365068686768164596e+01 -1.007515701015777125e+02
1.365751675598127157e+01 -1.007610558768475357e+02
1.366430500968143669e+01 -1.007611886130783034e+02
1.367110990348056632e+01 -1.007994168822189209e+02
1.367785915628019211e+01 -1.007983374520528201e+02
1.368464208298204277e+01 -1.008292914629218160e+02
1.369140735838514011e+01 -1.008120968303623215e+02
1.369818898938534701e+01 -1.008637265032642460e+02
1.370495669658566840e+01 -1.009203314850908271e+02
1.371174518578706092e+01 -1.009575217139548187e+02
1.371852042338720068e+01 -1.010487381624373455e+02
1.372535974208744847e+01 -1.010463888053602375e+02
1.373233597128824002e+01 -1.010545900195113660e+02
1.373911730448786628e+01 -1.010801582433980599e+02
1.374608815458794808e+01 -1.011503101417091273e+02
1.375284808758765465e+01 -1.011395355705901835e+02
1.375961253878620028e+01 -1.011445749506196279e+02
1.376636330008677689e+01 -1.011609012397752565e+02
1.377321284088740150e+01 -1.011608128263136450e+02
1.378012338038654505e+01 -1.011619783938255352e+02
1.378691529868538090e+01 -1.011631119384264110e+02
1.379371990958589933e+01 -1.011631213968991432e+02
1.380049008138598765e+01 -1.011720175611068271e+02
1.380729994668578264e+01 -1.011734696776334346e+02
1.381410916648604825e+01 -1.011813015084067331e+02
1.382093606128499985e+01 -1.011846968934922728e+02
1.382776660968577254e+01 -1.011914111099273015e+02
1.383463591428528616e+01 -1.011906312418511504e+02
1.384151464958529232e+01 -1.012107586515793685e+02
1.384828597238567838e+01 -1.012198392873363986e+02
1.385503239558495281e+01 -1.012210489765677437e+02
1.386182416418427010e+01 -1.012626371061624013e+02
1.386864629088614720e+01 -1.012693764445185280e+02
1.387546491058657239e+01 -1.012761455960933716e+02
1.388226680168699012e+01 -1.012728693506771123e+02
1.388904096648589004e+01 -1.012829010425588194e+02
1.389580090628443187e+01 -1.012752893204716003e+02
1.390268176598536876e+01 -1.013312398227126039e+02
1.390950136608429411e+01 -1.013392860298875604e+02
1.391645912218375614e+01 -1.013441073079797832e+02
1.392326503318383857e+01 -1.013435768568794941e+02
1.393019509758481789e+01 -1.013581046750843768e+02
1.393707791358498227e+01 -1.013624463512656604e+02
1.394398601228516554e+01 -1.013683899784643359e+02
1.395082630648494160e+01 -1.014101157707477370e+02
1.395772681078507205e+01 -1.014284939415802853e+02
1.396455276298620518e+01 -1.014322548399951245e+02
1.397144414528593259e+01 -1.014324166055398138e+02
1.397826026718632875e+01 -1.014346660364782906e+02
1.398508263478735181e+01 -1.014728943386975004e+02
1.399197061328859526e+01 -1.014971764209971639e+02
1.399873134968914812e+01 -1.015265928773871025e+02
1.400560740268891813e+01 -1.015330732897134425e+02
1.401240830538964666e+01 -1.015350262555782876e+02
1.401925793598949177e+01 -1.015378747428678281e+02
1.402605662619124516e+01 -1.015428415464904646e+02
1.403298400129057200e+01 -1.015754550905044908e+02
1.403981323899071221e+01 -1.015559275757186271e+02
1.404660713109138825e+01 -1.015676920814151885e+02
1.405348832489219113e+01 -1.016640182607064560e+02
1.406029265609168988e+01 -1.016590586376300109e+02
1.406717790549172342e+01 -1.017257303419918628e+02
1.407392323509084164e+01 -1.017378314434940592e+02
1.408077101809124088e+01 -1.017394172889252388e+02
1.408757486029087502e+01 -1.017459490796360768e+02
1.409438883329049830e+01 -1.017526572608864797e+02
1.410120981689032149e+01 -1.017519030972304677e+02
1.410800777929144978e+01 -1.018024577567333040e+02
1.411482126899023726e+01 -1.018146804844043203e+02
1.412167708698972390e+01 -1.018830655604977267e+02
1.412866986879022235e+01 -1.019274957788238112e+02
1.413545385588997760e+01 -1.019349110013688318e+02
1.414227479269062471e+01 -1.019774021187323854e+02
1.414913334849027216e+01 -1.019778131258059517e+02
1.415599889809120704e+01 -1.020110764024851306e+02
1.416293839789003606e+01 -1.020095789902039485e+02
1.416977900689041725e+01 -1.021067731006336743e+02
1.417667040009068913e+01 -1.021326341811254110e+02
1.418348237499086473e+01 -1.021685503393283909e+02
1.419027179679013706e+01 -1.021963625480593691e+02
1.419710812908926911e+01 -1.022053960818879261e+02
1.420390467308966365e+01 -1.022022104050124653e+02
1.421074114769006691e+01 -1.022110547790511532e+02
1.421757420238847125e+01 -1.022211002503959634e+02
1.422441866258911958e+01 -1.022194316093330997e+02
1.423118353298827898e+01 -1.022887561530770739e+02
1.423800936468757072e+01 -1.022877074112884088e+02
1.424480517448827221e+01 -1.022953198904896510e+02
1.425159422188820635e+01 -1.023025158656627696e+02
1.425848651488729502e+01 -1.023068623365101075e+02
1.426528810938740399e+01 -1.023328871772993125e+02
1.427217154398834964e+01 -1.023328990159128438e+02
1.427895300818742008e+01 -1.023332065989249173e+02
1.428578986358619396e+01 -1.023441790217841714e+02
1.429256986098521409e+01 -1.023976724234157274e+02
1.429938060268523259e+01 -1.023874157895045585e+02
1.430625428518503739e+01 -1.024125221756924446e+02
1.431306123978582789e+01 -1.024228098642084177e+02
1.431987462608749340e+01 -1.024421076585810368e+02
1.432666069148745080e+01 -1.024302351547584777e+02
1.433351461498605239e+01 -1.024318841990839530e+02
1.434033036048522192e+01 -1.024326423418555123e+02
1.434714926728642048e+01 -1.025188838970666865e+02
1.435401836658593311e+01 -1.025830066766729516e+02
1.436081033858652134e+01 -1.026030405354053130e+02
1.436769963218605461e+01 -1.026183271627494378e+02
1.437459286158690475e+01 -1.026197416255065207e+02
1.438150784158709783e+01 -1.026219206968300739e+02
1.438829394018636165e+01 -1.026233901477633736e+02
1.439510298958660961e+01 -1.026745303450680922e+02
1.440190562168700161e+01 -1.027268783405075254e+02
1.440867401238762113e+01 -1.027284992420504466e+02
1.441547975378938418e+01 -1.027834977598681689e+02
1.442225532568945745e+01 -1.028117901003091674e+02
1.442906950539012279e+01 -1.028329124068871749e+02
1.443581345958956419e+01 -1.028329124068871749e+02
1.444260121118944618e+01 -1.028512133535681414e+02
1.444939214008969586e+01 -1.028600162133000424e+02
1.445620598159086967e+01 -1.028627894769848155e+02
1.446303084489045432e+01 -1.029246906403091799e+02
1.446984615478962688e+01 -1.029776370189855470e+02
1.447666620098958745e+01 -1.030359564230738698e+02
1.448347865308936733e+01 -1.030406479902239596e+02
1.449032340678918374e+01 -1.030725212576770247e+02
1.449713127788921874e+01 -1.030749665948056446e+02
1.450394320268881110e+01 -1.030876349092450681e+02
1.451071167348910684e+01 -1.030785271840477151e+02
1.451749107998899646e+01 -1.031571686120330469e+02
1.452427934468881787e+01 -1.031598947704605678e+02
1.453108192718949532e+01 -1.031598947704605678e+02
1.453787548988967693e+01 -1.031898424526399793e+02
1.454470334479062821e+01 -1.032308678840541205e+02
1.455151067978987456e+01 -1.032214470304771794e+02
1.455830710368969605e+01 -1.032926767533921293e+02
1.456513621078929610e+01 -1.032932657897284798e+02
1.457197728849078011e+01 -1.032937388252071997e+02
1.457880750019086236e+01 -1.033105884471373628e+02
1.458560227699008394e+01 -1.033514582087166502e+02
1.459243409209018338e+01 -1.033517462119199024e+02
1.459924610089099062e+01 -1.033603175024395853e+02
1.460599162229062742e+01 -1.033666078629772471e+02
1.461275382628974739e+01 -1.034027382869785470e+02
1.461955580189006731e+01 -1.034004632182863332e+02
1.462634385918982005e+01 -1.034075080465740939e+02
1.463315561918969898e+01 -1.034078651098602961e+02
1.463995202639077853e+01 -1.034148148909218463e+02
1.464676203859085035e+01 -1.034150823637857854e+02
1.465354219949161951e+01 -1.034432758422078962e+02
1.466039419969085955e+01 -1.034637063848862226e+02
1.466718727129127764e+01 -1.034636192158681496e+02
1.467403323299157591e+01 -1.034926892636009086e+02
1.468081455879218922e+01 -1.035136137564266363e+02
1.468757423619248392e+01 -1.035104242189743502e+02
1.469437461979216586e+01 -1.035149369870032814e+02
1.470115784349319554e+01 -1.035368070063008616e+02
1.470800093089430938e+01 -1.035483917054293386e+02
1.471481612889352775e+01 -1.035624227538363868e+02
1.472166755099475566e+01 -1.035640240388867426e+02
1.472847443309494864e+01 -1.035712151817159565e+02
1.473532605359466707e+01 -1.035695591890057869e+02
1.474221150659524326e+01 -1.035834463591482120e+02
1.474909209369486618e+01 -1.036506280492988878e+02
1.475595276779662335e+01 -1.036719819127966247e+02
1.476282580689713697e+01 -1.036943827393048707e+02
1.476974414629735222e+01 -1.037383268347874434e+02
1.477652302339705592e+01 -1.037657496381145847e+02
1.478332433799701029e+01 -1.037798169110472770e+02
1.479024139189666620e+01 -1.037858586707985040e+02
1.479707636429615114e+01 -1.037913785991582643e+02
1.480395023609698946e+01 -1.037950115597232070e+02
1.481099608389718014e+01 -1.038112942432760946e+02
1.481789773159675860e+01 -1.038113726102247512e+02
1.482471923619783638e+01 -1.038597701899144994e+02
1.483159756279773056e+01 -1.038585251534098433e+02
1.483846806489700576e+01 -1.038585251534098433e+02
1.484532342449663211e+01 -1.038625172669858046e+02
1.485222969339594101e+01 -1.038559302534393112e+02
1.485906187889633046e+01 -1.038772868197463879e+02
1.486598185629605950e+01 -1.038834088471799504e+02
1.487278778639727150e+01 -1.038993203483078958e+02
1.487970395359639042e+01 -1.038994751859085710e+02
1.488654719589690067e+01 -1.039025035303933038e+02
1.489337369079753515e+01 -1.038971708445062205e+02
1.490019644049793968e+01 -1.039179524645662980e+02
1.490698012069835876e+01 -1.039225827185644704e+02
1.491374591109895320e+01 -1.039267323597732258e+02
1.492054646159781406e+01 -1.039382532454592365e+02
1.492735776399888437e+01 -1.039472386845923637e+02
1.493417098230021267e+01 -1.039478299826154455e+02
1.494093588830087427e+01 -1.039347506486101338e+02
1.494771700700150596e+01 -1.039356089807340595e+02
1.495449845970215463e+01 -1.040314523222414635e+02
1.496129875450224134e+01 -1.040443700569068426e+02
1.496804527510125737e+01 -1.040376451803027038e+02
1.497481810120126511e+01 -1.040451464855231904e+02
1.498156863600184963e+01 -1.040468661416696250e+02
1.498838149760288196e+01 -1.041040008942936055e+02
1.499520428580302678e+01 -1.041193579430490672e+02
1.500197041610159587e+01 -1.041192317376996499e+02
1.500873942860173393e+01 -1.041176581250617517e+02
1.501549339380161463e+01 -1.041435719913316689e+02
1.502229644200282266e+01 -1.041509867257909718e+02
1.502910903280297816e+01 -1.041933740554107715e+02
1.503590823980222169e+01 -1.042311040910755793e+02
1.504269735590119161e+01 -1.042727113552602560e+02
1.504948451210092308e+01 -1.042779085184716195e+02
1.505628283730062478e+01 -1.042692225538568920e+02
1.506313002580208149e+01 -1.042881422397001216e+02
1.506997330200342766e+01 -1.042936122773204772e+02
1.507677403800255433e+01 -1.042928980704733988e+02
1.508364209010278501e+01 -1.043005411318838895e+02
1.509045650080256529e+01 -1.043177436264883937e+02
1.509727516800302283e+01 -1.043244592864255367e+02
1.510410706710308659e+01 -1.043566318911420439e+02
1.511087065810402308e+01 -1.043528292057110747e+02
1.511767885400538525e+01 -1.043723762147771623e+02
1.512451271840729916e+01 -1.044454720207634608e+02

==> figures/ex1/M1LamUNIo.txt <==
1.448350000003983951e-04 -9.732823875177515349e-01
7.626233999857845447e-03 -2.755956752538251209e+01
1.443189199972039205e-02 -3.084974606859646329e+01
2.099635099979479946e-02 -3.285839824133856979e+01
2.765527399981237977e-02 -3.540071823725632072e+01
3.423192699983701459e-02 -3.667962554344199333e+01
4.088659699974073192e-02 -3.744335452362713568e+01
4.790190299959817821e-02 -3.951952126247643093e+01
5.481607599973870038e-02 -4.022468447571878158e+01
6.135418299979278345e-02 -4.175940493853722302e+01
6.774692100003676387e-02 -4.239760769756598791e+01
7.435804400023471317e-02 -4.276797737389757970e+01
8.099256400028309599e-02 -4.307894962265532968e+01
8.770793900070827931e-02 -4.308521613070026746e+01
9.424210000071298055e-02 -4.326219626521150730e+01
1.009342630006528907e-01 -4.360982342347145391e+01
1.074853430005902055e-01 -4.440424123131222700e+01
1.142182670006377521e-01 -4.499164705935933029e+01
1.207734860007718680e-01 -4.513328822181985345e+01
1.272853750006817108e-01 -4.531690646042935100e+01
1.340163700005803094e-01 -4.601055643774041926e+01
1.405224140006566813e-01 -4.632256324660694702e+01
1.471801190006942761e-01 -4.687194440085356462e+01
1.539458830004747369e-01 -4.716485463355998320e+01
1.606918120004792172e-01 -4.752233896633858024e+01
1.674021730001982178e-01 -4.773403490517765846e+01
1.741881500002762095e-01 -4.805108641342843612e+01
1.807098769999839760e-01 -4.852586517630123097e+01
1.873952329999895028e-01 -4.865532060227336331e+01
1.939217879999972638e-01 -4.913203732020082271e+01
2.006636859995722943e-01 -4.943666555648256633e+01
2.073061799996196441e-01 -4.961528279716478096e+01
2.138789929994970862e-01 -4.965066620237600148e+01
2.204494929992648622e-01 -5.013649834252352377e+01
2.270359219992172939e-01 -5.072462715310506098e+01
2.337325119992073041e-01 -5.101796212878110026e+01
2.402231889990815716e-01 -5.126505781567474429e+01
2.467815799996202486e-01 -5.180872595402330916e+01
2.533352769998060694e-01 -5.183713520530876906e+01
2.598798979998946379e-01 -5.219720062591641607e+01
2.665065879999843901e-01 -5.225979039255455660e+01
2.729820539999536777e-01 -5.230300734748475122e+01
2.795065840004014035e-01 -5.255203721409057493e+01
2.859753500002710780e-01 -5.272615296749158631e+01
2.927020100002835079e-01 -5.304787216080768530e+01
2.992458350000788414e-01 -5.326937942821858485e+01
3.057918519998423790e-01 -5.340959309892835449e+01
3.124098979998279901e-01 -5.348990843166716047e+01
3.189957619998153859e-01 -5.377334945187121207e+01
3.257345509998970101e-01 -5.394782731026150202e+01
3.321738970000609470e-01 -5.403346587358637265e+01
3.386605250000087608e-01 -5.416700201674404980e+01
3.452701640001691885e-01 -5.424521256348355536e+01
3.517653980003103698e-01 -5.443619110381311543e+01
3.582712700001877693e-01 -5.461004565419615631e+01
3.647446130001981146e-01 -5.474462007347702297e+01
3.713580890000542922e-01 -5.490481090123861208e+01
3.778893379998748969e-01 -5.515475707501431657e+01
3.845316309995894244e-01 -5.533462075094423938e+01
3.910602239997729157e-01 -5.548632823353144516e+01
3.975867299994746418e-01 -5.585859969572487671e+01
4.041145949996689524e-01 -5.592672323940246315e+01
4.105980499996633171e-01 -5.590555647360933023e+01
4.172933899998128027e-01 -5.602912572682736680e+01
4.238025519998558366e-01 -5.623250373042619543e+01
4.305546379996769701e-01 -5.689116910179868825e+01
4.373967809997623135e-01 -5.697827145504894020e+01
4.439928009997657909e-01 -5.699965738751096467e+01
4.504921359996671981e-01 -5.704271713383536735e+01
4.569597829997178451e-01 -5.707825922379684158e+01
4.635803769997153267e-01 -5.708255524060582076e+01
4.701624550000786940e-01 -5.746640172546843672e+01
4.768315259997564226e-01 -5.749572011344388045e+01
4.833390799999648380e-01 -5.766843923045264120e+01
4.900001080001317177e-01 -5.778491385536504055e+01
4.966839190001621773e-01 -5.785855203015219672e+01
5.032112820002225817e-01 -5.791009477455702381e+01
5.097870260003105614e-01 -5.794138070822523190e+01
5.163927050002570240e-01 -5.804814638667720317e+01
5.230255610002529920e-01 -5.863319353327411676e+01
5.297307770002674943e-01 -5.872391610956319141e+01
5.361271610002091847e-01 -5.874910596534106588e+01
5.428266550001978885e-01 -5.883848289804986109e+01
5.492732420003392235e-01 -5.896694688986276134e+01
5.558500040004048515e-01 -5.901134317949364316e+01
5.623544050002209360e-01 -5.911221386816372814e+01
5.689221060003717412e-01 -5.916875844127554274e+01
5.754747440003455949e-01 -5.917397465395047362e+01
5.821410080006330645e-01 -5.919647556726900461e+01
5.886196250001063390e-01 -5.920733257764047863e+01
5.952729179998783593e-01 -5.941027356107021973e+01
6.017372879999811630e-01 -5.941190985085511045e+01
6.083815050000964675e-01 -5.943434757032260052e+01
6.149110120002347912e-01 -5.956197071236898921e+01
6.214727020002612790e-01 -5.961179141050232033e+01
6.280359880000219164e-01 -5.969925059278205026e+01
6.346261800000121411e-01 -5.971682833201165863e+01
6.413240490000617910e-01 -5.993843020272336730e+01
6.478298080001252401e-01 -5.993857187755806848e+01
6.543231050002447091e-01 -5.992233592128897612e+01
6.609495320002025665e-01 -6.007385098531644019e+01
6.674726140002320562e-01 -6.008150323888966682e+01
6.740893310002178396e-01 -6.014644421558114118e+01
6.806726050002538386e-01 -6.026589491726950598e+01
6.872025880004315468e-01 -6.026474343806386003e+01
6.937890880006563066e-01 -6.058218703276286021e+01
7.002958130006504689e-01 -6.071588555766018658e+01
7.069142270006807394e-01 -6.079374009369976761e+01
7.134732050004544135e-01 -6.079609118533327461e+01
7.199978880003783388e-01 -6.086928380769312241e+01
7.264923010004622483e-01 -6.087434030981377475e+01
7.330739020005268003e-01 -6.090699076175280879e+01
7.396727610005626730e-01 -6.095014278458339163e+01
7.461713490005479343e-01 -6.097267902197339140e+01
7.527991860003737656e-01 -6.099043294441040075e+01
7.593359210003427506e-01 -6.100997471372659220e+01
7.657995820000849108e-01 -6.110578095175700497e+01
7.724556839997092084e-01 -6.113763958620027950e+01
7.789516249999621778e-01 -6.127162443466210817e+01
7.854548490000041738e-01 -6.138570163514472711e+01
7.919657960000847652e-01 -6.144549258375666057e+01
7.986154800000946352e-01 -6.147704540973003873e+01
8.050745420001419461e-01 -6.154693033638628208e+01
8.116772410000265836e-01 -6.165244416051125143e+01
8.182442770003746091e-01 -6.170994391111463528e+01
8.248733560003955745e-01 -6.187223049261951502e+01
8.314349980003612473e-01 -6.204408775772228779e+01
8.379490820004207308e-01 -6.206122901516885548e+01
8.445046130003674989e-01 -6.208465965812079901e+01
8.509306270004657335e-01 -6.208724106843074964e+01
8.575970160005113030e-01 -6.229262459496002435e+01
8.640211980006853310e-01 -6.229934432536309430e+01
8.705882220005349836e-01 -6.234820465567360515e+01
8.771131340004103549e-01 -6.239425936274209761e+01
8.837028460002898100e-01 -6.245578005698482116e+01
8.901676570004184441e-01 -6.245729154441612963e+01
8.967547190001425861e-01 -6.304920470701439683e+01
9.031989940001352579e-01 -6.329601148510449349e+01
9.097744570004522302e-01 -6.355103417123658716e+01
9.164370250003486262e-01 -6.380438447323307116e+01
9.229566650002851702e-01 -6.380491294829687376e+01
9.295771790003328761e-01 -6.410111650338386369e+01
9.360692200002631580e-01 -6.413458056920532613e+01
9.427965150003529970e-01 -6.419892410601650568e+01
9.492458940006684998e-01 -6.425361203789182696e+01
9.558678680004106809e-01 -6.436341514684275467e+01
9.624186330004533829e-01 -6.454220079343001260e+01
9.690661150003876401e-01 -6.478516451929642983e+01
9.754707960005788436e-01 -6.478579046480734860e+01
9.820418310005436524e-01 -6.478579046480734860e+01
9.885709710005130546e-01 -6.507607224400140922e+01
9.952144620005611841e-01 -6.533014272886585161e+01
1.001709979000366957e+00 -6.592538061432712482e+01
1.008254932000525628e+00 -6.592802406680925742e+01
1.014741859000579893e+00 -6.593128979321379290e+01
1.021268786000433693e+00 -6.600950789716657141e+01
1.027863418000364959e+00 -6.612186559805988395e+01
1.034442446000497284e+00 -6.618717604947974564e+01
1.041081483000240837e+00 -6.620158332365775777e+01
1.047580815000372922e+00 -6.625488920687722327e+01
1.054068100000321806e+00 -6.627767675502090583e+01
1.060579174000238822e+00 -6.653092157687973440e+01
1.067173388999862027e+00 -6.658885852615323131e+01
1.073625568999673874e+00 -6.660153700827822831e+01
1.080164396999975907e+00 -6.664163848169050652e+01
1.086711618000208546e+00 -6.664163848169050652e+01
1.093225478000377393e+00 -6.675154268113678313e+01
1.099821190000128013e+00 -6.689680484573085550e+01
1.106284349000134171e+00 -6.696422746315610652e+01
1.112931029000094441e+00 -6.704481838838432850e+01
1.119460289999778979e+00 -6.711808587588232911e+01
1.126088210999739658e+00 -6.722588263113456719e+01
1.132558045000052971e+00 -6.723434768993467969e+01
1.139194797000243398e+00 -6.728971233580038813e+01
1.145690858000477874e+00 -6.729040067207813536e+01
1.152239691000289667e+00 -6.729571056046293620e+01
1.158790389000401433e+00 -6.734834359352086608e+01
1.165233922000609823e+00 -6.734975024984487391e+01
1.171881627000885828e+00 -6.738397315343087257e+01
1.178350979001081100e+00 -6.741655610457902981e+01
1.185049226001225975e+00 -6.746729164141710555e+01
1.191515832001087460e+00 -6.754115698238412335e+01
1.197988954000990702e+00 -6.754115698238412335e+01
1.204607422001288342e+00 -6.754940693841815857e+01
1.211194654001388926e+00 -6.755723252022667680e+01
1.217786016001326743e+00 -6.757781688968505307e+01
1.224222671001342633e+00 -6.757881605080198995e+01
1.230802187001515335e+00 -6.762034984334096066e+01
1.237353857001693314e+00 -6.789947638737483260e+01
1.244054130001572389e+00 -6.805004991555152571e+01
1.250534539001719736e+00 -6.807281136718725634e+01
1.257038570001654421e+00 -6.818338565797405693e+01
1.263566163001485165e+00 -6.820045352175593223e+01
1.270069383001612096e+00 -6.820483067217780615e+01
1.276559398001737122e+00 -6.824198752337476037e+01
1.283258723001821977e+00 -6.833753453636495578e+01
1.289650646001959444e+00 -6.835901645767685864e+01
1.296272606002219163e+00 -6.849731745344770673e+01
1.302805375002193955e+00 -6.853588881484844819e+01
1.309266362002162509e+00 -6.860970572256880473e+01
1.315882463002068903e+00 -6.916692705773165528e+01
1.322449204002296597e+00 -6.917009551223125641e+01
1.328881010002106677e+00 -6.944254308660858044e+01
1.335498220001994696e+00 -6.965372416223669916e+01
1.342050054001916237e+00 -6.978902311247055934e+01
1.348553897002020108e+00 -6.981080522511572894e+01
1.355122496002010735e+00 -6.981499468599946567e+01
1.361684759002002920e+00 -6.988040244400033885e+01
1.368182394002218416e+00 -6.992485129467576144e+01
1.374775794002303542e+00 -6.993924805697048441e+01
1.381399364002092511e+00 -6.999281881917171688e+01
1.387865838002014129e+00 -7.000812308048000432e+01
1.394378244001927669e+00 -7.001769054563740724e+01
1.400956184001870497e+00 -7.004642537033949168e+01
1.407536135001777211e+00 -7.006369302016491929e+01
1.414088658001659837e+00 -7.012838519353611844e+01
1.420561673001728309e+00 -7.017263761763246066e+01
1.427159726001690387e+00 -7.022257291653590983e+01
1.433723757001672539e+00 -7.023303159158299991e+01
1.440112364001919332e+00 -7.023303159158299991e+01
1.446665723001970605e+00 -7.028711502723805893e+01
1.453190206001963247e+00 -7.043595187380978473e+01
1.459714295001546702e+00 -7.046132915606483493e+01
1.466416139001680108e+00 -7.048231070931250031e+01
1.472984698001667425e+00 -7.049929243410974777e+01
1.479396072001662787e+00 -7.070261979860057977e+01
1.485900548001808374e+00 -7.073651213890165934e+01
1.492551232001801509e+00 -7.074041740777889231e+01
1.499095828001671293e+00 -7.086701231046224336e+01
1.505606291001441832e+00 -7.087986411796811126e+01
1.512131854001665943e+00 -7.088697859632817710e+01
1.518722219001716667e+00 -7.092338456738355035e+01
1.525302688001531237e+00 -7.092338456738355035e+01
1.531810384001516923e+00 -7.092338456738355035e+01
1.538341413001731439e+00 -7.093873873779737949e+01
1.545015703001610063e+00 -7.099858445641751814e+01
1.551495553001643657e+00 -7.099633915968803421e+01
1.558012084001489939e+00 -7.122891191670525757e+01
1.564505397001369147e+00 -7.131298800461705412e+01
1.571052788001267686e+00 -7.133338515051475781e+01
1.577660187001299619e+00 -7.167938071373558273e+01
1.584306500001474660e+00 -7.170190921956148600e+01
1.590825239001432578e+00 -7.172429143544887609e+01
1.597292047001630522e+00 -7.176735593068615060e+01
1.603890955001517682e+00 -7.177524028487626140e+01
1.610390529001705318e+00 -7.185087970597433582e+01
1.616945858001699321e+00 -7.207976843655556820e+01
1.623521182001411489e+00 -7.207976843655556820e+01
1.630043779001482562e+00 -7.211761506499658481e+01
1.636469547001354385e+00 -7.211761506499658481e+01
1.643074561001171219e+00 -7.211248546531975023e+01
1.649671289001020114e+00 -7.211469818759016448e+01
1.656173371000818406e+00 -7.226423876351002207e+01
1.662719697000625274e+00 -7.227632751794730837e+01
1.669166859000469572e+00 -7.227796495966154566e+01
1.675825892000446515e+00 -7.229209276172531418e+01
1.682323810000553976e+00 -7.235671747217962491e+01
1.688843901000666392e+00 -7.238234926291366378e+01
1.695371717000540457e+00 -7.241280868559736916e+01
1.701872938000818181e+00 -7.243956111198164649e+01
1.708498304001253132e+00 -7.255163929052989147e+01
1.715011169001115832e+00 -7.271074570247756697e+01
1.721508906000892125e+00 -7.272977622949983356e+01
1.728054351000906763e+00 -7.272977622949983356e+01
1.734483693000953508e+00 -7.274088013257906482e+01
1.741050407001026201e+00 -7.280113320779750552e+01
1.747582767001020443e+00 -7.280113320779750552e+01
1.754207195001029618e+00 -7.280113320779750552e+01
1.760836735001063857e+00 -7.278283973117733296e+01
1.767461098001092523e+00 -7.278283973117733296e+01
1.773982325001071558e+00 -7.284023400819489780e+01
1.780364194001236910e+00 -7.282328555795440650e+01
1.786873160001022143e+00 -7.289686848771881955e+01
1.793413783001270190e+00 -7.312939329373841701e+01
1.799948623001085934e+00 -7.318317984342148463e+01
1.806454610001111405e+00 -7.320542333888043629e+01
1.812948029001049122e+00 -7.322305801045931162e+01
1.819602836000868251e+00 -7.326961941580883320e+01
1.826079381000866420e+00 -7.328380596539076919e+01
1.832651038001131383e+00 -7.329009397623937616e+01
1.839097309001289204e+00 -7.331028691886871229e+01
1.845622459001205584e+00 -7.329721171873535468e+01
1.852044552001189004e+00 -7.337556359041042242e+01
1.858571747001136032e+00 -7.362909754336715196e+01
1.865145667001172569e+00 -7.377437192641932029e+01
1.871648527001113393e+00 -7.380247484909801869e+01
1.878313293001454554e+00 -7.387573864619747610e+01
1.884938899001369350e+00 -7.390348439084944232e+01
1.891351727001520544e+00 -7.396426664912549143e+01
1.897922548001275800e+00 -7.403595699738409053e+01
1.904540865001322913e+00 -7.403595699738409053e+01
1.911185217000991088e+00 -7.427890195872512891e+01
1.917643392001394886e+00 -7.431401274561963533e+01
1.924134828001484721e+00 -7.431677827581329154e+01
1.930697130001561845e+00 -7.455063755938301995e+01
1.937251820001407054e+00 -7.469672331569189794e+01
1.943696343001391824e+00 -7.469672331569189794e+01
1.950302546001282167e+00 -7.470071447668829023e+01
1.956787656001367282e+00 -7.472420214258251292e+01
1.963204608001390739e+00 -7.476254239184250139e+01
1.969738551001384508e+00 -7.476254239184250139e+01
1.976177318001603567e+00 -7.481425928531322711e+01
1.982685301001581024e+00 -7.481425928531322711e+01
1.989283437001432731e+00 -7.487130710878305706e+01
1.995984831001592852e+00 -7.505875960354450172e+01
2.002431847001446386e+00 -7.516342374923708292e+01
2.008912728001448045e+00 -7.518417894224506881e+01
2.015344780001584013e+00 -7.518492804209438418e+01
2.021895751001466124e+00 -7.518492804209438418e+01
2.028310471001617543e+00 -7.519129668716846027e+01
2.034840203001920145e+00 -7.519134648252206432e+01
2.041390293001768441e+00 -7.519134648252206432e+01
2.047938968001659532e+00 -7.519134648252206432e+01
2.054509342001821892e+00 -7.531528234430776081e+01
2.060924727001705037e+00 -7.545357306034509293e+01
2.067412004001639048e+00 -7.546335684737287863e+01
2.073932265002042641e+00 -7.546694573191308564e+01
2.080457138002145712e+00 -7.551835611857184460e+01
2.086845557002433793e+00 -7.552367343771894070e+01
2.093420289002821733e+00 -7.575207163181021031e+01
2.099992274002659087e+00 -7.577787322869041020e+01
2.106540348002326368e+00 -7.581747451523523296e+01
2.113037059002166984e+00 -7.590417339623756732e+01
2.119657170002028579e+00 -7.608249516840035653e+01
2.126171178001854400e+00 -7.626539742748862238e+01
2.132666360001778116e+00 -7.629790855093732205e+01
2.139056200001689945e+00 -7.629926262403193959e+01
2.145679011001476511e+00 -7.641762891938844859e+01
2.152275072001373246e+00 -7.642107584336761761e+01
2.158733928001282720e+00 -7.642107584336761761e+01
2.165427503001239984e+00 -7.642107584336761761e+01
2.171888758001273345e+00 -7.642677542742548269e+01
2.178363228001430230e+00 -7.642677542742548269e+01
2.184934427001550716e+00 -7.642881824628821619e+01
2.191321043001522639e+00 -7.644220983783334589e+01
2.197801080001667628e+00 -7.644263518470398822e+01
2.204329575001708008e+00 -7.644263518470398822e+01
2.210735941001928495e+00 -7.647298868395907334e+01
2.217260202001682501e+00 -7.650014883515568442e+01
2.223719713001841569e+00 -7.650014883515568442e+01
2.230310751001837843e+00 -7.654172968915675312e+01
2.236826573001877705e+00 -7.652007059793744759e+01
2.243375781001518021e+00 -7.652007539275496129e+01
2.250091430001646131e+00 -7.652007539275496129e+01
2.256636515001673615e+00 -7.652649899537605904e+01
2.263133365001650077e+00 -7.654513536251785411e+01
2.269687458001328650e+00 -7.654513536251785411e+01
2.276189742001662353e+00 -7.662793171199153619e+01
2.282719951001567438e+00 -7.664318868425377218e+01
2.289323353001762484e+00 -7.664947430250113314e+01
2.295829865002033898e+00 -7.666657049434819271e+01
2.302308617001955326e+00 -7.666657049434819271e+01
2.308945773001624957e+00 -7.665790141136650959e+01
2.315429582001499398e+00 -7.665790141136650959e+01
2.321862369001578941e+00 -7.665790141136650959e+01
2.328412207001960610e+00 -7.666509493848947443e+01
2.335007653001937911e+00 -7.674872090687347281e+01
2.341558047001612408e+00 -7.676152104640380003e+01
2.348068847001599124e+00 -7.679284303817900081e+01
2.354728550001652820e+00 -7.690190938387162589e+01
2.361194834001622667e+00 -7.690190938387162589e+01
2.367676432001644571e+00 -7.690172713488195200e+01
2.374282939001886916e+00 -7.693057806009765898e+01
2.380614502002003974e+00 -7.693057806009765898e+01
2.386994860001848906e+00 -7.693881143315422833e+01
2.393577352001713621e+00 -7.711421077228224874e+01
2.400089817001841652e+00 -7.717379964071952259e+01
2.406684860001831794e+00 -7.723342890177364950e+01
2.413473481001673804e+00 -7.728692615536182586e+01
2.420032660001481872e+00 -7.728692615536182586e+01
2.426630788001133965e+00 -7.730968284282084824e+01
2.433131743000927827e+00 -7.730968284282084824e+01
2.439599058000752052e+00 -7.731036514556976158e+01
2.446077580000732610e+00 -7.731046373222979184e+01
2.452575286000524102e+00 -7.731913045241583404e+01
2.459206871000475303e+00 -7.732466308070623029e+01
2.465831945000502401e+00 -7.732466308070623029e+01
2.472331842000741631e+00 -7.733984914436523184e+01
2.478822664000603027e+00 -7.738062814532818834e+01
2.485229491000950475e+00 -7.736527928722480851e+01
2.491707207000956714e+00 -7.754979626684639982e+01
2.498265228000775551e+00 -7.755578775859031282e+01
2.504906665000845578e+00 -7.756347635680054964e+01
2.511392072000788289e+00 -7.756534645239953818e+01
2.517797093000751829e+00 -7.756534645239953818e+01
2.524257823000723988e+00 -7.762438055742155996e+01
2.530731759000872216e+00 -7.764739316786818790e+01
2.537088748000897453e+00 -7.764739316786818790e+01
2.543609275000804359e+00 -7.764739316786818790e+01
2.550076224001003311e+00 -7.764739316786818790e+01
2.556713777000950927e+00 -7.765197136564955827e+01
2.563180457001251966e+00 -7.765265509183390691e+01
2.569709781001250803e+00 -7.765609852024351767e+01
2.576117604001311179e+00 -7.770408069778424931e+01
2.582535811001164916e+00 -7.772170283953848013e+01
2.589023888001278806e+00 -7.772166330329847028e+01
2.595576104001111162e+00 -7.800868683085758448e+01
2.602111117001086882e+00 -7.800868683085758448e+01
2.608551764001177276e+00 -7.800868683085758448e+01
2.614964391001421973e+00 -7.800868683085758448e+01
2.621572815001513845e+00 -7.800386152200103140e+01
2.628156089001606688e+00 -7.800386152200103140e+01
2.634612433001549903e+00 -7.801765384000873382e+01
2.641241373001562920e+00 -7.801765384000873382e+01
2.647808739001945355e+00 -7.803900392084597115e+01
2.654337043001689267e+00 -7.803900392084597115e+01
2.660767996001638380e+00 -7.811646765652010060e+01
2.667331092001816728e+00 -7.811801039047588802e+01
2.673781839001932781e+00 -7.811728617801975361e+01
2.680242881001831279e+00 -7.813213130128146133e+01
2.686780055001861456e+00 -7.817393574499392628e+01
2.693234405001803111e+00 -7.817349394014912889e+01
2.699819940001873420e+00 -7.821384312406011929e+01
2.706245680001657661e+00 -7.824029442956684477e+01
2.712791977001430155e+00 -7.824029442956684477e+01
2.719274968001599291e+00 -7.824265263441697016e+01
2.725785500001549622e+00 -7.824265263441697016e+01
2.732369252001319637e+00 -7.823967496449888870e+01
2.738905429000951131e+00 -7.828518779717909126e+01
2.745394642000860586e+00 -7.829080392999598814e+01
2.751842226000974279e+00 -7.829495986066586966e+01
2.758391596001160906e+00 -7.829495986066586966e+01
2.764912077001199009e+00 -7.829488107479133419e+01
2.771471272001022612e+00 -7.833907982592873509e+01
2.778027946000904080e+00 -7.833907982592873509e+01
2.784579698001152792e+00 -7.834170600411056284e+01
2.791184264000960980e+00 -7.834146764822185105e+01
2.797650644000839293e+00 -7.834146764822185105e+01
2.804208201000605527e+00 -7.834151950589354385e+01
2.810806245000591730e+00 -7.834151950589354385e+01
2.817231797000360416e+00 -7.834444765398934862e+01
2.823806806000121128e+00 -7.841143493583595614e+01
2.830368173000238130e+00 -7.845550796603109234e+01
2.836908324999896536e+00 -7.845550796603109234e+01
2.843256413999981191e+00 -7.845550796603109234e+01
2.849767529999908788e+00 -7.845555858884681300e+01
2.856392018000050825e+00 -7.845871631373934463e+01
2.862992851000285555e+00 -7.849061186285302938e+01
2.869534064000518470e+00 -7.849095191554788187e+01
2.875888114000332507e+00 -7.849095191554788187e+01
2.882350901000592103e+00 -7.849095191554788187e+01
2.888854758000917400e+00 -7.849095191554788187e+01
2.895249018001067043e+00 -7.852030038744273099e+01
2.901887792001005550e+00 -7.859351192493639360e+01
2.908385336000847587e+00 -7.863795241263721891e+01
2.915062998000735206e+00 -7.877154585510518814e+01
2.921482843000774210e+00 -7.877154585510518814e+01
2.928011363000862843e+00 -7.881688667836904472e+01
2.934566915000758058e+00 -7.881688667836904472e+01
2.941084214000753150e+00 -7.881677405952817139e+01
2.947699940000802599e+00 -7.883429924077549344e+01
2.954259061000939823e+00 -7.886363243852963478e+01
2.960826160000792129e+00 -7.886512474555169661e+01
2.967355697000982673e+00 -7.886512474555169661e+01
2.974027567000817385e+00 -7.893971573994005553e+01
2.980510779000752564e+00 -7.894081892616580376e+01
2.986865207000846567e+00 -7.894081892616580376e+01
2.993470449001065958e+00 -7.894503285279391491e+01
2.999908882001193433e+00 -7.897325061843046967e+01
3.006573546001277464e+00 -7.898834941744149774e+01
3.013099659001198916e+00 -7.898834941744149774e+01
3.019554873001524697e+00 -7.898834941744149774e+01
3.026188771001287137e+00 -7.899356978370443017e+01
3.032715160001075105e+00 -7.899551203126861765e+01
3.039030384000781737e+00 -7.899551203126861765e+01
3.045501313000599453e+00 -7.899551203126861765e+01
3.051919494000188138e+00 -7.897879755331084084e+01
3.058496909000169239e+00 -7.897879755331084084e+01
3.065002603000209547e+00 -7.915122927383899309e+01
3.071550963000376555e+00 -7.915601387753352469e+01
3.077986730000134230e+00 -7.923077978904504448e+01
3.084596783999899117e+00 -7.927339022752801156e+01
3.091279130999737390e+00 -7.929728160980786811e+01
3.097631240999604074e+00 -7.929728160980786811e+01
3.104029948999738053e+00 -7.930220213912794236e+01
3.110513251999591944e+00 -7.930395405201136327e+01
3.116983270999796218e+00 -7.930395405201136327e+01
3.123484033999744724e+00 -7.930395405201136327e+01
3.129955702999723144e+00 -7.940283273138662423e+01
3.136596744999664566e+00 -7.940998351588166315e+01
3.143038486999415682e+00 -7.947319744755380100e+01
3.149620605999388090e+00 -7.956688341293970268e+01
3.156128466999348348e+00 -7.956702899230749892e+01
3.162673615999565868e+00 -7.956702899230749892e+01
3.169173859999574461e+00 -7.962238661614166801e+01
3.175690497999838158e+00 -7.963206926008632536e+01
3.182109459999864498e+00 -7.963226852445497173e+01
3.188622773999853166e+00 -7.963226852445497173e+01
3.195154312999989088e+00 -7.963671113215465880e+01
3.201597017000153755e+00 -7.963671113215465880e+01
3.208249333999887654e+00 -7.965019560424067890e+01
3.214766499999612392e+00 -7.965019560424067890e+01
3.221349142999756054e+00 -7.965019560424067890e+01
3.227856963999826689e+00 -7.965019560424067890e+01
3.234352979999911781e+00 -7.965019560424067890e+01
3.240770615999906568e+00 -7.968259215125362971e+01
3.247332859999659149e+00 -7.975822805429756102e+01
3.253812835999667641e+00 -7.977597149325738712e+01
3.260442805999645088e+00 -7.992413339080586354e+01
3.266893153999447463e+00 -7.992413339080586354e+01
3.273513432999649808e+00 -8.012328042469161460e+01
3.280231292999459924e+00 -8.021047017217546227e+01
3.286684292999453305e+00 -8.021110414738640770e+01
3.293178262999546746e+00 -8.020797930257418784e+01
3.299628885999510430e+00 -8.020761167533811431e+01
3.306149814999386649e+00 -8.020973673272962401e+01
3.312610723999540596e+00 -8.020973673272962401e+01
3.319137056999537094e+00 -8.020973673272962401e+01
3.325643374999231128e+00 -8.047074311791531898e+01
3.332084645999088934e+00 -8.050669081977510189e+01
3.338654337999031441e+00 -8.052880960766501062e+01
3.345106889998959332e+00 -8.052880960766501062e+01
3.351587596998882645e+00 -8.052880960766501062e+01
3.358014957998619821e+00 -8.053050091003122191e+01
3.364543365998741820e+00 -8.053068177912294345e+01
3.371053315998437938e+00 -8.053283854371615291e+01
3.377432830998571944e+00 -8.053827149510200911e+01
3.383965750998598310e+00 -8.053827149510200911e+01
3.390502215998424163e+00 -8.056149607159051129e+01
3.397131778998598861e+00 -8.056670492352539270e+01
3.403551063998619952e+00 -8.056670492352539270e+01
3.410014187998712032e+00 -8.056670492352539270e+01
3.416562743998440510e+00 -8.056669787470463007e+01
3.422969551998235715e+00 -8.056669787470463007e+01
3.429524046998068343e+00 -8.057656265797348283e+01
3.435948471997804177e+00 -8.057656265797348283e+01
3.442528712998026208e+00 -8.057656265797348283e+01
3.449045781997853055e+00 -8.057656265797348283e+01
3.455583493997593791e+00 -8.057709511803520286e+01
3.462085122997791586e+00 -8.061514070455760361e+01
3.468666194997794605e+00 -8.061514070455760361e+01
3.475110376997932349e+00 -8.061484767594109258e+01
3.481726711997907842e+00 -8.061484767594109258e+01
3.488296102998120318e+00 -8.064335324255333148e+01
3.494674434997847356e+00 -8.067241461672330161e+01
3.501149221997849281e+00 -8.070093658694912619e+01
3.507568343998002547e+00 -8.071023898768555682e+01
3.514000719997980582e+00 -8.071023898768555682e+01
3.520569080997930200e+00 -8.071046530267393848e+01
3.526982717997910299e+00 -8.071046530267393848e+01
3.533466105998172679e+00 -8.071175660745247171e+01
3.539954913998215602e+00 -8.071175660745247171e+01
3.546324514998332234e+00 -8.071175660745247171e+01
3.552719323998132950e+00 -8.071360778719794382e+01
3.559215533998184355e+00 -8.071360778719794382e+01
3.565745884998193560e+00 -8.071360778719794382e+01
3.572265990998204188e+00 -8.073561309414702691e+01
3.578650448998146771e+00 -8.073561309414702691e+01
3.585186689998081988e+00 -8.077903561360103879e+01
3.591671240997982295e+00 -8.077903561360103879e+01
3.598142933998275339e+00 -8.077882314561844623e+01
3.604738456998504148e+00 -8.077867665674695274e+01
3.611144624998360086e+00 -8.078690723413598107e+01
3.617720679998598143e+00 -8.080375845959233061e+01
3.624298144998618909e+00 -8.080688396068205748e+01
3.630938093998594240e+00 -8.080697653779772338e+01
3.637363837998634608e+00 -8.081405614191866960e+01
3.643879627998671822e+00 -8.082057567780353224e+01
3.650377505998861238e+00 -8.082054760334281696e+01
3.656854041999082483e+00 -8.082054760334281696e+01
3.663324566998880982e+00 -8.082054760334281696e+01
3.669845742998674609e+00 -8.082054760334281696e+01
3.676310257998537168e+00 -8.085186258055071562e+01
3.682730816998642354e+00 -8.085186258055071562e+01
3.689300771998702544e+00 -8.085841543998982672e+01
3.695985743998434714e+00 -8.085964012477809604e+01
3.702473143998290084e+00 -8.086000244675311421e+01
3.708934958998298725e+00 -8.086000244675311421e+01
3.715405715998201686e+00 -8.086000244675311421e+01
3.721868583998301006e+00 -8.089311650483656990e+01
3.728450253998275343e+00 -8.090546152961159976e+01
3.734886864998586020e+00 -8.090992648425044820e+01
3.741456202998634240e+00 -8.090992648425044820e+01
3.747869691998459984e+00 -8.090683821779784068e+01
3.754473724998447892e+00 -8.090838860019077572e+01
3.761058405998383591e+00 -8.091053896747375518e+01
3.767512747998438272e+00 -8.093653378203970306e+01
3.774005742998582491e+00 -8.093653378203970306e+01
3.780489800998424244e+00 -8.094163964542300960e+01
3.787014378998321718e+00 -8.095229814998292284e+01
3.793512234998601684e+00 -8.095229814998292284e+01
3.799864282998569820e+00 -8.095229814998292284e+01
3.806404935998443761e+00 -8.095229814998292284e+01
3.812813068998480048e+00 -8.095229814998292284e+01
3.819415448998455531e+00 -8.095247275093387884e+01
3.826079007998288262e+00 -8.095262869346100842e+01
3.832535666998239776e+00 -8.095262869346100842e+01
3.839058390998204118e+00 -8.095262869346100842e+01
3.845705934998278508e+00 -8.096445021838901823e+01
3.852074939998274772e+00 -8.096445021838901823e+01
3.858546572998591273e+00 -8.096445021838901823e+01
3.865038501998839138e+00 -8.096730807071210734e+01
3.871551480998761008e+00 -8.098289302165495940e+01
3.878129634998927600e+00 -8.097767185487199981e+01
3.884658672998583029e+00 -8.097774587768037691e+01
3.891084739998490249e+00 -8.097774587768037691e+01
3.897694978998373472e+00 -8.098305415698236231e+01
3.904307819998265927e+00 -8.098315217646987207e+01
3.910718422998471056e+00 -8.098104332316259502e+01
3.917179023998812681e+00 -8.097675621428294335e+01
3.923667407998919998e+00 -8.097675621428294335e+01
3.930099740998883817e+00 -8.097675621428294335e+01
3.936688663998822335e+00 -8.106202360842718235e+01
3.943082853998603809e+00 -8.112570391997718389e+01
3.949676515998874038e+00 -8.114398757772974591e+01
3.956144455999080378e+00 -8.114398757772974591e+01
3.962560283998953992e+00 -8.114669477682429033e+01
3.968975751999039403e+00 -8.114669477682429033e+01
3.975507319998968114e+00 -8.114669477682429033e+01
3.982035949998802948e+00 -8.141793140043218102e+01
3.988559576998682132e+00 -8.142986649336504001e+01
3.995059083999024097e+00 -8.185084739351141536e+01
4.001691688998846530e+00 -8.190436530494224598e+01
4.008182681998931685e+00 -8.190436530494224598e+01
4.014799423999193095e+00 -8.190436530494224598e+01
4.021325930999026355e+00 -8.190436530494224598e+01
4.027794603999083733e+00 -8.191833937248068764e+01
4.034386583998951892e+00 -8.191833937248068764e+01
4.040887760999183342e+00 -8.248197126585331773e+01
4.047359194999160081e+00 -8.248220036276096323e+01
4.053863396999261681e+00 -8.249410154126798034e+01
4.060453360999389361e+00 -8.254572596821179786e+01
4.066920696999190454e+00 -8.255902270822140565e+01
4.073480960999162903e+00 -8.255902270822140565e+01
4.079946221999705358e+00 -8.255902270822140565e+01
4.086522125999721311e+00 -8.261553164299422747e+01
4.093109315999939213e+00 -8.261553164299422747e+01
4.099568725000253266e+00 -8.263954242423011465e+01
4.106060349000514975e+00 -8.263954242423011465e+01
4.112595855000520828e+00 -8.264041003862315904e+01
4.119158557000957899e+00 -8.264041003862315904e+01
4.125722405001155835e+00 -8.264041003862315904e+01
4.132171719000979238e+00 -8.270611408129101960e+01
4.138630156000971283e+00 -8.273852871765969041e+01
4.145102348001032055e+00 -8.273852871765969041e+01
4.151542440000966394e+00 -8.274776065555641935e+01
4.158071961000942451e+00 -8.275414446935738511e+01
4.164478417000921695e+00 -8.275414446935738511e+01
4.171068792000696135e+00 -8.277365514508930744e+01
4.177546417000343126e+00 -8.277365514508930744e+01
4.184141009000327927e+00 -8.277365514508930744e+01
4.190687940000145773e+00 -8.280009690764025265e+01
4.197294963000217649e+00 -8.291558161496877233e+01
4.203769077000004017e+00 -8.291558161496877233e+01
4.210189043999818637e+00 -8.294841323127754151e+01
4.216763517999595479e+00 -8.294841323127754151e+01
4.223179941999561038e+00 -8.296112800906584539e+01
4.229763949999352235e+00 -8.309472669333538875e+01
4.236297870999251813e+00 -8.309472669333538875e+01
4.242794382999036884e+00 -8.309478022200481462e+01
4.249382093998860910e+00 -8.309607188897267349e+01
4.255817086998817445e+00 -8.312189950290097329e+01
4.262314614998373941e+00 -8.318101878418900696e+01
4.268943554998315904e+00 -8.318511423862804577e+01
4.275498138998329978e+00 -8.319142138628642158e+01
4.281996280998598081e+00 -8.319142138628642158e+01
4.288580111998399502e+00 -8.319142138628642158e+01
4.295048709998553704e+00 -8.318884645122116694e+01
4.301635092998608911e+00 -8.318884645122116694e+01
4.308183330998531346e+00 -8.318884645122116694e+01
4.314692952998569808e+00 -8.318943098782338552e+01
4.321099758998386164e+00 -8.321312169075270049e+01
4.327662257998298401e+00 -8.324426539099721367e+01
4.334276855998226097e+00 -8.326127138485766466e+01
4.340838134998250553e+00 -8.326544723974849660e+01
4.347363161998359260e+00 -8.326544723974849660e+01
4.353928418998009420e+00 -8.326684259616186523e+01
4.360439796998250017e+00 -8.326684259616186523e+01
4.366770687998183575e+00 -8.326684259616186523e+01
4.373360379997947689e+00 -8.326345030366213962e+01
4.379903132997995385e+00 -8.328367292126850430e+01
4.386516435998103702e+00 -8.328375724845034256e+01
4.393173355997959106e+00 -8.328374108060303627e+01
4.399688704997927857e+00 -8.363339220117893547e+01
4.406331020997981796e+00 -8.363512221704644389e+01
4.412773140997984456e+00 -8.365052740773030848e+01
4.419356425997918336e+00 -8.365052740773030848e+01
4.425757421997872143e+00 -8.365052740773030848e+01
4.432274362997759454e+00 -8.365822286098180882e+01
4.438864191997041075e+00 -8.368427271997660455e+01
4.445552549997103142e+00 -8.368441974240001002e+01
4.452002785997336787e+00 -8.368441974240001002e+01
4.458612520997746742e+00 -8.368544958707224168e+01
4.465146956998083283e+00 -8.368551834208604134e+01
4.471839810998332609e+00 -8.368819074133200786e+01
4.478460365998088832e+00 -8.369139840100302763e+01
4.484836127997809285e+00 -8.369139840100302763e+01
4.491357331997861024e+00 -8.369139840100302763e+01
4.497876619997768444e+00 -8.381706491919135260e+01
4.504439867997717784e+00 -8.381627638222320797e+01
4.511071472997656429e+00 -8.379715133195942656e+01
4.517647277997582478e+00 -8.379715133195942656e+01
4.524345318997234244e+00 -8.379921068773259663e+01
4.530805566997116784e+00 -8.379921068773259663e+01
4.537482520997002666e+00 -8.383880224751706578e+01
4.543975911996966488e+00 -8.384147729387638037e+01
4.550625694996739412e+00 -8.394923037916319686e+01
4.557089861996743707e+00 -8.395101940531637297e+01
4.563491204996950046e+00 -8.390170309299966789e+01
4.570059204996951507e+00 -8.414573318495435217e+01
4.576641418996771904e+00 -8.424268033414634260e+01
4.583094572996728289e+00 -8.426066381172155673e+01
4.589485183996657724e+00 -8.426859891376832934e+01
4.596062513996656662e+00 -8.429423200193498644e+01
4.602524378996790233e+00 -8.443067740095270324e+01
4.608971830996992480e+00 -8.443024076706004166e+01
4.615568624996853941e+00 -8.443673840319347335e+01
4.622024104996668825e+00 -8.448093186866769599e+01
4.628520675996355749e+00 -8.448614621995253060e+01
4.635056923996344835e+00 -8.449567570014978912e+01
4.641565382996517997e+00 -8.460139985733246704e+01
4.648064135996463619e+00 -8.460139985733246704e+01
4.654538977996637072e+00 -8.470876978792999523e+01
4.661206893996677536e+00 -8.489007203260500489e+01
4.667684563996459701e+00 -8.495413813807462589e+01
4.674152825996401361e+00 -8.500855358869409883e+01
4.680778347996522371e+00 -8.500952919443562905e+01
4.687243917996426035e+00 -8.503591620206661617e+01
4.693914745996423221e+00 -8.512260341509227146e+01
4.700378103996229129e+00 -8.518643415013586662e+01
4.707045288996198451e+00 -8.523295457052293500e+01
4.713615511996408713e+00 -8.523295457052293500e+01
4.720070534996480660e+00 -8.523317227406064944e+01
4.726655689996590581e+00 -8.531634595275788513e+01
4.733073726996707364e+00 -8.532047911070475266e+01
4.739624253996680636e+00 -8.532047911070475266e+01
4.746255680996839033e+00 -8.532063789421236777e+01
4.752676477996885751e+00 -8.532063789421236777e+01
4.759251434996812691e+00 -8.532063789421236777e+01
4.765708713996858137e+00 -8.532145358026726001e+01
4.772295284996928899e+00 -8.540165027821331023e+01
4.778770257996654891e+00 -8.540165027821331023e+01
4.785379154996633133e+00 -8.540165027821331023e+01
4.791954227996981786e+00 -8.540526132878262899e+01
4.798624722996905234e+00 -8.539924950365509915e+01
4.805196509997003318e+00 -8.536104226500846437e+01
4.811598037996972721e+00 -8.539003082786567234e+01
4.818074206996911357e+00 -8.539446531754725811e+01
4.824686199996932601e+00 -8.539668958523432707e+01
4.831257710996965216e+00 -8.539668958523432707e+01
4.837819643997136154e+00 -8.557982407291029858e+01
4.844301225997043048e+00 -8.557982407291029858e+01
4.850767143997202879e+00 -8.572744241500191720e+01
4.857284257997349641e+00 -8.572744241500191720e+01
4.863691860997192862e+00 -8.572744241500191720e+01
4.870273471997549564e+00 -8.573569769886695724e+01
4.876919591997406656e+00 -8.617194035950724640e+01
4.883486550997446329e+00 -8.617182189379687429e+01
4.890026585997347297e+00 -8.627991790994090593e+01
4.896641534997371537e+00 -8.667208053830108838e+01
4.903271181997141070e+00 -8.663014291513748333e+01
4.909771583996899835e+00 -8.663195770722387579e+01
4.916299776996964965e+00 -8.688767169837754523e+01
4.922923424996938024e+00 -8.688767169837754523e+01
4.929413378997068662e+00 -8.698634983149814559e+01
4.935967124997148403e+00 -8.698644173796199652e+01
4.942444133997213385e+00 -8.698644173796199652e+01
4.949071035997178569e+00 -8.709834175331081951e+01
4.955526121997451128e+00 -8.708860546738976893e+01
4.962132994997617175e+00 -8.711682572888176423e+01
4.968561440997532941e+00 -8.711682572888176423e+01
4.975037305997574322e+00 -8.711682572888176423e+01
4.981580291997516952e+00 -8.711682572888176423e+01
4.988139118997352739e+00 -8.713038940472455351e+01
4.994709430997488653e+00 -8.714085144151914619e+01
5.001160151997666503e+00 -8.714085144151914619e+01
5.007795765997613557e+00 -8.714085144151914619e+01
5.014215065997774445e+00 -8.717685264430400593e+01
5.020846960997971564e+00 -8.720473620359562972e+01
5.027319714998142786e+00 -8.721085306424973282e+01
5.033808313998306971e+00 -8.721085306424973282e+01
5.040482811998217016e+00 -8.733792793352952799e+01
5.046927885998485408e+00 -8.762714179638381040e+01
5.053452451998438733e+00 -8.762714179638381040e+01
5.059941881998057056e+00 -8.762851583824496515e+01
5.066393958997991831e+00 -8.762860260473141238e+01
5.072924859998252600e+00 -8.763432166467552520e+01
5.079304725998326830e+00 -8.763432166467552520e+01
5.085872382998275043e+00 -8.763432166467552520e+01
5.092371702997922966e+00 -8.763493383406746773e+01
5.098891036998026038e+00 -8.760812509611930921e+01
5.105564451997850028e+00 -8.822454826525114413e+01
5.112171157997678961e+00 -8.834976097032394193e+01
5.118601382997852056e+00 -8.836077600044880853e+01
5.125018910998079491e+00 -8.836463314399406954e+01
5.131649176997953532e+00 -8.836463314399406954e+01
5.138076696997885051e+00 -8.836463314399406954e+01
5.144537980997981208e+00 -8.836463314399406954e+01
5.151074225998158340e+00 -8.837304280820248437e+01
5.157580859998105893e+00 -8.845541871565231418e+01
5.164114242997939641e+00 -8.854967927345617795e+01
5.170669337997949810e+00 -8.854967927345617795e+01
5.177156163997722160e+00 -8.854967927345617795e+01
5.183739855997487211e+00 -8.856504851117925625e+01
5.190320798997504426e+00 -8.856452012299476451e+01
5.197045094997505998e+00 -8.857721364533873043e+01
5.203481604997392651e+00 -8.857721364533873043e+01
5.209972308997564028e+00 -8.880622501139217206e+01
5.216589336997387250e+00 -8.880700324032579829e+01
5.223256087997285135e+00 -8.880700324032579829e+01
5.229712381997217108e+00 -8.883660860490402911e+01
5.236333804997286734e+00 -8.883793555761184280e+01
5.242814998997232578e+00 -8.884115200524929890e+01
5.249398709997166179e+00 -8.884115200524929890e+01
5.255784808996878610e+00 -8.884249430320477359e+01
5.262345269997098285e+00 -8.887729111616150135e+01
5.268891215997101085e+00 -8.887408554461644883e+01
5.275301390997256590e+00 -8.887408554461644883e+01
5.281782386997164735e+00 -8.887734717309609778e+01
5.288304572997063246e+00 -8.900213398012772359e+01
5.294835406997208338e+00 -8.900213398012772359e+01
5.301315988997174600e+00 -8.897919054960172502e+01
5.307790703997213200e+00 -8.897919054960172502e+01
5.314247701997047102e+00 -8.897919054960172502e+01
5.320878206997278426e+00 -8.906614425286677772e+01
5.327351961997450758e+00 -8.904320648495198043e+01
5.333967504997588094e+00 -8.917223545217305514e+01
5.340733333997746968e+00 -8.927399349568246123e+01
5.347229374997979789e+00 -8.927416894623212329e+01
5.353695593997841229e+00 -8.936506209703765080e+01
5.360257854997612981e+00 -8.936340050993159423e+01
5.366824257997592440e+00 -8.936375376459471909e+01
5.373231536997735702e+00 -8.936375376459471909e+01
5.379713712997741482e+00 -8.936375376459471909e+01
5.386161846997993052e+00 -8.936375376459471909e+01
5.392638481997934718e+00 -8.936375376459471909e+01
5.399304068997707873e+00 -8.937672887138916167e+01
5.405832020997678455e+00 -8.937672887138916167e+01
5.412521691997923767e+00 -8.938171130225775585e+01
5.418981775997622208e+00 -8.939809225484160038e+01
5.425557314997945468e+00 -8.939809225484160038e+01
5.432173680997877341e+00 -8.939807140761709547e+01
5.438609510998105634e+00 -8.939807140761709547e+01
5.445217234997812739e+00 -8.939807140761709547e+01
5.451629911997798672e+00 -8.939807140761709547e+01
5.458199939997768979e+00 -8.934698058779855501e+01
5.464743704997985674e+00 -8.946579716114761993e+01
5.471350062998070030e+00 -8.946579716114761993e+01
5.477810129997990884e+00 -8.946579716114761993e+01
5.484398696998042055e+00 -8.946872921698499681e+01
5.490859508998070737e+00 -8.949243168736798282e+01
5.497377922998154531e+00 -8.949243168736798282e+01
5.503948124998046865e+00 -8.950541084794123492e+01
5.510350869998163148e+00 -8.950541084794123492e+01
5.516875503998178942e+00 -8.950541084794123492e+01
5.523364276998194100e+00 -8.950563180563733567e+01
5.529937784998480765e+00 -8.950747772901515020e+01
5.536440205998502506e+00 -8.950747772901515020e+01
5.543045557998752315e+00 -8.950747772901515020e+01
5.549534446998947601e+00 -8.950667463851434036e+01
5.556159715999186233e+00 -8.950667463851434036e+01
5.562596900998869387e+00 -8.950667463851434036e+01
5.569146769998909008e+00 -8.950667463851434036e+01
5.575662263998779622e+00 -8.971205889802250510e+01
5.582171073998665634e+00 -8.973007191633610091e+01
5.588693065998654674e+00 -8.973007191633610091e+01
5.595264312998779133e+00 -8.990340344406016015e+01
5.601763792998923464e+00 -8.998422095533321396e+01
5.608317899998908729e+00 -8.999392712517882842e+01
5.614874062998751469e+00 -8.999392712517882842e+01
5.621469570999039433e+00 -8.999392712517882842e+01
5.627920662999002843e+00 -8.999392712517882842e+01
5.634477712999299115e+00 -8.999392712517882842e+01
5.641164969999110212e+00 -8.999712529739929323e+01
5.647810246998929529e+00 -8.999028530173052332e+01
5.654184355998879141e+00 -8.999028530173052332e+01
5.660615219998746284e+00 -9.005634790858380256e+01
5.667207489998716596e+00 -9.005634790858380256e+01
5.673635677998831284e+00 -9.005634790858380256e+01
5.680193485998657366e+00 -9.006493252481456580e+01
5.686623058998648617e+00 -9.006493252481456580e+01
5.693125911998649258e+00 -9.021512684683925443e+01
5.699646247998671811e+00 -9.021425582105614183e+01
5.706292984998498241e+00 -9.021425582105614183e+01
5.712795584998730192e+00 -9.021425582105614183e+01
5.719338302998636436e+00 -9.021425582105614183e+01
5.725947365998749206e+00 -9.021425582105614183e+01
5.732550831998992180e+00 -9.021323527330432057e+01
5.739002536998896176e+00 -9.021323527330432057e+01
5.745481533998713530e+00 -9.020859182659121700e+01
5.752019569998992665e+00 -9.020859182659121700e+01
5.758437823998804106e+00 -9.021338946955131632e+01
5.764848588999143431e+00 -9.021246494087338874e+01
5.771481787998993696e+00 -9.021246494087338874e+01
5.777907703999304090e+00 -9.021246494087338874e+01
5.784490366999349931e+00 -9.022461310948790469e+01
5.791076595999385290e+00 -9.025825854371316836e+01
5.797558003999242260e+00 -9.025678691342618265e+01
5.804139653999186521e+00 -9.025678691342618265e+01
5.810760169999170444e+00 -9.025678691342618265e+01
5.817418154999401736e+00 -9.025677401593404170e+01
5.823964125999438579e+00 -9.025677401593404170e+01
5.830530633999828183e+00 -9.025677401593404170e+01
5.837141169999696899e+00 -9.026487266580595303e+01
5.843586105999833080e+00 -9.026487266580595303e+01
5.850172719999903848e+00 -9.026076899729665115e+01
5.856702050999658127e+00 -9.026076899729665115e+01
5.863226825999973357e+00 -9.026076899729665115e+01
5.869753322999898160e+00 -9.026076899729665115e+01
5.876339641999905439e+00 -9.026076899729665115e+01
5.882867006999703108e+00 -9.024463999753396592e+01
5.889350324999938380e+00 -9.024463999753396592e+01
5.896031295000199179e+00 -9.024463999753396592e+01
5.902545053000423536e+00 -9.024463999753396592e+01
5.909106013000538837e+00 -9.024937776826740787e+01
5.915513645000800125e+00 -9.024937776826740787e+01
5.922054780000621577e+00 -9.024749475960166478e+01
5.928468098000337250e+00 -9.032793085397972277e+01
5.935049864000532693e+00 -9.032793085397972277e+01
5.941454235000492190e+00 -9.032793085397972277e+01
5.948103956000480252e+00 -9.033617665696452548e+01
5.954482423000271751e+00 -9.038836504200912714e+01
5.960893817000822992e+00 -9.042161334192761046e+01
5.967540467000546300e+00 -9.042161334192761046e+01
5.973980664000848151e+00 -9.052128105925092427e+01
5.980683223000937687e+00 -9.051830071996099036e+01
5.987208884000736475e+00 -9.066626586453735115e+01
5.993633900000773451e+00 -9.066649009055753083e+01
6.000039475000875200e+00 -9.087004137607108589e+01
6.006620228000485895e+00 -9.091980427013440647e+01
6.013131723000356033e+00 -9.093665106967617362e+01
6.019672925000236319e+00 -9.094151858429745516e+01
6.026206124000580644e+00 -9.094202254636073235e+01
6.032613941000548152e+00 -9.094202254636073235e+01
6.039020120000557768e+00 -9.094202254636073235e+01
6.045642456000393850e+00 -9.094202254636073235e+01
6.052087055000484384e+00 -9.094911652885124909e+01
6.058694785000184879e+00 -9.094911652885124909e+01
6.065383689999961803e+00 -9.094911652885124909e+01
6.072000120999746287e+00 -9.094925633224919181e+01
6.078453854999509076e+00 -9.094925633224919181e+01
6.084918761999645653e+00 -9.094925633224919181e+01
6.091373435999884123e+00 -9.094925633224919181e+01
6.097848117000253865e+00 -9.095118455657427603e+01
6.104374038000372593e+00 -9.095400578780061096e+01
6.110850869000259422e+00 -9.106485782093956516e+01
6.117348566000146093e+00 -9.106485782093956516e+01
6.123860483999933990e+00 -9.106544275068820582e+01
6.130385947999855034e+00 -9.107907460001457878e+01
6.136919115999859287e+00 -9.124303390330608465e+01
6.143474178999667856e+00 -9.126171377004277474e+01
6.149974830999852315e+00 -9.126171377004277474e+01
6.156550642999690126e+00 -9.143944510975400419e+01
6.163019792999634205e+00 -9.143937582566941558e+01
6.169550417999687397e+00 -9.143857574647120146e+01
6.176239627999692061e+00 -9.143857574647120146e+01
6.182837328999568172e+00 -9.143857574647120146e+01
6.189336857999450103e+00 -9.160824651925781836e+01
6.195763691999431444e+00 -9.160824651925781836e+01
6.202196628999416816e+00 -9.160824651925781836e+01
6.208749770999219209e+00 -9.160824651925781836e+01
6.215298004999183945e+00 -9.160824651925781836e+01
6.221781662999347873e+00 -9.169090878661680222e+01
6.228341744999440266e+00 -9.172926286701675735e+01
6.234813460999703238e+00 -9.172926286701675735e+01
6.241258405000053244e+00 -9.172926286701675735e+01
6.247612271999926747e+00 -9.172926286701675735e+01
6.254143590999959201e+00 -9.172865518881536673e+01
6.260622044000356823e+00 -9.180549500929812723e+01
6.267236088000288419e+00 -9.183914153858364671e+01
6.273761207000504214e+00 -9.191033489869560924e+01
6.280371379000357024e+00 -9.191033489869560924e+01
6.286929973999903609e+00 -9.191033489869560924e+01
6.293341229999896314e+00 -9.191095200385178998e+01
6.299794654999800514e+00 -9.191095200385178998e+01
6.306311178999976619e+00 -9.191133036801144840e+01
6.312773880000008830e+00 -9.191133036801144840e+01
6.319297183999907475e+00 -9.191133036801144840e+01
6.325819805999941536e+00 -9.191239743745256874e+01
6.332142662999885374e+00 -9.191239743745256874e+01
6.338635655999951268e+00 -9.167029692472755187e+01
6.345139182000011147e+00 -9.166905408871966188e+01
6.351631229999981088e+00 -9.166905408871966188e+01
6.358120288000151277e+00 -9.166932933412049067e+01
6.364592577000223628e+00 -9.179216204214476704e+01
6.371163642000283289e+00 -9.179216204214476704e+01
6.377751583000204505e+00 -9.179223017146200903e+01
6.384140024000245717e+00 -9.188561794569048402e+01
6.390554571000365058e+00 -9.188625669267634066e+01
6.397206458000852081e+00 -9.188699433577110653e+01
6.403691305000677403e+00 -9.188710774043444474e+01
6.410255967000694000e+00 -9.188710774043444474e+01
6.416746836000442045e+00 -9.188710774043444474e+01
6.423243852000524612e+00 -9.188710774043444474e+01
6.429850794000543601e+00 -9.188710774043444474e+01
6.436361435000748088e+00 -9.188710774043444474e+01
6.442944858000728914e+00 -9.204673980640114905e+01
6.449643805000931707e+00 -9.204629815574220686e+01
6.456285546000884779e+00 -9.222796752857558999e+01
6.462742479001136076e+00 -9.222796752857558999e+01
6.469181618001002221e+00 -9.222796752857558999e+01
6.475704048000991975e+00 -9.222796752857558999e+01
6.482298522000945695e+00 -9.222796752857558999e+01
6.488764124001122013e+00 -9.225968064476455766e+01
6.495225522001248919e+00 -9.225968064476455766e+01
6.501776974001330700e+00 -9.225968064476455766e+01
6.508251553001500156e+00 -9.226242748064221644e+01
6.514803139001188015e+00 -9.226719038162411834e+01
6.521297958001284201e+00 -9.226719038162411834e+01
6.527971178001450880e+00 -9.226719038162411834e+01
6.534597525001245799e+00 -9.226750422507964799e+01
6.541147479001168108e+00 -9.226893310526816094e+01
6.547658003001444627e+00 -9.228606784334817803e+01
6.554344805001235841e+00 -9.228606784334817803e+01
6.560892294001064329e+00 -9.228606784334817803e+01
6.567409942000765000e+00 -9.229170125747982922e+01
6.573990004001203147e+00 -9.229170125747982922e+01
6.580460993000940562e+00 -9.254326635352131802e+01
6.586964647001053663e+00 -9.272948675286116327e+01
6.593751042001144924e+00 -9.272948675286116327e+01
6.600191092001068682e+00 -9.295646912208698609e+01
6.606703692001090644e+00 -9.295646912208698609e+01
6.613098550001140552e+00 -9.295736956652392280e+01
6.619546384001338879e+00 -9.295736956652392280e+01
6.626101279001289868e+00 -9.314259634516567132e+01
6.632508098001196117e+00 -9.314259634516567132e+01
6.639063988001126404e+00 -9.317377568092398121e+01
6.645478194001512406e+00 -9.326554853023976932e+01
6.651871361001511218e+00 -9.337263082099391909e+01
6.658286296001804772e+00 -9.337300339889019085e+01
6.664684579002027931e+00 -9.337300339889019085e+01
6.671355598002179477e+00 -9.337300339889019085e+01
6.677810214001937084e+00 -9.337300339889019085e+01
6.684372986002230732e+00 -9.337300339889019085e+01
6.690859464002357981e+00 -9.337300339889019085e+01
6.697241381002712046e+00 -9.338637875320108606e+01
6.703725783002624894e+00 -9.338637875320108606e+01
6.710125706002571633e+00 -9.338931839014115610e+01
6.716664909002531658e+00 -9.340393453170474913e+01
6.723219119002294519e+00 -9.340393453170474913e+01
6.729663722002385384e+00 -9.340156374197120215e+01
6.736168007002348190e+00 -9.340233000634553662e+01
6.742808189002403196e+00 -9.340233000634553662e+01
6.749419147002370778e+00 -9.340232447730360832e+01
6.755798273002781684e+00 -9.340987239130988939e+01
6.762343643002679983e+00 -9.340987239130988939e+01
6.768937237002859320e+00 -9.341309630900002503e+01
6.775370605002834168e+00 -9.341309630900002503e+01
6.781944788002618907e+00 -9.341309630900002503e+01
6.788452020002310405e+00 -9.341309630900002503e+01
6.794881592002482762e+00 -9.341309630900002503e+01
6.801355875002428775e+00 -9.341309630900002503e+01
6.807774798002412808e+00 -9.341313460419038961e+01
6.814354430002552476e+00 -9.341631623707853294e+01
6.820876013002731497e+00 -9.341631623707853294e+01
6.827307831002570992e+00 -9.341826402701659049e+01
6.833645580002681186e+00 -9.341826402701659049e+01
6.840052829002814860e+00 -9.341826402701659049e+01
6.846558611002791395e+00 -9.342708665305251259e+01
6.852975243002873640e+00 -9.342708665305251259e+01
6.859625228002798281e+00 -9.342708665305251259e+01
6.866082471002840748e+00 -9.347405739889482845e+01
6.872499653002762443e+00 -9.347405739889482845e+01
6.878882673002564729e+00 -9.347843582224038528e+01
6.885319327002534351e+00 -9.347843582224038528e+01
6.891705354002482409e+00 -9.347843582224038528e+01
6.898153490002314925e+00 -9.347843582224038528e+01
6.904626621002449838e+00 -9.348281747007916920e+01
6.911143204002243579e+00 -9.348281747007916920e+01
6.917557933002342452e+00 -9.349629354763409594e+01
6.923995237002429803e+00 -9.349629354763409594e+01
6.930570860002632116e+00 -9.349965588153057183e+01
6.937074045002447065e+00 -9.349965588153057183e+01
6.943540566002653236e+00 -9.349965588153057183e+01
6.950045780002625406e+00 -9.349965588153057183e+01
6.956543736002402056e+00 -9.350275727865036401e+01
6.962948602002640541e+00 -9.350275727865036401e+01
6.969375989002600136e+00 -9.350275727865036401e+01
6.975927406002512043e+00 -9.350275727865036401e+01
6.982460831002356372e+00 -9.350291867495320730e+01
6.988989003002359368e+00 -9.350347604504952415e+01
6.995440336002317849e+00 -9.350340787359354522e+01
7.001801902002270594e+00 -9.350340787359354522e+01
7.008150853002405256e+00 -9.350340787359354522e+01
7.014693628002376613e+00 -9.350529925737086501e+01
7.021180772002381332e+00 -9.351315131801717939e+01
7.027597383002103015e+00 -9.351315131801717939e+01
7.034041673002263906e+00 -9.351472738743274249e+01
7.040520070002159514e+00 -9.354444197777203840e+01
7.047055644002185204e+00 -9.354444197777203840e+01
7.053692176002172687e+00 -9.363422379805022899e+01
7.060148890002068356e+00 -9.367586043554224773e+01
7.066603133001905235e+00 -9.367586043554224773e+01
7.073058805001764426e+00 -9.367586043554224773e+01
7.079564153001683735e+00 -9.367586043554224773e+01
7.086143583001955903e+00 -9.366770820829188438e+01
7.092672393002018794e+00 -9.366770820829188438e+01
7.099116796001979424e+00 -9.369961467603690153e+01
7.105526564002090595e+00 -9.375438300105139433e+01
7.111944180001998461e+00 -9.375438300105139433e+01
7.118371604002234676e+00 -9.375438300105139433e+01
7.124855342002035741e+00 -9.375447161359878123e+01
7.131224569001972213e+00 -9.378862983380791718e+01
7.137753987002184886e+00 -9.378862983380791718e+01
7.144182526002069267e+00 -9.378862983380791718e+01
7.150601370001979262e+00 -9.378862983380791718e+01
7.157128043002060735e+00 -9.378905950722968043e+01
7.163532614002065202e+00 -9.378905950722968043e+01
7.169867174001936405e+00 -9.378905950722968043e+01
7.176273082001941361e+00 -9.378905950722968043e+01
7.182750145001833175e+00 -9.378905950722968043e+01
7.189119388001742550e+00 -9.378905950722968043e+01
7.195594158001625829e+00 -9.380359441984560931e+01
7.202053752001503995e+00 -9.380359441984560931e+01
7.208697123001343243e+00 -9.380359441984560931e+01
7.215162633001597214e+00 -9.380408701490910062e+01
7.221565986001550641e+00 -9.380408701490910062e+01
7.228003413001431454e+00 -9.381902683127982812e+01
7.234568229001652639e+00 -9.381902683127982812e+01
7.241095958001750432e+00 -9.381874107364978954e+01
7.247601428002099055e+00 -9.381896425651306970e+01
7.254185852002038359e+00 -9.381924784944087037e+01
7.260609727001835267e+00 -9.381071175572532184e+01
7.267092370001776658e+00 -9.387103364849507159e+01
7.273498562001833534e+00 -9.390657201664110687e+01
7.279960108001560570e+00 -9.390657201664110687e+01
7.286508732001507838e+00 -9.390657201664110687e+01
7.292923495001502943e+00 -9.386813293897148469e+01
7.299358640001642584e+00 -9.428204255614841145e+01
7.305861863001439360e+00 -9.428204255614841145e+01
7.312342996001504503e+00 -9.428204255614841145e+01
7.318942387001285965e+00 -9.437736104783633095e+01
7.325317826001054300e+00 -9.437736104783633095e+01
7.331782219000700707e+00 -9.437736104783633095e+01
7.338188639000620128e+00 -9.437731160477859760e+01
7.344602222000531810e+00 -9.437731160477859760e+01
7.351036896000366028e+00 -9.437731160477859760e+01
7.357654523000277891e+00 -9.437816184766489869e+01
7.364414187000150491e+00 -9.437816184766489869e+01
7.371051561999976798e+00 -9.437816184766489869e+01
7.377672869999841510e+00 -9.437816184766489869e+01
7.384008551999812653e+00 -9.444310187267255685e+01
7.390356036999932599e+00 -9.444310187267255685e+01
7.396970194000118681e+00 -9.447653262162347687e+01
7.403343277000487888e+00 -9.447653262162347687e+01
7.409912792000653781e+00 -9.447653262162347687e+01
7.416371954000538835e+00 -9.447653262162347687e+01
7.422891107000680222e+00 -9.447653262162347687e+01
7.429453267000980077e+00 -9.447653262162347687e+01
7.435964928001041585e+00 -9.463378653808982222e+01
7.442475498001087431e+00 -9.463378653808982222e+01
7.448937590001065701e+00 -9.463378653808982222e+01
7.455460466001099462e+00 -9.463378653808982222e+01
7.461881493001214949e+00 -9.463542742928382268e+01
7.468277593000863135e+00 -9.464046993558008580e+01
7.474682724000672351e+00 -9.464132830751886161e+01
7.481180817000677052e+00 -9.464132830751886161e+01
7.487680785000250694e+00 -9.464132830751886161e+01
7.494145530000579924e+00 -9.468011895378226939e+01
7.500558919001008462e+00 -9.468011895378226939e+01
7.506985073000635111e+00 -9.468379420477157282e+01
7.513397765000632944e+00 -9.468379420477157282e+01
7.519891346000491694e+00 -9.468379420477157282e+01
7.526348484000237704e+00 -9.468379420477157282e+01
7.532765150000116705e+00 -9.468379420477157282e+01
7.539146271000277011e+00 -9.468379420477157282e+01
7.545739049000275145e+00 -9.470946379444031038e+01
7.552389747000191278e+00 -9.470946379444031038e+01
7.558912175000159550e+00 -9.478546077495941802e+01
7.565228712000234168e+00 -9.478546077495941802e+01
7.571605496000557878e+00 -9.478546077495941802e+01
7.578005399000289799e+00 -9.478546077495941802e+01
7.584489433000285885e+00 -9.478599451875209070e+01
7.590966420000214043e+00 -9.478599451875209070e+01
7.597424741000367021e+00 -9.478599451875209070e+01
7.603878656000716774e+00 -9.478599451875209070e+01
7.610326375000710186e+00 -9.478599451875209070e+01
7.616864941000983436e+00 -9.493425990316366381e+01
7.623285567000976926e+00 -9.493971652922968474e+01
7.629666880001039431e+00 -9.493971652922968474e+01
7.636016386001060141e+00 -9.493971652922968474e+01
7.642497627000892635e+00 -9.493971652922968474e+01
7.648907078000746651e+00 -9.493971652922968474e+01
7.655446444000659767e+00 -9.493971652922968474e+01
7.662061917000514200e+00 -9.493994605385394436e+01
7.668598659000352313e+00 -9.493994605385394436e+01
7.675071276000295484e+00 -9.493994605385394436e+01
7.681552927000439013e+00 -9.494020582525737950e+01
7.687918487000445111e+00 -9.494020582525737950e+01
7.694279443000382912e+00 -9.494020582525737950e+01
7.700848492000559986e+00 -9.494024155568808965e+01
7.707245579000726821e+00 -9.494028700265505449e+01
7.713614753000740620e+00 -9.494028700265505449e+01
7.720107049000887400e+00 -9.518011423887635658e+01
7.726711854000782864e+00 -9.516706133044888816e+01
7.733130318000590364e+00 -9.520259405579083989e+01
7.739457951000460412e+00 -9.520259405579083989e+01
7.745821322000182363e+00 -9.521516404923482924e+01
7.752405667000118683e+00 -9.521978432167641415e+01
7.758920492000100921e+00 -9.522045319789377515e+01
7.765460105000244084e+00 -9.522045319789377515e+01
7.772112580000253956e+00 -9.522045319789377515e+01
7.778606617000278334e+00 -9.522054044732055900e+01
7.785090735000125051e+00 -9.522089926408087024e+01
7.791641393000176663e+00 -9.522089926408087024e+01
7.798127688000064950e+00 -9.522089926408087024e+01
7.804677803000245717e+00 -9.522089926408087024e+01
7.811146791000112444e+00 -9.522089926408087024e+01
7.817790119000250115e+00 -9.522089926408087024e+01
7.824253518000091390e+00 -9.522089926408087024e+01
7.830855941000194775e+00 -9.522089926408087024e+01
7.837468003000367389e+00 -9.522089926408087024e+01
7.843935068000419619e+00 -9.523296048066340802e+01
7.850379678000550143e+00 -9.523296048066340802e+01
7.856863449000556443e+00 -9.523296048066340802e+01
7.863432415000602305e+00 -9.529167158531049608e+01
7.869861770000539991e+00 -9.529167158531049608e+01
7.876371824000429456e+00 -9.529167158531049608e+01
7.882879847000481277e+00 -9.529120907651268624e+01
7.889453056000405695e+00 -9.529120907651268624e+01
7.896177625000504463e+00 -9.529140616900431837e+01
7.902603961000522759e+00 -9.529137828173529101e+01
7.908985312000453405e+00 -9.531127698360725731e+01
7.915427644000487817e+00 -9.531127698360725731e+01
7.921866207000391569e+00 -9.533509887333237032e+01
7.928394438000538003e+00 -9.533538234500944952e+01
7.934815108000776718e+00 -9.533538234500944952e+01
7.941459692000847781e+00 -9.534460310441272668e+01
7.947928009000648331e+00 -9.534930096036787006e+01
7.954304393000882101e+00 -9.534930096036787006e+01
7.960750547000870370e+00 -9.534930096036787006e+01
7.967314608000705789e+00 -9.534930096036787006e+01
7.973669780000562923e+00 -9.534930096036787006e+01
7.980215912000502954e+00 -9.534510845204140139e+01
7.986750818000302843e+00 -9.535670070735611148e+01
7.993372947000210615e+00 -9.535568545116296946e+01
7.999849935000369783e+00 -9.535568545116296946e+01
8.006356782000267458e+00 -9.535568545116296946e+01
8.013032517000084454e+00 -9.533504512537406583e+01
8.019389472999890245e+00 -9.534917230236216312e+01
8.025895140999850241e+00 -9.534629811220112572e+01
8.032365216000087571e+00 -9.536377486548673232e+01
8.038917775000385291e+00 -9.545134413308383614e+01
8.045339776000304255e+00 -9.545134413308383614e+01
8.051888449000074388e+00 -9.545134413308383614e+01
8.058290210000308207e+00 -9.569802141384957395e+01
8.064921486999963918e+00 -9.569802141384957395e+01
8.071355796000148075e+00 -9.570456489161672664e+01
8.077744313999900783e+00 -9.575222124962236592e+01
8.084281062999821188e+00 -9.575222124962236592e+01
8.090824218999969730e+00 -9.575050462866076373e+01
8.097300102000062338e+00 -9.622524435943373078e+01
8.103822035000206370e+00 -9.622524435943373078e+01
8.110305890000375939e+00 -9.622799067633458492e+01
8.116882470000561511e+00 -9.622799067633458492e+01
8.123293113000599419e+00 -9.622799067633458492e+01
8.129754937000754467e+00 -9.623468087707368568e+01
8.136287701000881611e+00 -9.628832903556065048e+01
8.142725729000957813e+00 -9.635597179477956331e+01
8.149376064001288000e+00 -9.635598142344805694e+01
8.155987993001417635e+00 -9.628632989569112510e+01
8.162426813001687265e+00 -9.628800106693866212e+01
8.168831787001607836e+00 -9.628800106693866212e+01
8.175291764001499928e+00 -9.628800106693866212e+01
8.181947476002051189e+00 -9.628800106693866212e+01
8.188413481002086769e+00 -9.628800106693866212e+01
8.194881264002049193e+00 -9.625455972912072866e+01
8.201303179001996568e+00 -9.625455972912072866e+01
8.207880591002066240e+00 -9.625455972912072866e+01
8.214385162001974550e+00 -9.626307172689551805e+01
8.220787824001874355e+00 -9.626307172689551805e+01
8.227429277002201502e+00 -9.629837420038414564e+01
8.233883815002172923e+00 -9.629943233732105057e+01
8.240407326002411992e+00 -9.632797170733471148e+01
8.246945069002165951e+00 -9.633004229860034684e+01
8.253351639002175943e+00 -9.633004229860034684e+01
8.259960647002145606e+00 -9.633004229860034684e+01
8.266537671002282650e+00 -9.633237435766710632e+01
8.273020675002328517e+00 -9.637976928331914905e+01
8.279663544002261233e+00 -9.637976928331914905e+01
8.286096794002077104e+00 -9.639119121599618722e+01
8.292546927002135249e+00 -9.639119121599618722e+01
8.299099461002072076e+00 -9.639119121599618722e+01
8.305648510001987006e+00 -9.639119121599618722e+01
8.312141732001819605e+00 -9.639083924902395495e+01
8.318575592001778318e+00 -9.645744173802243893e+01
8.325021802001785431e+00 -9.645832494652857747e+01
8.331493469001941321e+00 -9.646141166577818638e+01
8.338003608001926636e+00 -9.650980865504452311e+01
8.344412877002028495e+00 -9.651353323245642457e+01
8.350848959002163951e+00 -9.651353323245642457e+01
8.357398380002194926e+00 -9.651353323245642457e+01
8.364049272002347379e+00 -9.677477308200450068e+01
8.370589036002400007e+00 -9.677477308200450068e+01
8.377125445002477022e+00 -9.705434423914442732e+01
8.383569494002671263e+00 -9.708999254787883615e+01
8.390162052002537507e+00 -9.720950423147232300e+01
8.396776557002453956e+00 -9.746958848954767518e+01
8.403217194002081669e+00 -9.747154430568615169e+01
8.409717419001651706e+00 -9.747542414810359901e+01
8.416416117001617181e+00 -9.747542414810359901e+01
8.422884818001591611e+00 -9.747542414810359901e+01
8.429377067001581736e+00 -9.747542414810359901e+01
8.436016213001693131e+00 -9.753749903042360359e+01
8.442445684001725681e+00 -9.753749903042360359e+01
8.448891845001682555e+00 -9.753749903042360359e+01
8.455382921001699970e+00 -9.753749903042360359e+01
8.461993230001624511e+00 -9.753869751647718545e+01
8.468573617001553089e+00 -9.753869751647718545e+01
8.475119803001433638e+00 -9.753869751647718545e+01
8.481659446001486913e+00 -9.753869751647718545e+01
8.488237879001232500e+00 -9.753869751647718545e+01
8.494791859000969225e+00 -9.753869751647718545e+01
8.501249977000824742e+00 -9.751849428890562876e+01
8.507721237001234726e+00 -9.751849428890562876e+01
8.514269303000887135e+00 -9.754369003073891520e+01
8.520748094001021400e+00 -9.761585673404886165e+01
8.527295160000917917e+00 -9.761585673404886165e+01
8.533711784000772127e+00 -9.766022844619776322e+01
8.540302349000995719e+00 -9.766364090217636829e+01
8.546754108001124450e+00 -9.794288238715427042e+01
8.553263901001258773e+00 -9.796152748662281340e+01
8.559850411001107773e+00 -9.796152748662281340e+01
8.566266035001333989e+00 -9.796152748662281340e+01
8.572818168001376193e+00 -9.796152748662281340e+01
8.579380103001327029e+00 -9.796152748662281340e+01
8.585812400001401556e+00 -9.796152748662281340e+01
8.592219703001362063e+00 -9.796155766522966246e+01
8.598858069001295235e+00 -9.796155766522966246e+01
8.605324915001247632e+00 -9.798123725124433747e+01
8.611903384001351469e+00 -9.798123725124433747e+01
8.618552101001199617e+00 -9.798123725124433747e+01
8.625152491000932287e+00 -9.804097481923420787e+01
8.631560793001114007e+00 -9.804097481923420787e+01
8.638064425001047653e+00 -9.804097481923420787e+01
8.644501704000759901e+00 -9.804097481923420787e+01
8.651131724000819645e+00 -9.804381840994577146e+01
8.657692166000600764e+00 -9.804528917696318047e+01
8.664124483000748000e+00 -9.804528917696318047e+01
8.670661599000965225e+00 -9.805110264356494554e+01
8.677216935000657827e+00 -9.805110264356494554e+01
8.683804799000597541e+00 -9.805169627478230154e+01
8.690211016000347399e+00 -9.805948575877474127e+01
8.696772824000248647e+00 -9.805948575877474127e+01
8.703196133000318468e+00 -9.805948575877474127e+01
8.709770363000203020e+00 -9.797813115965723796e+01
8.716268291000105251e+00 -9.827537218791127316e+01
8.722761069000185330e+00 -9.846573599933915943e+01
8.729341637000374021e+00 -9.846594936871375126e+01
8.735873166000189372e+00 -9.849154400269220844e+01
8.742316961000341280e+00 -9.849154400269220844e+01
8.748674536000436319e+00 -9.849154400269220844e+01
8.755112478000512510e+00 -9.849154400269220844e+01
8.761648952000655299e+00 -9.848542029687618538e+01
8.768113127000930263e+00 -9.848637351539338169e+01
8.774506080000975317e+00 -9.848637351539338169e+01
8.780995907000814782e+00 -9.848637351539338169e+01
8.787464147001031733e+00 -9.856711974686905364e+01
8.794047127001036301e+00 -9.857588007728699608e+01
8.800463662001263287e+00 -9.857588007728699608e+01
8.806904076000961368e+00 -9.857588007728699608e+01
8.813456827001360239e+00 -9.856750648755421196e+01
8.819982515001058232e+00 -9.856750648755421196e+01
8.826466668001103244e+00 -9.856750648755421196e+01
8.832949183000977200e+00 -9.856750648755421196e+01
8.839571084000880319e+00 -9.860746269389274232e+01
8.845958804000915165e+00 -9.860746269389274232e+01
8.852368069000917217e+00 -9.860746269389274232e+01
8.858868379000824689e+00 -9.860746269389274232e+01
8.865222935000929283e+00 -9.860746269389274232e+01
8.871809819001015285e+00 -9.860750891276502728e+01
8.878275896001213141e+00 -9.848693042253404428e+01
8.884707088001405850e+00 -9.848693042253404428e+01
8.891163749001222527e+00 -9.888815167524077765e+01
8.897715049001305943e+00 -9.888815167524077765e+01
8.904180736001009677e+00 -9.893859678070037944e+01
8.910651145000898055e+00 -9.893859678070037944e+01
8.917274761001124261e+00 -9.893859678070037944e+01
8.923729768001308571e+00 -9.893859678070037944e+01
8.930331193001578072e+00 -9.893859678070037944e+01
8.936927915001504630e+00 -9.892477043250815427e+01
8.943380415001584538e+00 -9.872197529404695615e+01
8.949911884001295448e+00 -9.888576352732587793e+01
8.956320298001372748e+00 -9.888576352732587793e+01
8.962914191001473796e+00 -9.938904499666674042e+01
8.969368791001471664e+00 -9.938904499666674042e+01
8.975773485001269592e+00 -9.938904499666674042e+01
8.982204211001231897e+00 -9.938904499666674042e+01
8.988766993001078731e+00 -9.938904499666674042e+01
8.995266837000897908e+00 -9.938904499666674042e+01
9.001648232001016936e+00 -9.942451966235586269e+01
9.008059039001111046e+00 -9.949357361238163833e+01
9.014713574001433471e+00 -9.950789559137049878e+01
9.021074034001216546e+00 -9.950789559137049878e+01
9.027565228001051878e+00 -9.879415801602674208e+01
9.034096966000788598e+00 -9.905474301265942927e+01
9.040726421001082258e+00 -9.905474301265942927e+01
9.047318990000945860e+00 -9.955734354928161167e+01
9.053741025001045273e+00 -9.955734354928161167e+01
9.060297476001181849e+00 -9.955999516456805054e+01
9.066757030000886175e+00 -9.957247243055351760e+01
9.073164831000966046e+00 -9.956607411974172805e+01
9.079729886001075556e+00 -9.956607411974172805e+01
9.086255619001093464e+00 -9.956699632658092014e+01
9.092726090001264083e+00 -9.956699221610864470e+01
9.099216485001363708e+00 -9.956699221610864470e+01
9.105718314001251201e+00 -1.003428265067725533e+02
9.112272258001240743e+00 -1.005153065824513021e+02
9.118710559001058868e+00 -1.005153065824513021e+02
9.125302475001035418e+00 -1.005153065824513021e+02
9.131763914000927684e+00 -1.005153108076508204e+02
9.138379401001003544e+00 -1.005153108076508204e+02
9.144963459001218098e+00 -1.005153108076508204e+02
9.151418992001239872e+00 -1.005238730101407612e+02
9.157970310001260827e+00 -1.005238730101407612e+02
9.164341897001278880e+00 -1.005238730101407612e+02
9.170831154001220398e+00 -1.005238730101407612e+02
9.177452607001271190e+00 -1.005242875991367271e+02
9.183898482001140451e+00 -1.005242875991367271e+02
9.190293550001300105e+00 -1.005242875991367271e+02
9.196724749001148780e+00 -1.005242875991367271e+02
9.203196838000877733e+00 -1.005242875991367271e+02
9.209829386000777163e+00 -1.005242875991367271e+02
9.216276043000874552e+00 -1.005163983126837763e+02
9.222655952000906154e+00 -1.005163983126837763e+02
9.229144969000884657e+00 -1.005071130261113552e+02
9.235669558000680013e+00 -1.005071130261113552e+02
9.242113329000787303e+00 -1.005467846361008668e+02
9.248567290000934804e+00 -1.005492262134971071e+02
9.255080447000835875e+00 -1.005492262134971071e+02
9.261582453000855253e+00 -1.005492767533981890e+02
9.268047771000766488e+00 -1.005492767533981890e+02
9.274575063000767727e+00 -1.005492671786715277e+02
9.281108964000821970e+00 -1.005492671786715277e+02
9.287659946000601963e+00 -1.005492421560573604e+02
9.294150438000755798e+00 -1.005492421560573604e+02
9.300645441000668256e+00 -1.005492421560573604e+02
9.307074164000511018e+00 -1.005495468708331686e+02
9.313485024000343060e+00 -1.005495468708331686e+02
9.319837843000684074e+00 -1.005495468708331686e+02
9.326236634000423464e+00 -1.005495468708331686e+02
9.332751826000489359e+00 -1.008756885005954160e+02
9.339370916000717671e+00 -1.008756885005954160e+02
9.345926069000654479e+00 -1.009826007150447680e+02
9.352365250000602259e+00 -1.009826007150447680e+02
9.358768260000601913e+00 -1.010211500205809330e+02
9.365283875000784519e+00 -1.010439169287326138e+02
9.371723542000879092e+00 -1.010439169287326138e+02
9.378146774000825303e+00 -1.010439169287326138e+02
9.384695348000832382e+00 -1.010439169287326138e+02
9.391121304000961345e+00 -1.010439169287326138e+02
9.397641437000984865e+00 -1.010439639466929975e+02
9.404162289001178010e+00 -1.010439639466929975e+02
9.410743406001358835e+00 -1.014713517748023577e+02
9.417176951001323459e+00 -1.024704553729457928e+02
9.423616762001699954e+00 -1.024704553729457928e+02
9.430211651001584983e+00 -1.023911406798887214e+02
9.436839389001761447e+00 -1.023911406798887214e+02
9.443208645001575974e+00 -1.025785765547811366e+02
9.449647391001818164e+00 -1.026494595156586200e+02
9.456211808001881991e+00 -1.029494258789514873e+02
9.462702048002128663e+00 -1.029494258789514873e+02
9.469215240001702227e+00 -1.029494010284797980e+02
9.475657691001899252e+00 -1.031541575774191131e+02
9.482162455001926560e+00 -1.031541575774191131e+02
9.488572771001628325e+00 -1.031541575774191131e+02
9.494900446001494743e+00 -1.031541575774191131e+02
9.501364983001394648e+00 -1.038065220137834217e+02
9.507785865001267211e+00 -1.038065220137834217e+02
9.514412080001548588e+00 -1.038370072224670935e+02
9.520789594001371370e+00 -1.038370908159326689e+02
9.527215130001223997e+00 -1.038370908159326689e+02
9.533920885001322176e+00 -1.038370908159326689e+02
9.540524370001136845e+00 -1.038370908159326689e+02
9.547113518001424382e+00 -1.038620510997679105e+02
9.553543157001186614e+00 -1.038620510997679105e+02
9.559999355000869059e+00 -1.038620510997679105e+02
9.566407506000786043e+00 -1.038741724744367190e+02
9.572800186000918643e+00 -1.038741724744367190e+02
9.579286830000924624e+00 -1.038741724744367190e+02
9.585850238000688250e+00 -1.038752295808930342e+02
9.592381499000907752e+00 -1.038752295808930342e+02
9.598890101001018138e+00 -1.038752295808930342e+02
9.605447124001216253e+00 -1.038752295808930342e+02
9.611909165001151223e+00 -1.038752295808930342e+02
9.618332929001041975e+00 -1.038752295808930342e+02
9.624885924001219450e+00 -1.038752295808930342e+02
9.631314874001375870e+00 -1.038829569449723209e+02
9.637795029001622993e+00 -1.038829569449723209e+02
9.644392201001693365e+00 -1.038467788382226189e+02
9.650815396001561908e+00 -1.038451689302945624e+02
9.657336798001821876e+00 -1.038451689302945624e+02
9.663775868001820868e+00 -1.039070631435087222e+02
9.670480416001666413e+00 -1.039111686845953955e+02
9.677020089001459269e+00 -1.039111686845953955e+02
9.683405982001545453e+00 -1.039111686845953955e+02
9.689783280001364574e+00 -1.039111686845953955e+02
9.696167797001379540e+00 -1.039111686845953955e+02
9.702563860001248486e+00 -1.039244977488478270e+02
9.708904850001331965e+00 -1.039244977488478270e+02
9.715346479001254920e+00 -1.041559601489087328e+02
9.722029287001618059e+00 -1.041559601489087328e+02
9.728424522001560604e+00 -1.041559601489087328e+02
9.734879955001375151e+00 -1.041559868806467648e+02
9.741292465001208711e+00 -1.041559868806467648e+02
9.747849218001022109e+00 -1.043322173724659621e+02
9.754363873000940544e+00 -1.043322173724659621e+02
9.760719997000734338e+00 -1.043322173724659621e+02
9.767258071000640030e+00 -1.043322173724659621e+02
9.773668797000567565e+00 -1.048502213937999556e+02
9.780260900000442348e+00 -1.048502213937999556e+02
9.786682087000173169e+00 -1.048534388965984476e+02
9.793309131000242473e+00 -1.048534388965984476e+02
9.800065467000109720e+00 -1.048534388965984476e+02
9.806669425000237084e+00 -1.048532804917688424e+02
9.813072326000408907e+00 -1.048586893600065792e+02
9.819417696000357410e+00 -1.048586893600065792e+02
9.825955137000590867e+00 -1.048586893600065792e+02
9.832449369000485717e+00 -1.048600597845334050e+02
9.838892284000252175e+00 -1.048600597845334050e+02
9.845307288000512358e+00 -1.048763275427998849e+02
9.851682282000467694e+00 -1.048763275427998849e+02
9.858144947000212710e+00 -1.048763275427998849e+02
9.864612690000171824e+00 -1.048766044519754814e+02
9.871196160999957669e+00 -1.048598502585102068e+02
9.877700799999942660e+00 -1.048598502585102068e+02
9.884292764000178977e+00 -1.048643644646792836e+02
9.890872224000275992e+00 -1.048327655156379024e+02
9.897336442000323586e+00 -1.048433854501853659e+02
9.903889206000442869e+00 -1.048433854501853659e+02
9.910317579000349042e+00 -1.048433854501853659e+02
9.917013609000306928e+00 -1.048504412148099476e+02
9.923498677000409884e+00 -1.048520576661695856e+02
9.929924065000378164e+00 -1.048520576661695856e+02
9.936445640000570734e+00 -1.049541582675961706e+02
9.943117008000541546e+00 -1.049541582675961706e+02
9.949502231000565189e+00 -1.049541582675961706e+02
9.955924405000729394e+00 -1.049541582675961706e+02
9.962346110000950716e+00 -1.049541582675961706e+02
9.968848669000863083e+00 -1.049541582675961706e+02
9.975421827000673147e+00 -1.050518163872546040e+02
9.981938111000403069e+00 -1.050518163872546040e+02
9.988521829000475805e+00 -1.051231049951628762e+02
9.995126463000616468e+00 -1.051231049951628762e+02
1.000173892900068040e+01 -1.051231049951628762e+02
1.000818394700065994e+01 -1.051201221977738669e+02
1.001478174300065405e+01 -1.054676304340903243e+02
1.002128064300060828e+01 -1.056439127179601201e+02
1.002787123900091615e+01 -1.056452260290230356e+02
1.003439476400083663e+01 -1.057550220393186038e+02
1.004100458400084506e+01 -1.057593064689400961e+02
1.004756907700081570e+01 -1.057593064689400961e+02
1.005405253400107313e+01 -1.057593064689400961e+02
1.006068400800150187e+01 -1.057593064689400961e+02
1.006729890400151817e+01 -1.057593064689400961e+02
1.007394468600138282e+01 -1.057584825522789487e+02
1.008067054100119719e+01 -1.057584825522789487e+02
1.008722402300143983e+01 -1.057610423445818384e+02
1.009373025800167056e+01 -1.057592796901799517e+02
1.010019868400192422e+01 -1.057592796901799517e+02
1.010693337800172742e+01 -1.058040389927049461e+02
1.011347019200157149e+01 -1.057412593095842510e+02
1.011989322800124569e+01 -1.057412593095842510e+02
1.012647656600105961e+01 -1.057412593095842510e+02
1.013286095600125236e+01 -1.057412593095842510e+02
1.013955423400145150e+01 -1.057412310224008110e+02
1.014621406300128115e+01 -1.057412310224008110e+02
1.015264805000137471e+01 -1.057412310224008110e+02
1.015905673200133208e+01 -1.057412310224008110e+02
1.016552225600136694e+01 -1.058053721456317788e+02
1.017199130100118509e+01 -1.056149358384346044e+02
1.017850792900134138e+01 -1.056149358384346044e+02
1.018502088400138916e+01 -1.054048788213849406e+02
1.019151310500123486e+01 -1.054147152773916076e+02
1.019795014300125047e+01 -1.054192004933748308e+02
1.020448946300112425e+01 -1.057722394868548434e+02
1.021090509800131940e+01 -1.057722394868548434e+02
1.021724806300120747e+01 -1.057722394868548434e+02
1.022368299000089564e+01 -1.056080721636161570e+02
1.023020503300097062e+01 -1.056080721636161570e+02
1.023681974800085470e+01 -1.055285104861814887e+02
1.024325087400086431e+01 -1.055285104861814887e+02
1.024969730500073695e+01 -1.055146372976577851e+02
1.025611607400043113e+01 -1.055148779815408346e+02
1.026265032400073096e+01 -1.055148779815408346e+02
1.026911969100062549e+01 -1.055162177862752344e+02
1.027576718100087305e+01 -1.057942348823623746e+02
1.028232523200102833e+01 -1.057942348823623746e+02
1.028877388700124129e+01 -1.057943455540479931e+02
1.029521204400131751e+01 -1.057943455540479931e+02
1.030163741800120647e+01 -1.059378083413971297e+02
1.030810046500120336e+01 -1.059228088460745454e+02
1.031464152500139164e+01 -1.060644123769050395e+02
1.032111324100139882e+01 -1.060644123769050395e+02
1.032761288700160662e+01 -1.060644123769050395e+02
1.033428741200168588e+01 -1.060644771434447193e+02
1.034079357100144136e+01 -1.060644771434447193e+02
1.034729262800132688e+01 -1.060703332247106516e+02
1.035374724500128707e+01 -1.060703332247106516e+02
1.036033782800120662e+01 -1.060703332247106516e+02
1.036674841800110869e+01 -1.060703332247106516e+02
1.037325923100101477e+01 -1.060753716151315871e+02
1.037974445500107379e+01 -1.061783700302232347e+02
1.038612534800107312e+01 -1.060669402155606917e+02
1.039251100900088431e+01 -1.091442122979949971e+02
1.039888457100103381e+01 -1.091445331624770319e+02
1.040534442300139517e+01 -1.092848795827669193e+02
1.041196853100188946e+01 -1.092848795827669193e+02
1.041841755200177033e+01 -1.093302061402565926e+02
1.042496992100173259e+01 -1.093302061402565926e+02
1.043143370600162712e+01 -1.093266921205000983e+02
1.043789320500150097e+01 -1.093266921205000983e+02
1.044435492500151952e+01 -1.093253292535861192e+02
1.045094075100175246e+01 -1.094075948955772333e+02
1.045748562700153172e+01 -1.094075948955772333e+02
1.046386386500168442e+01 -1.094075948955772333e+02
1.047041805400181147e+01 -1.094160257678424699e+02
1.047683924600173100e+01 -1.094162272502187534e+02
1.048323525500180153e+01 -1.095602421037281857e+02
1.048985912700172207e+01 -1.095587354967183416e+02
1.049646915100174738e+01 -1.096138108271160831e+02
1.050293043700185081e+01 -1.096141094510301741e+02
1.050951169500186211e+01 -1.096141094510301741e+02
1.051599318000205585e+01 -1.096141094510301741e+02
1.052247951400192960e+01 -1.096141094510301741e+02
1.052897450900184140e+01 -1.096141094510301741e+02
1.053553080700203282e+01 -1.099430708861007133e+02
1.054200442800241433e+01 -1.100089948008628795e+02
1.054846778400244034e+01 -1.101967898082695996e+02
1.055492518000239954e+01 -1.103348069065009156e+02
1.056151157000265073e+01 -1.103288549525747726e+02
1.056807319200254369e+01 -1.103288549525747726e+02
1.057450838400268367e+01 -1.103321020890221007e+02
1.058094197500280131e+01 -1.103439569974708689e+02
1.058743832500280746e+01 -1.103201971125611180e+02
1.059384534700296854e+01 -1.103201971125611180e+02
1.060040355500294140e+01 -1.103201971125611180e+02
1.060694570700297845e+01 -1.103204525988209639e+02
1.061334350200314702e+01 -1.102637182327702448e+02
1.061978890800317288e+01 -1.102537584288990899e+02
1.062642005600294226e+01 -1.102537584288990899e+02
1.063298796200282936e+01 -1.102537584288990899e+02
1.063945746000293013e+01 -1.102537584288990899e+02
1.064589818000270327e+01 -1.102537584288990899e+02
1.065231413100289615e+01 -1.102537584288990899e+02
1.065878523700295943e+01 -1.105439798163761225e+02
1.066514204600289872e+01 -1.105439798163761225e+02
1.067148776700287272e+01 -1.105439798163761225e+02
1.067794961500254658e+01 -1.105440438538119849e+02
1.068448193400267598e+01 -1.105424220774803103e+02
1.069083154200251329e+01 -1.105424220774803103e+02
1.069721004800227604e+01 -1.105424220774803103e+02
1.070372993400222583e+01 -1.105424376794044008e+02
1.071019006300258525e+01 -1.105424376794044008e+02
1.071677393600255357e+01 -1.104900981227618786e+02
1.072314748500241421e+01 -1.104900981227618786e+02
1.072946697000251959e+01 -1.104900981227618786e+02
1.073581281500250384e+01 -1.104900981227618786e+02
1.074226459900248187e+01 -1.106150803820275854e+02
1.074864896200273279e+01 -1.106150803820275854e+02
1.075512498400263439e+01 -1.106150803820275854e+02
1.076162347100256511e+01 -1.103395517702242898e+02
1.076828158500252641e+01 -1.103395517702242898e+02
1.077481390100263070e+01 -1.103395517702242898e+02
1.078127473700226346e+01 -1.103395517702242898e+02
1.078775088400225002e+01 -1.103395517702242898e+02
1.079422900800229002e+01 -1.103395517702242898e+02
1.080070462900260964e+01 -1.103395517702242898e+02
1.080719681100269725e+01 -1.103395517702242898e+02
1.081367269800271913e+01 -1.103702835038419749e+02
1.082018428700298784e+01 -1.103722829807687020e+02
1.082655921200337445e+01 -1.103722829807687020e+02
1.083306330100332104e+01 -1.105943072380173362e+02
1.083954255300366754e+01 -1.105943072380173362e+02
1.084597134400368645e+01 -1.105943072380173362e+02
1.085242831500350746e+01 -1.105943072380173362e+02
1.085882526300341056e+01 -1.105943072380173362e+02
1.086527028300346842e+01 -1.106712418118287076e+02
1.087170282200341376e+01 -1.106712418118287076e+02
1.087810821300362818e+01 -1.106712418118287076e+02
1.088456351500379071e+01 -1.111670119868914099e+02
1.089105044900408359e+01 -1.117646065620487974e+02
1.089767371000426976e+01 -1.117646065620487974e+02
1.090424011400419602e+01 -1.118195849227649177e+02
1.091067395900425652e+01 -1.118339249550098771e+02
1.091706368800421956e+01 -1.118339249550098771e+02
1.092349305900432910e+01 -1.118674644987166289e+02
1.093014278800444572e+01 -1.118674644987166289e+02
1.093661316500454461e+01 -1.118674644987166289e+02
1.094317596000435344e+01 -1.119105247245527721e+02
1.094946494900445089e+01 -1.119105247245527721e+02
1.095578606200447780e+01 -1.127899048516474778e+02
1.096225983800462700e+01 -1.127899048516474778e+02
1.096872514200450155e+01 -1.135517500798140134e+02
1.097522696200475423e+01 -1.135517500798140134e+02
1.098165634000490343e+01 -1.135548919341168386e+02
1.098804931800526674e+01 -1.134820445378785934e+02
1.099449455100518946e+01 -1.134821714311154324e+02
1.100090762200511563e+01 -1.135268132730271731e+02
1.100757348800527780e+01 -1.135268132730271731e+02
1.101421810700516346e+01 -1.135268132730271731e+02
1.102074458600505125e+01 -1.135268132730271731e+02
1.102738587900468303e+01 -1.135268132730271731e+02
1.103387372100446839e+01 -1.135268132730271731e+02
1.104035929500437874e+01 -1.135268132730271731e+02
1.104682735100415414e+01 -1.135282438997729315e+02
1.105330842400397273e+01 -1.136490353490176801e+02
1.105982581300376921e+01 -1.136611274792106201e+02
1.106629422800382656e+01 -1.136611274792106201e+02
1.107274474000368514e+01 -1.136611274792106201e+02
1.107914405000335023e+01 -1.136611274792106201e+02
1.108562058900334080e+01 -1.136611274792106201e+02
1.109207691100341719e+01 -1.136611274792106201e+02
1.109854619400350373e+01 -1.136611274792106201e+02
1.110509022800347623e+01 -1.136611274792106201e+02
1.111152439200336062e+01 -1.136611274792106201e+02
1.111797776800362669e+01 -1.136611274792106201e+02
1.112451098300357444e+01 -1.136611274792106201e+02
1.113096873200306902e+01 -1.136611274792106201e+02
1.113737984400292191e+01 -1.136617742427558966e+02
1.114374649200304646e+01 -1.143451413859988719e+02
1.115019136500305308e+01 -1.143151309574011805e+02
1.115660848100316116e+01 -1.143151330515544117e+02
1.116312701000312302e+01 -1.143151330515544117e+02
1.116952953500307899e+01 -1.143151330515544117e+02
1.117589906900293784e+01 -1.143152711308032963e+02
1.118241933700278423e+01 -1.143152711308032963e+02
1.118876229300272485e+01 -1.143152711308032963e+02
1.119515698600292808e+01 -1.143152711308032963e+02
1.120147863000293853e+01 -1.143152711308032963e+02
1.120782165600276414e+01 -1.143152711308032963e+02
1.121422323100264862e+01 -1.143152711308032963e+02
1.122061987300256192e+01 -1.143152711308032963e+02
1.122709643000258950e+01 -1.143148403131279025e+02
1.123362694400252337e+01 -1.143148403131279025e+02
1.124000655900240986e+01 -1.143416083358354030e+02
1.124640613800249866e+01 -1.143465390654507985e+02
1.125282060400226669e+01 -1.143465390654507985e+02
1.125933467500205154e+01 -1.143465390654507985e+02
1.126578645400221035e+01 -1.143914480169161152e+02
1.127224344100226006e+01 -1.143914480169161152e+02

==> figures/ex1/err1.txt <==
0.000000000000000000e+00 -4.666966167507947960e-02
1.000000000000000000e+00 9.052451406288736235e-02
2.000000000000000000e+00 -1.458232248604806880e-01
3.000000000000000000e+00 1.010091755326544549e-01
4.000000000000000000e+00 -8.460847577346587711e-02
5.000000000000000000e+00 -4.578930766070174463e-02
6.000000000000000000e+00 8.083803168140017703e-02
7.000000000000000000e+00 -3.945350916709114419e-02
8.000000000000000000e+00 7.870782582483186463e-03
9.000000000000000000e+00 -1.435855615842142052e-01
1.000000000000000000e+01 7.930466707432920481e-02
1.100000000000000000e+01 1.974987393819740977e-02
1.200000000000000000e+01 -3.776303211583489916e-02
1.300000000000000000e+01 1.048135592237803976e-01
1.400000000000000000e+01 -3.582952360873069980e-02
1.500000000000000000e+01 1.415087081062018498e-02
1.600000000000000000e+01 -7.683116597546821303e-02
1.700000000000000000e+01 8.713452249963907215e-03
1.800000000000000000e+01 -4.638906115170712829e-02
1.900000000000000000e+01 -2.396198773138462357e-02
2.000000000000000000e+01 1.272012128030304279e-01
2.100000000000000000e+01 -9.056225070704623792e-03
2.200000000000000000e+01 5.709272864374401180e-02
2.300000000000000000e+01 2.104592769140817832e-01
2.400000000000000000e+01 2.094297952052111000e-01
2.500000000000000000e+01 1.430594198927477856e-01
2.600000000000000000e+01 9.267899543437534138e-02
2.700000000000000000e+01 1.806888729199601640e-02
2.800000000000000000e+01 -1.210685974922520725e-02
2.900000000000000000e+01 2.353798752523287297e-01
3.000000000000000000e+01 1.039394486363987846e-01
3.100000000000000000e+01 -1.138979089469527306e-02
3.200000000000000000e+01 1.456471641837717157e-01
3.300000000000000000e+01 1.963758695243638663e-01
3.400000000000000000e+01 1.520664224484943872e-01
3.500000000000000000e+01 2.481757333167991519e-01
3.600000000000000000e+01 -1.028566598944838373e-02
3.700000000000000000e+01 1.412947919014694576e-01
3.800000000000000000e+01 1.254341076295731883e-01
3.900000000000000000e+01 1.128948709376051407e-02
4.000000000000000000e+01 1.899722828514708306e-01
4.100000000000000000e+01 2.583927106318620881e-01
4.200000000000000000e+01 1.855557114121838269e-01
4.300000000000000000e+01 9.081627056567370682e-02
4.400000000000000000e+01 2.699096225429809537e-01
4.500000000000000000e+01 1.759978318256375518e-01
4.600000000000000000e+01 1.816665346384909174e-01
4.700000000000000000e+01 2.596076263193022315e-01
4.800000000000000000e+01 8.342262157936791711e-02
4.900000000000000000e+01 2.903309581014590912e-01
5.000000000000000000e+01 2.548760427843052012e-01
5.100000000000000000e+01 2.915166787404844806e-01
5.200000000000000000e+01 1.184210906072506453e-01
5.300000000000000000e+01 3.072453673713081423e-01
5.400000000000000000e+01 1.295847029563992059e-01
5.500000000000000000e+01 1.023563483042180811e-01
5.600000000000000000e+01 3.402133876866083595e-01
5.700000000000000000e+01 3.478367733151048746e-01
5.800000000000000000e+01 3.582709306941660454e-01
5.900000000000000000e+01 2.427923526622448591e-01
6.000000000000000000e+01 1.893950224885184719e-01
6.100000000000000000e+01 1.153204084841546184e-01
6.200000000000000000e+01 3.129726008636166124e-01
6.300000000000000000e+01 3.413435603753951497e-01
6.400000000000000000e+01 3.822066820747247462e-01
6.500000000000000000e+01 2.223150140666051988e-01
6.600000000000000000e+01 2.085832645487892822e-01
6.700000000000000000e+01 3.421336074080959522e-01
6.800000000000000000e+01 3.982170931912510925e-01
6.900000000000000000e+01 4.522182769377709466e-01
7.000000000000000000e+01 2.147406195275416985e-01
7.100000000000000000e+01 3.207626960964669594e-01
7.200000000000000000e+01 4.510790781828831753e-01
7.300000000000000000e+01 3.160941413803791677e-01
7.400000000000000000e+01 3.727937243995388950e-01
7.500000000000000000e+01 2.100035006280516481e-01
7.600000000000000000e+01 4.114564633011882910e-01
7.700000000000000000e+01 4.919561207382588952e-01
7.800000000000000000e+01 4.711368070316088730e-01
7.900000000000000000e+01 4.956533532955434973e-01
8.000000000000000000e+01 4.350600488905056462e-01
8.100000000000000000e+01 3.176230149458908469e-01
8.200000000000000000e+01 4.815636420090867453e-01
8.300000000000000000e+01 3.216089645415838305e-01
8.400000000000000000e+01 5.146331716738168360e-01
8.500000000000000000e+01 2.912557383319788196e-01
8.600000000000000000e+01 5.273209683429301853e-01
8.700000000000000000e+01 3.363047210558894884e-01
8.800000000000000000e+01 4.068171013911576206e-01
8.900000000000000000e+01 3.966561973138156838e-01
9.000000000000000000e+01 5.164374640444685527e-01
9.100000000000000000e+01 3.700477911578271550e-01
9.200000000000000000e+01 4.428294463335014641e-01
9.300000000000000000e+01 3.332108822860799791e-01
9.400000000000000000e+01 4.177552059786193706e-01
9.500000000000000000e+01 4.729367529686733240e-01
9.600000000000000000e+01 3.859572646485704972e-01
9.700000000000000000e+01 5.517543611549121652e-01
9.800000000000000000e+01 4.835808580125453560e-01
9.900000000000000000e+01 5.947074759345019057e-01
1.000000000000000000e+02 5.809599180766374937e-01
1.010000000000000000e+02 5.218604303951352996e-01
1.020000000000000000e+02 6.603884708902486578e-01
1.030000000000000000e+02 5.975363273904941153e-01
1.040000000000000000e+02 6.586808554201373234e-01
1.050000000000000000e+02 5.258345263294847971e-01
1.060000000000000000e+02 5.940845705829440604e-01
1.070000000000000000e+02 4.975457544430174073e-01
1.080000000000000000e+02 7.451521059473420472e-01
1.090000000000000000e+02 5.269023430661290419e-01
1.100000000000000000e+02 5.385953580572541144e-01
1.110000000000000000e+02 4.910534108598575420e-01
1.120000000000000000e+02 5.539566946427512129e-01
1.130000000000000000e+02 7.130258828444557828e-01
1.140000000000000000e+02 7.008731145883888569e-01
1.150000000000000000e+02 5.374647238532820337e-01
1.160000000000000000e+02 6.190257558126659454e-01
1.170000000000000000e+02 6.396494350111074922e-01
1.180000000000000000e+02 7.200080255419923914e-01
1.190000000000000000e+02 6.643455925057506484e-01
1.200000000000000000e+02 7.104844150240886558e-01
1.210000000000000000e+02 7.932975850299475162e-01
1.220000000000000000e+02 7.660922443448530128e-01
1.230000000000000000e+02 6.642983665887163269e-01
1.240000000000000000e+02 6.958425938234680252e-01
1.250000000000000000e+02 6.780360283305111313e-01
1.260000000000000000e+02 6.069174672767886358e-01
1.270000000000000000e+02 6.411024813134882372e-01
1.280000000000000000e+02 6.712606311814024451e-01
1.290000000000000000e+02 6.861970229335376814e-01
1.300000000000000000e+02 6.915527995572005038e-01
1.310000000000000000e+02 7.761674218229308586e-01
1.320000000000000000e+02 9.000152631931840341e-01
1.330000000000000000e+02 8.460843719726363066e-01
1.340000000000000000e+02 8.560228662953188739e-01
1.350000000000000000e+02 8.512762709961354535e-01
1.360000000000000000e+02 8.072155875028530492e-01
1.370000000000000000e+02 9.078562540375791912e-01
1.380000000000000000e+02 8.436681889376894672e-01
1.390000000000000000e+02 7.909136422761541274e-01
1.400000000000000000e+02 6.677524404931056701e-01
1.410000000000000000e+02 7.947719403520738801e-01
1.420000000000000000e+02 7.154821806454279010e-01
1.430000000000000000e+02 6.946201363510282611e-01
1.440000000000000000e+02 8.095888382633192881e-01
1.450000000000000000e+02 8.960301807805542973e-01
1.460000000000000000e+02 7.515165130001933980e-01
1.470000000000000000e+02 8.959287559588468008e-01
1.480000000000000000e+02 8.250395587126515551e-01
1.490000000000000000e+02 7.138878262451596735e-01
1.500000000000000000e+02 9.602543644264388556e-01
1.510000000000000000e+02 7.926123280370800384e-01
1.520000000000000000e+02 7.618150680823394527e-01
1.530000000000000000e+02 9.282328639830760286e-01
1.540000000000000000e+02 7.121247572863103059e-01
1.550000000000000000e+02 8.952815335214838743e-01
1.560000000000000000e+02 7.317338393920217454e-01
1.570000000000000000e+02 7.930802502024547618e-01
1.580000000000000000e+02 7.446133846518449007e-01
1.590000000000000000e+02 9.268871602168036183e-01
1.600000000000000000e+02 7.907814356809593770e-01
1.610000000000000000e+02 9.651725943608795433e-01
1.620000000000000000e+02 8.591147164624655108e-01
1.630000000000000000e+02 8.781609954755699166e-01
1.640000000000000000e+02 8.248364524467330927e-01
1.650000000000000000e+02 7.591416029413835531e-01
1.660000000000000000e+02 7.829583165963601710e-01
1.670000000000000000e+02 9.441804672816623833e-01
1.680000000000000000e+02 7.196390995963909409e-01
1.690000000000000000e+02 9.528913502489099185e-01
1.700000000000000000e+02 8.808350574755503537e-01
1.710000000000000000e+02 7.579674955974418094e-01
1.720000000000000000e+02 8.389444835987517335e-01
1.730000000000000000e+02 7.570150434511774273e-01
1.740000000000000000e+02 7.531700797523630531e-01
1.750000000000000000e+02 7.856363448161344243e-01
1.760000000000000000e+02 6.350573460826804961e-01
1.770000000000000000e+02 7.734288676084491998e-01
1.780000000000000000e+02 9.119257082119935909e-01
1.790000000000000000e+02 7.009463941956397548e-01
1.800000000000000000e+02 8.344046369056594692e-01
1.810000000000000000e+02 7.371800069495144658e-01
1.820000000000000000e+02 6.613032625549571941e-01
1.830000000000000000e+02 8.639666778792343127e-01
1.840000000000000000e+02 5.912322099233882078e-01
1.850000000000000000e+02 6.707257928608683084e-01
1.860000000000000000e+02 8.726407640099184126e-01
1.870000000000000000e+02 6.446075624243078339e-01
1.880000000000000000e+02 8.134779295220431194e-01
1.890000000000000000e+02 7.330410338426364136e-01
1.900000000000000000e+02 7.854888012087363203e-01
1.910000000000000000e+02 7.248860100104767001e-01
1.920000000000000000e+02 6.364831573383886720e-01
1.930000000000000000e+02 7.475653423288254329e-01
1.940000000000000000e+02 5.187004007013653606e-01
1.950000000000000000e+02 6.359976975001035981e-01
1.960000000000000000e+02 6.044823514040780221e-01
1.970000000000000000e+02 6.267949408789761367e-01
1.980000000000000000e+02 5.124817770705679676e-01
1.990000000000000000e+02 5.312483390754159096e-01
2.000000000000000000e+02 6.231925008554921597e-01
2.010000000000000000e+02 5.607710954414234505e-01
2.020000000000000000e+02 6.715861441997376113e-01
2.030000000000000000e+02 6.050682370209430339e-01
2.040000000000000000e+02 6.711382925424732582e-01
2.050000000000000000e+02 6.214951743430143782e-01
2.060000000000000000e+02 5.711653749810379210e-01
2.070000000000000000e+02 4.655430508152750835e-01
2.080000000000000000e+02 6.025416867817326994e-01
2.090000000000000000e+02 4.313714274097686374e-01
2.100000000000000000e+02 3.666626054138527602e-01
2.110000000000000000e+02 6.209061904100813267e-01
2.120000000000000000e+02 4.818469460812661032e-01
2.130000000000000000e+02 5.396685770102473967e-01
2.140000000000000000e+02 4.537954339712038099e-01
2.150000000000000000e+02 4.659150641425434669e-01
2.160000000000000000e+02 2.799192814004362040e-01
2.170000000000000000e+02 3.130127682929640942e-01
2.180000000000000000e+02 4.465328730655591105e-01
2.190000000000000000e+02 4.023919436994711774e-01
2.200000000000000000e+02 2.658485466744009429e-01
2.210000000000000000e+02 4.909321405787291370e-01
2.220000000000000000e+02 2.386725441691241734e-01
2.230000000000000000e+02 3.325232198142271112e-01
2.240000000000000000e+02 2.097434897356987293e-01
2.250000000000000000e+02 3.689319411715034081e-01
2.260000000000000000e+02 2.238832307302443536e-01
2.270000000000000000e+02 1.686140288147263688e-01
2.280000000000000000e+02 1.296953372685938077e-01
2.290000000000000000e+02 1.560419037136440701e-01
2.300000000000000000e+02 1.490160537791448414e-01
2.310000000000000000e+02 2.406732642831294899e-01
2.320000000000000000e+02 2.032457095113652246e-01
2.330000000000000000e+02 3.437493592876930126e-01
2.340000000000000000e+02 3.317355304208899902e-01
2.350000000000000000e+02 2.737125224631657971e-01
2.360000000000000000e+02 2.258402102388782917e-01
2.370000000000000000e+02 2.678695744835015713e-01
2.380000000000000000e+02 2.863967226061334692e-01
2.390000000000000000e+02 2.400442759585119656e-03
2.400000000000000000e+02 2.235084602861533987e-02
2.410000000000000000e+02 8.678657773575573775e-02
2.420000000000000000e+02 -9.218045424644882857e-04
2.430000000000000000e+02 1.436820901295110531e-01
2.440000000000000000e+02 3.530431541713548171e-02
2.450000000000000000e+02 3.043314216255570137e-02
2.460000000000000000e+02 3.214808030330294775e-02
2.470000000000000000e+02 -2.992036773655193382e-02
2.480000000000000000e+02 1.587727872371684501e-01
2.490000000000000000e+02 1.280352893356904720e-01
2.500000000000000000e+02 1.117577689162649740e-01
2.510000000000000000e+02 -6.237578932285883782e-02
2.520000000000000000e+02 5.449171404269587127e-02
2.530000000000000000e+02 1.300930763216101016e-01
2.540000000000000000e+02 -2.904854731830411319e-02
2.550000000000000000e+02 3.989198889405130843e-02
2.560000000000000000e+02 -6.908299055128816479e-02
2.570000000000000000e+02 -4.908806934163204017e-02
2.580000000000000000e+02 -6.717836734920920594e-03
2.590000000000000000e+02 5.532215893063588408e-02
2.600000000000000000e+02 7.305285150609458489e-02
2.610000000000000000e+02 2.031446328565279236e-01
2.620000000000000000e+02 3.702527608348854526e-02
2.630000000000000000e+02 -4.678480384305877537e-02
2.640000000000000000e+02 1.998744993681452198e-01
2.650000000000000000e+02 -2.375123149862054528e-02
2.660000000000000000e+02 -8.293978642987351324e-03
2.670000000000000000e+02 2.592724442953256991e-01
2.680000000000000000e+02 2.032006417160007183e-01
2.690000000000000000e+02 8.575051959679903801e-02
2.700000000000000000e+02 3.154683210189432319e-02
2.710000000000000000e+02 1.156716136469241457e-01
2.720000000000000000e+02 1.093945108647858822e-01
2.730000000000000000e+02 2.781398747403472926e-01
2.740000000000000000e+02 1.497560221902565769e-01
2.750000000000000000e+02 5.718054230553459849e-02
2.760000000000000000e+02 3.191231574471019572e-01
2.770000000000000000e+02 2.363314197191997978e-01
2.780000000000000000e+02 9.321156186636941898e-02
2.790000000000000000e+02 1.006822258916976881e-01
2.800000000000000000e+02 2.149771458482788722e-01
2.810000000000000000e+02 1.111935305509041960e-01
2.820000000000000000e+02 2.813324416333671252e-01
2.830000000000000000e+02 2.848012371812087551e-01
2.840000000000000000e+02 1.173997086093929998e-01
2.850000000000000000e+02 3.576732775568215450e-01
2.860000000000000000e+02 3.589116228785377283e-01
2.870000000000000000e+02 4.046234312499883412e-01
2.880000000000000000e+02 3.379888845728879487e-01
2.890000000000000000e+02 3.513087063304476398e-01
2.900000000000000000e+02 1.987937934405048512e-01
2.910000000000000000e+02 1.627101387373425245e-01
2.920000000000000000e+02 1.807203264436835488e-01
2.930000000000000000e+02 4.555200402290273676e-01
2.940000000000000000e+02 3.646392788105562444e-01
2.950000000000000000e+02 4.593375722481171097e-01
2.960000000000000000e+02 2.840174160271065062e-01
2.970000000000000000e+02 4.092931281237713881e-01
2.980000000000000000e+02 2.054548425315619042e-01
2.990000000000000000e+02 2.383867911916853766e-01
3.000000000000000000e+02 2.739361897426523251e-01
3.010000000000000000e+02 3.577442913414787817e-01
3.020000000000000000e+02 3.613080730243807270e-01
3.030000000000000000e+02 3.448055729744259890e-01
3.040000000000000000e+02 3.230655341591708862e-01
3.050000000000000000e+02 3.686535755931849012e-01
3.060000000000000000e+02 4.857623168485010190e-01
3.070000000000000000e+02 3.326232988294390291e-01
3.080000000000000000e+02 4.455001203700362788e-01
3.090000000000000000e+02 2.097129608876212303e-01
3.100000000000000000e+02 3.069643461405682228e-01
3.110000000000000000e+02 3.574293569789708247e-01
3.120000000000000000e+02 3.730361844872114863e-01
3.130000000000000000e+02 2.592847950890201369e-01
3.140000000000000000e+02 3.010982774765726400e-01
3.150000000000000000e+02 4.621499389469099217e-01
3.160000000000000000e+02 3.691591290740943720e-01
3.170000000000000000e+02 3.461817265908082586e-01
3.180000000000000000e+02 1.862150934747780484e-01
3.190000000000000000e+02 1.779712632963100227e-01
3.200000000000000000e+02 2.212037055006501329e-01
3.210000000000000000e+02 1.943832289125121127e-01
3.220000000000000000e+02 4.432135181940530799e-01
3.230000000000000000e+02 1.437781059397972017e-01
3.240000000000000000e+02 2.473989336432887431e-01
3.250000000000000000e+02 1.497040503786863930e-01
3.260000000000000000e+02 3.185642888829208208e-01
3.270000000000000000e+02 1.347698734560777434e-01
3.280000000000000000e+02 1.354589672258216249e-01
3.290000000000000000e+02 1.329345046124347229e-01
3.300000000000000000e+02 1.844043650929676481e-01
3.310000000000000000e+02 2.696063345650140386e-01
3.320000000000000000e+02 3.320879524851073628e-01
3.330000000000000000e+02 1.643007343097845907e-01
3.340000000000000000e+02 1.627307029151715545e-01
3.350000000000000000e+02 3.187169081919503100e-01
3.360000000000000000e+02 2.887166462157819136e-01
3.370000000000000000e+02 9.651336638582097560e-02
3.380000000000000000e+02 2.938970470282709635e-01
3.390000000000000000e+02 2.948871290430102876e-01
3.400000000000000000e+02 9.238407365499795576e-02
3.410000000000000000e+02 2.206592161626214077e-01
3.420000000000000000e+02 8.515885586427830722e-02
3.430000000000000000e+02 9.277526292993377999e-02
3.440000000000000000e+02 1.615595473871826726e-01
3.450000000000000000e+02 1.637005652971135483e-01
3.460000000000000000e+02 1.444750913237130840e-01
3.470000000000000000e+02 1.568986572559857295e-01
3.480000000000000000e+02 5.236465245513063915e-02
3.490000000000000000e+02 2.159223439829372204e-01
3.500000000000000000e+02 5.971597697622048340e-02
3.510000000000000000e+02 2.442657385251792157e-01
3.520000000000000000e+02 1.191982388527718095e-01
3.530000000000000000e+02 5.004454835334877505e-02
3.540000000000000000e+02 5.643832328012271526e-03
3.550000000000000000e+02 9.338533925900271981e-02
3.560000000000000000e+02 5.531915887756501393e-02
3.570000000000000000e+02 1.240780720311570884e-01
3.580000000000000000e+02 8.152538573246062570e-02
3.590000000000000000e+02 -6.196629097003855668e-02
3.600000000000000000e+02 1.719559703505887938e-01
3.610000000000000000e+02 -6.726271452787155325e-02
3.620000000000000000e+02 1.608490453076704407e-01
3.630000000000000000e+02 1.518602454352700193e-01
3.640000000000000000e+02 1.808258768092589619e-01
3.650000000000000000e+02 9.867846825443146730e-02
3.660000000000000000e+02 -5.659537276826918928e-02
3.670000000000000000e+02 2.378807956030165593e-02
3.680000000000000000e+02 1.916292928208251922e-02
3.690000000000000000e+02 7.328852715032124765e-02
3.700000000000000000e+02 -5.683856378656787500e-03
3.710000000000000000e+02 7.919411199608172858e-02
3.720000000000000000e+02 -6.569327399224303421e-02
3.730000000000000000e+02 -2.409023613443105061e-02
3.740000000000000000e+02 2.979263729062400778e-02
3.750000000000000000e+02 -7.890328430390808334e-03
3.760000000000000000e+02 -1.022932162303868409e-01
3.770000000000000000e+02 1.479483337522582709e-01
3.780000000000000000e+02 6.295226507076737144e-02
3.790000000000000000e+02 1.029475089803591203e-01
3.800000000000000000e+02 -4.214538185706863394e-02
3.810000000000000000e+02 1.317669557532606672e-01
3.820000000000000000e+02 8.981265648928166145e-02
3.830000000000000000e+02 1.378053614329100840e-01
3.840000000000000000e+02 -9.886268226350414245e-02
3.850000000000000000e+02 -1.687805486575666425e-02
3.860000000000000000e+02 -4.613975649321785943e-02
3.870000000000000000e+02 2.048673762484143346e-02
3.880000000000000000e+02 -9.032901240686400102e-02
3.890000000000000000e+02 -1.368963545901892842e-01
3.900000000000000000e+02 -2.563011516520030675e-02
3.910000000000000000e+02 2.171159124187602152e-02
3.920000000000000000e+02 -5.638189944279026200e-02
3.930000000000000000e+02 1.232434622755930742e-01
3.940000000000000000e+02 -5.254228035052979640e-02
3.950000000000000000e+02 -8.569686214525035206e-02
3.960000000000000000e+02 6.727009388651070121e-02
3.970000000000000000e+02 -3.810800132097985626e-02
3.980000000000000000e+02 -9.732615141491315902e-02
3.990000000000000000e+02 -9.448300948808406596e-02
4.000000000000000000e+02 1.026123499985648613e-01
4.010000000000000000e+02 1.059158661611235841e-01
4.020000000000000000e+02 1.022697562554611417e-02
4.030000000000000000e+02 -1.010219526320473016e-01
4.040000000000000000e+02 2.777995678019856696e-02
4.050000000000000000e+02 -1.215490058139314100e-01
4.060000000000000000e+02 -9.087443052088266249e-02
4.070000000000000000e+02 -2.586970253850606749e-02
4.080000000000000000e+02 -6.890850910976811794e-02
4.090000000000000000e+02 -8.477540308450670636e-02
4.100000000000000000e+02 1.013583131744617560e-01
4.110000000000000000e+02 -1.405869784871457140e-01
4.120000000000000000e+02 -8.247886118541769562e-03
4.130000000000000000e+02 -1.815156653477973114e-01
4.140000000000000000e+02 -1.662222624121185155e-01
4.150000000000000000e+02 -1.313562146362946548e-01
4.160000000000000000e+02 1.025752073205402348e-01
4.170000000000000000e+02 2.246639319278126434e-02
4.180000000000000000e+02 6.446809918911097781e-02
4.190000000000000000e+02 -1.815296709037604039e-01
4.200000000000000000e+02 7.679026969063890151e-03
4.210000000000000000e+02 -6.509251961368481276e-02
4.220000000000000000e+02 -7.240868761557672784e-02
4.230000000000000000e+02 1.494329601022933995e-02
4.240000000000000000e+02 -1.051702305053872077e-01
4.250000000000000000e+02 -4.368975150267492835e-02
4.260000000000000000e+02 -1.195054733176189321e-01
4.270000000000000000e+02 -8.022038907587313028e-02
4.280000000000000000e+02 -3.748587616053944416e-02
4.290000000000000000e+02 -1.498825882975707846e-01
4.300000000000000000e+02 -1.140727984419183522e-01
4.310000000000000000e+02 -7.040616109774641695e-02
4.320000000000000000e+02 -5.421779919480529397e-02
4.330000000000000000e+02 4.453090062179523856e-02
4.340000000000000000e+02 -1.926045365542722321e-03
4.350000000000000000e+02 -2.531669427962762731e-02
4.360000000000000000e+02 6.773256262477025946e-02
4.370000000000000000e+02 -1.330980251440240236e-01
4.380000000000000000e+02 -1.600639998936320696e-01
4.390000000000000000e+02 -7.206921099945012843e-02
4.400000000000000000e+02 -1.478400692654619764e-01
4.410000000000000000e+02 -2.092655541195523328e-02
4.420000000000000000e+02 -1.426665537210342061e-02
4.430000000000000000e+02 -1.454371315197422743e-01
4.440000000000000000e+02 3.142660956075440937e-02
4.450000000000000000e+02 -1.482339687324191191e-02
4.460000000000000000e+02 -5.315026734965219712e-02
4.470000000000000000e+02 9.689307536607869031e-02
4.480000000000000000e+02 8.024540594933018967e-02
4.490000000000000000e+02 -1.083481147331091521e-01
4.500000000000000000e+02 -1.227120037758998305e-01
4.510000000000000000e+02 1.039843902031043765e-01
4.520000000000000000e+02 -1.214361830216374033e-01
4.530000000000000000e+02 6.066495164874535773e-02
4.540000000000000000e+02 -7.058149781527835176e-02
4.550000000000000000e+02 -5.377972021569948913e-02
4.560000000000000000e+02 6.219576212906224866e-03
4.570000000000000000e+02 1.201603843919758496e-01
4.580000000000000000e+02 -1.547162523854147542e-01
4.590000000000000000e+02 -1.043298018636900498e-01
4.600000000000000000e+02 6.538170383305788591e-02
4.610000000000000000e+02 -2.999568750983543086e-02
4.620000000000000000e+02 -5.963914796230619653e-02
4.630000000000000000e+02 1.452422194151449797e-01
4.640000000000000000e+02 -6.206442132274064827e-02
4.650000000000000000e+02 7.532380663821952593e-02
4.660000000000000000e+02 1.526767401951080461e-01
4.670000000000000000e+02 9.455846990485744508e-02
4.680000000000000000e+02 8.085255176171110558e-02
4.690000000000000000e+02 8.726605121263458775e-02
4.700000000000000000e+02 1.141196728073879119e-01
4.710000000000000000e+02 -4.386788106213174165e-02
4.720000000000000000e+02 6.495506204700104980e-02
4.730000000000000000e+02 1.199573173193342612e-01
4.740000000000000000e+02 1.476612756275593186e-01
4.750000000000000000e+02 1.549988408094493675e-01
4.760000000000000000e+02 1.564263571016382415e-01
4.770000000000000000e+02 -8.349347876692435333e-02
4.780000000000000000e+02 2.044926862837720405e-03
4.790000000000000000e+02 2.789311541867342537e-02
4.800000000000000000e+02 1.602772813524072637e-01
4.810000000000000000e+02 2.028602202919083108e-02
4.820000000000000000e+02 -2.433750760943710623e-02
4.830000000000000000e+02 -9.623517323682939661e-02
4.840000000000000000e+02 -1.400980544266507144e-02
4.850000000000000000e+02 1.350754552684559906e-01
4.860000000000000000e+02 -9.165925551532416726e-02
4.870000000000000000e+02 -4.684450678319376782e-02
4.880000000000000000e+02 -1.747894963139220992e-03
4.890000000000000000e+02 6.580560768091818502e-02
4.900000000000000000e+02 1.629266863418046829e-02
4.910000000000000000e+02 1.732860871130415814e-01
4.920000000000000000e+02 -2.821027042107897981e-02
4.930000000000000000e+02 7.902761386769401042e-02
4.940000000000000000e+02 1.448130146777584226e-01
4.950000000000000000e+02 1.912215312550275270e-01
4.960000000000000000e+02 1.751966697519942995e-01
4.970000000000000000e+02 -4.543378754429423794e-02
4.980000000000000000e+02 1.521527999359809091e-01
4.990000000000000000e+02 1.178669684680488383e-01
5.000000000000000000e+02 4.234397388678992624e-02
5.010000000000000000e+02 -7.591543066044827148e-02
5.020000000000000000e+02 -3.268552982565166298e-02
5.030000000000000000e+02 1.422203895096811055e-01
5.040000000000000000e+02 -5.699521149086156369e-02
5.050000000000000000e+02 1.198133635387596541e-02
5.060000000000000000e+02 -4.902358240520834909e-03
5.070000000000000000e+02 1.426791195424736425e-01
5.080000000000000000e+02 2.685202204821053595e-02
5.090000000000000000e+02 -5.445101571516729189e-02
5.100000000000000000e+02 3.075975264759196748e-02
5.110000000000000000e+02 1.788982686627553498e-02
5.120000000000000000e+02 1.351430942320058226e-01
5.130000000000000000e+02 1.625416377775422416e-02
5.140000000000000000e+02 1.284708644956921719e-01
5.150000000000000000e+02 8.212383253237770520e-02
5.160000000000000000e+02 1.870180361925849466e-01
5.170000000000000000e+02 1.408564002124864101e-01
5.180000000000000000e+02 4.336958555928882575e-02
5.190000000000000000e+02 6.661473302308498767e-02
5.200000000000000000e+02 6.270851461978160790e-02
5.210000000000000000e+02 1.829594369791358033e-01
5.220000000000000000e+02 -3.697762892876303720e-02
5.230000000000000000e+02 4.905185502261863451e-02
5.240000000000000000e+02 8.243779054474367762e-02
5.250000000000000000e+02 5.302358963893334665e-02
5.260000000000000000e+02 1.017701348975242615e-01
5.270000000000000000e+02 7.223249441277201921e-02
5.280000000000000000e+02 4.691999025937239332e-02
5.290000000000000000e+02 1.291009909052234228e-01
5.300000000000000000e+02 2.211398951107154676e-02
5.310000000000000000e+02 1.056620077207689190e-01
5.320000000000000000e+02 1.424477518210996441e-01
5.330000000000000000e+02 -3.662352760801314278e-02
5.340000000000000000e+02 2.243346073244074923e-02
5.350000000000000000e+02 2.082369232065408304e-01
5.360000000000000000e+02 2.149711636073663446e-01
5.370000000000000000e+02 2.232311095153355907e-01
5.380000000000000000e+02 -6.136870650629429325e-02
5.390000000000000000e+02 1.741933820296632796e-01
5.400000000000000000e+02 2.071975614998969040e-01
5.410000000000000000e+02 1.975777441444545035e-01
5.420000000000000000e+02 1.418605564817767006e-01
5.430000000000000000e+02 1.304505107598503133e-01
5.440000000000000000e+02 1.440346669237254629e-01
5.450000000000000000e+02 1.010065103615390009e-01
5.460000000000000000e+02 1.654537127752245818e-01
5.470000000000000000e+02 7.989114099844905892e-02
5.480000000000000000e+02 -2.525373802724203975e-03
5.490000000000000000e+02 -4.162524778107047629e-02
5.500000000000000000e+02 2.029181126051158857e-01
5.510000000000000000e+02 1.572703901203883758e-01
5.520000000000000000e+02 -1.566205992170049965e-02
5.530000000000000000e+02 1.782544405654158115e-01
5.540000000000000000e+02 2.196524944025705917e-02
5.550000000000000000e+02 1.228945505726559972e-01
5.560000000000000000e+02 3.937339076694705564e-02
5.570000000000000000e+02 -2.901188897368317532e-03
5.580000000000000000e+02 -1.415185355296547098e-02
5.590000000000000000e+02 -4.523991466391813487e-02
5.600000000000000000e+02 -4.388940998461349219e-02
5.610000000000000000e+02 -4.519447230571761731e-02
5.620000000000000000e+02 -3.865007147410888522e-02
5.630000000000000000e+02 1.848764076414735613e-01
5.640000000000000000e+02 9.030212178236374232e-02
5.650000000000000000e+02 -2.617321658332835699e-02
5.660000000000000000e+02 9.304320967223046746e-02
5.670000000000000000e+02 9.862963974725366678e-02
5.680000000000000000e+02 8.511822477033770262e-02
5.690000000000000000e+02 -1.608155558678797670e-03
5.700000000000000000e+02 6.707737193981047619e-02
5.710000000000000000e+02 1.983350522280394879e-01
5.720000000000000000e+02 5.252812123983964521e-02
5.730000000000000000e+02 8.894277431710062576e-02
5.740000000000000000e+02 2.171709930317704540e-01
5.750000000000000000e+02 8.301953769428077612e-03
5.760000000000000000e+02 1.564899653327133378e-01
5.770000000000000000e+02 8.437953749584489738e-02
5.780000000000000000e+02 1.758406279607221123e-01
5.790000000000000000e+02 4.794913138660268637e-02
5.800000000000000000e+02 1.031850251196264334e-01
5.810000000000000000e+02 5.140671879230636343e-02
5.820000000000000000e+02 2.012216716359861990e-01
5.830000000000000000e+02 2.162897767147230477e-01
5.840000000000000000e+02 1.318686659282612417e-01
5.850000000000000000e+02 2.371151325846228564e-01
5.860000000000000000e+02 1.629197430038556160e-01
5.870000000000000000e+02 1.929294177810406685e-01
5.880000000000000000e+02 2.127206311696953622e-01
5.890000000000000000e+02 2.637889447281666078e-02
5.900000000000000000e+02 2.413111107513261078e-01
5.910000000000000000e+02 6.292743074674865544e-02
5.920000000000000000e+02 9.545429971011817893e-02
5.930000000000000000e+02 8.635081994059212729e-04
5.940000000000000000e+02 1.936709809659830639e-01
5.950000000000000000e+02 4.873913152075430577e-02
5.960000000000000000e+02 1.548935509845071334e-01
5.970000000000000000e+02 1.399140592201472688e-02
5.980000000000000000e+02 5.425850824393678440e-02
5.990000000000000000e+02 6.445435382200438712e-02
6.000000000000000000e+02 2.046240038012239748e-02
6.010000000000000000e+02 -3.975252237295548441e-02
6.020000000000000000e+02 1.809997673451347044e-01
6.030000000000000000e+02 2.352040170431670130e-01
6.040000000000000000e+02 1.808100288650092702e-02
6.050000000000000000e+02 -9.436085448386588581e-04
6.060000000000000000e+02 5.453890210777133374e-02
6.070000000000000000e+02 -2.497628224431608368e-02
6.080000000000000000e+02 1.449871939164066870e-01
6.090000000000000000e+02 6.044149867147842470e-02
6.100000000000000000e+02 1.183609033229772178e-01
6.110000000000000000e+02 2.210456524649536958e-01
6.120000000000000000e+02 2.073684248530680285e-01
6.130000000000000000e+02 2.249316313196641492e-01
6.140000000000000000e+02 2.284095632506253359e-01
6.150000000000000000e+02 1.242316454242981538e-01
6.160000000000000000e+02 9.730006580534497629e-02
6.170000000000000000e+02 -4.284967295414379707e-02
6.180000000000000000e+02 -2.421280593081037713e-02
6.190000000000000000e+02 1.013561147511782279e-01
6.200000000000000000e+02 2.000436788110182829e-01
6.210000000000000000e+02 7.203444102189654474e-02
6.220000000000000000e+02 -5.768996895949649040e-02
6.230000000000000000e+02 3.777501543303460330e-03
6.240000000000000000e+02 1.669256269858522546e-01
6.250000000000000000e+02 -1.473475941645945031e-02
6.260000000000000000e+02 -3.619253322191304245e-03
6.270000000000000000e+02 2.090497917622952118e-02
6.280000000000000000e+02 1.167398310734624745e-01
6.290000000000000000e+02 1.835678752563106031e-01
6.300000000000000000e+02 -3.006501085390092531e-03
6.310000000000000000e+02 1.098387094856083934e-01
6.320000000000000000e+02 8.765556866009058257e-02
6.330000000000000000e+02 6.081692780498257345e-02
6.340000000000000000e+02 1.001850460392094966e-01
6.350000000000000000e+02 1.690204622533746925e-01
6.360000000000000000e+02 -1.120990482165579172e-02
6.370000000000000000e+02 7.151348694835429898e-02
6.380000000000000000e+02 -4.943217551464175463e-02
6.390000000000000000e+02 7.406823058614775412e-02
6.400000000000000000e+02 1.563695018260894964e-01
6.410000000000000000e+02 2.176777347976155130e-01
6.420000000000000000e+02 5.994136312247194676e-02
6.430000000000000000e+02 5.425814199409503824e-03
6.440000000000000000e+02 8.960244601415423560e-02
6.450000000000000000e+02 2.668576321763035941e-02
6.460000000000000000e+02 -5.022153625668468457e-02
6.470000000000000000e+02 7.165998564049627650e-02
6.480000000000000000e+02 1.538046684739610981e-01
6.490000000000000000e+02 1.812819173692288566e-01
6.500000000000000000e+02 2.073879120762640305e-01
6.510000000000000000e+02 2.441810428466334448e-02
6.520000000000000000e+02 -1.011453370629153414e-02
6.530000000000000000e+02 -5.194054780209086952e-02
6.540000000000000000e+02 4.625464123341244127e-02
6.550000000000000000e+02 1.582113476886064518e-01
6.560000000000000000e+02 -1.263789731963484153e-02
6.570000000000000000e+02 1.728517364959108182e-01
6.580000000000000000e+02 1.326632449105238365e-01
6.590000000000000000e+02 -1.926860906002400564e-02
6.600000000000000000e+02 1.114245181518237482e-01
6.610000000000000000e+02 1.693986095259893687e-01
6.620000000000000000e+02 2.050818542163788949e-01
6.630000000000000000e+02 -2.425141389277593595e-02
6.640000000000000000e+02 1.756807154318708042e-01
6.650000000000000000e+02 1.639456806827675750e-01
6.660000000000000000e+02 6.538508474339760346e-03
6.670000000000000000e+02 2.413651350101057858e-02
6.680000000000000000e+02 2.253284357097677659e-01
6.690000000000000000e+02 4.934162083535337251e-02
6.700000000000000000e+02 3.004639614897845756e-02
6.710000000000000000e+02 1.620469847996767743e-01
6.720000000000000000e+02 -1.133156372817012425e-02
6.730000000000000000e+02 9.655236719569740278e-02
6.740000000000000000e+02 6.188698395240664618e-02
6.750000000000000000e+02 1.205171100540159412e-01
6.760000000000000000e+02 1.411868741401844929e-01
6.770000000000000000e+02 1.551386048689445130e-01
6.780000000000000000e+02 9.571171872011849380e-02
6.790000000000000000e+02 2.349354174606379797e-01
6.800000000000000000e+02 2.223870847002738793e-01
6.810000000000000000e+02 2.544717289855503717e-01
6.820000000000000000e+02 1.109544567546705551e-01
6.830000000000000000e+02 1.988518151764891717e-01
6.840000000000000000e+02 1.115896964050522300e-01
6.850000000000000000e+02 6.846920674701705012e-02
6.860000000000000000e+02 1.827392651596051465e-01
6.870000000000000000e+02 2.731812126729542545e-01
6.880000000000000000e+02 2.327494720191887745e-01
6.890000000000000000e+02 7.893783087889059968e-02
6.900000000000000000e+02 6.356556413058651878e-02
6.910000000000000000e+02 2.282089593983114284e-01
6.920000000000000000e+02 2.096493249762009792e-01
6.930000000000000000e+02 2.583902385592583562e-01
6.940000000000000000e+02 4.421059669150245730e-02
6.950000000000000000e+02 2.595822593201155826e-01
6.960000000000000000e+02 1.314175273198935900e-01
6.970000000000000000e+02 8.395157544761613910e-02
6.980000000000000000e+02 1.049981891824233599e-01
6.990000000000000000e+02 2.999044003533603009e-01
7.000000000000000000e+02 2.882362356533006986e-01
7.010000000000000000e+02 2.586264943998702048e-02
7.020000000000000000e+02 9.434102437734627478e-02
7.030000000000000000e+02 2.144323634326174843e-01
7.040000000000000000e+02 7.654600427091956538e-03
7.050000000000000000e+02 6.053078291927721510e-03
7.060000000000000000e+02 6.679358129192208837e-03
7.070000000000000000e+02 2.513967835341819335e-01
7.080000000000000000e+02 8.834685764013787412e-02
7.090000000000000000e+02 8.092408226754513323e-02
7.100000000000000000e+02 2.200905046000418142e-01
7.110000000000000000e+02 7.415220043220559221e-02
7.120000000000000000e+02 1.963162541365068570e-01
7.130000000000000000e+02 8.150410870902345672e-02
7.140000000000000000e+02 5.558372811684116066e-02
7.150000000000000000e+02 7.783447834239587415e-02
7.160000000000000000e+02 7.130667930121570297e-03
7.170000000000000000e+02 -2.600754406757907478e-02
7.180000000000000000e+02 2.073384932208318099e-01
7.190000000000000000e+02 2.007043866289753564e-01
7.200000000000000000e+02 7.237313492117344871e-02
7.210000000000000000e+02 1.343067222959495044e-01
7.220000000000000000e+02 1.799899744590044981e-01
7.230000000000000000e+02 3.155212678693183892e-02
7.240000000000000000e+02 1.207620872373814935e-01
7.250000000000000000e+02 1.262895811838611604e-01
7.260000000000000000e+02 -8.433718432206049886e-02
7.270000000000000000e+02 -7.416136246959775802e-02
7.280000000000000000e+02 1.014064655700531725e-01
7.290000000000000000e+02 7.969441485022779603e-02
7.300000000000000000e+02 -8.494565084781102726e-02
7.310000000000000000e+02 9.875782081985023941e-02
7.320000000000000000e+02 8.207051702068854371e-02
7.330000000000000000e+02 -6.750871172457026392e-02
7.340000000000000000e+02 -7.456426857849669798e-02
7.350000000000000000e+02 -1.529705099908985622e-01
7.360000000000000000e+02 -6.215721196212825594e-02
7.370000000000000000e+02 -1.726910181388711107e-01
7.380000000000000000e+02 -5.256177858317762075e-02
7.390000000000000000e+02 -3.831058698808065266e-02
7.400000000000000000e+02 -6.133165653932547146e-02
7.410000000000000000e+02 -2.247640304255613675e-01
7.420000000000000000e+02 -7.020748183730327052e-02
7.430000000000000000e+02 -4.158870251973639798e-02
7.440000000000000000e+02 -2.353253450546666792e-01
7.450000000000000000e+02 -1.100589093290662568e-01
7.460000000000000000e+02 -5.362739787100800903e-02
7.470000000000000000e+02 -2.520707130639646132e-01
7.480000000000000000e+02 -4.698401801192353400e-02
7.490000000000000000e+02 -4.031481053353500044e-02
7.500000000000000000e+02 -1.292941144230440320e-01
7.510000000000000000e+02 -9.208263113478687423e-02
7.520000000000000000e+02 -2.830616543015469500e-01
7.530000000000000000e+02 -1.759963920624326716e-01
7.540000000000000000e+02 -1.085118739836833657e-01
7.550000000000000000e+02 -3.837733689295681483e-01
7.560000000000000000e+02 -1.617416597463311734e-01
7.570000000000000000e+02 -3.476608769296299917e-01
7.580000000000000000e+02 -1.890969455318300130e-01
7.590000000000000000e+02 -2.473352832597765227e-01
7.600000000000000000e+02 -2.101588326417139496e-01
7.610000000000000000e+02 -3.408098302691920933e-01
7.620000000000000000e+02 -3.364495817571089287e-01
7.630000000000000000e+02 -2.045468527967424788e-01
7.640000000000000000e+02 -4.706995192227092506e-01
7.650000000000000000e+02 -4.553519903852105699e-01
7.660000000000000000e+02 -2.204118798055375861e-01
7.670000000000000000e+02 -2.482409781357580447e-01
7.680000000000000000e+02 -4.880153876644944266e-01
7.690000000000000000e+02 -2.498021592371710009e-01
7.700000000000000000e+02 -4.718728307460469673e-01
7.710000000000000000e+02 -2.934537661779393902e-01
7.720000000000000000e+02 -2.991385243916629966e-01
7.730000000000000000e+02 -5.728442134272857533e-01
7.740000000000000000e+02 -5.863661830048128021e-01
7.750000000000000000e+02 -5.004116034032293214e-01
7.760000000000000000e+02 -3.283098563128306058e-01
7.770000000000000000e+02 -3.793412856669551303e-01
7.780000000000000000e+02 -5.097028119296697080e-01
7.790000000000000000e+02 -3.773066547600824050e-01
7.800000000000000000e+02 -5.513368064765684640e-01
7.810000000000000000e+02 -5.482249878528117071e-01
7.820000000000000000e+02 -6.041067687211492121e-01
7.830000000000000000e+02 -3.821459970186589228e-01
7.840000000000000000e+02 -4.376499267401676718e-01
7.850000000000000000e+02 -5.487117429781932509e-01
7.860000000000000000e+02 -6.168338698367894501e-01
7.870000000000000000e+02 -4.149831892485524865e-01
7.880000000000000000e+02 -5.943784591071786805e-01
7.890000000000000000e+02 -6.588514072169707747e-01
7.900000000000000000e+02 -6.032995797504767665e-01
7.910000000000000000e+02 -5.235911027184169120e-01
7.920000000000000000e+02 -5.167532214758472353e-01
7.930000000000000000e+02 -7.238954272725028893e-01
7.940000000000000000e+02 -4.814463288253861828e-01
7.950000000000000000e+02 -5.714906158080091947e-01
7.960000000000000000e+02 -7.637500822170916193e-01
7.970000000000000000e+02 -5.399034560382248715e-01
7.980000000000000000e+02 -5.081943894960198049e-01
7.990000000000000000e+02 -5.570638228449246165e-01
8.000000000000000000e+02 -8.140616535797844389e-01
8.010000000000000000e+02 -6.836597318577443128e-01
8.020000000000000000e+02 -6.573967069238717542e-01
8.030000000000000000e+02 -5.762766610772793729e-01
8.040000000000000000e+02 -7.003313998633513560e-01
8.050000000000000000e+02 -8.363914054632788364e-01
8.060000000000000000e+02 -5.878945808704428844e-01
8.070000000000000000e+02 -5.907179145494850792e-01
8.080000000000000000e+02 -7.385863766493463434e-01
8.090000000000000000e+02 -8.764950256877442891e-01
8.100000000000000000e+02 -6.488356134402410991e-01
8.110000000000000000e+02 -6.858432666675398082e-01
8.120000000000000000e+02 -6.246689487130852037e-01
8.130000000000000000e+02 -9.213751268606606981e-01
8.140000000000000000e+02 -8.002706647898047976e-01
8.150000000000000000e+02 -8.529312201459996468e-01
8.160000000000000000e+02 -9.126998339286782613e-01
8.170000000000000000e+02 -7.311801329378246894e-01
8.180000000000000000e+02 -8.558182089591103159e-01
8.190000000000000000e+02 -9.526905760687768288e-01
8.200000000000000000e+02 -9.302120815887426897e-01
8.210000000000000000e+02 -7.341230906240675536e-01
8.220000000000000000e+02 -7.994737403077953886e-01
8.230000000000000000e+02 -9.217056761851475377e-01
8.240000000000000000e+02 -7.820537946395289541e-01
8.250000000000000000e+02 -9.560370194480548589e-01
8.260000000000000000e+02 -7.971280124733242101e-01
8.270000000000000000e+02 -8.061204920297122545e-01
8.280000000000000000e+02 -1.004134932821156623e+00
8.290000000000000000e+02 -8.551005804491728091e-01
8.300000000000000000e+02 -7.930174738352833153e-01
8.310000000000000000e+02 -7.852962486016558108e-01
8.320000000000000000e+02 -8.026699010104291210e-01
8.330000000000000000e+02 -7.499722411221041440e-01
8.340000000000000000e+02 -7.893016905085923351e-01
8.350000000000000000e+02 -7.398182935095337642e-01
8.360000000000000000e+02 -8.917974143648237373e-01
8.370000000000000000e+02 -1.005389854348909484e+00
8.380000000000000000e+02 -9.603129161054919649e-01
8.390000000000000000e+02 -9.268363813593432088e-01
8.400000000000000000e+02 -9.987776061551856266e-01
8.410000000000000000e+02 -9.766050698541719477e-01
8.420000000000000000e+02 -8.507590883026834305e-01
8.430000000000000000e+02 -9.275974513571275670e-01
8.440000000000000000e+02 -9.142574280016753097e-01
8.450000000000000000e+02 -7.736849341325071627e-01
8.460000000000000000e+02 -7.355767895044650340e-01
8.470000000000000000e+02 -7.288846392138859098e-01
8.480000000000000000e+02 -8.715018973945466429e-01
8.490000000000000000e+02 -7.646827668086608742e-01
8.500000000000000000e+02 -7.164719110739441454e-01
8.510000000000000000e+02 -9.211928025167934742e-01
8.520000000000000000e+02 -9.003737077239152287e-01
8.530000000000000000e+02 -7.599726553973549237e-01
8.540000000000000000e+02 -8.682963644934892367e-01
8.550000000000000000e+02 -8.835577469747148971e-01
8.560000000000000000e+02 -8.243220374374948811e-01
8.570000000000000000e+02 -9.228373469907975579e-01
8.580000000000000000e+02 -7.890469885869462185e-01
8.590000000000000000e+02 -8.991476392521527972e-01
8.600000000000000000e+02 -8.325958116317648816e-01
8.610000000000000000e+02 -8.333396854108332530e-01
8.620000000000000000e+02 -7.922939020642736363e-01
8.630000000000000000e+02 -8.459853678878660466e-01
8.640000000000000000e+02 -7.346857062209880551e-01
8.650000000000000000e+02 -6.621144306541115743e-01
8.660000000000000000e+02 -7.592206036681866665e-01
8.670000000000000000e+02 -5.751861571615641822e-01
8.680000000000000000e+02 -5.878911300751122893e-01
8.690000000000000000e+02 -7.465404767606614866e-01
8.700000000000000000e+02 -8.192592383124033262e-01
8.710000000000000000e+02 -5.931296838686149764e-01
8.720000000000000000e+02 -7.443269830798037168e-01
8.730000000000000000e+02 -7.095228092627705596e-01
8.740000000000000000e+02 -6.283184134191712733e-01
8.750000000000000000e+02 -4.955199344627949642e-01
8.760000000000000000e+02 -6.984711196390938071e-01
8.770000000000000000e+02 -6.411415508856613821e-01
8.780000000000000000e+02 -5.869276880199609803e-01
8.790000000000000000e+02 -5.637622271537062746e-01
8.800000000000000000e+02 -6.988867358002286423e-01
8.810000000000000000e+02 -5.778586922344572940e-01
8.820000000000000000e+02 -5.873013527391336419e-01
8.830000000000000000e+02 -5.471994794905948867e-01
8.840000000000000000e+02 -7.046784160666412777e-01
8.850000000000000000e+02 -6.958581935931740237e-01
8.860000000000000000e+02 -4.358226077043620972e-01
8.870000000000000000e+02 -4.769895302025197736e-01
8.880000000000000000e+02 -4.701756659598670396e-01
8.890000000000000000e+02 -4.334363332394582935e-01
8.900000000000000000e+02 -4.208576512039684525e-01
8.910000000000000000e+02 -5.865465792557027491e-01
8.920000000000000000e+02 -4.740665425664880583e-01
8.930000000000000000e+02 -5.036434755398850882e-01
8.940000000000000000e+02 -5.241616718306693068e-01
8.950000000000000000e+02 -4.844389975864900055e-01
8.960000000000000000e+02 -5.886744397305710974e-01
8.970000000000000000e+02 -4.222403845525273258e-01
8.980000000000000000e+02 -5.552994616937281247e-01
8.990000000000000000e+02 -6.295811812958045373e-01
9.000000000000000000e+02 -6.674792636167570237e-01
9.010000000000000000e+02 -4.758590416316540450e-01
9.020000000000000000e+02 -5.950656310559888640e-01
9.030000000000000000e+02 -3.747650644571084433e-01
9.040000000000000000e+02 -6.001965970773321946e-01
9.050000000000000000e+02 -5.610342579408287289e-01
9.060000000000000000e+02 -3.579090721814291998e-01
9.070000000000000000e+02 -4.945165555941393176e-01
9.080000000000000000e+02 -3.712474584824494439e-01
9.090000000000000000e+02 -4.108568136098250667e-01
9.100000000000000000e+02 -6.070771335606098829e-01
9.110000000000000000e+02 -5.754903011621956832e-01
9.120000000000000000e+02 -5.216849148841408157e-01
9.130000000000000000e+02 -3.711334135210621055e-01
9.140000000000000000e+02 -5.328303903760606142e-01
9.150000000000000000e+02 -4.917288965599041495e-01
9.160000000000000000e+02 -4.840664694917045097e-01
9.170000000000000000e+02 -5.285244157794956044e-01
9.180000000000000000e+02 -3.876692255252729424e-01
9.190000000000000000e+02 -6.048366162563252324e-01
9.200000000000000000e+02 -5.511848522868445510e-01
9.210000000000000000e+02 -3.691068653045557202e-01
9.220000000000000000e+02 -4.294038926909080622e-01
9.230000000000000000e+02 -4.584309287767239782e-01
9.240000000000000000e+02 -4.987948528896919975e-01
9.250000000000000000e+02 -5.682703421667327781e-01
9.260000000000000000e+02 -4.679375274482607261e-01
9.270000000000000000e+02 -3.065005169822472286e-01
9.280000000000000000e+02 -4.217538464323524194e-01
9.290000000000000000e+02 -4.249538801384890596e-01
9.300000000000000000e+02 -2.985356422441114432e-01
9.310000000000000000e+02 -3.275905975164142836e-01
9.320000000000000000e+02 -2.910898191660452605e-01
9.330000000000000000e+02 -3.023960587693717006e-01
9.340000000000000000e+02 -3.858727771467929113e-01
9.350000000000000000e+02 -4.921641682525241257e-01
9.360000000000000000e+02 -3.929519597027313349e-01
9.370000000000000000e+02 -4.745709533598858609e-01
9.380000000000000000e+02 -3.334446558793239257e-01
9.390000000000000000e+02 -5.331301945240264351e-01
9.400000000000000000e+02 -4.332048828810909358e-01
9.410000000000000000e+02 -3.173882933890216362e-01
9.420000000000000000e+02 -4.309236745067721031e-01
9.430000000000000000e+02 -3.846318024446819805e-01
9.440000000000000000e+02 -5.331152973194129840e-01
9.450000000000000000e+02 -4.747340944829888665e-01
9.460000000000000000e+02 -2.715867472448357800e-01
9.470000000000000000e+02 -3.585171101488967560e-01
9.480000000000000000e+02 -4.437821106612718780e-01
9.490000000000000000e+02 -3.958606016729694921e-01
9.500000000000000000e+02 -3.161193335816011030e-01
9.510000000000000000e+02 -3.099849489518674006e-01
9.520000000000000000e+02 -2.954700370826063294e-01
9.530000000000000000e+02 -4.545869210854681652e-01
9.540000000000000000e+02 -4.675886275247042034e-01
9.550000000000000000e+02 -3.451060969312270132e-01
9.560000000000000000e+02 -3.760501510765302813e-01
9.570000000000000000e+02 -3.622651952031312739e-01
9.580000000000000000e+02 -4.648322975936426404e-01
9.590000000000000000e+02 -4.310751033903661433e-01
9.600000000000000000e+02 -2.984471778527936214e-01
9.610000000000000000e+02 -4.139172705901748572e-01
9.620000000000000000e+02 -2.914650621079508674e-01
9.630000000000000000e+02 -5.019541803366389665e-01
9.640000000000000000e+02 -2.278599653061842700e-01
9.650000000000000000e+02 -4.478005962732827250e-01
9.660000000000000000e+02 -3.637884979964026710e-01
9.670000000000000000e+02 -2.279343456475687313e-01
9.680000000000000000e+02 -4.250214227990308236e-01
9.690000000000000000e+02 -4.296273347425690337e-01
9.700000000000000000e+02 -1.988354139537180931e-01
9.710000000000000000e+02 -2.197874020692442698e-01
9.720000000000000000e+02 -3.279316246920085942e-01
9.730000000000000000e+02 -4.656848448344371727e-01
9.740000000000000000e+02 -2.988707276681109581e-01
9.750000000000000000e+02 -4.009691881848025385e-01
9.760000000000000000e+02 -4.083000161311671206e-01
9.770000000000000000e+02 -1.888082008939991063e-01
9.780000000000000000e+02 -2.784581855923140559e-01
9.790000000000000000e+02 -3.267925341060172184e-01
9.800000000000000000e+02 -4.368106959506600773e-01
9.810000000000000000e+02 -3.396106200236487793e-01
9.820000000000000000e+02 -1.872759571452659866e-01
9.830000000000000000e+02 -3.509279645437103357e-01
9.840000000000000000e+02 -3.400399603073629429e-01
9.850000000000000000e+02 -2.498580672056495977e-01
9.860000000000000000e+02 -3.512008230887427862e-01
9.870000000000000000e+02 -2.545848970032957292e-01
9.880000000000000000e+02 -1.857800975258023790e-01
9.890000000000000000e+02 -3.250029515516479894e-01
9.900000000000000000e+02 -2.637045766159968885e-01
9.910000000000000000e+02 -2.270830942565036925e-01
9.920000000000000000e+02 -2.853105384976921677e-01
9.930000000000000000e+02 -3.214891017897486547e-01
9.940000000000000000e+02 -3.484417710391964906e-01
9.950000000000000000e+02 -2.072332680774071345e-01
9.960000000000000000e+02 -8.969957839948347611e-02
9.970000000000000000e+02 -3.592879662863809331e-01
9.980000000000000000e+02 -9.915364259889886123e-02
9.990000000000000000e+02 -6.399691030078716314e-02
1.000000000000000000e+03 -1.838843797210162334e-01
1.001000000000000000e+03 -5.002416744285068106e-02
1.002000000000000000e+03 -1.227308152869751590e-01
1.003000000000000000e+03 -1.643498535654899229e-01
1.004000000000000000e+03 -1.825483237152544791e-01
1.005000000000000000e+03 -1.754520215447424591e-01
1.006000000000000000e+03 -1.044869140210039071e-01
1.007000000000000000e+03 -2.324475436513751825e-01
1.008000000000000000e+03 -8.189659345458191742e-02
1.009000000000000000e+03 -1.429476980172270928e-01
1.010000000000000000e+03 -8.158870495196801631e-02
1.011000000000000000e+03 4.508416098679496331e-03
1.012000000000000000e+03 -2.015014077168126028e-01
1.013000000000000000e+03 -1.443863384312129572e-01
1.014000000000000000e+03 -1.766556499809439629e-01
1.015000000000000000e+03 -2.372875137082597063e-01
1.016000000000000000e+03 -6.039086766379217486e-02
1.017000000000000000e+03 -5.243293295687860567e-02
1.018000000000000000e+03 6.481644168512448734e-02
1.019000000000000000e+03 -4.876591165406891915e-02
1.020000000000000000e+03 -1.043607513667521303e-01
1.021000000000000000e+03 5.298276865884322950e-02
1.022000000000000000e+03 -2.069767361163466768e-01
1.023000000000000000e+03 -1.150634026725557424e-01


==> figures/ex1/extrap_1.txt <==
0.000000000000000000e+00 -9.911465346016780711e-03
1.000000000000000000e+00 -6.556261020339936192e-03
2.000000000000000000e+00 -3.449541141550017346e-03
3.000000000000000000e+00 -5.728311049185373909e-04
4.000000000000000000e+00 2.096735431927375121e-03
5.000000000000000000e+00 4.586870021082036994e-03
6.000000000000000000e+00 6.930393379762861752e-03
7.000000000000000000e+00 9.165276695363639911e-03
8.000000000000000000e+00 1.133443046639167132e-02
9.000000000000000000e+00 1.348521564297397619e-02
1.000000000000000000e+01 1.566865812716727521e-02
1.100000000000000000e+01 1.793835616846327363e-02
1.200000000000000000e+01 2.034908124467977100e-02
1.300000000000000000e+01 2.295508692207267817e-02
1.400000000000000000e+01 2.580815695475271662e-02
1.500000000000000000e+01 2.895544320030580751e-02
1.600000000000000000e+01 3.243716509596390046e-02
1.700000000000000000e+01 3.628426422227894882e-02
1.800000000000000000e+01 4.051612826646495275e-02
1.900000000000000000e+01 4.513851645686772079e-02
2.000000000000000000e+01 5.014183087819390483e-02
2.100000000000000000e+01 5.549988276043611723e-02
2.200000000000000000e+01 6.116929762190711356e-02
2.300000000000000000e+01 6.708968640576552789e-02
2.400000000000000000e+01 7.318468073357925485e-02
2.500000000000000000e+01 7.936388915466403848e-02
2.600000000000000000e+01 8.552577941670777562e-02
2.700000000000000000e+01 9.156143192141343035e-02
2.800000000000000000e+01 9.735904560150088205e-02
2.900000000000000000e+01 1.028090143946717022e-01
3.000000000000000000e+01 1.078093355654799884e-01
3.100000000000000000e+01 1.122710660377780612e-01
3.200000000000000000e+01 1.161235144960488380e-01
3.300000000000000000e+01 1.193188492720353572e-01
3.400000000000000000e+01 1.218358175074022304e-01
3.500000000000000000e+01 1.236823099963048900e-01
3.600000000000000000e+01 1.248965670228270597e-01
3.700000000000000000e+01 1.255468997151830413e-01
3.800000000000000000e+01 1.257298931503823547e-01
3.900000000000000000e+01 1.255671549990346192e-01
4.000000000000000000e+01 1.252007688958436393e-01
4.100000000000000000e+01 1.247876973282296270e-01
4.200000000000000000e+01 1.244934475646759658e-01
4.300000000000000000e+01 1.244853599336713246e-01
4.400000000000000000e+01 1.249258973336148382e-01
4.500000000000000000e+01 1.259663061085205260e-01
4.600000000000000000e+01 1.277409827613373294e-01
4.700000000000000000e+01 1.303628214325425472e-01
4.800000000000000000e+01 1.339197390945492949e-01
4.900000000000000000e+01 1.384724859209416070e-01
5.000000000000000000e+01 1.440537549549074092e-01
5.100000000000000000e+01 1.506685159506927218e-01
5.200000000000000000e+01 1.582954204707413548e-01
5.300000000000000000e+01 1.668890650046453428e-01
5.400000000000000000e+01 1.763828604927391019e-01
5.500000000000000000e+01 1.866922422141013282e-01
5.600000000000000000e+01 1.977179638155147912e-01
5.700000000000000000e+01 2.093492511645995702e-01
5.800000000000000000e+01 2.214666413564115865e-01
5.900000000000000000e+01 2.339443950170636832e-01
6.000000000000000000e+01 2.466524385947838904e-01
6.100000000000000000e+01 2.594578620335771246e-01
6.200000000000000000e+01 2.722260593672473639e-01
6.300000000000000000e+01 2.848216489737124824e-01
6.400000000000000000e+01 2.971093442783351302e-01
6.500000000000000000e+01 3.089549585829096112e-01
6.600000000000000000e+01 3.202267214584303412e-01
6.700000000000000000e+01 3.307970563998149371e-01
6.800000000000000000e+01 3.405449244219945215e-01
6.900000000000000000e+01 3.493587775471834189e-01
7.000000000000000000e+01 3.571400957908242302e-01
7.100000000000000000e+01 3.638074059895134993e-01
7.200000000000000000e+01 3.693006067924104463e-01
7.300000000000000000e+01 3.735853579373011324e-01
7.400000000000000000e+01 3.766572394911931188e-01
7.500000000000000000e+01 3.785453534975486423e-01
7.600000000000000000e+01 3.793150308678933103e-01
7.700000000000000000e+01 3.790693239451486951e-01
7.800000000000000000e+01 3.779490098426187550e-01
7.900000000000000000e+01 3.761309018110369773e-01
8.000000000000000000e+01 3.738243608926363204e-01
8.100000000000000000e+01 3.712660127331830484e-01
8.200000000000000000e+01 3.687127970025733115e-01
8.300000000000000000e+01 3.664335993348879494e-01
8.400000000000000000e+01 3.646998285096612058e-01
8.500000000000000000e+01 3.637753940960460897e-01
8.600000000000000000e+01 3.639066030974939525e-01
8.700000000000000000e+01 3.653125214533561871e-01
8.800000000000000000e+01 3.681763331823935115e-01
8.900000000000000000e+01 3.726381764271629038e-01
9.000000000000000000e+01 3.787898453215938210e-01
9.100000000000000000e+01 3.866716256231895188e-01
9.200000000000000000e+01 3.962713914890428901e-01
9.300000000000000000e+01 4.075259428344958357e-01
9.400000000000000000e+01 4.203244192154087511e-01
9.500000000000000000e+01 4.345135014657669492e-01
9.600000000000000000e+01 4.499040157384531224e-01
9.700000000000000000e+01 4.662784941874514866e-01
9.800000000000000000e+01 4.833992266588204578e-01
9.900000000000000000e+01 5.010163569967504005e-01
1.000000000000000000e+02 5.188756334783507507e-01
1.010000000000000000e+02 5.367255052355522915e-01
1.020000000000000000e+02 5.543233573424047878e-01
1.030000000000000000e+02 5.714407835505448396e-01
1.040000000000000000e+02 5.878678961162742134e-01
1.050000000000000000e+02 6.034167565914384523e-01
1.060000000000000000e+02 6.179240724180052879e-01
1.070000000000000000e+02 6.312533351343593280e-01
1.080000000000000000e+02 6.432965781536061911e-01
1.090000000000000000e+02 6.539759046322429770e-01
1.100000000000000000e+02 6.632448866732346682e-01
1.110000000000000000e+02 6.710898713428254947e-01
1.120000000000000000e+02 6.775311573236018070e-01
1.130000000000000000e+02 6.826239364116847286e-01
1.140000000000000000e+02 6.864588362120644938e-01
1.150000000000000000e+02 6.891618609748301205e-01
1.160000000000000000e+02 6.908935119880780240e-01
1.170000000000000000e+02 6.918468787729431524e-01
1.180000000000000000e+02 6.922445295674297672e-01
1.190000000000000000e+02 6.923340887639546359e-01
1.200000000000000000e+02 6.923824664168529708e-01
1.210000000000000000e+02 6.926687954945889292e-01
1.220000000000000000e+02 6.934762258775367672e-01
1.230000000000000000e+02 6.950828148183443300e-01
1.240000000000000000e+02 6.977518339960764315e-01
1.250000000000000000e+02 7.017218769565677361e-01
1.260000000000000000e+02 7.071971927193212437e-01
1.270000000000000000e+02 7.143386902163446628e-01
1.280000000000000000e+02 7.232560501120730567e-01
1.290000000000000000e+02 7.340013495699027057e-01
1.300000000000000000e+02 7.465645492427820384e-01
1.310000000000000000e+02 7.608711182440437426e-01
1.320000000000000000e+02 7.767819814289617097e-01
1.330000000000000000e+02 7.940958728705255210e-01
1.340000000000000000e+02 8.125540719685463431e-01
1.350000000000000000e+02 8.318473910651934533e-01
1.360000000000000000e+02 8.516251804285313032e-01
1.370000000000000000e+02 8.715060231843149152e-01
1.380000000000000000e+02 8.910897132725416059e-01
1.390000000000000000e+02 9.099700490424894594e-01
1.400000000000000000e+02 9.277479358452888070e-01
1.410000000000000000e+02 9.440442765495884458e-01
1.420000000000000000e+02 9.585121390521876839e-01
1.430000000000000000e+02 9.708477278028017077e-01
1.440000000000000000e+02 9.807997447579073214e-01
1.450000000000000000e+02 9.881768076095369668e-01
1.460000000000000000e+02 9.928526894571939598e-01
1.470000000000000000e+02 9.947692505321746870e-01
1.480000000000000000e+02 9.939370435684551364e-01
1.490000000000000000e+02 9.904336790585304140e-01
1.500000000000000000e+02 9.844001321872047905e-01
1.510000000000000000e+02 9.760352520058965808e-01
1.520000000000000000e+02 9.655887893554888635e-01
1.530000000000000000e+02 9.533532947525539258e-01
1.540000000000000000e+02 9.396552465233567464e-01
1.550000000000000000e+02 9.248457572440744734e-01
1.560000000000000000e+02 9.092911755166792620e-01
1.570000000000000000e+02 8.933638556339573711e-01
1.580000000000000000e+02 8.774333159555858241e-01
1.590000000000000000e+02 8.618579517109429267e-01
1.600000000000000000e+02 8.469774192899036658e-01
1.610000000000000000e+02 8.331057635116030369e-01
1.620000000000000000e+02 8.205253295677883418e-01
1.630000000000000000e+02 8.094814774860760176e-01
1.640000000000000000e+02 8.001781090661396201e-01
1.650000000000000000e+02 7.927740136412185779e-01
1.660000000000000000e+02 7.873800462235233111e-01
1.670000000000000000e+02 7.840571578447255163e-01
1.680000000000000000e+02 7.828153073018853103e-01
1.690000000000000000e+02 7.836132876635628630e-01
1.700000000000000000e+02 7.863595020162291727e-01
1.710000000000000000e+02 7.909137160992825155e-01
1.720000000000000000e+02 7.970898042078323753e-01
1.730000000000000000e+02 8.046594857507078924e-01
1.740000000000000000e+02 8.133570267916124807e-01
1.750000000000000000e+02 8.228848541267648198e-01
1.760000000000000000e+02 8.329200000066926401e-01
1.770000000000000000e+02 8.431212657464244309e-01
1.780000000000000000e+02 8.531369626139929663e-01
1.790000000000000000e+02 8.626130617979699267e-01
1.800000000000000000e+02 8.712015600329454657e-01
1.810000000000000000e+02 8.785688480503104358e-01
1.820000000000000000e+02 8.844038557395939026e-01
1.830000000000000000e+02 8.884257409718064880e-01
1.840000000000000000e+02 8.903908917304577120e-01
1.850000000000000000e+02 8.900990233068150070e-01
1.860000000000000000e+02 8.873981758183452362e-01
1.870000000000000000e+02 8.821884500422714215e-01
1.880000000000000000e+02 8.744243631094704705e-01
1.890000000000000000e+02 8.641157575068504348e-01
1.900000000000000000e+02 8.513272513205651926e-01
1.910000000000000000e+02 8.361762785807418386e-01
1.920000000000000000e+02 8.188298210230386953e-01
1.930000000000000000e+02 7.994999848600131687e-01
1.940000000000000000e+02 7.784386132755574117e-01
1.950000000000000000e+02 7.559311525749362604e-01
1.960000000000000000e+02 7.322900004650222394e-01
1.970000000000000000e+02 7.078475607361943700e-01
1.980000000000000000e+02 6.829492088687078022e-01
1.990000000000000000e+02 6.579463441635255982e-01
2.000000000000000000e+02 6.331896613052476752e-01
2.010000000000000000e+02 6.090227338012419445e-01
2.020000000000000000e+02 5.857759556155021086e-01
2.030000000000000000e+02 5.637608496970989425e-01
2.040000000000000000e+02 5.432647227047615601e-01
2.050000000000000000e+02 5.245456258074742140e-01
2.060000000000000000e+02 5.078275772219119633e-01
2.070000000000000000e+02 4.932960104726024086e-01
2.080000000000000000e+02 4.810934332689619231e-01
2.090000000000000000e+02 4.713153140541130881e-01
2.100000000000000000e+02 4.640062506589591185e-01
2.110000000000000000e+02 4.591565187021875993e-01
2.120000000000000000e+02 4.566991367729189011e-01
2.130000000000000000e+02 4.565076221365385600e-01
2.140000000000000000e+02 4.583946370840746298e-01
2.150000000000000000e+02 4.621117408430748252e-01
2.160000000000000000e+02 4.673504621372548962e-01
2.170000000000000000e+02 4.737448919837102257e-01
2.180000000000000000e+02 4.808759635393707876e-01
2.190000000000000000e+02 4.882775376646695253e-01
2.200000000000000000e+02 4.954443488193369660e-01
2.210000000000000000e+02 5.018417900755042238e-01
2.220000000000000000e+02 5.069174285375400713e-01
2.230000000000000000e+02 5.101140503064270915e-01
2.240000000000000000e+02 5.108839382600259826e-01
2.250000000000000000e+02 5.087039942609496990e-01
2.260000000000000000e+02 5.030912328395958921e-01
2.270000000000000000e+02 4.936181040099760775e-01
2.280000000000000000e+02 4.799270543909273101e-01
2.290000000000000000e+02 4.617437119225868969e-01
2.300000000000000000e+02 4.388880894164592372e-01
2.310000000000000000e+02 4.112832450853720068e-01
2.320000000000000000e+02 3.789609197869397428e-01
2.330000000000000000e+02 3.420637871370924565e-01
2.340000000000000000e+02 3.008441025321560436e-01
2.350000000000000000e+02 2.556587115716938974e-01
2.360000000000000000e+02 2.069605679240033858e-01
2.370000000000000000e+02 1.552871036887637779e-01
2.380000000000000000e+02 1.012459753028340792e-01
2.390000000000000000e+02 4.549886184006279866e-02
2.400000000000000000e+02 -1.125589402571729007e-02
2.410000000000000000e+02 -6.830095112676892732e-02
2.420000000000000000e+02 -1.249170879967303055e-01
2.430000000000000000e+02 -1.803989815184481038e-01
2.440000000000000000e+02 -2.340689729288951415e-01
2.450000000000000000e+02 -2.852883179492864962e-01
2.460000000000000000e+02 -3.334656246902069632e-01
2.470000000000000000e+02 -3.780624089710779567e-01
2.480000000000000000e+02 -4.185959227231257906e-01
2.490000000000000000e+02 -4.546396164196518375e-01
2.500000000000000000e+02 -4.858217641140480936e-01
2.510000000000000000e+02 -5.118228927477862511e-01
2.520000000000000000e+02 -5.323727104636769569e-01
2.530000000000000000e+02 -5.472472113019398732e-01
2.540000000000000000e+02 -5.562665580406189747e-01
2.550000000000000000e+02 -5.592942077992678618e-01
2.560000000000000000e+02 -5.562375721128384187e-01
2.570000000000000000e+02 -5.470503001660088627e-01
2.580000000000000000e+02 -5.317360677929140467e-01
2.590000000000000000e+02 -5.103535588215083463e-01
2.600000000000000000e+02 -4.830221607058302613e-01
2.610000000000000000e+02 -4.499277719066530068e-01
2.620000000000000000e+02 -4.113280507407204856e-01
2.630000000000000000e+02 -3.675564216448106714e-01
2.640000000000000000e+02 -3.190242023655698866e-01
2.650000000000000000e+02 -2.662203141476813251e-01
2.660000000000000000e+02 -2.097081823094759379e-01
2.670000000000000000e+02 -1.501196111231616892e-01
2.680000000000000000e+02 -8.814561503352165428e-02
2.690000000000000000e+02 -2.452438878394608279e-02
2.700000000000000000e+02 3.997320864700255189e-02
2.710000000000000000e+02 1.045601134236582158e-01
2.720000000000000000e+02 1.684507827283508175e-01
2.730000000000000000e+02 2.308794197249710578e-01
2.740000000000000000e+02 2.911178885254867010e-01
2.750000000000000000e+02 3.484925183003437787e-01
2.760000000000000000e+02 4.023990541788672326e-01
2.770000000000000000e+02 4.523151148061279603e-01
2.780000000000000000e+02 4.978096568021219692e-01
2.790000000000000000e+02 5.385491136012019453e-01
2.800000000000000000e+02 5.743000609396583522e-01
2.810000000000000000e+02 6.049284491894877380e-01
2.820000000000000000e+02 6.303956242358144113e-01
2.830000000000000000e+02 6.507515202713725078e-01
2.840000000000000000e+02 6.661255410809244770e-01
2.850000000000000000e+02 6.767157432440300546e-01
2.860000000000000000e+02 6.827769885215601020e-01
2.870000000000000000e+02 6.846087443428729991e-01
2.880000000000000000e+02 6.825431774552478403e-01
2.890000000000000000e+02 6.769341133256637777e-01
2.900000000000000000e+02 6.681473269746533994e-01
2.910000000000000000e+02 6.565524988994353439e-01
2.920000000000000000e+02 6.425170212290025606e-01
2.930000000000000000e+02 6.264016869792060627e-01
2.940000000000000000e+02 6.085581475944862317e-01
2.950000000000000000e+02 5.893278926198503020e-01
2.960000000000000000e+02 5.690423996150230090e-01
2.970000000000000000e+02 5.480240273739154233e-01
2.980000000000000000e+02 5.265871881954956590e-01
2.990000000000000000e+02 5.050393361842785422e-01
3.000000000000000000e+02 4.836813475030657394e-01
3.010000000000000000e+02 4.628069442234004072e-01
3.020000000000000000e+02 4.427009154281376646e-01
3.030000000000000000e+02 4.236360161832722349e-01
3.040000000000000000e+02 4.058685608158700275e-01
3.050000000000000000e+02 3.896328657155678221e-01
3.060000000000000000e+02 3.751348264360353513e-01
3.070000000000000000e+02 3.625450225905825774e-01
3.080000000000000000e+02 3.519918260223811046e-01
3.090000000000000000e+02 3.435550323151326246e-01
3.100000000000000000e+02 3.372605420944891352e-01
3.110000000000000000e+02 3.330765822346204441e-01
3.120000000000000000e+02 3.309118826543505643e-01
3.130000000000000000e+02 3.306161141792868796e-01
3.140000000000000000e+02 3.319827572503222246e-01
3.150000000000000000e+02 3.347544181663661411e-01
3.160000000000000000e+02 3.386304519994731699e-01
3.170000000000000000e+02 3.432766002239521774e-01
3.180000000000000000e+02 3.483362188452439057e-01
3.190000000000000000e+02 3.534425686068636829e-01
3.200000000000000000e+02 3.582315707804381577e-01
3.210000000000000000e+02 3.623544047913830890e-01
3.220000000000000000e+02 3.654893378543456195e-01
3.230000000000000000e+02 3.673522316525221765e-01
3.240000000000000000e+02 3.677052593990507434e-01
3.250000000000000000e+02 3.663634824117042443e-01
3.260000000000000000e+02 3.631990686153270254e-01
3.270000000000000000e+02 3.581430753018129964e-01
3.280000000000000000e+02 3.511848549445062417e-01
3.290000000000000000e+02 3.423692673420674626e-01
3.300000000000000000e+02 3.317919845254368449e-01
3.310000000000000000e+02 3.195932521254062908e-01
3.320000000000000000e+02 3.059505194167710940e-01
3.330000000000000000e+02 2.910703680904799251e-01
3.340000000000000000e+02 2.751801598536011140e-01
3.350000000000000000e+02 2.585197884818584702e-01
3.360000000000000000e+02 2.413338674701776265e-01
3.370000000000000000e+02 2.238646168688507576e-01
3.380000000000000000e+02 2.063456380951905200e-01
3.390000000000000000e+02 1.889966892310258884e-01
3.400000000000000000e+02 1.720195024113140292e-01
3.410000000000000000e+02 1.555946220950565340e-01
3.420000000000000000e+02 1.398791931924437404e-01
3.430000000000000000e+02 1.250055923588363205e-01
3.440000000000000000e+02 1.110807748934800609e-01
3.450000000000000000e+02 9.818620350420041720e-02
3.460000000000000000e+02 8.637823156023280435e-02
3.470000000000000000e+02 7.568883018479399816e-02
3.480000000000000000e+02 6.612657246417406876e-02
3.490000000000000000e+02 5.767781578802450709e-02
3.500000000000000000e+02 5.030805159179869285e-02
3.510000000000000000e+02 4.396341741765208422e-02
3.520000000000000000e+02 3.857238648586350932e-02
3.530000000000000000e+02 3.404766299368282984e-02
3.540000000000000000e+02 3.028831585342698501e-02
3.550000000000000000e+02 2.718217927306562295e-02
3.560000000000000000e+02 2.460853583241374640e-02
3.570000000000000000e+02 2.244107807511470931e-02
3.580000000000000000e+02 2.055111991272533245e-02
3.590000000000000000e+02 1.881100197538073532e-02
3.600000000000000000e+02 1.709760819097127724e-02
3.610000000000000000e+02 1.529588712719432038e-02
3.620000000000000000e+02 1.330225360325005060e-02
3.630000000000000000e+02 1.102773586111679451e-02
3.640000000000000000e+02 8.400732575202702473e-03
3.650000000000000000e+02 5.369252791032516105e-03
3.660000000000000000e+02 1.902530186037134198e-03
3.670000000000000000e+02 -2.008070330555747959e-03
3.680000000000000000e+02 -6.348902679261975678e-03
3.690000000000000000e+02 -1.108465851054998147e-02
3.700000000000000000e+02 -1.615972932812758181e-02
3.710000000000000000e+02 -2.150025036099749778e-02
3.720000000000000000e+02 -2.701673346937390197e-02
3.730000000000000000e+02 -3.260717191877841870e-02
3.740000000000000000e+02 -3.816048372878745598e-02
3.750000000000000000e+02 -4.356015311285478531e-02
3.760000000000000000e+02 -4.868793126250758885e-02
3.770000000000000000e+02 -5.342746729298863267e-02
3.780000000000000000e+02 -5.766775624741452000e-02
3.790000000000000000e+02 -6.130631143577441877e-02
3.800000000000000000e+02 -6.425199115406640682e-02
3.810000000000000000e+02 -6.642743266103191824e-02
3.820000000000000000e+02 -6.777106749300891575e-02
3.830000000000000000e+02 -6.823871018265507959e-02
3.840000000000000000e+02 -6.780472633626795365e-02
3.850000000000000000e+02 -6.646279542011741814e-02
3.860000000000000000e+02 -6.422628852488357354e-02
3.870000000000000000e+02 -6.112828236376655761e-02
3.880000000000000000e+02 -5.722122866521955897e-02
3.890000000000000000e+02 -5.257629391232519767e-02
3.900000000000000000e+02 -4.728237907561532588e-02
3.910000000000000000e+02 -4.144482378696872499e-02
3.920000000000000000e+02 -3.518379500332918797e-02
3.930000000000000000e+02 -2.863235763937214962e-02
3.940000000000000000e+02 -2.193422427671311986e-02
3.950000000000000000e+02 -1.524118354126822311e-02
3.960000000000000000e+02 -8.710212195656617806e-03
3.970000000000000000e+02 -2.500284641471204900e-03
3.980000000000000000e+02 3.231094684289582356e-03
3.990000000000000000e+02 8.331595793886828472e-03
4.000000000000000000e+02 1.265794695794945739e-02
4.010000000000000000e+02 1.607992093880341103e-02
4.020000000000000000e+02 1.848432623220242280e-02
4.030000000000000000e+02 1.977888531125348084e-02
4.040000000000000000e+02 1.989586256494310298e-02
4.050000000000000000e+02 1.879528827938743013e-02
4.060000000000000000e+02 1.646761340611567828e-02
4.070000000000000000e+02 1.293562499627378369e-02
4.080000000000000000e+02 8.255455914844863144e-03
4.090000000000000000e+02 2.516536556242643732e-03
4.100000000000000000e+02 -4.159637978180208591e-03
4.110000000000000000e+02 -1.162201361721562805e-02
4.120000000000000000e+02 -1.969379392227713077e-02
4.130000000000000000e+02 -2.817754385284841970e-02
4.140000000000000000e+02 -3.686148633271613129e-02
4.150000000000000000e+02 -4.552682094465684837e-02
4.160000000000000000e+02 -5.395581658872341396e-02
4.170000000000000000e+02 -6.194035667693273406e-02
4.180000000000000000e+02 -6.929055238894658852e-02
4.190000000000000000e+02 -7.584299299703076147e-02
4.200000000000000000e+02 -8.146817797992822463e-02
4.210000000000000000e+02 -8.607667874173378919e-02
4.220000000000000000e+02 -8.962361136424563945e-02
4.230000000000000000e+02 -9.211106729739301779e-02
4.240000000000000000e+02 -9.358824492425550645e-02
4.250000000000000000e+02 -9.414914722229038302e-02
4.260000000000000000e+02 -9.392785268761121020e-02
4.270000000000000000e+02 -9.309151862258216448e-02
4.280000000000000000e+02 -9.183142711962477556e-02
4.290000000000000000e+02 -9.035252228732719437e-02
4.300000000000000000e+02 -8.886200091302332016e-02
4.310000000000000000e+02 -8.755759744286852053e-02
4.320000000000000000e+02 -8.661623994483791389e-02
4.330000000000000000e+02 -8.618374235921766324e-02
4.340000000000000000e+02 -8.636613935288438293e-02
4.350000000000000000e+02 -8.722316765750183498e-02
4.360000000000000000e+02 -8.876425953579888950e-02
4.370000000000000000e+02 -9.094725166441448849e-02
4.380000000000000000e+02 -9.367983922410992592e-02
4.390000000000000000e+02 -9.682363507520649892e-02
4.400000000000000000e+02 -1.002005408001257897e-01
4.410000000000000000e+02 -1.036010119547842862e-01
4.420000000000000000e+02 -1.067937123809501732e-01
4.430000000000000000e+02 -1.095360063281156787e-01
4.440000000000000000e+02 -1.115847326908267073e-01
4.450000000000000000e+02 -1.127067392384315941e-01
4.460000000000000000e+02 -1.126887190397225930e-01
4.470000000000000000e+02 -1.113459770978924013e-01
4.480000000000000000e+02 -1.085298523591330250e-01
4.490000000000000000e+02 -1.041336179078015678e-01
4.500000000000000000e+02 -9.809677236588369709e-02
4.510000000000000000e+02 -9.040771087021552688e-02
4.520000000000000000e+02 -8.110482131301946507e-02
4.530000000000000000e+02 -7.027608954530183138e-02
4.540000000000000000e+02 -5.805731791113708656e-02
4.550000000000000000e+02 -4.462906845487094737e-02
4.560000000000000000e+02 -3.021244060119398014e-02
4.570000000000000000e+02 -1.506378836294516681e-02
4.580000000000000000e+02 5.315206689880662850e-04
4.590000000000000000e+02 1.626619950855049193e-02
4.600000000000000000e+02 3.181887339031309880e-02
4.610000000000000000e+02 4.686251416347990417e-02
4.620000000000000000e+02 6.107331701416703063e-02
4.630000000000000000e+02 7.413982916990134731e-02
4.640000000000000000e+02 8.577210991069508794e-02
4.650000000000000000e+02 9.571067445336822743e-02
4.660000000000000000e+02 1.037349547524624715e-01
4.670000000000000000e+02 1.096710010670881447e-01
4.680000000000000000e+02 1.133981507881614420e-01
4.690000000000000000e+02 1.148544065085257554e-01
4.700000000000000000e+02 1.140402924255397299e-01
4.710000000000000000e+02 1.110209956864746800e-01
4.720000000000000000e+02 1.059266447009565570e-01
4.730000000000000000e+02 9.895062725124033343e-02
4.740000000000000000e+02 9.034590557109993536e-02
4.750000000000000000e+02 8.041934123653614319e-02
4.760000000000000000e+02 6.952409963061138842e-02
4.770000000000000000e+02 5.805026102153743039e-02
4.780000000000000000e+02 4.641382401374941763e-02
4.790000000000000000e+02 3.504434737136757211e-02
4.800000000000000000e+02 2.437153844984005918e-02
4.810000000000000000e+02 1.481115972171080999e-02
4.820000000000000000e+02 6.750687256135561552e-03
4.830000000000000000e+02 5.352126011818503660e-04
4.840000000000000000e+02 -3.545872788723386342e-03
4.850000000000000000e+02 -5.270840385931935441e-03
4.860000000000000000e+02 -4.495657109433726963e-03
4.870000000000000000e+02 -1.161533182319582575e-03
4.880000000000000000e+02 4.700509784834047862e-03
4.890000000000000000e+02 1.296844737427189746e-02
4.900000000000000000e+02 2.343169781733719925e-02
4.910000000000000000e+02 3.579729393532270904e-02
4.920000000000000000e+02 4.969967545998272423e-02
4.930000000000000000e+02 6.471378743896911978e-02
4.940000000000000000e+02 8.037096528210155300e-02
4.950000000000000000e+02 9.617690200342941809e-02
4.960000000000000000e+02 1.116308450351785886e-01
4.970000000000000000e+02 1.262450733764998723e-01
4.980000000000000000e+02 1.395636714410121160e-01
4.990000000000000000e+02 1.511796492502243128e-01
5.000000000000000000e+02 1.607495587487816346e-01
5.010000000000000000e+02 1.680049160899303173e-01
5.020000000000000000e+02 1.727599467069644013e-01
5.030000000000000000e+02 1.749154068924677063e-01
5.040000000000000000e+02 1.744584821803262520e-01
5.050000000000000000e+02 1.714589990340898429e-01
5.060000000000000000e+02 1.660623927042410020e-01
5.070000000000000000e+02 1.584800359898467514e-01
5.080000000000000000e+02 1.489776398554016890e-01
5.090000000000000000e+02 1.378624834536313903e-01
5.100000000000000000e+02 1.254702189291614089e-01
5.110000000000000000e+02 1.121519324073904089e-01
5.120000000000000000e+02 9.826203760177523727e-02
5.130000000000000000e+02 8.414744627337858440e-02
5.140000000000000000e+02 7.013831491986978472e-02
5.150000000000000000e+02 5.654052388009873920e-02
5.160000000000000000e+02 4.362991539091413962e-02
5.170000000000000000e+02 3.164821019851397216e-02
5.180000000000000000e+02 2.080044361478308387e-02
5.190000000000000000e+02 1.125371308925844117e-02
5.200000000000000000e+02 3.137009130436097318e-03
5.210000000000000000e+02 -3.458094475237719068e-03
5.220000000000000000e+02 -8.476092538151503569e-03
5.230000000000000000e+02 -1.189570931202251283e-02
5.240000000000000000e+02 -1.372769543200749384e-02
5.250000000000000000e+02 -1.401234893636340434e-02
5.260000000000000000e+02 -1.281681446880987042e-02
5.270000000000000000e+02 -1.023218913942863621e-02
5.280000000000000000e+02 -6.370447745098086097e-03
5.290000000000000000e+02 -1.361194155155807288e-03
5.300000000000000000e+02 4.651751342961782214e-03
5.310000000000000000e+02 1.151390897423597466e-02
5.320000000000000000e+02 1.906380625348903790e-02
5.330000000000000000e+02 2.713670329603855638e-02
5.340000000000000000e+02 3.556830857677055480e-02
5.350000000000000000e+02 4.419840245096934295e-02
5.360000000000000000e+02 5.287427489185574092e-02
5.370000000000000000e+02 6.145387807704277144e-02
5.380000000000000000e+02 6.980859421524758524e-02
5.390000000000000000e+02 7.782552486630316124e-02
5.400000000000000000e+02 8.540921967964541783e-02
5.410000000000000000e+02 9.248277978344866812e-02
5.420000000000000000e+02 9.898829311467896575e-02
5.430000000000000000e+02 1.048865850386679899e-01
5.440000000000000000e+02 1.101562963847157600e-01
5.450000000000000000e+02 1.147923312267232210e-01
5.460000000000000000e+02 1.188037468765857640e-01
5.470000000000000000e+02 1.222111868363805753e-01
5.480000000000000000e+02 1.250439826218267270e-01
5.490000000000000000e+02 1.273370699154285912e-01
5.500000000000000000e+02 1.291278781568334089e-01
5.510000000000000000e+02 1.304533577280516943e-01
5.520000000000000000e+02 1.313473056490872815e-01
5.530000000000000000e+02 1.318381378177224394e-01
5.540000000000000000e+02 1.319472338720573124e-01
5.550000000000000000e+02 1.316879503126570372e-01
5.560000000000000000e+02 1.310653597778463908e-01
5.570000000000000000e+02 1.300767316942437746e-01
5.580000000000000000e+02 1.287127238206466628e-01
5.590000000000000000e+02 1.269592091324929228e-01
5.600000000000000000e+02 1.247996202656821846e-01
5.610000000000000000e+02 1.222176583213735596e-01
5.620000000000000000e+02 1.192001861710580424e-01
5.630000000000000000e+02 1.157401115046327311e-01
5.640000000000000000e+02 1.118390625615789946e-01
5.650000000000000000e+02 1.075096708874406226e-01
5.660000000000000000e+02 1.027772997251377024e-01
5.670000000000000000e+02 9.768109252659318287e-02
5.680000000000000000e+02 9.227426082404496799e-02
5.690000000000000000e+02 8.662358132658695697e-02
5.700000000000000000e+02 8.080812471187688584e-02
5.710000000000000000e+02 7.491728899444603795e-02
5.720000000000000000e+02 6.904825524567416439e-02
5.730000000000000000e+02 6.330301870678332887e-02
5.740000000000000000e+02 5.778517210810270310e-02
5.750000000000000000e+02 5.259662827410017949e-02
5.760000000000000000e+02 4.783446542050279887e-02
5.770000000000000000e+02 4.358806194761891822e-02
5.780000000000000000e+02 3.993665934502282910e-02
5.790000000000000000e+02 3.694745508812215945e-02
5.800000000000000000e+02 3.467428521961600507e-02
5.810000000000000000e+02 3.315691230415340751e-02
5.820000000000000000e+02 3.242089238113238236e-02
5.830000000000000000e+02 3.247795757722091864e-02
5.840000000000000000e+02 3.332682202129461091e-02
5.850000000000000000e+02 3.495429954373045073e-02
5.860000000000000000e+02 3.733661333166726770e-02
5.870000000000000000e+02 4.044078029970420846e-02
5.880000000000000000e+02 4.422596552819775539e-02
5.890000000000000000e+02 4.864472284136356350e-02
5.900000000000000000e+02 5.364406423322504863e-02
5.910000000000000000e+02 5.916633029117829984e-02
5.920000000000000000e+02 6.514986328666563797e-02
5.930000000000000000e+02 7.152951102070669032e-02
5.940000000000000000e+02 7.823701065566582291e-02
5.950000000000000000e+02 8.520131539360002726e-02
5.960000000000000000e+02 9.234893213168499093e-02
5.970000000000000000e+02 9.960433481691423341e-02
5.980000000000000000e+02 1.068905066989758457e-01
5.990000000000000000e+02 1.141296467995427527e-01
6.000000000000000000e+02 1.212440534061158676e-01
6.010000000000000000e+02 1.281571732536332109e-01
6.020000000000000000e+02 1.347947816163388990e-01
6.030000000000000000e+02 1.410862385898639104e-01
6.040000000000000000e+02 1.469657523838840962e-01
6.050000000000000000e+02 1.523735731108115665e-01
6.060000000000000000e+02 1.572570409172133477e-01
6.070000000000000000e+02 1.615714203295978701e-01
6.080000000000000000e+02 1.652804674531540285e-01
6.090000000000000000e+02 1.683566964626689311e-01
6.100000000000000000e+02 1.707813346382693609e-01
6.110000000000000000e+02 1.725439788649449357e-01
6.120000000000000000e+02 1.736419884060378116e-01
6.130000000000000000e+02 1.740796673312289544e-01
6.140000000000000000e+02 1.738673033036793880e-01
6.150000000000000000e+02 1.730201367283230318e-01
6.160000000000000000e+02 1.715573353447812921e-01
6.170000000000000000e+02 1.695010442040204568e-01
6.180000000000000000e+02 1.668755706619007018e-01
6.190000000000000000e+02 1.637067497294989182e-01
6.200000000000000000e+02 1.600215181207773063e-01
6.210000000000000000e+02 1.558477072862268498e-01
6.220000000000000000e+02 1.512140478968979074e-01
6.230000000000000000e+02 1.461503620123756897e-01
6.240000000000000000e+02 1.406879052478139380e-01
6.250000000000000000e+02 1.348598105791304902e-01
6.260000000000000000e+02 1.287015781540976345e-01
6.270000000000000000e+02 1.222515519075125512e-01
6.280000000000000000e+02 1.155513236289865547e-01
6.290000000000000000e+02 1.086460086907519995e-01
6.300000000000000000e+02 1.015843435887075347e-01
6.310000000000000000e+02 9.441856497718353891e-02
6.320000000000000000e+02 8.720404082343327645e-02
6.330000000000000000e+02 7.999863764971831825e-02
6.340000000000000000e+02 7.286182231629101391e-02
6.350000000000000000e+02 6.585351203442137147e-02
6.360000000000000000e+02 5.903270179917492061e-02
6.370000000000000000e+02 5.245591339025986594e-02
6.380000000000000000e+02 4.617552380216353308e-02
6.390000000000000000e+02 4.023804269817688600e-02
6.400000000000000000e+02 3.468241746904029976e-02
6.410000000000000000e+02 2.953845011972408910e-02
6.420000000000000000e+02 2.482541188279183825e-02
6.430000000000000000e+02 2.055093894036081476e-02
6.440000000000000000e+02 1.671028587610651206e-02
6.450000000000000000e+02 1.328600249104250342e-02
6.460000000000000000e+02 1.024808515951812320e-02
6.470000000000000000e+02 7.554636427955350834e-03
6.480000000000000000e+02 5.153047173698065489e-03
6.490000000000000000e+02 2.981695262483572990e-03
6.500000000000000000e+02 9.721343557982491937e-04
6.510000000000000000e+02 -9.482727589445339583e-04
6.520000000000000000e+02 -2.853339446966784640e-03
6.530000000000000000e+02 -4.814737480369953374e-03
6.540000000000000000e+02 -6.898467413710474873e-03
6.550000000000000000e+02 -9.161218604841285182e-03
6.560000000000000000e+02 -1.164672874369926045e-02
6.570000000000000000e+02 -1.438225944670655509e-02
6.580000000000000000e+02 -1.737531002268074762e-02
6.590000000000000000e+02 -2.061069615941477778e-02
6.600000000000000000e+02 -2.404812406701332256e-02
6.610000000000000000e+02 -2.762039308855801512e-02
6.620000000000000000e+02 -3.123236007371894482e-02
6.630000000000000000e+02 -3.476079558121659974e-02
6.640000000000000000e+02 -3.805525346103815626e-02
6.650000000000000000e+02 -4.094005973599106757e-02
6.660000000000000000e+02 -4.321750202833064131e-02
6.670000000000000000e+02 -4.467226568976641332e-02
6.680000000000000000e+02 -4.507711650987460822e-02
6.690000000000000000e+02 -4.419977257093634510e-02
6.700000000000000000e+02 -4.181084115971506199e-02
6.710000000000000000e+02 -3.769262334088698679e-02
6.720000000000000000e+02 -3.164851313189522009e-02
6.730000000000000000e+02 -2.351264569400354429e-02
6.740000000000000000e+02 -1.315938560124371541e-02
6.750000000000000000e+02 -5.121988664629551543e-04
6.760000000000000000e+02 1.444857289375020559e-02
6.770000000000000000e+02 3.167951559373918813e-02
6.780000000000000000e+02 5.106996916538263792e-02
6.790000000000000000e+02 7.244025736823522799e-02
6.800000000000000000e+02 9.554260323811152034e-02
6.810000000000000000e+02 1.200648870283757136e-01
6.820000000000000000e+02 1.456372571329354604e-01
6.830000000000000000e+02 1.718414458825095470e-01
6.840000000000000000e+02 1.982224824516125028e-01
6.850000000000000000e+02 2.243023458757541500e-01
6.860000000000000000e+02 2.495949739322869676e-01
6.870000000000000000e+02 2.736219493546639958e-01
6.880000000000000000e+02 2.959281310314489932e-01
6.890000000000000000e+02 3.160964905587319573e-01
6.900000000000000000e+02 3.337614551139288510e-01
6.910000000000000000e+02 3.486201434104793107e-01
6.920000000000000000e+02 3.604410073200313702e-01
6.930000000000000000e+02 3.690695471088165092e-01
6.940000000000000000e+02 3.744309417958756603e-01
6.950000000000000000e+02 3.765296142603513641e-01
6.960000000000000000e+02 3.754459196192944659e-01
6.970000000000000000e+02 3.713302925452657832e-01
6.980000000000000000e+02 3.643953041004390214e-01
6.990000000000000000e+02 3.549061546525359434e-01
7.000000000000000000e+02 3.431701619957887583e-01
7.010000000000000000e+02 3.295257953688977559e-01
7.020000000000000000e+02 3.143317589471259499e-01
7.030000000000000000e+02 2.979565525320351238e-01
7.040000000000000000e+02 2.807688404304206631e-01
7.050000000000000000e+02 2.631288547748228956e-01
7.060000000000000000e+02 2.453809562304986869e-01
7.070000000000000000e+02 2.278473837868442986e-01
7.080000000000000000e+02 2.108231531121906865e-01
7.090000000000000000e+02 1.945720137860207088e-01
7.100000000000000000e+02 1.793233514951254048e-01
7.110000000000000000e+02 1.652699192119025107e-01
7.120000000000000000e+02 1.525662971932068290e-01
7.130000000000000000e+02 1.413280092750958949e-01
7.140000000000000000e+02 1.316312540988163193e-01
7.150000000000000000e+02 1.235132387682723737e-01
7.160000000000000000e+02 1.169731221920449482e-01
7.170000000000000000e+02 1.119735822644413598e-01
7.180000000000000000e+02 1.084430137358593366e-01
7.190000000000000000e+02 1.062783424979644870e-01
7.200000000000000000e+02 1.053484102160597430e-01
7.210000000000000000e+02 1.054978459826084181e-01
7.220000000000000000e+02 1.065513037243183969e-01
7.230000000000000000e+02 1.083179123647991654e-01
7.240000000000000000e+02 1.105957646128994387e-01
7.250000000000000000e+02 1.131762639418119470e-01
7.260000000000000000e+02 1.158481596010385445e-01
7.270000000000000000e+02 1.184011264853494644e-01
7.280000000000000000e+02 1.206287878418174642e-01
7.290000000000000000e+02 1.223311308854494878e-01
7.300000000000000000e+02 1.233163224585367423e-01
7.310000000000000000e+02 1.234019891538425118e-01
7.320000000000000000e+02 1.224160771880707654e-01
7.330000000000000000e+02 1.201974470837011422e-01
7.340000000000000000e+02 1.165963828973362731e-01
7.350000000000000000e+02 1.114752022836441453e-01
7.360000000000000000e+02 1.047091414264356979e-01
7.370000000000000000e+02 9.618765849552343705e-02
7.380000000000000000e+02 8.581625258808282808e-02
7.390000000000000000e+02 7.351883582800622374e-02
7.400000000000000000e+02 5.924062896027756236e-02
7.410000000000000000e+02 4.295148011122282283e-02
7.420000000000000000e+02 2.464943833836714254e-02
7.430000000000000000e+02 4.364353347443404411e-03
7.440000000000000000e+02 -1.783877445900432235e-02
7.450000000000000000e+02 -4.185699905434158569e-02
7.460000000000000000e+02 -6.754750285138744204e-02
7.470000000000000000e+02 -9.472683853191350700e-02
7.480000000000000000e+02 -1.231715978396046851e-01
7.490000000000000000e+02 -1.526207032286663046e-01
7.500000000000000000e+02 -1.827794340782307181e-01
7.510000000000000000e+02 -2.133251982631802768e-01
7.520000000000000000e+02 -2.439149485286211116e-01
7.530000000000000000e+02 -2.741940292735716156e-01
7.540000000000000000e+02 -3.038061305912940213e-01
7.550000000000000000e+02 -3.324039325299986136e-01
7.560000000000000000e+02 -3.596599509075626422e-01
7.570000000000000000e+02 -3.852770539022062901e-01
7.580000000000000000e+02 -4.089981109118480118e-01
7.590000000000000000e+02 -4.306142635111912531e-01
7.600000000000000000e+02 -4.499713730860361860e-01
7.610000000000000000e+02 -4.669742950269184512e-01
7.620000000000000000e+02 -4.815887507936320033e-01
7.630000000000000000e+02 -4.938407058711015707e-01
7.640000000000000000e+02 -5.038133040014693975e-01
7.650000000000000000e+02 -5.116415460822582029e-01
7.660000000000000000e+02 -5.175050240589431638e-01
7.670000000000000000e+02 -5.216191186958015757e-01
7.680000000000000000e+02 -5.242251392950959543e-01
7.690000000000000000e+02 -5.255799188787104725e-01
7.700000000000000000e+02 -5.259453804785247932e-01
7.710000000000000000e+02 -5.255785615442891689e-01
7.720000000000000000e+02 -5.247225287470265176e-01
7.730000000000000000e+02 -5.235985401670436579e-01
7.740000000000000000e+02 -5.223997245736844430e-01
7.750000000000000000e+02 -5.212864547230149359e-01
7.760000000000000000e+02 -5.203834989310752723e-01
7.770000000000000000e+02 -5.197789496406512999e-01
7.780000000000000000e+02 -5.195248513513495148e-01
7.790000000000000000e+02 -5.196393864087797132e-01
7.800000000000000000e+02 -5.201104257931863373e-01
7.810000000000000000e+02 -5.209002137571334679e-01
7.820000000000000000e+02 -5.219509280934697681e-01
7.830000000000000000e+02 -5.231908415414106006e-01
7.840000000000000000e+02 -5.245408029069735800e-01
7.850000000000000000e+02 -5.259207577703739478e-01
7.860000000000000000e+02 -5.272560383750798385e-01
7.870000000000000000e+02 -5.284831695987916023e-01
7.880000000000000000e+02 -5.295549635238202546e-01
7.890000000000000000e+02 -5.304447082983183570e-01
7.900000000000000000e+02 -5.311492979648274604e-01
7.910000000000000000e+02 -5.316911974906982641e-01
7.920000000000000000e+02 -5.321191903550611668e-01
7.930000000000000000e+02 -5.325079110056899490e-01
7.940000000000000000e+02 -5.329562209748962553e-01
7.950000000000000000e+02 -5.335845392232336781e-01
7.960000000000000000e+02 -5.345312836495981212e-01
7.970000000000000000e+02 -5.359486167092677444e-01
7.980000000000000000e+02 -5.379977120934981150e-01
7.990000000000000000e+02 -5.408437701323798308e-01
8.000000000000000000e+02 -5.446510054723371352e-01
8.010000000000000000e+02 -5.495778134406510418e-01
8.020000000000000000e+02 -5.557722927720529782e-01
8.030000000000000000e+02 -5.633682646987583365e-01
8.040000000000000000e+02 -5.724818856848361559e-01
8.050000000000000000e+02 -5.832089073128380319e-01
8.060000000000000000e+02 -5.956225942927723116e-01
8.070000000000000000e+02 -6.097722761457439189e-01
8.080000000000000000e+02 -6.256824789231743011e-01
8.090000000000000000e+02 -6.433525647654910751e-01
8.100000000000000000e+02 -6.627567969195939934e-01
8.110000000000000000e+02 -6.838447471103124009e-01
8.120000000000000000e+02 -7.065419678234198253e-01
8.130000000000000000e+02 -7.307508627184913230e-01
8.140000000000000000e+02 -7.563517015006187005e-01
8.150000000000000000e+02 -7.832037383802034070e-01
8.160000000000000000e+02 -8.111464047351549800e-01
8.170000000000000000e+02 -8.400005556042327015e-01
8.180000000000000000e+02 -8.695697555935040235e-01
8.190000000000000000e+02 -8.996415946360468707e-01
8.200000000000000000e+02 -9.299890273526429940e-01
8.210000000000000000e+02 -9.603717350163276656e-01
8.220000000000000000e+02 -9.905375175003642285e-01
8.230000000000000000e+02 -1.020223732744900191e+00
8.240000000000000000e+02 -1.049158819162875345e+00
8.250000000000000000e+02 -1.077063952778344547e+00
8.260000000000000000e+02 -1.103654912607383132e+00
8.270000000000000000e+02 -1.128644245178982208e+00
8.280000000000000000e+02 -1.151743831099440563e+00
8.290000000000000000e+02 -1.172667959560066642e+00
8.300000000000000000e+02 -1.191137006661119546e+00
8.310000000000000000e+02 -1.206881787162140007e+00
8.320000000000000000e+02 -1.219648607396228490e+00
8.330000000000000000e+02 -1.229204991016474624e+00
8.340000000000000000e+02 -1.235345979699753682e+00
8.350000000000000000e+02 -1.237900836324800080e+00
8.360000000000000000e+02 -1.236739904665835610e+00
8.370000000000000000e+02 -1.231781312287984820e+00
8.380000000000000000e+02 -1.222997153709413087e+00
8.390000000000000000e+02 -1.210418763584298452e+00
8.400000000000000000e+02 -1.194140689531597799e+00
8.410000000000000000e+02 -1.174323005015100341e+00
8.420000000000000000e+02 -1.151191663688838629e+00
8.430000000000000000e+02 -1.125036684463677661e+00
8.440000000000000000e+02 -1.096208065496407258e+00
8.450000000000000000e+02 -1.065109447460123704e+00
8.460000000000000000e+02 -1.032189672736030017e+00
8.470000000000000000e+02 -9.979325060659647306e-01
8.480000000000000000e+02 -9.628448880451373482e-01
8.490000000000000000e+02 -9.274441732549780770e-01
8.500000000000000000e+02 -8.922448582249210558e-01
8.510000000000000000e+02 -8.577453259428657883e-01
8.520000000000000000e+02 -8.244151228892406813e-01
8.530000000000000000e+02 -7.926832450209482239e-01
8.540000000000000000e+02 -7.629278446016032333e-01
8.550000000000000000e+02 -7.354676877267786184e-01
8.560000000000000000e+02 -7.105555972009874877e-01
8.570000000000000000e+02 -6.883740195817285024e-01
8.580000000000000000e+02 -6.690327587045756808e-01
8.590000000000000000e+02 -6.525688335228634340e-01
8.600000000000000000e+02 -6.389483444055248373e-01
8.610000000000000000e+02 -6.280701744938164133e-01
8.620000000000000000e+02 -6.197713120593645320e-01
8.630000000000000000e+02 -6.138335534252574721e-01
8.640000000000000000e+02 -6.099913346067024067e-01
8.650000000000000000e+02 -6.079404383676412227e-01
8.660000000000000000e+02 -6.073473299841780637e-01
8.670000000000000000e+02 -6.078588856492577186e-01
8.680000000000000000e+02 -6.091122900346787050e-01
8.690000000000000000e+02 -6.107448911284060200e-01
8.700000000000000000e+02 -6.124038096264566855e-01
8.710000000000000000e+02 -6.137551080365173384e-01
8.720000000000000000e+02 -6.144923286040363530e-01
8.730000000000000000e+02 -6.143442146132447323e-01
8.740000000000000000e+02 -6.130814344404756921e-01
8.750000000000000000e+02 -6.105221372811827640e-01
8.760000000000000000e+02 -6.065361845824527309e-01
8.770000000000000000e+02 -6.010479237945592912e-01
8.780000000000000000e+02 -5.940374036770988964e-01
8.790000000000000000e+02 -5.855399719619253096e-01
8.800000000000000000e+02 -5.756442468887457142e-01
8.810000000000000000e+02 -5.644885124093765860e-01
8.820000000000000000e+02 -5.522556485070719834e-01
8.830000000000000000e+02 -5.391667697424649131e-01
8.840000000000000000e+02 -5.254738025017813285e-01
8.850000000000000000e+02 -5.114512786411403722e-01
8.860000000000000000e+02 -4.973876567571192120e-01
8.870000000000000000e+02 -4.835764981691349496e-01
8.880000000000000000e+02 -4.703078211218301163e-01
8.890000000000000000e+02 -4.578599331703430142e-01
8.900000000000000000e+02 -4.464920003826381989e-01
8.910000000000000000e+02 -4.364375560619753180e-01
8.920000000000000000e+02 -4.278990868419131899e-01
8.930000000000000000e+02 -4.210437662800072256e-01
8.940000000000000000e+02 -4.160003416049722347e-01
8.950000000000000000e+02 -4.128571254072351260e-01
8.960000000000000000e+02 -4.116610033870336527e-01
8.970000000000000000e+02 -4.124173467493481016e-01
8.980000000000000000e+02 -4.150907124281991711e-01
8.990000000000000000e+02 -4.196062248040746123e-01
9.000000000000000000e+02 -4.258515548322439614e-01
9.010000000000000000e+02 -4.336794406004648161e-01
9.020000000000000000e+02 -4.429107219197070955e-01
9.030000000000000000e+02 -4.533378832604905706e-01
9.040000000000000000e+02 -4.647291103195927975e-01
9.050000000000000000e+02 -4.768328620242286431e-01
9.060000000000000000e+02 -4.893829413697898811e-01
9.070000000000000000e+02 -5.021040162872573154e-01
9.080000000000000000e+02 -5.147175012755047518e-01
9.090000000000000000e+02 -5.269476652865228150e-01
9.100000000000000000e+02 -5.385277898543511244e-01
9.110000000000000000e+02 -5.492061701870902812e-01
9.120000000000000000e+02 -5.587517342245557073e-01
9.130000000000000000e+02 -5.669590576785878966e-01
9.140000000000000000e+02 -5.736525753331574995e-01
9.150000000000000000e+02 -5.786898302545697703e-01
9.160000000000000000e+02 -5.819636594729669099e-01
9.170000000000000000e+02 -5.834032808560871697e-01
9.180000000000000000e+02 -5.829743144057585313e-01
9.190000000000000000e+02 -5.806778354333244074e-01
9.200000000000000000e+02 -5.765486086339959293e-01
9.210000000000000000e+02 -5.706526875143694832e-01
9.220000000000000000e+02 -5.630845782822769818e-01
9.230000000000000000e+02 -5.539641611547460043e-01
9.240000000000000000e+02 -5.434335358773371150e-01
9.250000000000000000e+02 -5.316539178105939012e-01
9.260000000000000000e+02 -5.188026594225199073e-01
9.270000000000000000e+02 -5.050704186648548033e-01
9.280000000000000000e+02 -4.906584456856669108e-01
9.290000000000000000e+02 -4.757759195221725745e-01
9.300000000000000000e+02 -4.606372421796604555e-01
9.310000000000000000e+02 -4.454591908711060255e-01
9.320000000000000000e+02 -4.304578418848158949e-01
9.330000000000000000e+02 -4.158452094842445823e-01
9.340000000000000000e+02 -4.018255875230112295e-01
9.350000000000000000e+02 -3.885916339517984652e-01
9.360000000000000000e+02 -3.763202938641148076e-01
9.370000000000000000e+02 -3.651687085773444585e-01
9.380000000000000000e+02 -3.552702992197780407e-01
9.390000000000000000e+02 -3.467312401464357485e-01
9.400000000000000000e+02 -3.396275448196621194e-01
9.410000000000000000e+02 -3.340029744345771601e-01
9.420000000000000000e+02 -3.298679469661278674e-01
9.430000000000000000e+02 -3.271995741338259989e-01
9.440000000000000000e+02 -3.259428902712704357e-01
9.450000000000000000e+02 -3.260132654398276153e-01
9.460000000000000000e+02 -3.272999206189304289e-01
9.470000000000000000e+02 -3.296703934949209436e-01
9.480000000000000000e+02 -3.329757424085081352e-01
9.490000000000000000e+02 -3.370562303925713765e-01
9.500000000000000000e+02 -3.417472030871810396e-01
9.510000000000000000e+02 -3.468848661096816111e-01
9.520000000000000000e+02 -3.523116786250727328e-01
9.530000000000000000e+02 -3.578811103478058420e-01
9.540000000000000000e+02 -3.634615543108485891e-01
9.550000000000000000e+02 -3.689392454147943368e-01
9.560000000000000000e+02 -3.742200989979355685e-01
9.570000000000000000e+02 -3.792304502340296812e-01
9.580000000000000000e+02 -3.839167394546175727e-01
9.590000000000000000e+02 -3.882442454839740709e-01
9.600000000000000000e+02 -3.921950158561526845e-01
9.610000000000000000e+02 -3.957651771955945086e-01
9.620000000000000000e+02 -3.989618284487982947e-01
9.630000000000000000e+02 -4.017997254409166885e-01
9.640000000000000000e+02 -4.042979571127278682e-01
9.650000000000000000e+02 -4.064767938130266489e-01
9.660000000000000000e+02 -4.083548593318331310e-01
9.670000000000000000e+02 -4.099467426928238845e-01
9.680000000000000000e+02 -4.112611276512168068e-01
9.690000000000000000e+02 -4.122994791354419042e-01
9.700000000000000000e+02 -4.130552905516322038e-01
9.710000000000000000e+02 -4.135138652730194209e-01
9.720000000000000000e+02 -4.136525812252324075e-01
9.730000000000000000e+02 -4.134415718803435835e-01
9.740000000000000000e+02 -4.128447471320869089e-01
9.750000000000000000e+02 -4.118210760230199274e-01
9.760000000000000000e+02 -4.103260570080606850e-01
9.770000000000000000e+02 -4.083133089151441686e-01
9.780000000000000000e+02 -4.057362254347711139e-01
9.790000000000000000e+02 -4.025496471880773419e-01
9.800000000000000000e+02 -3.987115129821675596e-01
9.810000000000000000e+02 -3.941844598947874534e-01
9.820000000000000000e+02 -3.889373435728864514e-01
9.830000000000000000e+02 -3.829466513618888235e-01
9.840000000000000000e+02 -3.761977777117537780e-01
9.850000000000000000e+02 -3.686861265186622827e-01
9.860000000000000000e+02 -3.604180006674994607e-01
9.870000000000000000e+02 -3.514112355668925214e-01
9.880000000000000000e+02 -3.416955325024775836e-01
9.890000000000000000e+02 -3.313124511041899423e-01
9.900000000000000000e+02 -3.203150286035794658e-01
9.910000000000000000e+02 -3.087670071079464118e-01
9.920000000000000000e+02 -2.967416675242735558e-01
9.930000000000000000e+02 -2.843202909711400883e-01
9.940000000000000000e+02 -2.715902909414720789e-01
9.950000000000000000e+02 -2.586430829424229416e-01
9.960000000000000000e+02 -2.455717777681409308e-01
9.970000000000000000e+02 -2.324688006929488682e-01
9.980000000000000000e+02 -2.194235471339252563e-01
9.990000000000000000e+02 -2.065201868297203702e-01
1.000000000000000000e+03 -1.938357217242351882e-01
1.001000000000000000e+03 -1.814383878839688768e-01
1.002000000000000000e+03 -1.693864706991725644e-01
1.003000000000000000e+03 -1.577275766642884935e-01
1.004000000000000000e+03 -1.464983762392122191e-01
1.005000000000000000e+03 -1.357248035370482164e-01
1.006000000000000000e+03 -1.254226721597134220e-01
1.007000000000000000e+03 -1.155986436467956180e-01
1.008000000000000000e+03 -1.062514685986441498e-01
1.009000000000000000e+03 -9.737341021558135190e-02
1.010000000000000000e+03 -8.895175666739760234e-02
1.011000000000000000e+03 -8.097033191862712531e-02
1.012000000000000000e+03 -7.341092322459058517e-02
1.013000000000000000e+03 -6.625455635919177966e-02
1.014000000000000000e+03 -5.948256536444893050e-02
1.015000000000000000e+03 -5.307742037211855834e-02
1.016000000000000000e+03 -4.702329396372233877e-02
1.017000000000000000e+03 -4.130636201604456770e-02
1.018000000000000000e+03 -3.591484865132043430e-02
1.019000000000000000e+03 -3.083883606433543423e-02
1.020000000000000000e+03 -2.606986855338113904e-02
1.021000000000000000e+03 -2.160038623860940227e-02
1.022000000000000000e+03 -1.742302788365593033e-02
1.023000000000000000e+03 -1.352984438360137903e-02


==> figures/ex1/original_signal.txt <==
0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 5.909802751238771301e-03
2.000000000000000000e+00 1.139782568380725072e-02
3.000000000000000000e+00 1.632876885266990041e-02
4.000000000000000000e+00 2.056653663626322598e-02
5.000000000000000000e+00 2.398911417289177270e-02
6.000000000000000000e+00 2.650351273999532187e-02
7.000000000000000000e+00 2.805926938689917369e-02
8.000000000000000000e+00 2.865908354777482736e-02
9.000000000000000000e+00 2.836541460883932816e-02
1.000000000000000000e+01 2.730222657600871183e-02
1.100000000000000000e+01 2.565151389769509266e-02
1.200000000000000000e+01 2.364473216129277938e-02
1.300000000000000000e+01 2.154974041391102130e-02
1.400000000000000000e+01 1.965429031071324467e-02
1.500000000000000000e+01 1.824742848318195582e-02
1.600000000000000000e+01 1.760037933889264938e-02
1.700000000000000000e+01 1.794852580027714306e-02
1.800000000000000000e+01 1.947600014800063284e-02
1.900000000000000000e+01 2.230414666285795988e-02
2.000000000000000000e+01 2.648474729921523885e-02
2.100000000000000000e+01 3.199844847275187809e-02
2.200000000000000000e+01 3.875833694404251517e-02
2.300000000000000000e+01 4.661813530192338018e-02
2.400000000000000000e+01 5.538407107856542499e-02
2.500000000000000000e+01 6.482916029963832483e-02
2.600000000000000000e+01 7.470846800799747778e-02
2.700000000000000000e+01 8.477388285259744583e-02
2.800000000000000000e+01 9.478707222382931619e-02
2.900000000000000000e+01 1.045295544457553044e-01
3.000000000000000000e+01 1.138092060692333235e-01
3.100000000000000000e+01 1.224629740966422797e-01
3.200000000000000000e+01 1.303560357523144142e-01
3.300000000000000000e+01 1.373780899327226024e-01
3.400000000000000000e+01 1.434378248669290756e-01
3.500000000000000000e+01 1.484568435973463996e-01
3.600000000000000000e+01 1.523644127218860833e-01
3.700000000000000000e+01 1.550943161973803996e-01
3.800000000000000000e+01 1.565848483002795777e-01
3.900000000000000000e+01 1.567825892926481834e-01
4.000000000000000000e+01 1.556501113447136264e-01
4.100000000000000000e+01 1.531772110693094546e-01
4.200000000000000000e+01 1.493947170090342280e-01
4.300000000000000000e+01 1.443894364033219690e-01
4.400000000000000000e+01 1.383184426869912831e-01
4.500000000000000000e+01 1.314207109307964916e-01
4.600000000000000000e+01 1.240241154815638902e-01
4.700000000000000000e+01 1.165460262899458282e-01
4.800000000000000000e+01 1.094861707578884680e-01
4.900000000000000000e+01 1.034110381276199808e-01
5.000000000000000000e+01 9.892984582536856752e-02
5.100000000000000000e+01 9.666289851006151790e-02
5.200000000000000000e+01 9.720397739425434835e-02
5.300000000000000000e+01 1.010791226005593735e-01
5.400000000000000000e+01 1.087047413117639139e-01
5.500000000000000000e+01 1.203483262853715929e-01
5.600000000000000000e+01 1.360951568820288615e-01
5.700000000000000000e+01 1.558241539501215855e-01
5.800000000000000000e+01 1.791955715686217310e-01
5.900000000000000000e+01 2.056524595371717334e-01
6.000000000000000000e+01 2.344368718397923934e-01
6.100000000000000000e+01 2.646207000640851681e-01
6.200000000000000000e+01 2.951498639324660611e-01
6.300000000000000000e+01 3.248994884996030397e-01
6.400000000000000000e+01 3.527367336680128362e-01
6.500000000000000000e+01 3.775872023096613628e-01
6.600000000000000000e+01 3.985004079037052227e-01
6.700000000000000000e+01 4.147096777877616880e-01
6.800000000000000000e+01 4.256821229760785474e-01
6.900000000000000000e+01 4.311549093671543376e-01
7.000000000000000000e+01 4.311549779101075952e-01
7.100000000000000000e+01 4.260005161666202689e-01
7.200000000000000000e+01 4.162837925395583838e-01
7.300000000000000000e+01 4.028363248486233061e-01
7.400000000000000000e+01 3.866786587763750838e-01
7.500000000000000000e+01 3.689581741791387870e-01
7.600000000000000000e+01 3.508792257773917234e-01
7.700000000000000000e+01 3.336304868711078009e-01
7.800000000000000000e+01 3.183145544097210067e-01
7.900000000000000000e+01 3.058846753150421538e-01
8.000000000000000000e+01 2.970928835444455185e-01
8.100000000000000000e+01 2.924529416222146905e-01
8.200000000000000000e+01 2.922203324591209350e-01
8.300000000000000000e+01 2.963902407883614032e-01
8.400000000000000000e+01 3.047131044568548441e-01
8.500000000000000000e+01 3.167260135506417829e-01
8.600000000000000000e+01 3.317970935273377164e-01
8.700000000000000000e+01 3.491791163139671417e-01
8.800000000000000000e+01 3.680680079718439135e-01
8.900000000000000000e+01 3.876617029921441970e-01
9.000000000000000000e+01 4.072149431914746653e-01
9.100000000000000000e+01 4.260861124390594723e-01
9.200000000000000000e+01 4.437729875523560019e-01
9.300000000000000000e+01 4.599352974250167647e-01
9.400000000000000000e+01 4.744031265834901534e-01
9.500000000000000000e+01 4.871713767813815599e-01
9.600000000000000000e+01 4.983816116321642120e-01
9.700000000000000000e+01 5.082935637644208082e-01
9.800000000000000000e+01 5.172493067810376433e-01
9.900000000000000000e+01 5.256335328661093653e-01
1.000000000000000000e+02 5.338335049220633843e-01
1.010000000000000000e+02 5.422020712182294977e-01
1.020000000000000000e+02 5.510266692386301957e-01
1.030000000000000000e+02 5.605065559426346544e-01
1.040000000000000000e+02 5.707396545216262274e-01
1.050000000000000000e+02 5.817194849091112951e-01
1.060000000000000000e+02 5.933417324329807174e-01
1.070000000000000000e+02 6.054191875404313361e-01
1.080000000000000000e+02 6.177031294258832350e-01
1.090000000000000000e+02 6.299087800285005923e-01
1.100000000000000000e+02 6.417422527645730845e-01
1.110000000000000000e+02 6.529264690523994830e-01
1.120000000000000000e+02 6.632237978660275868e-01
1.130000000000000000e+02 6.724536504656373204e-01
1.140000000000000000e+02 6.805038782569391431e-01
1.150000000000000000e+02 6.873355093814010885e-01
1.160000000000000000e+02 6.929810476846040013e-01
1.170000000000000000e+02 6.975371773755547622e-01
1.180000000000000000e+02 7.011532085296037220e-01
1.190000000000000000e+02 7.040169180959872097e-01
1.200000000000000000e+02 7.063395627208390870e-01
1.210000000000000000e+02 7.083417590407582454e-01
1.220000000000000000e+02 7.102416607619110867e-01
1.230000000000000000e+02 7.122464454091642638e-01
1.240000000000000000e+02 7.145476077259694803e-01
1.250000000000000000e+02 7.173200015721021838e-01
1.260000000000000000e+02 7.207240413713913441e-01
1.270000000000000000e+02 7.249100280196907331e-01
1.280000000000000000e+02 7.300232535265098743e-01
1.290000000000000000e+02 7.362083996930510743e-01
1.300000000000000000e+02 7.436117965573740829e-01
1.310000000000000000e+02 7.523803435848727128e-01
1.320000000000000000e+02 7.626562979126574326e-01
1.330000000000000000e+02 7.745676586522256546e-01
1.340000000000000000e+02 7.882144696039290466e-01
1.350000000000000000e+02 8.036519614427779512e-01
1.360000000000000000e+02 8.208719929258501136e-01
1.370000000000000000e+02 8.397846676938698351e-01
1.380000000000000000e+02 8.602022480996357467e-01
1.390000000000000000e+02 8.818275253366731903e-01
1.400000000000000000e+02 9.042486207387734343e-01
1.410000000000000000e+02 9.269417928228679271e-01
1.420000000000000000e+02 9.492832362533834001e-01
1.430000000000000000e+02 9.705701294816548863e-01
1.440000000000000000e+02 9.900503796321064032e-01
1.450000000000000000e+02 1.006959698183715002e+00
1.460000000000000000e+02 1.020563894133472482e+00
1.470000000000000000e+02 1.030203663778029188e+00
1.480000000000000000e+02 1.035338748631330130e+00
1.490000000000000000e+02 1.035588169614298559e+00
1.500000000000000000e+02 1.030763350140469825e+00
1.510000000000000000e+02 1.020891313530679634e+00
1.520000000000000000e+02 1.006225758168536544e+00
1.530000000000000000e+02 9.872446319157566208e-01
1.540000000000000000e+02 9.646337823178215976e-01
1.550000000000000000e+02 9.392572750012240235e-01
1.560000000000000000e+02 9.121159670701877165e-01
1.570000000000000000e+02 8.842968137778217663e-01
1.580000000000000000e+02 8.569161017183534179e-01
1.590000000000000000e+02 8.310602810064210422e-01
1.600000000000000000e+02 8.077282725351262460e-01
1.610000000000000000e+02 7.877790374119986172e-01
1.620000000000000000e+02 7.718878212431932173e-01
1.630000000000000000e+02 7.605138567274899453e-01
1.640000000000000000e+02 7.538814753911604605e-01
1.650000000000000000e+02 7.519756107548964952e-01
1.660000000000000000e+02 7.545516485416162711e-01
1.670000000000000000e+02 7.611585760189497618e-01
1.680000000000000000e+02 7.711734801586564991e-01
1.690000000000000000e+02 7.838447110443064192e-01
1.700000000000000000e+02 7.983405155229961192e-01
1.710000000000000000e+02 8.137996896593462370e-01
1.720000000000000000e+02 8.293808085374141381e-01
1.730000000000000000e+02 8.443068577057348811e-01
1.740000000000000000e+02 8.579025809199427588e-01
1.750000000000000000e+02 8.696225255052547620e-01
1.760000000000000000e+02 8.790685489246359285e-01
1.770000000000000000e+02 8.859963805391197766e-01
1.780000000000000000e+02 8.903116429370101503e-01
1.790000000000000000e+02 8.920564646381964335e-01
1.800000000000000000e+02 8.913884078816884937e-01
1.810000000000000000e+02 8.885538534316307357e-01
1.820000000000000000e+02 8.838582077203910314e-01
1.830000000000000000e+02 8.776353228947297858e-01
1.840000000000000000e+02 8.702183612499642118e-01
1.850000000000000000e+02 8.619140207212525606e-01
1.860000000000000000e+02 8.529816073660219100e-01
1.870000000000000000e+02 8.436179407318362689e-01
1.880000000000000000e+02 8.339485572576594841e-01
1.890000000000000000e+02 8.240251812621437466e-01
1.900000000000000000e+02 8.138290015802256416e-01
1.910000000000000000e+02 8.032789533343266397e-01
1.920000000000000000e+02 7.922439753491319347e-01
1.930000000000000000e+02 7.805580982576243443e-01
1.940000000000000000e+02 7.680372083073545575e-01
1.950000000000000000e+02 7.544964091425525599e-01
1.960000000000000000e+02 7.397670432301703958e-01
1.970000000000000000e+02 7.237126074504079964e-01
1.980000000000000000e+02 7.062429753068422134e-01
1.990000000000000000e+02 6.873264966833235734e-01
2.000000000000000000e+02 6.669996672946766347e-01
2.010000000000000000e+02 6.453741348897044094e-01
2.020000000000000000e+02 6.226408383681685255e-01
2.030000000000000000e+02 5.990710689103273534e-01
2.040000000000000000e+02 5.750142161763419635e-01
2.050000000000000000e+02 5.508919397586657940e-01
2.060000000000000000e+02 5.271885101851050415e-01
2.070000000000000000e+02 5.044371167799994726e-01
2.080000000000000000e+02 4.832020581069943477e-01
2.090000000000000000e+02 4.640569227030255650e-01
2.100000000000000000e+02 4.475591311304640829e-01
2.110000000000000000e+02 4.342215314993384534e-01
2.120000000000000000e+02 4.244820951839139433e-01
2.130000000000000000e+02 4.186731140735449053e-01
2.140000000000000000e+02 4.169916159143629009e-01
2.150000000000000000e+02 4.194729485864107654e-01
2.160000000000000000e+02 4.259695984177997996e-01
2.170000000000000000e+02 4.361372698089503452e-01
2.180000000000000000e+02 4.494300427573494350e-01
2.190000000000000000e+02 4.651060352367913930e-01
2.200000000000000000e+02 4.822444394865764705e-01
2.210000000000000000e+02 4.997741031558409208e-01
2.220000000000000000e+02 5.165130321938307123e-01
2.230000000000000000e+02 5.312173600272989127e-01
2.240000000000000000e+02 5.426375236008669223e-01
2.250000000000000000e+02 5.495786814601337777e-01
2.260000000000000000e+02 5.509618696904197144e-01
2.270000000000000000e+02 5.458820765441890766e-01
2.280000000000000000e+02 5.336593693284850115e-01
2.290000000000000000e+02 5.138794509929177634e-01
2.300000000000000000e+02 4.864205590038097604e-01
2.310000000000000000e+02 4.514644209657440177e-01
2.320000000000000000e+02 4.094900015485546385e-01
2.330000000000000000e+02 3.612499440278339469e-01
2.340000000000000000e+02 3.077308414410813153e-01
2.350000000000000000e+02 2.500996717194887697e-01
2.360000000000000000e+02 1.896398010277215440e-01
2.370000000000000000e+02 1.276808091039541848e-01
2.380000000000000000e+02 6.552694310845867676e-02
2.390000000000000000e+02 4.389207169372411066e-03
2.400000000000000000e+02 -5.467408492896436156e-02
2.410000000000000000e+02 -1.108040248655502019e-01
2.420000000000000000e+02 -1.633717278918441762e-01
2.430000000000000000e+02 -2.119906770473573010e-01
2.440000000000000000e+02 -2.565100010675973596e-01
2.450000000000000000e+02 -2.969893688856727332e-01
2.460000000000000000e+02 -3.336576338503007833e-01
2.470000000000000000e+02 -3.668586690603615752e-01
2.480000000000000000e+02 -3.969888934387079127e-01
2.490000000000000000e+02 -4.244317061039603045e-01
2.500000000000000000e+02 -4.494943597390056444e-01
2.510000000000000000e+02 -4.723526790672020748e-01
2.520000000000000000e+02 -4.930084702137415009e-01
2.530000000000000000e+02 -5.112635080350299566e-01
2.540000000000000000e+02 -5.267127017858233007e-01
2.550000000000000000e+02 -5.387575228423754359e-01
2.560000000000000000e+02 -5.466391498305315233e-01
2.570000000000000000e+02 -5.494891754108097714e-01
2.580000000000000000e+02 -5.463942545253271943e-01
2.590000000000000000e+02 -5.364698753376460072e-01
2.600000000000000000e+02 -5.189376006442275591e-01
2.610000000000000000e+02 -4.931997301975865056e-01
2.620000000000000000e+02 -4.589054098556931693e-01
2.630000000000000000e+02 -4.160027608889376172e-01
2.640000000000000000e+02 -3.647725834676217582e-01
2.650000000000000000e+02 -3.058405287156060748e-01
2.660000000000000000e+02 -2.401662309360668712e-01
2.670000000000000000e+02 -1.690096218035375408e-01
2.680000000000000000e+02 -9.387637638485002434e-02
2.690000000000000000e+02 -1.644603133070499101e-02
2.700000000000000000e+02 6.151235651399726556e-02
2.710000000000000000e+02 1.382311819668211594e-01
2.720000000000000000e+02 2.120355464722392669e-01
2.730000000000000000e+02 2.814284138545350422e-01
2.740000000000000000e+02 3.451637354089727161e-01
2.750000000000000000e+02 4.023025138829111058e-01
2.760000000000000000e+02 4.522480560537025518e-01
2.770000000000000000e+02 4.947582224389201477e-01
2.780000000000000000e+02 5.299341983192495942e-01
2.790000000000000000e+02 5.581870492692897479e-01
2.800000000000000000e+02 5.801849523929780705e-01
2.810000000000000000e+02 5.967853867712503702e-01
2.820000000000000000e+02 6.089576180559141960e-01
2.830000000000000000e+02 6.177014451036049181e-01
2.840000000000000000e+02 6.239683469091461543e-01
2.850000000000000000e+02 6.285908683055206891e-01
2.860000000000000000e+02 6.322253421118088079e-01
2.870000000000000000e+02 6.353119267599561804e-01
2.880000000000000000e+02 6.380545335875309476e-01
2.890000000000000000e+02 6.404216395494007896e-01
2.900000000000000000e+02 6.421673534555738527e-01
2.910000000000000000e+02 6.428705531996004030e-01
2.920000000000000000e+02 6.419885559326661273e-01
2.930000000000000000e+02 6.389207237058192046e-01
2.940000000000000000e+02 6.330767199233136022e-01
2.950000000000000000e+02 6.239438629561769867e-01
2.960000000000000000e+02 6.111481851606371807e-01
2.970000000000000000e+02 5.945043775006898512e-01
2.980000000000000000e+02 5.740507299618567982e-01
2.990000000000000000e+02 5.500663874785838292e-01
3.000000000000000000e+02 5.230696319373900893e-01
3.010000000000000000e+02 4.937973630484875365e-01
3.020000000000000000e+02 4.631673717155706527e-01
3.030000000000000000e+02 4.322262721164363830e-01
3.040000000000000000e+02 4.020869901971036997e-01
3.050000000000000000e+02 3.738604246419191535e-01
3.060000000000000000e+02 3.485862553427256927e-01
3.070000000000000000e+02 3.271678562665649159e-01
3.080000000000000000e+02 3.103158858225362193e-01
3.090000000000000000e+02 2.985044170932960039e-01
3.100000000000000000e+02 2.919424948690245158e-01
3.110000000000000000e+02 2.905628465320916343e-01
3.120000000000000000e+02 2.940282209854683804e-01
3.130000000000000000e+02 3.017545794036455287e-01
3.140000000000000000e+02 3.129492055349341606e-01
3.150000000000000000e+02 3.266608231870314905e-01
3.160000000000000000e+02 3.418380698398632567e-01
3.170000000000000000e+02 3.573922230422303947e-01
3.180000000000000000e+02 3.722599322991304027e-01
3.190000000000000000e+02 3.854618717122518246e-01
3.200000000000000000e+02 3.961536732287388451e-01
3.210000000000000000e+02 4.036661826955685317e-01
3.220000000000000000e+02 4.075329411095479082e-01
3.230000000000000000e+02 4.075037611941128568e-01
3.240000000000000000e+02 4.035442697813289570e-01
3.250000000000000000e+02 3.958222456915828080e-01
3.260000000000000000e+02 3.846824338182658898e-01
3.270000000000000000e+02 3.706122032395219312e-01
3.280000000000000000e+02 3.542008996495282225e-01
3.290000000000000000e+02 3.360959967094527268e-01
3.300000000000000000e+02 3.169591716121547553e-01
3.310000000000000000e+02 2.974252292749744453e-01
3.320000000000000000e+02 2.780664047799510930e-01
3.330000000000000000e+02 2.593640252919316436e-01
3.340000000000000000e+02 2.416888599375006663e-01
3.350000000000000000e+02 2.252907829594177347e-01
3.360000000000000000e+02 2.102976761908283976e-01
3.370000000000000000e+02 1.967228521250942719e-01
3.380000000000000000e+02 1.844797319138680725e-01
3.390000000000000000e+02 1.734020967546499037e-01
3.400000000000000000e+02 1.632679676425258242e-01
3.410000000000000000e+02 1.538250659058482683e-01
3.420000000000000000e+02 1.448158612943380996e-01
3.430000000000000000e+02 1.360004101755247219e-01
3.440000000000000000e+02 1.271754986557921963e-01
3.450000000000000000e+02 1.181890022443683463e-01
3.460000000000000000e+02 1.089488190266106327e-01
3.470000000000000000e+02 9.942619016647047392e-02
3.480000000000000000e+02 8.965365473032599342e-02
3.490000000000000000e+02 7.971826454373032167e-02
3.500000000000000000e+02 6.975098475117402774e-02
3.510000000000000000e+02 5.991341051379489580e-02
3.520000000000000000e+02 5.038303199942212318e-02
3.530000000000000000e+02 4.133827921489557911e-02
3.540000000000000000e+02 3.294448392214743837e-02
3.550000000000000000e+02 2.534172313844640367e-02
3.560000000000000000e+02 1.863527778583184968e-02
3.570000000000000000e+02 1.288917416687840323e-02
3.580000000000000000e+02 8.122999277754339165e-03
3.590000000000000000e+02 4.311916622598277460e-03
3.600000000000000000e+02 1.389577393258567550e-03
3.610000000000000000e+02 -7.465614640207451913e-04
3.620000000000000000e+02 -2.228125072518238881e-03
3.630000000000000000e+02 -3.207587623040020208e-03
3.640000000000000000e+02 -3.849589630117777883e-03
3.650000000000000000e+02 -4.322418069458322520e-03
3.660000000000000000e+02 -4.790158194623361787e-03
3.670000000000000000e+02 -5.405890764599130538e-03
3.680000000000000000e+02 -6.306158013873519597e-03
3.690000000000000000e+02 -7.606772130657080133e-03
3.700000000000000000e+02 -9.399906225236009938e-03
3.710000000000000000e+02 -1.175230218541972738e-02
3.720000000000000000e+02 -1.470436127202795484e-02
3.730000000000000000e+02 -1.826985638264944090e-02
3.740000000000000000e+02 -2.243601963095792629e-02
3.750000000000000000e+02 -2.716381085009045293e-02
3.760000000000000000e+02 -3.238825353102514626e-02
3.770000000000000000e+02 -3.801882322575705908e-02
3.780000000000000000e+02 -4.393997637720342686e-02
3.790000000000000000e+02 -5.001200111616027622e-02
3.800000000000000000e+02 -5.607244282868134588e-02
3.810000000000000000e+02 -6.193839539255213689e-02
3.820000000000000000e+02 -6.740994628996765936e-02
3.830000000000000000e+02 -7.227501678197928436e-02
3.840000000000000000e+02 -7.631574799501733564e-02
3.850000000000000000e+02 -7.931645577045715045e-02
3.860000000000000000e+02 -8.107302139726119128e-02
3.870000000000000000e+02 -8.140341534497125275e-02
3.880000000000000000e+02 -8.015888272196447506e-02
3.890000000000000000e+02 -7.723516933840840482e-02
3.900000000000000000e+02 -7.258305242593932061e-02
3.910000000000000000e+02 -6.621737471963012878e-02
3.920000000000000000e+02 -5.822377576467496763e-02
3.930000000000000000e+02 -4.876237636056324209e-02
3.940000000000000000e+02 -3.806780191921926848e-02
3.950000000000000000e+02 -2.644512324343872844e-02
3.960000000000000000e+02 -1.426153811026148466e-02
3.970000000000000000e+02 -1.933898185202509445e-03
3.980000000000000000e+02 1.008751677834501814e-02
3.990000000000000000e+02 2.133828437127688327e-02
4.000000000000000000e+02 3.136123010584401793e-02
4.010000000000000000e+02 3.972875931557745544e-02
4.020000000000000000e+02 4.606482863110733517e-02
4.030000000000000000e+02 5.006520336684949779e-02
4.040000000000000000e+02 5.151468967307915037e-02
4.050000000000000000e+02 5.030016857060976010e-02
4.060000000000000000e+02 4.641848677096882536e-02
4.070000000000000000e+02 3.997856296136909071e-02
4.080000000000000000e+02 3.119742798822677798e-02
4.090000000000000000e+02 2.039030801320823594e-02
4.100000000000000000e+02 7.955252940524681904e-03
4.110000000000000000e+02 -5.646821090050657688e-03
4.120000000000000000e+02 -1.991549456154123598e-02
4.130000000000000000e+02 -3.433619946602778361e-02
4.140000000000000000e+02 -4.840601784351838965e-02
4.150000000000000000e+02 -6.165834953798432494e-02
4.160000000000000000e+02 -7.368496056679296746e-02
4.170000000000000000e+02 -8.415411533523881049e-02
4.180000000000000000e+02 -9.282377943367159379e-02
4.190000000000000000e+02 -9.954923321078312792e-02
4.200000000000000000e+02 -1.042848323155974311e-01
4.210000000000000000e+02 -1.070800590555698317e-01
4.220000000000000000e+02 -1.080703958974535972e-01
4.230000000000000000e+02 -1.074638896158772727e-01
4.240000000000000000e+02 -1.055245355905028992e-01
4.250000000000000000e+02 -1.025537771319264269e-01
4.260000000000000000e+02 -9.887147316249153550e-02
4.270000000000000000e+02 -9.479763687579145781e-02
4.280000000000000000e+02 -9.063609523454985162e-02
4.290000000000000000e+02 -8.666098011752776387e-02
4.300000000000000000e+02 -8.310665967737396187e-02
4.310000000000000000e+02 -8.016138137803408004e-02
4.320000000000000000e+02 -7.796455734414770022e-02
4.330000000000000000e+02 -7.660730913559232746e-02
4.340000000000000000e+02 -7.613563106887094589e-02
4.350000000000000000e+02 -7.655535153248427260e-02
4.360000000000000000e+02 -7.783798564985225377e-02
4.370000000000000000e+02 -7.992658643337144375e-02
4.380000000000000000e+02 -8.274081195829019464e-02
4.390000000000000000e+02 -8.618062043156193841e-02
4.400000000000000000e+02 -9.012826247212477049e-02
4.410000000000000000e+02 -9.444853324557311858e-02
4.420000000000000000e+02 -9.898754526196049119e-02
4.430000000000000000e+02 -1.035705536712087649e-01
4.440000000000000000e+02 -1.079995799030444570e-01
4.450000000000000000e+02 -1.120517116286883497e-01
4.460000000000000000e+02 -1.154789898929980407e-01
4.470000000000000000e+02 -1.180107198343832708e-01
4.480000000000000000e+02 -1.193588619753774560e-01
4.490000000000000000e+02 -1.192268893451175205e-01
4.500000000000000000e+02 -1.173221539255575319e-01
4.510000000000000000e+02 -1.133714240632929804e-01
4.520000000000000000e+02 -1.071388676998846212e-01
4.530000000000000000e+02 -9.844540176643304386e-02
4.540000000000000000e+02 -8.718804179723649295e-02
4.550000000000000000e+02 -7.335769905325242868e-02
4.560000000000000000e+02 -5.705380888942562789e-02
4.570000000000000000e+02 -3.849424740471074635e-02
4.580000000000000000e+02 -1.801920564778333733e-02
4.590000000000000000e+02 3.911968268093340972e-03
4.600000000000000000e+02 2.673150059560713832e-02
4.610000000000000000e+02 4.978151492732188488e-02
4.620000000000000000e+02 7.233940548585257591e-02
4.630000000000000000e+02 9.364916847035847924e-02
4.640000000000000000e+02 1.129571011463860186e-01
4.650000000000000000e+02 1.295498751275483418e-01
4.660000000000000000e+02 1.427927171628833314e-01
4.670000000000000000e+02 1.521653133671623526e-01
4.680000000000000000e+02 1.572931049188300845e-01
4.690000000000000000e+02 1.579718652317275152e-01
4.700000000000000000e+02 1.541838274182687485e-01
4.710000000000000000e+02 1.461041408629910610e-01
4.720000000000000000e+02 1.340970406818783600e-01
4.730000000000000000e+02 1.187017698059693593e-01
4.740000000000000000e+02 1.006089522690624127e-01
4.750000000000000000e+02 8.062872957576999733e-02
4.760000000000000000e+02 5.965249496454255729e-02
4.770000000000000000e+02 3.861045534592580375e-02
4.780000000000000000e+02 1.842749024118733869e-02
4.790000000000000000e+02 -2.015401356081358841e-05
4.800000000000000000e+02 -1.594490006379828406e-02
4.810000000000000000e+02 -2.868243521914295990e-02
4.820000000000000000e+02 -3.771909915609640562e-02
4.830000000000000000e+02 -4.271080227688051068e-02
4.840000000000000000e+02 -4.349278376944369640e-02
4.850000000000000000e+02 -4.008010887808305389e-02
4.860000000000000000e+02 -3.265937172701187385e-02
4.870000000000000000e+02 -2.157257327515782475e-02
4.880000000000000000e+02 -7.294550507421379559e-03
4.890000000000000000e+02 9.594381028704440650e-03
4.900000000000000000e+02 2.843875670902105968e-02
4.910000000000000000e+02 4.853943220480394505e-02
4.920000000000000000e+02 6.918446869792137244e-02
4.930000000000000000e+02 8.967792460499236784e-02
4.940000000000000000e+02 1.093653394551073188e-01
4.950000000000000000e+02 1.276550398499777250e-01
4.960000000000000000e+02 1.440347584875131259e-01
4.970000000000000000e+02 1.580834039726492501e-01
4.980000000000000000e+02 1.694781247038724681e-01
4.990000000000000000e+02 1.779970540587214045e-01
5.000000000000000000e+02 1.835182938515148299e-01
5.010000000000000000e+02 1.860157845767607121e-01
5.020000000000000000e+02 1.855527285444308894e-01
5.030000000000000000e+02 1.822731871443101781e-01
5.040000000000000000e+02 1.763923831059811820e-01
5.050000000000000000e+02 1.681861229488123832e-01
5.060000000000000000e+02 1.579796348078802704e-01
5.070000000000000000e+02 1.461360117557459204e-01
5.080000000000000000e+02 1.330443760359608096e-01
5.090000000000000000e+02 1.191078451721748893e-01
5.100000000000000000e+02 1.047313900777342155e-01
5.110000000000000000e+02 9.030972466301465107e-02
5.120000000000000000e+02 7.621544640588626129e-02
5.130000000000000000e+02 6.278774334851121297e-02
5.140000000000000000e+02 5.032207733165618840e-02
5.150000000000000000e+02 3.906132739135552423e-02
5.160000000000000000e+02 2.918891397170125801e-02
5.170000000000000000e+02 2.082441044879499575e-02
5.180000000000000000e+02 1.402207540261940673e-02
5.190000000000000000e+02 8.772605861714164593e-03
5.200000000000000000e+02 5.008224424369107919e-03
5.210000000000000000e+02 2.610984812797416399e-03
5.220000000000000000e+02 1.423930113767520045e-03
5.230000000000000000e+02 1.264489006020483308e-03
5.240000000000000000e+02 1.939272925407894976e-03
5.250000000000000000e+02 3.259265979672409941e-03
5.260000000000000000e+02 5.054300812006834454e-03
5.270000000000000000e+02 7.185703133765819484e-03
5.280000000000000000e+02 9.556073266642678421e-03
5.290000000000000000e+02 1.211535383632567076e-02
5.300000000000000000e+02 1.486259855186311540e-02
5.310000000000000000e+02 1.784318884284663564e-02
5.320000000000000000e+02 2.114161672468935216e-02
5.330000000000000000e+02 2.487033218865351836e-02
5.340000000000000000e+02 2.915550787318731130e-02
5.350000000000000000e+02 3.412086972864857015e-02
5.360000000000000000e+02 3.987095071907946486e-02
5.370000000000000000e+02 4.647522300895141900e-02
5.380000000000000000e+02 5.395453941970140832e-02
5.390000000000000000e+02 6.227116478861480231e-02
5.400000000000000000e+02 7.132341110974596554e-02
5.410000000000000000e+02 8.094552672907490143e-02
5.420000000000000000e+02 9.091305852472517102e-02
5.430000000000000000e+02 1.009534430257132409e-01
5.440000000000000000e+02 1.107611277747094503e-01
5.450000000000000000e+02 1.200161182085955902e-01
5.460000000000000000e+02 1.284045248629654135e-01
5.470000000000000000e+02 1.356394809758568465e-01
5.480000000000000000e+02 1.414807320823807668e-01
5.490000000000000000e+02 1.457512757441454809e-01
5.500000000000000000e+02 1.483496471866279365e-01
5.510000000000000000e+02 1.492567887385871650e-01
5.520000000000000000e+02 1.485368796447141815e-01
5.530000000000000000e+02 1.463320011018318656e-01
5.540000000000000000e+02 1.428510264663636065e-01
5.550000000000000000e+02 1.383536136479095457e-01
5.560000000000000000e+02 1.331305928305352160e-01
5.570000000000000000e+02 1.274823507554009860e-01
5.580000000000000000e+02 1.216969849717681462e-01
5.590000000000000000e+02 1.160300216408787777e-01
5.600000000000000000e+02 1.106873559396140128e-01
5.610000000000000000e+02 1.058127958528206625e-01
5.620000000000000000e+02 1.014811919891168146e-01
5.630000000000000000e+02 9.769765260641471993e-02
5.640000000000000000e+02 9.440281662619795511e-02
5.650000000000000000e+02 9.148363435806114441e-02
5.660000000000000000e+02 8.878863208646570193e-02
5.670000000000000000e+02 8.614625441165915665e-02
5.680000000000000000e+02 8.338462101795837689e-02
5.690000000000000000e+02 8.035092495379553279e-02
5.700000000000000000e+02 7.692874694250662060e-02
5.710000000000000000e+02 7.305176003854707556e-02
5.720000000000000000e+02 6.871263279586661832e-02
5.730000000000000000e+02 6.396637672800728480e-02
5.740000000000000000e+02 5.892788566882264933e-02
5.750000000000000000e+02 5.376393547840696563e-02
5.760000000000000000e+02 4.868040560232636538e-02
5.770000000000000000e+02 4.390590517386352976e-02
5.780000000000000000e+02 3.967329819793441459e-02
5.790000000000000000e+02 3.620079745712706520e-02
5.800000000000000000e+02 3.367432021359934025e-02
5.810000000000000000e+02 3.223266942879671193e-02
5.820000000000000000e+02 3.195683482326699965e-02
5.830000000000000000e+02 3.286432402565869770e-02
5.840000000000000000e+02 3.490897095794676108e-02
5.850000000000000000e+02 3.798616909039492784e-02
5.860000000000000000e+02 4.194298694208870026e-02
5.870000000000000000e+02 4.659218673302734093e-02
5.880000000000000000e+02 5.172882374532661309e-02
5.890000000000000000e+02 5.714788429228345734e-02
5.900000000000000000e+02 6.266134328214018057e-02
5.910000000000000000e+02 6.811309407007254402e-02
5.920000000000000000e+02 7.339041584859362644e-02
5.930000000000000000e+02 7.843097662539688653e-02
5.940000000000000000e+02 8.322479140834720956e-02
5.950000000000000000e+02 8.781102619068303916e-02
5.960000000000000000e+02 9.227001510913490634e-02
5.970000000000000000e+02 9.671129694671865007e-02
5.980000000000000000e+02 1.012588380198264082e-01
5.990000000000000000e+02 1.060348589567152999e-01
6.000000000000000000e+02 1.111438008827407009e-01
6.010000000000000000e+02 1.166579423754027789e-01
6.020000000000000000e+02 1.226060156877831486e-01
6.030000000000000000e+02 1.289658853324269217e-01
6.040000000000000000e+02 1.356619714623967521e-01
6.050000000000000000e+02 1.425676603856160241e-01
6.060000000000000000e+02 1.495124859400674688e-01
6.070000000000000000e+02 1.562934305910203270e-01
6.080000000000000000e+02 1.626893236424724332e-01
6.090000000000000000e+02 1.684770393127231203e-01
6.100000000000000000e+02 1.734480437917231277e-01
6.110000000000000000e+02 1.774238205781051292e-01
6.120000000000000000e+02 1.802688177489572552e-01
6.130000000000000000e+02 1.818997973710499982e-01
6.140000000000000000e+02 1.822908029521604634e-01
6.150000000000000000e+02 1.814733637558936241e-01
6.160000000000000000e+02 1.795319872816179829e-01
6.170000000000000000e+02 1.765954133306297802e-01
6.180000000000000000e+02 1.728244764119756527e-01
6.190000000000000000e+02 1.683977143717399483e-01
6.200000000000000000e+02 1.634960446752658503e-01
6.210000000000000000e+02 1.582878906136881980e-01
6.220000000000000000e+02 1.529160742354112590e-01
6.230000000000000000e+02 1.474876090791546190e-01
6.240000000000000000e+02 1.420672426049408021e-01
6.250000000000000000e+02 1.366752432009067930e-01
6.260000000000000000e+02 1.312895335168284272e-01
6.270000000000000000e+02 1.258518772455755608e-01
6.280000000000000000e+02 1.202774663729919702e-01
6.290000000000000000e+02 1.144669624654720552e-01
6.300000000000000000e+02 1.083198440613722391e-01
6.310000000000000000e+02 1.017478189367730934e-01
6.320000000000000000e+02 9.468708082288374017e-02
6.330000000000000000e+02 8.710832026865239497e-02
6.340000000000000000e+02 7.902362397921519621e-02
6.350000000000000000e+02 7.048969295789514478e-02
6.360000000000000000e+02 6.160714798694516547e-02
6.370000000000000000e+02 5.251603916334002253e-02
6.380000000000000000e+02 4.338800216825877687e-02
6.390000000000000000e+02 3.441577860107519760e-02
6.400000000000000000e+02 2.580101774792187275e-02
6.410000000000000000e+02 1.774138713321871119e-02
6.420000000000000000e+02 1.041803278182279469e-02
6.430000000000000000e+02 3.984350409201697918e-03
6.440000000000000000e+02 -1.443132281414127860e-03
6.450000000000000000e+02 -5.791185022390288317e-03
6.460000000000000000e+02 -9.033299319651355574e-03
6.470000000000000000e+02 -1.119006139385081422e-02
6.480000000000000000e+02 -1.232668100488087948e-02
6.490000000000000000e+02 -1.254809604066337014e-02
6.500000000000000000e+02 -1.199222559969631563e-02
6.510000000000000000e+02 -1.082202574642276982e-02
6.520000000000000000e+02 -9.217008657138925365e-03
6.530000000000000000e+02 -7.364822281188676545e-03
6.540000000000000000e+02 -5.453366273315163326e-03
6.550000000000000000e+02 -3.663759235884578302e-03
6.560000000000000000e+02 -2.164294609079797649e-03
6.570000000000000000e+02 -1.105351625469153110e-03
6.580000000000000000e+02 -6.150860815939407367e-04
6.590000000000000000e+02 -7.956319275831957860e-04
6.600000000000000000e+02 -1.719511528223804930e-03
6.610000000000000000e+02 -3.425985128448327810e-03
6.620000000000000000e+02 -5.917165602779439482e-03
6.630000000000000000e+02 -9.153872000986829072e-03
6.640000000000000000e+02 -1.305137675209411263e-02
6.650000000000000000e+02 -1.747539350917826084e-02
6.660000000000000000e+02 -2.223882959748552102e-02
6.670000000000000000e+02 -2.709996297457428760e-02
6.680000000000000000e+02 -3.176277551716938374e-02
6.690000000000000000e+02 -3.588016486460426924e-02
6.700000000000000000e+02 -3.906065626920618428e-02
6.710000000000000000e+02 -4.087904345053589017e-02
6.720000000000000000e+02 -4.089111266653516763e-02
6.730000000000000000e+02 -3.865226589723508299e-02
6.740000000000000000e+02 -3.373948410767291239e-02
6.750000000000000000e+02 -2.577569287419345656e-02
6.760000000000000000e+02 -1.445524615357657305e-02
6.770000000000000000e+02 4.310346327456859861e-04
6.780000000000000000e+02 1.897300763415382674e-02
6.790000000000000000e+02 4.112233849160740196e-02
6.800000000000000000e+02 6.667931622166117789e-02
6.810000000000000000e+02 9.528683116440661571e-02
6.820000000000000000e+02 1.264326189979266823e-01
6.830000000000000000e+02 1.594603880939561291e-01
6.840000000000000000e+02 1.935898757235719747e-01
6.850000000000000000e+02 2.279452622645077864e-01
6.860000000000000000e+02 2.615907578197756433e-01
6.870000000000000000e+02 2.935716108058668561e-01
6.880000000000000000e+02 3.229583194750124120e-01
6.890000000000000000e+02 3.488914955362006909e-01
6.900000000000000000e+02 3.706246652116677032e-01
6.910000000000000000e+02 3.875623162050211845e-01
6.920000000000000000e+02 3.992907141095797252e-01
6.930000000000000000e+02 4.055994089070060205e-01
6.940000000000000000e+02 4.064919072275513523e-01
6.950000000000000000e+02 4.021846621123585375e-01
6.960000000000000000e+02 3.930942822950523330e-01
6.970000000000000000e+02 3.798136342066531501e-01
6.980000000000000000e+02 3.630782463304613739e-01
6.990000000000000000e+02 3.437250734401585128e-01
7.000000000000000000e+02 3.226461899824201729e-01
7.010000000000000000e+02 3.007403195388861361e-01
7.020000000000000000e+02 2.788652457628251757e-01
7.030000000000000000e+02 2.577940789235100283e-01
7.040000000000000000e+02 2.381780761299804317e-01
7.050000000000000000e+02 2.205182523863331023e-01
7.060000000000000000e+02 2.051474072389731229e-01
7.070000000000000000e+02 1.922234721525061807e-01
7.080000000000000000e+02 1.817343085975025585e-01
7.090000000000000000e+02 1.735133113979488440e-01
7.100000000000000000e+02 1.672644508354164672e-01
7.110000000000000000e+02 1.625947704116132986e-01
7.120000000000000000e+02 1.590518869115939982e-01
7.130000000000000000e+02 1.561637462671712218e-01
7.140000000000000000e+02 1.534777903548974198e-01
7.150000000000000000e+02 1.505967898153973417e-01
7.160000000000000000e+02 1.472088857328884559e-01
7.170000000000000000e+02 1.431098350792113505e-01
7.180000000000000000e+02 1.382160367510933408e-01
7.190000000000000000e+02 1.325675841204054795e-01
7.200000000000000000e+02 1.263212985772403929e-01
7.210000000000000000e+02 1.197343973492414615e-01
7.220000000000000000e+02 1.131400906351326952e-01
7.230000000000000000e+02 1.069169456300512744e-01
7.240000000000000000e+02 1.014542640188251521e-01
7.250000000000000000e+02 9.711597054444645605e-02
7.260000000000000000e+02 9.420559009417153740e-02
7.270000000000000000e+02 9.293479783710389963e-02
7.280000000000000000e+02 9.339777110792912840e-02
7.290000000000000000e+02 9.555317307812419281e-02
7.300000000000000000e+02 9.921508552690791460e-02
7.310000000000000000e+02 1.040536164222844451e-01
7.320000000000000000e+02 1.096052767494593572e-01
7.330000000000000000e+02 1.152925906841474890e-01
7.340000000000000000e+02 1.204518132517056195e-01
7.350000000000000000e+02 1.243671159721273234e-01
7.360000000000000000e+02 1.263091940401750712e-01
7.370000000000000000e+02 1.255759715274284427e-01
7.380000000000000000e+02 1.215329488088822130e-01
7.390000000000000000e+02 1.136507548816562130e-01
7.400000000000000000e+02 1.015376334185384144e-01
7.410000000000000000e+02 8.496489364274659173e-02
7.420000000000000000e+02 6.388377603453979092e-02
7.430000000000000000e+02 3.843269259306053565e-02
7.440000000000000000e+02 8.934371034529209332e-03
7.450000000000000000e+02 -2.411697210613610032e-02
7.460000000000000000e+02 -6.007771826264432513e-02
7.470000000000000000e+02 -9.818493997830189668e-02
7.480000000000000000e+02 -1.375927803918624015e-01
7.490000000000000000e+02 -1.774130359683189218e-01
7.500000000000000000e+02 -2.167576212109842415e-01
7.510000000000000000e+02 -2.547804951461574707e-01
7.520000000000000000e+02 -2.907166757809085400e-01
7.530000000000000000e+02 -3.239161580059341516e-01
7.540000000000000000e+02 -3.538708714309335424e-01
7.550000000000000000e+02 -3.802332481531723318e-01
7.560000000000000000e+02 -4.028254900899086444e-01
7.570000000000000000e+02 -4.216391991946773499e-01
7.580000000000000000e+02 -4.368256257555670485e-01
7.590000000000000000e+02 -4.486773625327712955e-01
7.600000000000000000e+02 -4.576028289573533803e-01
7.610000000000000000e+02 -4.640953163582942076e-01
7.620000000000000000e+02 -4.686986740447695032e-01
7.630000000000000000e+02 -4.719718863724651770e-01
7.640000000000000000e+02 -4.744548110871591451e-01
7.650000000000000000e+02 -4.766372178090751421e-01
7.660000000000000000e+02 -4.789329915146380290e-01
7.670000000000000000e+02 -4.816609683912344564e-01
7.680000000000000000e+02 -4.850333785371157558e-01
7.690000000000000000e+02 -4.891523168165152757e-01
7.700000000000000000e+02 -4.940140896045084884e-01
7.710000000000000000e+02 -4.995207328305439898e-01
7.720000000000000000e+02 -5.054975060427766564e-01
7.730000000000000000e+02 -5.117147741944156891e-01
7.740000000000000000e+02 -5.179124223260701543e-01
7.750000000000000000e+02 -5.238248275626113948e-01
7.760000000000000000e+02 -5.292044459324061201e-01
7.770000000000000000e+02 -5.338422545172574196e-01
7.780000000000000000e+02 -5.375836065600602121e-01
7.790000000000000000e+02 -5.403384818558335523e-01
7.800000000000000000e+02 -5.420856117664516471e-01
7.810000000000000000e+02 -5.428704863216874399e-01
7.820000000000000000e+02 -5.427977662790713920e-01
7.830000000000000000e+02 -5.420190828964922547e-01
7.840000000000000000e+02 -5.407175743118921574e-01
7.850000000000000000e+02 -5.390907494889175533e-01
7.860000000000000000e+02 -5.373333688779216022e-01
7.870000000000000000e+02 -5.356219777969591922e-01
7.880000000000000000e+02 -5.341025296965198343e-01
7.890000000000000000e+02 -5.328822103123659337e-01
7.900000000000000000e+02 -5.320261498678773293e-01
7.910000000000000000e+02 -5.315592273593485739e-01
7.920000000000000000e+02 -5.314726723997601487e-01
7.930000000000000000e+02 -5.317347015765878648e-01
7.940000000000000000e+02 -5.323040308292773526e-01
7.950000000000000000e+02 -5.331448196730130817e-01
7.960000000000000000e+02 -5.342414541677034112e-01
7.970000000000000000e+02 -5.356115780463266418e-01
7.980000000000000000e+02 -5.373159362797903515e-01
7.990000000000000000e+02 -5.394638894126190243e-01
8.000000000000000000e+02 -5.422138640476499294e-01
8.010000000000000000e+02 -5.457684878412979446e-01
8.020000000000000000e+02 -5.503646716536881867e-01
8.030000000000000000e+02 -5.562593988493271802e-01
8.040000000000000000e+02 -5.637124147503564942e-01
8.050000000000000000e+02 -5.729673357251670041e-01
8.060000000000000000e+02 -5.842328844218330763e-01
8.070000000000000000e+02 -5.976659847963359251e-01
8.080000000000000000e+02 -6.133583120575529790e-01
8.090000000000000000e+02 -6.313275981638307721e-01
8.100000000000000000e+02 -6.515145676837593713e-01
8.110000000000000000e+02 -6.737858592434163851e-01
8.120000000000000000e+02 -6.979427217161930930e-01
8.130000000000000000e+02 -7.237347145954136085e-01
8.140000000000000000e+02 -7.508771421814913749e-01
8.150000000000000000e+02 -7.790705606201631106e-01
8.160000000000000000e+02 -8.080204557926768949e-01
8.170000000000000000e+02 -8.374551259773621581e-01
8.180000000000000000e+02 -8.671399276255400412e-01
8.190000000000000000e+02 -8.968863497297951959e-01
8.200000000000000000e+02 -9.265548490342953025e-01
8.210000000000000000e+02 -9.560509660449193481e-01
8.220000000000000000e+02 -9.853148992520542881e-01
8.230000000000000000e+02 -1.014305382865425820e+00
8.240000000000000000e+02 -1.042979329457119908e+00
8.250000000000000000e+02 -1.071269203710430107e+00
8.260000000000000000e+02 -1.099060435708032468e+00
8.270000000000000000e+02 -1.126171323741248287e+00
8.280000000000000000e+02 -1.152337796356358579e+00
8.290000000000000000e+02 -1.177205099551385192e+00
8.300000000000000000e+02 -1.200327966097271659e+00
8.310000000000000000e+02 -1.221180147330432453e+00
8.320000000000000000e+02 -1.239173397140449495e+00
8.330000000000000000e+02 -1.253685158861927107e+00
8.340000000000000000e+02 -1.264093390397352579e+00
8.350000000000000000e+02 -1.269816243399211730e+00
8.360000000000000000e+02 -1.270353754847596717e+00
8.370000000000000000e+02 -1.265328367914189345e+00
8.380000000000000000e+02 -1.254521010542030135e+00
8.390000000000000000e+02 -1.237899640902608400e+00
8.400000000000000000e+02 -1.215637612416050395e+00
8.410000000000000000e+02 -1.188119888374276734e+00
8.420000000000000000e+02 -1.155935997881527122e+00
8.430000000000000000e+02 -1.119859604593603342e+00
8.440000000000000000e+02 -1.080815579987065345e+00
8.450000000000000000e+02 -1.039836451031237452e+00
8.460000000000000000e+02 -9.980109475167266986e-01
8.470000000000000000e+02 -9.564280350460530045e-01
8.480000000000000000e+02 -9.161202289091745499e-01
8.490000000000000000e+02 -8.780101047747221887e-01
8.500000000000000000e+02 -8.428637406048788971e-01
8.510000000000000000e+02 -8.112543513530579009e-01
8.520000000000000000e+02 -7.835386486567997855e-01
8.530000000000000000e+02 -7.598475279115641801e-01
8.540000000000000000e+02 -7.400916274751268009e-01
8.550000000000000000e+02 -7.239812026724208316e-01
8.560000000000000000e+02 -7.110586979332353952e-01
8.570000000000000000e+02 -7.007414676054326552e-01
8.580000000000000000e+02 -6.923713632522743300e-01
8.590000000000000000e+02 -6.852674297339338416e-01
8.600000000000000000e+02 -6.787777702689360426e-01
8.610000000000000000e+02 -6.723267642840153879e-01
8.620000000000000000e+02 -6.654542387774853296e-01
8.630000000000000000e+02 -6.578438682167589979e-01
8.640000000000000000e+02 -6.493389533984363915e-01
8.650000000000000000e+02 -6.399447344496449475e-01
8.660000000000000000e+02 -6.298174460484342596e-01
8.670000000000000000e+02 -6.192413401599107248e-01
8.680000000000000000e+02 -6.085958035704832625e-01
8.690000000000000000e+02 -5.983154154232630528e-01
8.700000000000000000e+02 -5.888462711401298844e-01
8.710000000000000000e+02 -5.806021110299405263e-01
8.720000000000000000e+02 -5.739237243587353987e-01
8.730000000000000000e+02 -5.690447651873886681e-01
8.740000000000000000e+02 -5.660665484099842715e-01
8.750000000000000000e+02 -5.649436444227607934e-01
8.760000000000000000e+02 -5.654812229894659037e-01
8.770000000000000000e+02 -5.673441827355560907e-01
8.780000000000000000e+02 -5.700772150917410297e-01
8.790000000000000000e+02 -5.731341583862119560e-01
8.800000000000000000e+02 -5.759143568960953807e-01
8.810000000000000000e+02 -5.778032941834765346e-01
8.820000000000000000e+02 -5.782145456211142953e-01
8.830000000000000000e+02 -5.766300984787982031e-01
8.840000000000000000e+02 -5.726363076075114966e-01
8.850000000000000000e+02 -5.659531623353238894e-01
8.860000000000000000e+02 -5.564550940210559737e-01
8.870000000000000000e+02 -5.441822030086816975e-01
8.880000000000000000e+02 -5.293414733611051526e-01
8.890000000000000000e+02 -5.122982191769444027e-01
8.900000000000000000e+02 -4.935586181113676973e-01
8.910000000000000000e+02 -4.737446955275959604e-01
8.920000000000000000e+02 -4.535634978789188088e-01
8.930000000000000000e+02 -4.337724211659139129e-01
8.940000000000000000e+02 -4.151427378747318819e-01
8.950000000000000000e+02 -3.984233044134734003e-01
8.960000000000000000e+02 -3.843062518029752850e-01
8.970000000000000000e+02 -3.733961937054758873e-01
8.980000000000000000e+02 -3.661841601915044597e-01
8.990000000000000000e+02 -3.630271157529571524e-01
9.000000000000000000e+02 -3.641335758890136831e-01
9.010000000000000000e+02 -3.695555224666067784e-01
9.020000000000000000e+02 -3.791865508976007826e-01
9.030000000000000000e+02 -3.927659705750567443e-01
9.040000000000000000e+02 -4.098884243937166438e-01
9.050000000000000000e+02 -4.300184868888482503e-01
9.060000000000000000e+02 -4.525096316957286646e-01
9.070000000000000000e+02 -4.766269129729271414e-01
9.080000000000000000e+02 -5.015726672502901495e-01
9.090000000000000000e+02 -5.265144992594134044e-01
9.100000000000000000e+02 -5.506147594815788970e-01
9.110000000000000000e+02 -5.730606500480714960e-01
9.120000000000000000e+02 -5.930940133423253657e-01
9.130000000000000000e+02 -6.100397744208134743e-01
9.140000000000000000e+02 -6.233319393880338843e-01
9.150000000000000000e+02 -6.325360153477092018e-01
9.160000000000000000e+02 -6.373667322694490656e-01
9.170000000000000000e+02 -6.377000296397079548e-01
9.180000000000000000e+02 -6.335784328559019851e-01
9.190000000000000000e+02 -6.252091906228670615e-01
9.200000000000000000e+02 -6.129548710864313188e-01
9.210000000000000000e+02 -5.973165076795774464e-01
9.220000000000000000e+02 -5.789098232131101307e-01
9.230000000000000000e+02 -5.584355125088462657e-01
9.240000000000000000e+02 -5.366449944244880976e-01
9.250000000000000000e+02 -5.143034158085107999e-01
9.260000000000000000e+02 -4.921519664485867196e-01
9.270000000000000000e+02 -4.708717141729379940e-01
9.280000000000000000e+02 -4.510511701421867081e-01
9.290000000000000000e+02 -4.331596345433247897e-01
9.300000000000000000e+02 -4.175280540751730718e-01
9.310000000000000000e+02 -4.043386604234943671e-01
9.320000000000000000e+02 -3.936240823405787181e-01
9.330000000000000000e+02 -3.852759734267633407e-01
9.340000000000000000e+02 -3.790625221563567737e-01
9.350000000000000000e+02 -3.746535634586856123e-01
9.360000000000000000e+02 -3.716514455194036559e-01
9.370000000000000000e+02 -3.696253698320169923e-01
9.380000000000000000e+02 -3.681466560122601539e-01
9.390000000000000000e+02 -3.668223114920480810e-01
9.400000000000000000e+02 -3.653244201150959158e-01
9.410000000000000000e+02 -3.634131958501632398e-01
9.420000000000000000e+02 -3.609520542630699214e-01
9.430000000000000000e+02 -3.579136956335031705e-01
9.440000000000000000e+02 -3.543769180168124810e-01
9.450000000000000000e+02 -3.505146265318574983e-01
9.460000000000000000e+02 -3.465742142390224600e-01
9.470000000000000000e+02 -3.428521002754467140e-01
9.480000000000000000e+02 -3.396646704434056474e-01
9.490000000000000000e+02 -3.373181347795659035e-01
9.500000000000000000e+02 -3.360798725359550598e-01
9.510000000000000000e+02 -3.361536726525412022e-01
9.520000000000000000e+02 -3.376609113638907589e-01
9.530000000000000000e+02 -3.406291701062289512e-01
9.540000000000000000e+02 -3.449891335731503639e-01
9.550000000000000000e+02 -3.505798778383532044e-01
9.560000000000000000e+02 -3.571619260467933099e-01
9.570000000000000000e+02 -3.644367785896245882e-01
9.580000000000000000e+02 -3.720710746867047503e-01
9.590000000000000000e+02 -3.797231608409292747e-01
9.600000000000000000e+02 -3.870696615029406984e-01
9.610000000000000000e+02 -3.938296832069135833e-01
9.620000000000000000e+02 -3.997845307175881269e-01
9.630000000000000000e+02 -4.047912487124760705e-01
9.640000000000000000e+02 -4.087888847629507216e-01
9.650000000000000000e+02 -4.117970453259278130e-01
9.660000000000000000e+02 -4.139070243558347073e-01
9.670000000000000000e+02 -4.152664596596396529e-01
9.680000000000000000e+02 -4.160590541962043698e-01
9.690000000000000000e+02 -4.164813359519660141e-01
9.700000000000000000e+02 -4.167186821603354185e-01
9.710000000000000000e+02 -4.169228798634999622e-01
9.720000000000000000e+02 -4.171933324706064705e-01
9.730000000000000000e+02 -4.175636674619622735e-01
9.740000000000000000e+02 -4.179949876235811157e-01
9.750000000000000000e+02 -4.183763853413009492e-01
9.760000000000000000e+02 -4.185326644711984678e-01
9.770000000000000000e+02 -4.182385494351079092e-01
9.780000000000000000e+02 -4.172380673713697030e-01
9.790000000000000000e+02 -4.152673203016408188e-01
9.800000000000000000e+02 -4.120785623250777796e-01
9.810000000000000000e+02 -4.074633880719633616e-01
9.820000000000000000e+02 -4.012729312642440704e-01
9.830000000000000000e+02 -3.934332558219777454e-01
9.840000000000000000e+02 -3.839545685830925703e-01
9.850000000000000000e+02 -3.729334496536370058e-01
9.860000000000000000e+02 -3.605479302860428725e-01
9.870000000000000000e+02 -3.470458899922576612e-01
9.880000000000000000e+02 -3.327278352704330922e-01
9.890000000000000000e+02 -3.179256082315445875e-01
9.900000000000000000e+02 -3.029789113139137458e-01
9.910000000000000000e+02 -2.882116952375560759e-01
9.920000000000000000e+02 -2.739104292980000244e-01
9.930000000000000000e+02 -2.603060617377033203e-01
9.940000000000000000e+02 -2.475611060007474051e-01
9.950000000000000000e+02 -2.357627935892330773e-01
9.960000000000000000e+02 -2.249226643739221654e-01
9.970000000000000000e+02 -2.149823751875902800e-01
9.980000000000000000e+02 -2.058249529554596058e-01
9.990000000000000000e+02 -1.972902507963667229e-01
1.000000000000000000e+03 -1.891930266383343440e-01
1.001000000000000000e+03 -1.813418830890983491e-01
1.002000000000000000e+03 -1.735572981183798880e-01
1.003000000000000000e+03 -1.656871353795094925e-01
1.004000000000000000e+03 -1.576183314077021502e-01
1.005000000000000000e+03 -1.492838811113318398e-01
1.006000000000000000e+03 -1.406647389309595986e-01
1.007000000000000000e+03 -1.317867705918960020e-01
1.008000000000000000e+03 -1.227133781141364482e-01
1.009000000000000000e+03 -1.135348310878048494e-01
1.010000000000000000e+03 -1.043556310337200727e-01
1.011000000000000000e+03 -9.528138599516521035e-02
1.012000000000000000e+03 -8.640666709513754318e-02
1.013000000000000000e+03 -7.780516113334438877e-02
1.014000000000000000e+03 -6.952314210459888122e-02
1.015000000000000000e+03 -6.157689171980300358e-02
1.016000000000000000e+03 -5.395424642679536031e-02
1.017000000000000000e+03 -4.661998351807580820e-02
1.018000000000000000e+03 -3.952432996575178104e-02
1.019000000000000000e+03 -3.261352890913684494e-02
1.020000000000000000e+03 -2.584116605495422742e-02
1.021000000000000000e+03 -1.917886543484607909e-02
1.022000000000000000e+03 -1.262502043216169947e-02
1.023000000000000000e+03 -6.210425895244073638e-03


==> figures/ex2/M2Lam19a.txt <==
1.141115374024715273e-01 -2.789932149310770271e+01
1.173219519201168293e+00 -5.466170274128010220e+01
2.064664389198863859e+00 -5.735882178991816005e+01
2.984283339700366078e+00 -5.806138564070950991e+01
3.904157932594770841e+00 -5.832064085978919366e+01
4.824884109396812448e+00 -5.856742690958967756e+01
5.731548969201996080e+00 -5.879133508732070368e+01
6.691342159393937727e+00 -5.901758094636769414e+01
7.639621279889643901e+00 -5.927883737479290716e+01
8.543220800096673173e+00 -5.948815665254735308e+01
9.449934713706019451e+00 -5.971151372914219735e+01
1.036269009149583908e+01 -5.991730406984263624e+01
1.126675751200028763e+01 -6.014893593798046822e+01
1.215102409641343861e+01 -6.036236951968254516e+01
1.303736281350749593e+01 -6.055710674336366139e+01
1.396651681570974901e+01 -6.074483873641025866e+01
1.482479402070986296e+01 -6.089783375641487595e+01
1.578093498051454446e+01 -6.111404285457629015e+01
1.675616104850788446e+01 -6.134654781470269569e+01
1.764405905200074898e+01 -6.152233996123484161e+01
1.863275387960119289e+01 -6.175134420734533336e+01
1.952698573290678752e+01 -6.194747539661005931e+01
2.044798000780778580e+01 -6.216124300140260317e+01
2.135449190570201949e+01 -6.232386684622042594e+01
2.225467236270483795e+01 -6.249868635401749373e+01
2.316714835180059495e+01 -6.266799903572267283e+01
2.408993968309948741e+01 -6.284504779355337689e+01
2.502380913458919309e+01 -6.303216464234246530e+01
2.594174911169603348e+01 -6.321625286186269932e+01
2.689322770589735612e+01 -6.340389972979532729e+01
2.782426172800984432e+01 -6.358262711688488622e+01
2.876096967190103371e+01 -6.376963241932043047e+01
2.967687933300523895e+01 -6.394293457493019872e+01
3.057853411420944667e+01 -6.412212537827743120e+01
3.147586088661523007e+01 -6.429138311875269096e+01
3.237946959222105647e+01 -6.447197075704970359e+01
3.329568017032438121e+01 -6.463111617251379926e+01
3.421683571792573986e+01 -6.482318208889668654e+01
3.517216805951661485e+01 -6.502069564241961075e+01
3.606639259151130261e+01 -6.517748842831858269e+01
3.693924093660566399e+01 -6.531433167265456063e+01
3.785487598410735188e+01 -6.546916849534314053e+01
3.878459920121004956e+01 -6.564478644040576683e+01
3.971317526071103288e+01 -6.581691240915624519e+01
4.068584778401925917e+01 -6.602090343319244425e+01
4.157024747362440564e+01 -6.616654750627134263e+01
4.248338250652552972e+01 -6.633566676359679093e+01
4.334292713821612608e+01 -6.645835142015414476e+01
4.425529706661283313e+01 -6.662424611571097444e+01
4.513547109021407522e+01 -6.678768691503805144e+01
4.608628688700564169e+01 -6.694036481892534596e+01
4.702507479829921522e+01 -6.710675344330887526e+01
4.791034893261331007e+01 -6.726277967920306367e+01
4.885116692111772352e+01 -6.742560798800926136e+01
4.976771796950843196e+01 -6.756008030201778070e+01
5.067253680009993388e+01 -6.770701327088647759e+01
5.156686789790137482e+01 -6.786292778944475401e+01
5.248600327170419177e+01 -6.802305810760459792e+01
5.341963465931301869e+01 -6.819005613982014324e+01
5.436486171670833301e+01 -6.835319730799801619e+01
5.523298939031360533e+01 -6.849787638236355747e+01
5.613176218751952007e+01 -6.865081214174718127e+01
5.700791425541312663e+01 -6.878558583268954862e+01
5.792701659610838760e+01 -6.891561506345308885e+01
5.883186885390972520e+01 -6.903912634180295527e+01
5.976907110340475526e+01 -6.917908058165679108e+01
6.068414346900713241e+01 -6.931796630262684289e+01
6.159908479330924536e+01 -6.945762435388380140e+01
6.248807235811766247e+01 -6.957798124267272044e+01
6.344008752541130747e+01 -6.974189237114816819e+01
6.433663062380969677e+01 -6.987123946663623997e+01
6.521956085481140519e+01 -7.001077692303286426e+01
6.608119371579951462e+01 -7.012608701268419509e+01
6.700472201449993292e+01 -7.025890164522812142e+01
6.790444582670815521e+01 -7.039843812862118000e+01
6.880941987810521709e+01 -7.051966880015054073e+01
6.970356220919583734e+01 -7.065518668107951328e+01
7.059921567409779186e+01 -7.077613287798045860e+01
7.152829053548693139e+01 -7.092531124815920407e+01
7.242543096828129023e+01 -7.105363602479773988e+01
7.331775259847931636e+01 -7.117875300361703239e+01
7.421572957318768715e+01 -7.130283428349994779e+01
7.514964813049250836e+01 -7.144502582584422612e+01
7.606494428249592943e+01 -7.156962409358334298e+01
7.693558165019541661e+01 -7.167957627373201035e+01
7.782987761629104284e+01 -7.178635245612277060e+01
7.871832341048163073e+01 -7.191767077660281871e+01
7.956608940749293879e+01 -7.202104147339362328e+01
8.050012823849240817e+01 -7.214497381204937199e+01
8.142809085749837550e+01 -7.228328296938590825e+01
8.238036702719271887e+01 -7.241922728851251634e+01
8.328619091368179284e+01 -7.254547718224219466e+01
8.421118516658025044e+01 -7.267756580020393642e+01
8.511681848738042788e+01 -7.280506366149354847e+01
8.601965559478841783e+01 -7.292464841363297978e+01
8.696440928399088932e+01 -7.305572300856019297e+01
8.786577421288635037e+01 -7.317396800558545067e+01
8.875807674318946283e+01 -7.329923537035787717e+01
8.966420001438402210e+01 -7.341097215787246455e+01
9.055111052268208027e+01 -7.353060203274250739e+01
9.144873291418232952e+01 -7.363586898624726018e+01
9.236885899307152670e+01 -7.374522483240427562e+01
9.326971082136961400e+01 -7.384904393120193333e+01
9.418585101517412284e+01 -7.396166740880990176e+01
9.506410363647300699e+01 -7.407584339811776886e+01
9.596835828887753905e+01 -7.416840916649194071e+01
9.684879462558421892e+01 -7.428356865466203374e+01
9.777086150098341477e+01 -7.440064602829775708e+01
9.862705955268486946e+01 -7.449266503210822066e+01
9.954054141468500916e+01 -7.459839673192186638e+01
1.004813817899769219e+02 -7.471687066817577261e+01
1.013942318182791382e+02 -7.482157239996564613e+01
1.023408886124758368e+02 -7.494975017695952602e+01
1.031962627003875212e+02 -7.505559395655828325e+01
1.041028960136908665e+02 -7.515212667751458753e+01
1.050338179657916982e+02 -7.527089457049922316e+01
1.059417136557956809e+02 -7.539240083447302254e+01
1.069077175163927222e+02 -7.551475023350289462e+01
1.078442963924909748e+02 -7.562879456374841425e+01
1.087812638440050677e+02 -7.575479277531178468e+01
1.096605063224107681e+02 -7.585805564751989039e+01
1.105194080576175395e+02 -7.596332807578306756e+01
1.114666404119137724e+02 -7.608627738384380734e+01
1.124086397944012532e+02 -7.620485739698844441e+01
1.132804129120039818e+02 -7.632026937199574945e+01
1.142194860674029968e+02 -7.644031845591138108e+01
1.151135846793104349e+02 -7.655177749804147425e+01
1.160421827130074632e+02 -7.667144733935694489e+01
1.169488267332103106e+02 -7.677588778043600826e+01
1.178419295745082280e+02 -7.689140794197155060e+01
1.187699285431156540e+02 -7.700200859478600535e+01
1.197091830403183224e+02 -7.711819735865347525e+01
1.206506636428142940e+02 -7.723372326114485986e+01
1.215622704401184393e+02 -7.734892694163661986e+01
1.225332374402225071e+02 -7.747807987376310734e+01
1.234765029415190583e+02 -7.758560485254325556e+01
1.243931014557231549e+02 -7.768565530433689048e+01
1.252978040648216194e+02 -7.778873120056354651e+01
1.262579758888267207e+02 -7.790511804666201101e+01
1.271845800843309178e+02 -7.800747924471090755e+01
1.280420152988323821e+02 -7.810804832230482475e+01
1.289678780776349640e+02 -7.821194264857510348e+01
1.298930319880273032e+02 -7.831134087034131142e+01
1.307936764228229549e+02 -7.840072055141645535e+01
1.317393692727285668e+02 -7.851097460905694447e+01
1.326670173769268217e+02 -7.861394721217348547e+01
1.335275056021328339e+02 -7.869626730761331146e+01
1.344246336401333224e+02 -7.877335209163129548e+01
1.353916390295406984e+02 -7.888222128531626254e+01
1.362976295425418698e+02 -7.896835745310809784e+01
1.372234975435429760e+02 -7.905915181109290302e+01
1.381320031918456266e+02 -7.915627968257363989e+01
1.390561526042469609e+02 -7.924752699370201015e+01
1.400037247640411522e+02 -7.935853915560096539e+01
1.408993070100467833e+02 -7.943737258348637909e+01
1.421448203416483125e+02 -7.952647457685615962e+01
1.430869184981459625e+02 -7.961696870581673124e+01
1.440211416990403848e+02 -7.970871499292682927e+01
1.449756749284456419e+02 -7.978986064176910986e+01
1.459258104876442701e+02 -7.986068282554654729e+01
1.468827998725517432e+02 -7.994655287085238626e+01
1.478427949328488467e+02 -8.004500424261667035e+01
1.487720638594493323e+02 -8.012832770887685285e+01
1.497085119439611844e+02 -8.021782746177252932e+01
1.507245663320633184e+02 -8.028828786657624050e+01
1.518508398817761531e+02 -8.036097844649097510e+01
1.527425416768624018e+02 -8.045333339065311407e+01
1.536204097450656718e+02 -8.052195584229487224e+01
1.544646835321580625e+02 -8.058617451139767240e+01
1.553618402292503049e+02 -8.065844870375681808e+01
1.562984376553538084e+02 -8.075458661305881947e+01
1.572322119484547898e+02 -8.085606417161596937e+01
1.581314312425518551e+02 -8.094255423101843405e+01
1.590387452807588602e+02 -8.104642919364768261e+01
1.599756972244656765e+02 -8.113487665949359950e+01
1.608785003401640097e+02 -8.121286388233271225e+01
1.618247907741627216e+02 -8.131231808063527922e+01
1.627095462931548013e+02 -8.140477012084099329e+01
1.636225707564425988e+02 -8.149353814873249746e+01
1.645245127627457009e+02 -8.158717294473012771e+01
1.654490225571555015e+02 -8.167000995647572381e+01
1.663919170066586446e+02 -8.174617822974745707e+01
1.672770325359564652e+02 -8.181896820096859813e+01
1.681564833694534684e+02 -8.188911688591630877e+01
1.691131505313494472e+02 -8.198409639818831351e+01
1.700014791634524443e+02 -8.205828163116311202e+01
1.708778270382532867e+02 -8.211804029449525899e+01
1.717975283691522179e+02 -8.220779756991302634e+01
1.727168003620486729e+02 -8.230103232231016364e+01
1.736319184135453781e+02 -8.238627684488461966e+01
1.745822175017559914e+02 -8.246282404211207506e+01
1.754830266446567180e+02 -8.255577047847104666e+01
1.764585211905543360e+02 -8.264687757876792773e+01
1.773793534332524757e+02 -8.272894258365754183e+01
1.782830914512450704e+02 -8.280110636073429475e+01
1.791953640006427690e+02 -8.287403789564322665e+01
1.800706552917383760e+02 -8.293521477578909185e+01
1.809615492967445505e+02 -8.301140281999498427e+01
1.818829403334476069e+02 -8.308295481032419616e+01
1.827639088054425542e+02 -8.314709652001243967e+01
1.836868751057358509e+02 -8.323463179367414000e+01
1.845612033437459445e+02 -8.330669511684047279e+01
1.854551992867456818e+02 -8.337526567705101854e+01
1.863740111139412932e+02 -8.345343011143627621e+01
1.873074499645527453e+02 -8.353967388983289766e+01
1.882473255632525309e+02 -8.361327292533368905e+01
1.891601481002551850e+02 -8.368539514009205504e+01
1.901086149408445181e+02 -8.376584933904003094e+01
1.910696045868467934e+02 -8.384771532589854814e+01
1.920352660399555020e+02 -8.391877042676803455e+01
1.929835258736449646e+02 -8.399986849890822782e+01
1.939117069859462390e+02 -8.406814634106277140e+01
1.948159282202425402e+02 -8.412562306957086378e+01
1.957239559600460552e+02 -8.419398120779825945e+01
1.966293127332442623e+02 -8.426198410716658316e+01
1.975532482793411475e+02 -8.432775463078245082e+01
1.984571995820448649e+02 -8.439508052955723372e+01
1.993847171733506514e+02 -8.448097213265269545e+01
2.002594705155464112e+02 -8.455807397771141609e+01
2.011699080996464204e+02 -8.475254938884279454e+01
2.020947338381446912e+02 -8.482795382380950855e+01
2.029968004984512788e+02 -8.490486644175987863e+01
2.039031837212492348e+02 -8.498030238570413530e+01
2.047846135429545882e+02 -8.505422628685327879e+01
2.057202781681599788e+02 -8.512994449314531664e+01
2.066271731549527431e+02 -8.520113977753717904e+01
2.075336930660624546e+02 -8.527472889727937400e+01
2.084500220414602154e+02 -8.533077064360600161e+01
2.093956192110549637e+02 -8.539761854353170634e+01
2.103215286410588760e+02 -8.545833294709986205e+01
2.112599585524477277e+02 -8.553725082313800954e+01
2.121377843447492921e+02 -8.560353317527861350e+01
2.130565717835513055e+02 -8.567012246141527498e+01
2.139326733923468851e+02 -8.572651728149806161e+01
2.148631569736471647e+02 -8.580866573309057799e+01
2.157994268327457235e+02 -8.587843661060561828e+01
2.167093642865467302e+02 -8.595635409642484603e+01
2.176265901724443097e+02 -8.603037496014796659e+01
2.185350362480494368e+02 -8.609558093794660749e+01
2.194638069287563269e+02 -8.616779455682049615e+01
2.203830605618558707e+02 -8.624295018470984076e+01
2.212721686000650720e+02 -8.629907134423623916e+01
2.221901132418516625e+02 -8.637893738542950928e+01
2.231164602368519922e+02 -8.644925734228935710e+01
2.240772174934537020e+02 -8.651098072564987262e+01
2.250050822549474958e+02 -8.659443279312736763e+01
2.258957575765502952e+02 -8.666401703526210554e+01
2.268106391788546716e+02 -8.673274703392522156e+01
2.277578162960539032e+02 -8.680599412447384111e+01
2.286931504651446971e+02 -8.686250335406903389e+01
2.295971677683280632e+02 -8.692475421002112057e+01
2.304319458147291755e+02 -8.698079985035499817e+01
2.313547655722190370e+02 -8.705084638151113552e+01
2.322968104545266783e+02 -8.714085528847832052e+01
2.332291037102290829e+02 -8.721589079298622948e+01
2.341203050904344423e+02 -8.728968181548725624e+01
2.350891486523310903e+02 -8.737708601797096719e+01
2.360055152640370579e+02 -8.746524783714485807e+01
2.369086140225307702e+02 -8.753410092345507110e+01
2.378055770411285152e+02 -8.761432214387455986e+01
2.387249879366246716e+02 -8.767017282213997476e+01
2.396681310848162525e+02 -8.773735130537043858e+01
2.405734017221070076e+02 -8.780026199601807946e+01
2.414516956627011552e+02 -8.786533934942312385e+01
2.423679686868976546e+02 -8.794366076331928639e+01
2.433146138877091289e+02 -8.801280565283813928e+01
2.442519335041001227e+02 -8.807570990322376758e+01
2.451347422161024951e+02 -8.813452149059358476e+01
2.460568991300077926e+02 -8.819198080154649233e+01
2.470290209618950996e+02 -8.826999552082523337e+01
2.479710295409974208e+02 -8.833698450957402315e+01
2.488578044675900856e+02 -8.840046843789907882e+01
2.497931928598869433e+02 -8.845778878988419081e+01
2.507235853113847099e+02 -8.852088982864768241e+01
2.516653750163828533e+02 -8.857464221481045286e+01
2.525628532251769798e+02 -8.863190379912427375e+01
2.534729287579685604e+02 -8.868241861528939296e+01
2.543899407287644294e+02 -8.873368340534106835e+01
2.553126916893702969e+02 -8.878045334130177935e+01
2.562160312195668439e+02 -8.882791881548649826e+01
2.571198473959581747e+02 -8.889204188317344801e+01
2.580455150423569535e+02 -8.895822789565991684e+01
2.589790530955534109e+02 -8.904081760033625415e+01
2.599342776777433528e+02 -8.911700754563878490e+01
2.608384504322430075e+02 -8.917219127205659390e+01
2.617723897212401880e+02 -8.923935265491915914e+01
2.626911690367384153e+02 -8.929932672949807682e+01
2.636519681988365846e+02 -8.936652923538672155e+01
2.645959363755368372e+02 -8.943121443530287706e+01
2.655280450618373607e+02 -8.950122983359146644e+01
2.664604969975409290e+02 -8.956228429738476393e+01
2.673948677232387467e+02 -8.962178408673599961e+01
2.683401521933367349e+02 -8.968103157636446099e+01
2.693236160222465969e+02 -8.974936338272678427e+01
2.701934204682523841e+02 -8.980770423632483812e+01
2.711168889204517995e+02 -8.988549718288203394e+01
2.720761863484543142e+02 -8.995614708903035250e+01
2.729856431471441738e+02 -9.001481067785080370e+01
2.738829222639486716e+02 -9.008337284164129244e+01
2.748169898958545900e+02 -9.014576209249676708e+01
2.757544063949528095e+02 -9.021038955614741894e+01
2.766569451988615924e+02 -9.026281899454629354e+01
2.776145832182690469e+02 -9.033465203036132607e+01
2.785584262353564782e+02 -9.041932020167315898e+01
2.794490664142621199e+02 -9.047894044704908367e+01
2.803811916082638049e+02 -9.052577756395024267e+01
2.813364741656642991e+02 -9.060434844640566610e+01
2.822155024738746079e+02 -9.066067631120074566e+01
2.831509171190793950e+02 -9.073266079723626376e+01
2.840838452805859333e+02 -9.081364097883322017e+01
2.849864448317758274e+02 -9.088780721410782348e+01
2.858974872807860947e+02 -9.095215772974287916e+01
2.868063186129781457e+02 -9.100656321771865009e+01
2.877431389335757785e+02 -9.107192301083097163e+01
2.886390846221839297e+02 -9.112927401445962516e+01
2.895826120049839005e+02 -9.120205725463264912e+01
2.904672887407807025e+02 -9.125132480620243314e+01
2.913678727058844515e+02 -9.131172926833525594e+01
2.923035272199843462e+02 -9.138190311726049231e+01
2.932110222708865308e+02 -9.143843815755579385e+01
2.941275023794871686e+02 -9.150481054994074270e+01
2.950342982154875813e+02 -9.156896604586901844e+01
2.959591542362862242e+02 -9.162687904565311214e+01
2.968664306773842441e+02 -9.166752131854437380e+01
2.978197311160932941e+02 -9.172472662600583249e+01
2.987441198042886867e+02 -9.178532987342120464e+01
2.996748100225830171e+02 -9.184081549817798873e+01
3.005621322187851092e+02 -9.189824447353252879e+01
3.014945323639934713e+02 -9.196152909733768865e+01
3.024585354768058210e+02 -9.202643864703568966e+01
3.033496224999092874e+02 -9.208918249567419423e+01
3.042677100926085814e+02 -9.216194585892301916e+01
3.051816067527940959e+02 -9.222712251861263155e+01
3.061063917940994088e+02 -9.229344109222817849e+01
3.070138860329992667e+02 -9.234929067173727901e+01
3.079434985083045149e+02 -9.240955526147995158e+01
3.088440778090001686e+02 -9.246521699640780412e+01
3.097293496372093387e+02 -9.251489319267280109e+01
3.106506865037083003e+02 -9.258254079832795469e+01
3.115925285501132294e+02 -9.264766693929826147e+01
3.125376977266145104e+02 -9.271854526775810257e+01
3.134637568626208690e+02 -9.277871874652240081e+01
3.143834668013204237e+02 -9.283539506685133347e+01
3.152985982132132676e+02 -9.289479175655910126e+01
3.162198645937186257e+02 -9.295954400275634555e+01
3.171367104051226988e+02 -9.302268367573954322e+01
3.180555461998093278e+02 -9.308217119072820367e+01
3.189639163118129659e+02 -9.313974916548555427e+01
3.198610694503055925e+02 -9.319336645172818123e+01
3.207680712359962740e+02 -9.323996850472666154e+01
3.217070145260886989e+02 -9.329559919231162723e+01
3.226010193147782275e+02 -9.335361762188955481e+01
3.235114548781852477e+02 -9.340450771373301109e+01
3.244456739418859570e+02 -9.347066313369458612e+01
3.253716991861825818e+02 -9.352827909448515697e+01
3.263126223265768431e+02 -9.359003785099450567e+01
3.272402433765724368e+02 -9.364794155445565593e+01
3.281776513314728732e+02 -9.369857769373156486e+01
3.290778599312836263e+02 -9.374910385684469816e+01
3.300008181921865003e+02 -9.380725492992912962e+01
3.309281957820830371e+02 -9.386897380151143011e+01
3.318299481738816894e+02 -9.391993082516621882e+01
3.327241758125721276e+02 -9.398786943800037363e+01
3.336259982854820692e+02 -9.403792284978726457e+01
3.345073991844845978e+02 -9.408862099150272229e+01
3.354014818000802620e+02 -9.413711069635193951e+01
3.362911449746781614e+02 -9.418921358312007897e+01
3.372604936365757453e+02 -9.425452666995775530e+01
3.381820112137846195e+02 -9.431950626335222410e+01
3.390488580251943631e+02 -9.437594384547061566e+01
3.399759583348911178e+02 -9.442631142225621943e+01
3.408686734836880419e+02 -9.446362929263615626e+01
3.417552948192877693e+02 -9.451606444697108600e+01
3.426786257269899352e+02 -9.457043246065084929e+01
3.436208446608866893e+02 -9.463783813577680348e+01
3.444971110702950909e+02 -9.469331740195613634e+01
3.453912728914891090e+02 -9.474178517579834136e+01
3.463192969006873909e+02 -9.478517041780699515e+01
3.472307904423906848e+02 -9.484888078188444638e+01
3.481361340177923012e+02 -9.490082796481058836e+01
3.490760985380047714e+02 -9.495836338942453381e+01
3.500378222233043743e+02 -9.502255465246012989e+01
3.509333762819000526e+02 -9.508658340688256772e+01
3.518186084196973979e+02 -9.514327289308930347e+01
3.528024636019937361e+02 -9.521534403918100509e+01
3.537617163767914690e+02 -9.527359002079404604e+01
3.547116656693937102e+02 -9.532888338632943714e+01
3.556042226473857681e+02 -9.538329996851942383e+01
3.565318786008762117e+02 -9.543781212559062510e+01
3.574332606024746610e+02 -9.548558455129071376e+01
3.583225730181776498e+02 -9.554056901226488208e+01
3.592580001473879747e+02 -9.559698922334540327e+01
3.601798559416863554e+02 -9.563947892487762203e+01
3.610694946416915627e+02 -9.569102562311697113e+01
3.619358599342895104e+02 -9.573947261864505265e+01
3.627776667629960912e+02 -9.578479725008325829e+01
3.636923068925945017e+02 -9.583044498171554437e+01
3.646439367653989621e+02 -9.588988475224456920e+01
3.655718308886923182e+02 -9.593697071697896206e+01
3.665149444737975273e+02 -9.600341397283398237e+01
3.674320488485968212e+02 -9.606219778350772742e+01
3.683515770731975181e+02 -9.611092477180129379e+01
3.692441508714999827e+02 -9.615877770682313042e+01
3.701973895797938212e+02 -9.621061505627372412e+01
3.710832762109988039e+02 -9.626041976783355381e+01
3.720407007903930889e+02 -9.631231054649040857e+01
3.730020390627844904e+02 -9.638401821890995791e+01
3.739405739333892029e+02 -9.643921638207487490e+01
3.747788889229836400e+02 -9.648968931177040531e+01
3.756978514056978611e+02 -9.654457973319202324e+01
3.766060607621942609e+02 -9.660426288152909535e+01
3.775603468980022512e+02 -9.666045581429651179e+01
3.784829186566058752e+02 -9.672571107943342383e+01
3.793900397069038490e+02 -9.678004936242281531e+01
3.802997517868992077e+02 -9.682967527272559494e+01
3.812229559611962486e+02 -9.688600305213984143e+01
3.820888077484981977e+02 -9.692280260273192027e+01
3.830386986279035000e+02 -9.698048551517382521e+01
3.839392591410044702e+02 -9.703563765013774400e+01
3.848299216365124380e+02 -9.708322913391279485e+01
3.857174998015104279e+02 -9.713438664859367577e+01
3.866467250563144944e+02 -9.719034666672739320e+01
3.875810035620096414e+02 -9.724667820737616353e+01
3.884688126327077384e+02 -9.730073607447718587e+01
3.894217029045026379e+02 -9.735702757324726520e+01
3.903094017821984494e+02 -9.740198836412211847e+01
3.911791492351896977e+02 -9.744761465474689999e+01
3.920731395105894990e+02 -9.749885817192128457e+01
3.930062713582937022e+02 -9.754901248520982904e+01
3.939676487794943114e+02 -9.761929915102500388e+01
3.948838191570991398e+02 -9.767838022148929156e+01
3.957876183761950983e+02 -9.774281790127358249e+01
3.966912980377936719e+02 -9.781003586698525964e+01
3.975854215967897858e+02 -9.785736836243128778e+01
3.985035214754895492e+02 -9.791415873860520946e+01
3.993780274654968139e+02 -9.795707169192114350e+01
4.002782738250873535e+02 -9.801478155570261208e+01
4.011686934161816680e+02 -9.806056409801493601e+01
4.021143713556784292e+02 -9.811664882368015128e+01
4.030421400431710026e+02 -9.818141690533704491e+01
4.039311997026761674e+02 -9.823576693665523862e+01
4.048604282763791389e+02 -9.829620575496163326e+01
4.057848342326823285e+02 -9.835453896408247942e+01
4.066725038666778573e+02 -9.840789246631604215e+01
4.075998915789858188e+02 -9.846841584174011075e+01
4.085147722522864342e+02 -9.852001124739872751e+01
4.094479711223951313e+02 -9.857330975524891414e+01
4.103691550286877145e+02 -9.861706452808887491e+01
4.112552078205854968e+02 -9.866826847506948184e+01
4.121471537145815205e+02 -9.871163182934751035e+01
4.130683639151783382e+02 -9.876898769426306046e+01
4.140197540621810504e+02 -9.883151141878563806e+01
4.149380988090846358e+02 -9.889507260283210144e+01
4.158624635972915939e+02 -9.895771271860094487e+01
4.167690444371881426e+02 -9.900868726757680349e+01
4.177286099552953829e+02 -9.907257647522509103e+01
4.186059698324930878e+02 -9.912090395313860824e+01
4.195256739064943758e+02 -9.917890553913768770e+01
4.205213936062856988e+02 -9.924160832313393144e+01
4.214349638591864391e+02 -9.930858613324173234e+01
4.223560073942782083e+02 -9.935993442004783560e+01
4.232610715373785979e+02 -9.940719231171809156e+01
4.241583349279747495e+02 -9.946013629196292527e+01
4.250576311032755257e+02 -9.952246100350023994e+01
4.259854499182702057e+02 -9.958147546155524310e+01
4.268876522093795529e+02 -9.963005584118312186e+01
4.277869115300736667e+02 -9.969259018191550581e+01
4.287320459672744732e+02 -9.975531935573260967e+01
4.296725803149685703e+02 -9.981430253126011110e+01
4.305972086924827522e+02 -9.987399727378441128e+01
4.315229251436845743e+02 -9.993774805737525924e+01
4.324289086839800689e+02 -9.999399806412563407e+01
4.332828409442840893e+02 -1.000420936845855806e+02
4.342199360505783261e+02 -1.001073482955679310e+02
4.350961661847847495e+02 -1.001671991480973531e+02
4.360237827873816059e+02 -1.002355080358980786e+02
4.368912158975751368e+02 -1.002843167486492177e+02
4.378301955713821485e+02 -1.003433315951805582e+02
4.387333721550820087e+02 -1.004013382742448073e+02
4.397000384349759656e+02 -1.004563000525875793e+02
4.405637760818743232e+02 -1.005057139271265498e+02
4.414510307473759667e+02 -1.005420697058083590e+02
4.423362133396750551e+02 -1.005893618016818039e+02
4.432270939863812487e+02 -1.006448951204454545e+02
4.441594938550826441e+02 -1.007093143422519859e+02
4.450204582231951349e+02 -1.007490823092941525e+02
4.458983279270907474e+02 -1.008053282009816058e+02
4.468454922219926857e+02 -1.008651856123965445e+02
4.477718270264824127e+02 -1.009339253246213133e+02
4.487217196420818937e+02 -1.010038018810275844e+02
4.496372320954803286e+02 -1.010641775749044200e+02
4.505343211952878733e+02 -1.011214264429264915e+02
4.513994366134929805e+02 -1.011642396544741871e+02
4.522976615338964734e+02 -1.012144837175019347e+02
4.531610384784950156e+02 -1.012686950662749581e+02
4.540837869883989697e+02 -1.013159052171033494e+02
4.550047520331950182e+02 -1.013784097920849376e+02
4.559022557012978609e+02 -1.014261377973081579e+02
4.568027673647017082e+02 -1.014782024563051834e+02
4.577449115975978202e+02 -1.015458393847108738e+02
4.586807631972990862e+02 -1.016013998994010024e+02
4.595988930659925131e+02 -1.016549685176430131e+02
4.604970644337975614e+02 -1.017052238951657301e+02
4.613701665091044788e+02 -1.017536753660744182e+02
4.622344324568963430e+02 -1.017949977161376722e+02
4.631443069934950358e+02 -1.018547810951105816e+02
4.640607929262993139e+02 -1.019282414190347765e+02
4.649658464504012727e+02 -1.019886656042388324e+02
4.659176086846072167e+02 -1.020459606347015153e+02
4.668064433654031973e+02 -1.020954454440545192e+02
4.677088988661120084e+02 -1.021498102883003014e+02
4.685885808673116344e+02 -1.022077547604295944e+02
4.695064841447154436e+02 -1.022661251935201108e+02
4.703900824866086623e+02 -1.023233874310547975e+02
4.713387578037949197e+02 -1.023841624952930545e+02
4.722313133219947190e+02 -1.024440334808824389e+02
4.731236024141997518e+02 -1.025027358558909327e+02
4.740514315649981540e+02 -1.025601966492792769e+02
4.749870352833989955e+02 -1.026190014988045789e+02
4.758488933244997270e+02 -1.026723220595958566e+02
4.767721307244049171e+02 -1.027349617808593791e+02
4.777061180013060948e+02 -1.027967565697749990e+02
4.786160683454027094e+02 -1.028544339941654187e+02
4.794879389461033270e+02 -1.029105386185712803e+02
4.803997595598037265e+02 -1.029684687260203617e+02
4.812681491384099104e+02 -1.030162031771847069e+02
4.821290208763104488e+02 -1.030677924065153377e+02
4.830205240642182503e+02 -1.031288248260801339e+02
4.839186718046206579e+02 -1.031859813797176031e+02
4.848876466942161869e+02 -1.032461132974521263e+02
4.858279921706045457e+02 -1.033019375924313437e+02
4.867428442340980723e+02 -1.033662164223879643e+02
4.875917052065054236e+02 -1.034136868207012157e+02
4.885120620570020833e+02 -1.034720861758928123e+02
4.894220397881079521e+02 -1.035320029586597741e+02
4.903032343049032420e+02 -1.035839045814533108e+02
4.912293582662042581e+02 -1.036375942080561288e+02
4.921276617378087508e+02 -1.036962124089868240e+02
4.930377618620974545e+02 -1.037562134773085063e+02
4.939620226884991325e+02 -1.038203776254400310e+02
4.948607067590058364e+02 -1.038726231140535248e+02
4.957864471000140725e+02 -1.039397281212786055e+02
4.966596741500201233e+02 -1.039997083582075703e+02
4.975822272249177445e+02 -1.040699326932525821e+02
4.984387588707140821e+02 -1.041231512275306130e+02
4.993070701026142046e+02 -1.041712900991904291e+02
5.002057281676203502e+02 -1.042258296557757404e+02
5.010885837352217891e+02 -1.042779757593651055e+02
5.020196313356124733e+02 -1.043413914521135837e+02
5.028928499459070736e+02 -1.043916257364168132e+02
5.038378696592002370e+02 -1.044553215392951842e+02
5.047401469834010754e+02 -1.045164692187832571e+02
5.056834010991136665e+02 -1.045821310577193088e+02
5.065916596913208423e+02 -1.046479122773235986e+02
5.075090263381174509e+02 -1.047114649478789659e+02
5.084287226980197261e+02 -1.047752854335501809e+02
5.093194508624270611e+02 -1.048282926496316065e+02
5.102177022719347406e+02 -1.048896062948527543e+02
5.111294391915289452e+02 -1.049527221629048199e+02
5.120168986159203541e+02 -1.050032742938720105e+02
5.129042272619160485e+02 -1.050716658438762749e+02
5.137773384003268120e+02 -1.051326373016811004e+02
5.146567350252202004e+02 -1.051801157521072980e+02
5.155521760938058833e+02 -1.052397911186046997e+02
5.164710398304065393e+02 -1.053110910442691903e+02
5.173885047296089397e+02 -1.053772796031907291e+02
5.182721863538121170e+02 -1.054290701845816614e+02
5.191244457189170589e+02 -1.054774321608407917e+02
5.200392785388061156e+02 -1.055358650471924022e+02
5.209061121759954176e+02 -1.055849268066674966e+02
5.217427224792930929e+02 -1.056383188100792268e+02
5.226515965558784274e+02 -1.057025225037151301e+02
5.235294075351733909e+02 -1.057529512867485266e+02
5.244411186118742307e+02 -1.058088541877515780e+02
5.253383284938822726e+02 -1.058646266237450391e+02
5.262753995234710374e+02 -1.059403821460153665e+02
5.271752361776610769e+02 -1.059941257067209079e+02
5.280994901385604408e+02 -1.060630214882928328e+02
5.290094965284675936e+02 -1.061322285020244891e+02
5.299175316908704190e+02 -1.061889694025815487e+02
5.308214342616660133e+02 -1.062404407301437175e+02
5.317329926409606742e+02 -1.062981443079058863e+02
5.326510134790648863e+02 -1.063589845357617349e+02
5.335225673259701580e+02 -1.064034674976830672e+02
5.344207606281646576e+02 -1.064647232360320430e+02
5.353419927316574558e+02 -1.065356930497401891e+02
5.362584874174525567e+02 -1.066089652886215333e+02
5.371729702477499586e+02 -1.066729964047049890e+02
5.380765675515540352e+02 -1.067354558709400152e+02
5.389845103752537625e+02 -1.068008752046518310e+02
5.398947682987485450e+02 -1.068587308842834318e+02
5.407710345444622817e+02 -1.069060239684390297e+02
5.416572166433705888e+02 -1.069572527033952554e+02
5.425591117757718393e+02 -1.070022890097590107e+02
5.434466837517741169e+02 -1.070587796836852448e+02
5.443227246430767536e+02 -1.071103094678297367e+02
5.452094614005784479e+02 -1.071619627292363504e+02
5.460831531204887597e+02 -1.072153789642536168e+02
5.469767913903863246e+02 -1.072684953170401485e+02
5.478609739531793821e+02 -1.073290689190121867e+02
5.487723801824747625e+02 -1.073899211014564514e+02
5.496327604408669458e+02 -1.074421404062545662e+02
5.505521721970613953e+02 -1.075081403213255982e+02
5.514212532380655603e+02 -1.075531531551929731e+02
5.523108562982453122e+02 -1.076068106989933142e+02
5.531902813393382985e+02 -1.076505101038535201e+02
5.541001099467333688e+02 -1.077050094436209093e+02
5.549414791306332972e+02 -1.077585889212913060e+02
5.558688221194411199e+02 -1.078241914282936449e+02
5.567893760445364251e+02 -1.078902487377247326e+02
5.576549263261229044e+02 -1.079524894430037847e+02
5.585650072508251469e+02 -1.080238615348411741e+02
5.594569370283243188e+02 -1.080752702671079533e+02
5.603796066363148611e+02 -1.081365960261583012e+02
5.612205450922031105e+02 -1.081794941923618580e+02
5.620943536096012849e+02 -1.082224069492490059e+02
5.630012785139017524e+02 -1.082771451990181504e+02
5.639110811068057956e+02 -1.083249915053160777e+02
5.648492129071048566e+02 -1.083915949834019585e+02
5.657549423878093648e+02 -1.084478142473329569e+02
5.666180675595209095e+02 -1.085047119939806919e+02
5.675659416544222040e+02 -1.085747980617044988e+02
5.684427653505201761e+02 -1.086259690377149525e+02
5.693449937967207006e+02 -1.086709021096697114e+02
5.703350520004205464e+02 -1.087418681077690223e+02
5.712495658985220643e+02 -1.087902909007534618e+02
5.721426342617123737e+02 -1.088384764033479541e+02
5.729754869317027897e+02 -1.088837107019002559e+02
5.739145476550983176e+02 -1.089406292316638627e+02
5.748054584929037674e+02 -1.089893235004151393e+02
5.757081503395957043e+02 -1.090334621596745990e+02
5.765843836603888803e+02 -1.090849919565458777e+02
5.774880091511926139e+02 -1.091486970263581497e+02
5.784364818459914659e+02 -1.092226760491361830e+02
5.793106069274939500e+02 -1.092761965510386091e+02
5.801809429954912503e+02 -1.093413673045612597e+02
5.810856802854881380e+02 -1.094144110475759106e+02
5.819473602410073454e+02 -1.094692693601972451e+02
5.828025240785070764e+02 -1.095132100319176942e+02
5.837172604644044895e+02 -1.095763717613551478e+02
5.846281248938987574e+02 -1.096274433564001356e+02
5.855083807682934776e+02 -1.096853995699095066e+02
5.864133667619913695e+02 -1.097528648046987456e+02
5.873810865210014072e+02 -1.098279740653194096e+02
5.882693743819887686e+02 -1.098907733800165971e+02
5.892195457208906646e+02 -1.099478104041818369e+02
5.901396230816906154e+02 -1.100082116048056804e+02
5.910325633622039732e+02 -1.100620814463104153e+02
5.919042434448014092e+02 -1.101194910977617809e+02
5.927836405456987450e+02 -1.101858824510488830e+02
5.936380876702060050e+02 -1.102438854856380601e+02
5.945321290197094868e+02 -1.102916178643048397e+02
5.954289529939186423e+02 -1.103393202495119141e+02
5.962893152688197915e+02 -1.103828326693935935e+02
5.971864055895166530e+02 -1.104312880418225689e+02
5.980880623329134096e+02 -1.104888712248098273e+02
5.990202464715137012e+02 -1.105459387161846223e+02
5.998979113185117740e+02 -1.105963696170941830e+02
6.007729293045097165e+02 -1.106508636312930065e+02
6.016750600360071530e+02 -1.107129797397771824e+02
6.025929135757137374e+02 -1.107694911429547773e+02
6.034787143751141230e+02 -1.108101417331851337e+02
6.043642688187062504e+02 -1.108712511620803980e+02
6.052663756792071581e+02 -1.109290464365863897e+02
6.061187648811095414e+02 -1.109800297760542236e+02
6.070175507962043184e+02 -1.110479988457174869e+02
6.079704832360073397e+02 -1.111088467874376136e+02
6.088583509727135379e+02 -1.111588807022497747e+02
6.097519583437129995e+02 -1.112061325676482682e+02
6.106846516061083321e+02 -1.112739488574372615e+02
6.115990830664002260e+02 -1.113461181848863362e+02
6.125072061588077759e+02 -1.114085241528119070e+02
6.134282500114131835e+02 -1.114626992430022767e+02
6.143618130613225503e+02 -1.115219655119391717e+02
6.152699805531208312e+02 -1.115742740250280320e+02
6.161368359915147721e+02 -1.116272563362108059e+02
6.170186528319190984e+02 -1.116833752192732447e+02
6.179221367515114025e+02 -1.117351698674046077e+02
6.187959247126126456e+02 -1.117686404469877317e+02
6.196648273615082871e+02 -1.118330717421866183e+02
6.205830300280115353e+02 -1.118952435796549310e+02
6.214932035071147993e+02 -1.119493750458177317e+02
6.223947292728240654e+02 -1.120009125471395635e+02
6.232649347843201895e+02 -1.120469234072683520e+02
6.241164958850146149e+02 -1.120923623871520931e+02
6.250269304429082240e+02 -1.121658636402686682e+02
6.259610101246037175e+02 -1.122351497056600493e+02
6.268484583342033147e+02 -1.122938846268160944e+02
6.277831699806026791e+02 -1.123504306278134948e+02
6.286950410367975337e+02 -1.124181106317294763e+02
6.296152685439005836e+02 -1.124982850342466634e+02
6.305457114001031869e+02 -1.125724448980636936e+02
6.314387198115028923e+02 -1.126318866386150432e+02
6.322939654512945253e+02 -1.126852573767183259e+02
6.331847029469928430e+02 -1.127387177088918691e+02
6.340876717144889199e+02 -1.127989386129238767e+02
6.350186831523834599e+02 -1.128629371672696777e+02
6.359730529124927898e+02 -1.129273092570457493e+02
6.368224620076034626e+02 -1.129734026662710704e+02
6.377844056615973614e+02 -1.130424443650490076e+02
6.386724426858936567e+02 -1.130914019633230509e+02
6.396041086025886671e+02 -1.131380656024781786e+02
6.405111085463853442e+02 -1.131861048535900807e+02
6.414261726944827160e+02 -1.132382074867136197e+02
6.422754724807797402e+02 -1.132939764783149741e+02
6.431699194988847239e+02 -1.133458781033427840e+02
6.440715898392793406e+02 -1.133890339645479060e+02
6.449850711567833059e+02 -1.134552971440934499e+02
6.458396772501876058e+02 -1.134991413757253014e+02
6.467377705224891997e+02 -1.135605238747386210e+02
6.476019122301933066e+02 -1.136101413225843970e+02
6.484886241524936850e+02 -1.136536853280005488e+02
6.494191127176884493e+02 -1.137013679817133323e+02
6.503115024934884332e+02 -1.137474320499147353e+02
6.512062448043878931e+02 -1.137880863220257481e+02
6.521094103047928456e+02 -1.138301756888448182e+02
6.529954189896931211e+02 -1.138874782698750323e+02
6.539260208422062988e+02 -1.139514804430187525e+02
6.548216282956024088e+02 -1.140159808378922150e+02
6.557537415895934600e+02 -1.140741130461319415e+02
6.566265897193054570e+02 -1.141089953631342979e+02
6.575528419808049421e+02 -1.141493634315737324e+02
6.584657670951977479e+02 -1.141858691324481754e+02
6.593868558995002331e+02 -1.142292624700215100e+02
6.602536695965987974e+02 -1.142868085473444637e+02
6.611176217838010416e+02 -1.143274251731400284e+02
6.620247153586005879e+02 -1.143740155175765523e+02
6.628662899147982444e+02 -1.144262178284965614e+02
6.637285847822984124e+02 -1.144745130110251239e+02
6.646146860116863309e+02 -1.145299745453120295e+02
6.655311898606887553e+02 -1.145909091507530064e+02
6.664445269580971853e+02 -1.146411626798317513e+02
6.672831824306978206e+02 -1.146872465585183392e+02
6.681356932612048922e+02 -1.147331578782722943e+02
6.690415363076051563e+02 -1.147877874279583637e+02
6.699477242764116909e+02 -1.148360230774632527e+02
6.708988408737202462e+02 -1.149219890629237142e+02
6.718119833123203080e+02 -1.150347460844251088e+02
6.727106783286250220e+02 -1.150946426388932480e+02
6.735958813846268640e+02 -1.151345162797956618e+02
6.744789789955317474e+02 -1.151837793770210538e+02
6.753551463630271883e+02 -1.152300377358580761e+02
6.763017375966218196e+02 -1.152921852598676935e+02
6.772219249002179140e+02 -1.153488961501385148e+02
6.780935230132215565e+02 -1.154058382251973853e+02
6.789874755127243589e+02 -1.154705887109765001e+02
6.799184234550234578e+02 -1.155332126410609987e+02
6.807852285181314755e+02 -1.155699743053885413e+02
6.817004189911326648e+02 -1.156111250591336130e+02
6.825944079902338899e+02 -1.156559453184123356e+02
6.834985196842250161e+02 -1.157206625088015670e+02
6.843488563567261735e+02 -1.157700856717635105e+02
6.852890500038272421e+02 -1.158197470841315351e+02
6.861944913615258201e+02 -1.158792861869063273e+02
6.870978336697320401e+02 -1.159381047943916627e+02
6.880262958719297330e+02 -1.159960376171755314e+02
6.889607706151325601e+02 -1.160540212525876314e+02
6.899010396969315480e+02 -1.161020150488709248e+02
6.907901238351336133e+02 -1.161461475487406858e+02
6.916805733210234166e+02 -1.161893740989660557e+02
6.925574239270174530e+02 -1.162375138447731331e+02
6.934706872312153791e+02 -1.162816665564223513e+02
6.943847494382227978e+02 -1.163268215002082826e+02
6.952765779178187131e+02 -1.163659520261441429e+02
6.962024361577239233e+02 -1.164098720119158372e+02
6.971014020871259618e+02 -1.164610222975999250e+02
6.980329761998184495e+02 -1.165195581366339184e+02
6.989335691411132530e+02 -1.165660051774801360e+02
6.998606789658057323e+02 -1.166059443647898490e+02
7.007545641800008980e+02 -1.166645405265476683e+02
7.016467809242988096e+02 -1.167110729434871530e+02
7.024990796654858514e+02 -1.167454372706697967e+02
7.034221153912792488e+02 -1.167946595587853835e+02
7.043108831510810433e+02 -1.168484949163160138e+02
7.052753682157854200e+02 -1.169095704509021516e+02
7.061649477758861622e+02 -1.169676207762433222e+02
7.071021178955917321e+02 -1.170095908069461501e+02
7.079908950811985733e+02 -1.170477538144560583e+02
7.089244772200993339e+02 -1.171089964418903975e+02
7.098424665364929069e+02 -1.171632219001504609e+02
7.107127932496881613e+02 -1.172109297274213588e+02
7.116388852505882596e+02 -1.172762369298351359e+02
7.125616805727933070e+02 -1.173258183504737389e+02
7.134349557301964069e+02 -1.173665182832985039e+02
7.143265857306981843e+02 -1.174214508003740036e+02
7.152206949190998557e+02 -1.174701906085501832e+02
7.161133587922968218e+02 -1.175102552941010288e+02
7.170116973294091167e+02 -1.175509959870628052e+02
7.179125238712072132e+02 -1.176031907451370415e+02
7.188591777864996857e+02 -1.176538831129820011e+02
7.197546180329951540e+02 -1.176901425171064091e+02
7.206438699117886699e+02 -1.177301996268623299e+02
7.215606497659912293e+02 -1.177890218385755077e+02
7.224641295245850188e+02 -1.178419835474862083e+02
7.233437038162819590e+02 -1.178799546726192347e+02
7.242379278955825157e+02 -1.179325929567332452e+02
7.251740855469713551e+02 -1.179864242214302124e+02
7.260907618132742982e+02 -1.180312278493130691e+02
7.270137439364777947e+02 -1.180935449932937900e+02
7.279367732153788211e+02 -1.181429932656541268e+02
7.288302707800813778e+02 -1.181818214578809432e+02
7.297331623014838442e+02 -1.182347058773860908e+02
7.306620992138884958e+02 -1.182885601239208029e+02
7.315355284426871094e+02 -1.183517520400959881e+02
7.324679424533775318e+02 -1.183928089715587220e+02
7.333393510780775841e+02 -1.184338826215864344e+02
7.342416146954832357e+02 -1.184690152701869721e+02
7.351163228726824173e+02 -1.184996953584539199e+02
7.360008806811899831e+02 -1.185393060925100883e+02
7.369037697051876421e+02 -1.185913816239099958e+02
7.378188907007734088e+02 -1.186384171561633423e+02
7.387209359376669227e+02 -1.186963754898085028e+02
7.396448189719674247e+02 -1.187310389752942967e+02
7.405199377796661793e+02 -1.187728858050306400e+02
7.414413502864489374e+02 -1.188259151844469699e+02
7.423400528445426971e+02 -1.188691702533171366e+02
7.432472006209453639e+02 -1.189113202488686909e+02
7.441302001733431553e+02 -1.189728842585904687e+02
7.450627373353457870e+02 -1.190254325489025149e+02
7.459676938072411758e+02 -1.190724860528522839e+02
7.469221090009377804e+02 -1.191223513662408493e+02
7.478242488439476574e+02 -1.191630251407554795e+02
7.487564934844449454e+02 -1.192214419999290129e+02
7.496439833272379474e+02 -1.192818242906512012e+02
7.505371062140405911e+02 -1.193201273147656423e+02
7.514419316954360966e+02 -1.193580697803957520e+02
7.523409208269370083e+02 -1.193993711221513365e+02
7.532202319795351286e+02 -1.194318036260419831e+02
7.541656372520337754e+02 -1.194797260958375773e+02
7.550707087500306898e+02 -1.195381349534301592e+02
7.559579575722257232e+02 -1.195693989301655193e+02
7.568495981726206310e+02 -1.196117143148590287e+02
7.577642561959173690e+02 -1.196523378411437051e+02
7.586379209363154814e+02 -1.197003178436745259e+02
7.595604732416092020e+02 -1.197399057726757263e+02
7.604528464469040046e+02 -1.197928053506354047e+02
7.613421788864043265e+02 -1.198331400949142989e+02
7.622569636273066180e+02 -1.198741397095829626e+02
7.631393641638131839e+02 -1.199129022309279833e+02
7.640173039895056490e+02 -1.199586765198725260e+02
7.648792772886985176e+02 -1.199949982232917876e+02
7.658101887552959397e+02 -1.200487128030548121e+02

==> figures/ex2/M2Lam19o.txt <==
1.109037550000016026e-01 -2.342442639159633444e+01
1.277442164000000879e+00 -5.686294551926626184e+01
2.141028999000000432e+00 -5.724936729800155177e+01
3.003794266999998186e+00 -5.754074145775422267e+01
3.866370833000003060e+00 -5.777704315231316912e+01
4.905356189000006140e+00 -5.823256469396295643e+01
5.738094299000009002e+00 -5.846857562153676469e+01
6.616842290000009896e+00 -5.872856529669351744e+01
7.480864318000012503e+00 -5.899036345051090535e+01
8.392470201000014285e+00 -5.920799476672712558e+01
9.031660956000017393e+00 -5.932379466491106257e+01
9.719689362000021760e+00 -5.944108190813280146e+01
1.040742282600002078e+01 -5.962295128651834375e+01
1.120690100300002356e+01 -5.984835618906571142e+01
1.210127505300002149e+01 -6.003831297353106322e+01
1.304437392000002482e+01 -6.022728032401495568e+01
1.398849870000002404e+01 -6.052299502520422436e+01
1.494767147700001608e+01 -6.080261336078783785e+01
1.587393314400000754e+01 -6.098320318070111767e+01
1.678540556600000500e+01 -6.114566535761053245e+01
1.788811426299998786e+01 -6.141380175249663864e+01
1.889505798899998723e+01 -6.173347762520739934e+01
1.971111173199998134e+01 -6.192172181175899937e+01
2.087831632899998624e+01 -6.213975938883814365e+01
2.169253143899998904e+01 -6.226552000889224558e+01
2.269999151599999720e+01 -6.247745617618181768e+01
2.364493229799998986e+01 -6.270403028386983380e+01
2.441266424599998430e+01 -6.280720386553156231e+01
2.532478843399998425e+01 -6.299410708436109019e+01
2.633267438699998664e+01 -6.323493410433791695e+01
2.722875138999998512e+01 -6.346586781242066877e+01
2.811294805799998286e+01 -6.369991377818173817e+01
2.887947038699999425e+01 -6.383560931687064510e+01
2.964608185599999146e+01 -6.398438330622143155e+01
3.044832445499998030e+01 -6.413937405605327058e+01
3.123076835099996984e+01 -6.431585364555454021e+01
3.214110207099994909e+01 -6.445988650432163070e+01
3.313278458099993884e+01 -6.472845567551624413e+01
3.422777097199995922e+01 -6.495882626659197001e+01
3.515500160699995291e+01 -6.514203524321995076e+01
3.592282860099995645e+01 -6.522496403915565111e+01
3.675373024999997540e+01 -6.533544475859618217e+01
3.755308561999997607e+01 -6.542809487710988492e+01
3.838400487299997366e+01 -6.552130027994525108e+01
3.934404214499998176e+01 -6.574344959295019919e+01
4.004791770899998227e+01 -6.587838328591772097e+01
4.089362347599995928e+01 -6.602638854133937230e+01
4.180737328399995789e+01 -6.617040208388209521e+01
4.276615516499995806e+01 -6.641970745241533791e+01
4.361369594899998958e+01 -6.656724954817045159e+01
4.446054793899999424e+01 -6.666077319135027324e+01
4.532419791499998496e+01 -6.678604221011968889e+01
4.598095869399999458e+01 -6.686856691180284429e+01
4.695554882999999791e+01 -6.704428082732076177e+01
4.775527153699997740e+01 -6.714613913864069161e+01
4.866924107499997376e+01 -6.728454641329764740e+01
4.951715642099997439e+01 -6.742487864163899758e+01
5.033071485599997885e+01 -6.755780525012218618e+01
5.126084901500000512e+01 -6.776036611976822144e+01
5.223538496200001902e+01 -6.789512130172427362e+01
5.301984964300000058e+01 -6.799181715695291928e+01
5.391533591899998612e+01 -6.813386497829300481e+01
5.484241975399999802e+01 -6.824997851609678889e+01
5.584947332700000544e+01 -6.844394938656252236e+01
5.672317783799998381e+01 -6.857729929841440253e+01
5.760161533700001968e+01 -6.870315025854266366e+01
5.857735910900000675e+01 -6.881947935566606134e+01
5.956719957899999685e+01 -6.897613234775900537e+01
6.036739005199996910e+01 -6.911165458962904040e+01
6.132683024800000027e+01 -6.927116204632267227e+01
6.220710117499999825e+01 -6.938754365810940783e+01
6.307066638099998812e+01 -6.955296881091163641e+01
6.383733278800004740e+01 -6.967270354504157126e+01
6.486086283400000241e+01 -6.982620962762523220e+01
6.578834169599997495e+01 -6.999619921920148613e+01
6.658744658099995206e+01 -7.007123663176693640e+01
6.753076233800000239e+01 -7.018739165204749497e+01
6.848905973799998037e+01 -7.032930592859810304e+01
6.939942644700002461e+01 -7.046249325869358415e+01
7.039101160100003085e+01 -7.060479830180759109e+01
7.117417291200001728e+01 -7.069450949686546437e+01
7.210210519299997145e+01 -7.081826810218439050e+01
7.299765759900002138e+01 -7.095885259125341804e+01
7.394103116899995598e+01 -7.109791507651672759e+01
7.466067767199994876e+01 -7.115444695067105840e+01
7.554003627899997753e+01 -7.122252007031727317e+01
7.657907575799995925e+01 -7.135356803694040195e+01
7.745865645799996457e+01 -7.141440120297691863e+01
7.844384154399995168e+01 -7.155732221803405935e+01
7.929034837799996183e+01 -7.166403546395488888e+01
8.037744827899994959e+01 -7.179792894383339785e+01
8.128877180099998156e+01 -7.194784455121131828e+01
8.211829137100002640e+01 -7.203780755277661285e+01
8.301399872099995036e+01 -7.211368796821774652e+01
8.389343178999999395e+01 -7.220836017572938204e+01
8.491173117699997874e+01 -7.234478209557532580e+01
8.553582477899993819e+01 -7.236365039279914413e+01
8.623937853099992878e+01 -7.246860303487972033e+01
8.723123858499995720e+01 -7.259885553197304375e+01
8.814257482799996524e+01 -7.272698007117234908e+01
8.900609322199993301e+01 -7.283711072813800058e+01
9.002050148899995463e+01 -7.295621139405892563e+01
9.097419785499994305e+01 -7.304694001616618948e+01
9.194359399399992583e+01 -7.315053128769133650e+01
9.327736016599995139e+01 -7.327266841550230936e+01
9.554409587699998951e+01 -7.336575368518013818e+01
9.689209796499997651e+01 -7.347773863569659625e+01
9.963336477399998614e+01 -7.357209937275843004e+01
1.008844691669999492e+02 -7.364320140764986888e+01
1.021337312879999217e+02 -7.372597698878206529e+01
1.034899351019999187e+02 -7.386691530987251042e+01
1.049030900689999442e+02 -7.396213718588543884e+01
1.063434664459999937e+02 -7.412893990862706062e+01
1.073450674819999477e+02 -7.421421423865298550e+01
1.083634301509999176e+02 -7.428637419711490963e+01
1.095018968309999536e+02 -7.445735512617049778e+01
1.105609603939999346e+02 -7.461831997871810529e+01
1.115993107019999115e+02 -7.471125628950903774e+01
1.125932002989999035e+02 -7.480238915472776284e+01
1.134997522449998826e+02 -7.491678206792200001e+01
1.143547289349998408e+02 -7.499190150745698702e+01
1.152014965659998609e+02 -7.510924404300084234e+01
1.161781242089998756e+02 -7.522102191308519537e+01
1.171939666069998935e+02 -7.530949162080128190e+01
1.180247077219998459e+02 -7.541332453767581967e+01
1.189821816409998831e+02 -7.560635959452314125e+01
1.198429619329998701e+02 -7.573312864414558021e+01
1.207038467749998745e+02 -7.588522724827930688e+01
1.215510112049998810e+02 -7.597262489026297771e+01
1.225115437029998446e+02 -7.612159228224682295e+01
1.236623386209998046e+02 -7.626836402066285814e+01
1.251819680509998136e+02 -7.647071812603847718e+01
1.267080357629998275e+02 -7.656111039244036931e+01
1.286286726399998770e+02 -7.663239799373585015e+01
1.297137268599998947e+02 -7.675357586986761760e+01
1.309950893319997931e+02 -7.688163995120788741e+01
1.322349410229998057e+02 -7.699901201030719733e+01
1.338684252419998018e+02 -7.707758785925588541e+01
1.383605678049998176e+02 -7.721043351635158558e+01
1.396126100219998989e+02 -7.730060718376695661e+01
1.404850819829999580e+02 -7.736507804831620660e+01
1.415364481210000065e+02 -7.752225529640982415e+01
1.424244758009999714e+02 -7.762276079251603278e+01
1.434374858099999415e+02 -7.773778532960987775e+01
1.449724800709998362e+02 -7.785765867394259487e+01
1.467468975059997831e+02 -7.802404589593461992e+01
1.475513111819997221e+02 -7.808317882399011012e+01
1.484875986889997819e+02 -7.816731204398941202e+01
1.496697641849998490e+02 -7.836457293463473661e+01
1.510784079509997753e+02 -7.848291395289474792e+01
1.525714473019996547e+02 -7.858401212864778529e+01
1.536762555619997386e+02 -7.870099496583230803e+01
1.546781903459997523e+02 -7.880598413932837332e+01
1.559080917609997528e+02 -7.897231387467469688e+01
1.568493688369995880e+02 -7.908808336245135706e+01
1.580524609659996429e+02 -7.920910038001673570e+01
1.588195998459996758e+02 -7.924994083959207103e+01
1.599970926129996940e+02 -7.939397492859227157e+01
1.611543839939998009e+02 -7.956159556965738489e+01
1.621289111819998823e+02 -7.962539568979738647e+01
1.630250397119999377e+02 -7.969841457929686612e+01
1.638722895340000321e+02 -7.980132065280957931e+01
1.647998300560000189e+02 -7.988552795305476195e+01
1.656951797579999663e+02 -8.000717239671817538e+01
1.666491207849998943e+02 -8.007011487473440070e+01
1.674813485039998682e+02 -8.015465465419450197e+01
1.684889280759997803e+02 -8.033671253287992897e+01
1.695911866169998348e+02 -8.046008374469101909e+01
1.705199836199998913e+02 -8.055047267574451553e+01
1.712865007139999420e+02 -8.059545284116943265e+01
1.721511741610001138e+02 -8.067129020406321160e+01
1.733475993070001664e+02 -8.071678154168559161e+01
1.742125996220001412e+02 -8.077581892016391407e+01
1.751553796230001012e+02 -8.087991480650842391e+01
1.760352776539999695e+02 -8.094921904980104443e+01
1.769935978289998957e+02 -8.103725689888194950e+01
1.779038253300000463e+02 -8.114400174048708436e+01
1.786363556730001108e+02 -8.117477575304809534e+01
1.795012004970002408e+02 -8.123931943869041561e+01
1.805251049060003368e+02 -8.129325029305833539e+01
1.813232802450004044e+02 -8.134981775368933654e+01
1.823936116670004139e+02 -8.140819824500118784e+01
1.834201147110003376e+02 -8.147884269950208136e+01
1.845526310510002759e+02 -8.159340536671899713e+01
1.855602571190003118e+02 -8.167643998669089456e+01
1.864570341240002449e+02 -8.174317361500479251e+01
1.873203161580003382e+02 -8.181246595979352776e+01
1.882798472130002665e+02 -8.189011133706563328e+01
1.893183200970002531e+02 -8.199680295365084248e+01
1.901015421310001443e+02 -8.209040464305238061e+01
1.911572213840001666e+02 -8.225977640686460290e+01
1.920040992470001129e+02 -8.230134453865065325e+01
1.932190337340000212e+02 -8.235106680207397289e+01
1.941779585799999950e+02 -8.239280935884892187e+01
1.950540701350000177e+02 -8.244437867141772358e+01
1.962701971439999511e+02 -8.259439148961041610e+01
1.970053442819998963e+02 -8.262426209369107255e+01
1.979010540189998437e+02 -8.267106400769627328e+01
1.987332899239997062e+02 -8.271527727652392059e+01
1.994853019859997119e+02 -8.276237388685174778e+01
2.007163932159997159e+02 -8.292576297281677000e+01
2.016117215469998030e+02 -8.301851286545806374e+01
2.024594611659998122e+02 -8.308937797862726882e+01
2.033393604839998261e+02 -8.316325793034732783e+01
2.043954001909998226e+02 -8.326723895528344599e+01
2.054031386179997867e+02 -8.338625150239003858e+01
2.061224005959998635e+02 -8.343152833445157057e+01
2.071820067739998876e+02 -8.351696524363489971e+01
2.083986987229999386e+02 -8.364032176348787573e+01
2.118922923589997822e+02 -8.369246520387372357e+01
2.134883305599998380e+02 -8.381549305000115169e+01
2.157700999359998661e+02 -8.389478971854038036e+01
2.178915017389997786e+02 -8.396582983677160428e+01
2.201665005119997716e+02 -8.402724834392570585e+01
2.215909429789997489e+02 -8.408580595341436492e+01
2.225762699039997301e+02 -8.415227050034513923e+01
2.236597275649997130e+02 -8.421184565898286678e+01
2.251202982369996448e+02 -8.427300570251352951e+01
2.264225422089994879e+02 -8.436579864037230436e+01
2.275685939479994602e+02 -8.447187173452186926e+01
2.285090025039995112e+02 -8.452118612052211688e+01
2.299618117069995549e+02 -8.455753156235716972e+01
2.313554551429995740e+02 -8.466598307382334099e+01
2.326034155079996140e+02 -8.475608951970610860e+01
2.335893139549995112e+02 -8.480555624782078894e+01
2.346753884279995077e+02 -8.484581393908923985e+01
2.358268335889994205e+02 -8.494196944140797711e+01
2.368185434789993735e+02 -8.500958097240084044e+01
2.378718315689993119e+02 -8.513845440460727332e+01
2.387994673869993676e+02 -8.519816670770721601e+01
2.398004801329994109e+02 -8.527575352346558191e+01
2.408556347769993522e+02 -8.537705751860036685e+01
2.418153396299994142e+02 -8.542204859115943805e+01
2.428503004089995159e+02 -8.552014338751308742e+01
2.438604234919994553e+02 -8.565083369979163308e+01
2.449790220199994906e+02 -8.574034174999863467e+01
2.458432961369993848e+02 -8.577936282693569581e+01
2.468339220729992860e+02 -8.586156275196850629e+01
2.477465026039992608e+02 -8.592589046529673169e+01
2.486724593039993465e+02 -8.596685731918253737e+01
2.496152618329993231e+02 -8.606623425031436625e+01
2.504268256339992433e+02 -8.612849246010600268e+01
2.515129416839992018e+02 -8.618516888550969668e+01
2.524080888089993095e+02 -8.621450753200932127e+01
2.532753906799991341e+02 -8.627283471796424408e+01
2.542344582999989484e+02 -8.630759141996693984e+01
2.550756568489989036e+02 -8.633558844975240731e+01
2.558511880919990062e+02 -8.635865887129376972e+01
2.569234215129989138e+02 -8.645504200789778793e+01
2.580416721459989162e+02 -8.650716440816475483e+01
2.595278125659988291e+02 -8.654925625747119966e+01
2.603739982289990280e+02 -8.661954740766992700e+01
2.622222752779990742e+02 -8.665347126540461886e+01
2.632160227439991331e+02 -8.672173002087966154e+01
2.642071113319991582e+02 -8.680620488370676924e+01
2.651031357169990201e+02 -8.685515733990470721e+01
2.662968694079988268e+02 -8.688590277950986263e+01
2.672581115319990772e+02 -8.697498908980023202e+01
2.682199128249992555e+02 -8.703574408600428569e+01
2.692457293689993207e+02 -8.710169290840045164e+01
2.700419330139994258e+02 -8.712438338609544530e+01
2.709900286479993383e+02 -8.719469465610291081e+01
2.721784179249993940e+02 -8.727641556007480972e+01
2.731203659049994030e+02 -8.734166962523204347e+01
2.740321940939996921e+02 -8.746639444754379156e+01
2.750512394169995787e+02 -8.751461072542346642e+01
2.762355256029995303e+02 -8.758886215541535591e+01
2.772165332509995892e+02 -8.764569552036626021e+01
2.781229499639996448e+02 -8.767585867748123007e+01
2.793933780879997357e+02 -8.775363674683364934e+01
2.802686596369998711e+02 -8.783116471445934792e+01
2.812850012559997595e+02 -8.790800534602844607e+01
2.823243924219997893e+02 -8.800162684387352385e+01
2.833820826659996328e+02 -8.804580246898972007e+01
2.844836190389996204e+02 -8.807968046362098846e+01
2.857048976899997683e+02 -8.815810180773482330e+01
2.868268433789997403e+02 -8.820949812502047394e+01
2.878906513289995814e+02 -8.824334831834035242e+01
2.890219265309996786e+02 -8.828420759540195206e+01
2.900527725549998763e+02 -8.835437613373430565e+01
2.909904502379999371e+02 -8.845083237758871064e+01
2.918978741339998919e+02 -8.850282817723397955e+01
2.929934239950000574e+02 -8.862883528923914866e+01
2.938380446430001030e+02 -8.867778125229625630e+01
2.948535019040000407e+02 -8.872188899862179312e+01
2.959568951409999613e+02 -8.876844149401550510e+01
2.970346785619998400e+02 -8.883288335153865489e+01
2.981276988349997623e+02 -8.888305561676402533e+01
2.993734981319998383e+02 -8.893815794711440503e+01
3.034383475979997797e+02 -8.901315087950138150e+01
3.055522407249997059e+02 -8.909123982768335281e+01
3.079097524499997007e+02 -8.916269213694206996e+01
3.093717491359997780e+02 -8.920715427478681647e+01
3.110619447099998638e+02 -8.928126856722681737e+01
3.127164279720000195e+02 -8.937502489681264706e+01
3.142363710819999483e+02 -8.942800513612559143e+01
3.159154654339999411e+02 -8.947419961221714857e+01
3.172027462199999377e+02 -8.950990810764993455e+01
3.188567230559999643e+02 -8.961570597006256378e+01
3.202224764499998741e+02 -8.964796625904446614e+01
3.221266743869998095e+02 -8.973438476314646550e+01
3.287209300629997983e+02 -8.978771241659910629e+01
3.322981979579998324e+02 -8.989182039359832288e+01
3.337572872469999652e+02 -8.997747442222872394e+01
3.350447943249999980e+02 -9.001910998332925828e+01
3.365146950849999143e+02 -9.007676234246218883e+01
3.379729889820000039e+02 -9.013191915521714748e+01
3.392669498370000269e+02 -9.018895681118462448e+01
3.408238268109998330e+02 -9.030630688971193365e+01
3.428773041460000286e+02 -9.044135793856875694e+01
3.444608002039999519e+02 -9.050215484345649486e+01
3.474889188860001354e+02 -9.057398148814273497e+01
3.490726734760000909e+02 -9.064437186972993743e+01
3.510415817020001441e+02 -9.072109545744228853e+01
3.530482714950001082e+02 -9.075710890460572955e+01
3.550237776129999361e+02 -9.087092649224854313e+01
3.567561400609999396e+02 -9.089031652948706608e+01
3.581741332889999399e+02 -9.091476409392404889e+01
3.598623130999999375e+02 -9.099483323939290358e+01
3.625687639409999861e+02 -9.104010082186243835e+01
3.645523495760000969e+02 -9.109816533901502567e+01
3.664306956039998795e+02 -9.115316961229513026e+01
3.684113772900000185e+02 -9.122502798019624493e+01
3.704426537919998168e+02 -9.128148178625130527e+01
3.723108311579998144e+02 -9.132222588732025770e+01
3.739098330579997764e+02 -9.133948020700900372e+01
3.756275911649998989e+02 -9.138151077391293597e+01
3.779435379419998071e+02 -9.143299354820854319e+01
3.796125131589997750e+02 -9.151500435985779802e+01
3.812687078309996878e+02 -9.157722791664690476e+01
3.829089463139998202e+02 -9.164968101295133351e+01
3.843330194830001005e+02 -9.169656138572989335e+01
3.858224109010000120e+02 -9.175309845860741120e+01
3.872662999970000328e+02 -9.180431066619442504e+01
3.887294364249997329e+02 -9.184573313248689885e+01
3.899740028209997718e+02 -9.189642098840009510e+01
3.916848767160000762e+02 -9.196633540254653383e+01
3.933786969470000940e+02 -9.200165987092054820e+01
3.948657397430000628e+02 -9.209506894607359584e+01
3.966996223550000877e+02 -9.218350320110073426e+01
3.984093719410001313e+02 -9.229584205854992263e+01
3.998615997270003959e+02 -9.235114951630202995e+01
4.016669820270005857e+02 -9.243717638495081701e+01
4.031229838430006112e+02 -9.251476004122125119e+01
4.047712330970006178e+02 -9.265288074184360312e+01
4.062242940830005296e+02 -9.270845659954751738e+01
4.077309025110004654e+02 -9.273805814709351125e+01
4.096918799300004252e+02 -9.283701617479138690e+01
4.118115200340001820e+02 -9.288309236489814680e+01
4.147286107700005005e+02 -9.295839436125430666e+01
4.160649323130006110e+02 -9.298851965501533812e+01
4.187071784200006164e+02 -9.307111546332991736e+01
4.203580853740006660e+02 -9.310938044859517504e+01
4.281467124270004661e+02 -9.318598871529079020e+01
4.314038726970006223e+02 -9.319761599778651373e+01
4.340712278210004911e+02 -9.325805933208795295e+01
4.358090740970002912e+02 -9.334966972508541971e+01
4.374572908520003693e+02 -9.338246821032834077e+01
4.388120786710005632e+02 -9.341207614594475217e+01
4.405655125500004488e+02 -9.346681275892191820e+01
4.421913471280004160e+02 -9.351896958943459026e+01
4.438144947110004068e+02 -9.355525575702574770e+01
4.452435315080005012e+02 -9.362716155395165174e+01
4.467719536990005054e+02 -9.367798189097335637e+01
4.486243633720005732e+02 -9.377436234275201343e+01
4.501514992490008353e+02 -9.379142363728664122e+01
4.518331314250008290e+02 -9.388067377733088392e+01
4.535994314050007006e+02 -9.401837552462842496e+01
4.552066532600007349e+02 -9.405918145925333818e+01
4.566586580260006372e+02 -9.413240958716994555e+01
4.583190442760005681e+02 -9.422387926604764630e+01
4.597897066090006888e+02 -9.424041718908821963e+01
4.613724710670007880e+02 -9.427336734229558601e+01
4.628269160640006703e+02 -9.430834251768845888e+01
4.645058855900006165e+02 -9.434492278916926011e+01
4.661755286560004379e+02 -9.442249694843172847e+01
4.677335531450003714e+02 -9.446225443661296595e+01
4.708874150690003830e+02 -9.450647156061845067e+01
4.735031152420006038e+02 -9.454960316908868379e+01
4.749290764850005644e+02 -9.457528890810279165e+01
4.766351325700006782e+02 -9.460337142274568123e+01
4.784819322450006212e+02 -9.465989810426499673e+01
4.802716465410006776e+02 -9.471214080885766862e+01
4.819822419870006911e+02 -9.475371991840853525e+01
4.838105370860008634e+02 -9.480684849038196660e+01
4.856428146550007341e+02 -9.488214424754458776e+01
4.873842555670005936e+02 -9.494769148501880807e+01
4.887832377210005461e+02 -9.498072525718197312e+01
4.906952172310005835e+02 -9.505434010420393065e+01
4.922341661210007260e+02 -9.509997944941261494e+01
4.944723808990009388e+02 -9.516960041097200929e+01
4.961631606340010308e+02 -9.521728618815778589e+01
4.980437179680009194e+02 -9.525825347657196573e+01
4.996940544930010333e+02 -9.527301712298142888e+01
5.012731095610010357e+02 -9.528884588573147596e+01
5.027668831900012947e+02 -9.531023474523088623e+01
5.045512270570015403e+02 -9.537224591239676386e+01
5.064003198790016427e+02 -9.545247102517922144e+01
5.083823589550020188e+02 -9.550195779982638555e+01
5.103686248040020246e+02 -9.557388497052312459e+01
5.121779953060018897e+02 -9.563614477855345797e+01
5.142013185940019184e+02 -9.570506203418533175e+01
5.158123053230013966e+02 -9.573193079017556784e+01
5.177296374880012308e+02 -9.578815466264742895e+01
5.198170653670011916e+02 -9.587942043814628335e+01
5.216535310780010377e+02 -9.593448188045947234e+01
5.234747330810008634e+02 -9.602571786883429183e+01
5.250392474310007174e+02 -9.606183678575681029e+01
5.263699662230006879e+02 -9.610657717409398515e+01
5.280230624140009468e+02 -9.613850016968996215e+01
5.291761444390015185e+02 -9.616867231275625727e+01
5.312820035410012451e+02 -9.623241189277221963e+01
5.342175915390009777e+02 -9.626353363652700068e+01
5.363417657280006097e+02 -9.628211156480668365e+01
5.385933931480007004e+02 -9.631467833966723902e+01
5.414541377050009032e+02 -9.635520640984113072e+01
5.439092221720009093e+02 -9.639118939873836212e+01
5.463215460710010802e+02 -9.649101461540865898e+01
5.496155412300009857e+02 -9.658844693080007460e+01
5.516608675660006611e+02 -9.663215512107112204e+01
5.531065933690006204e+02 -9.666103192220728602e+01
5.545197239020004645e+02 -9.669144034696543599e+01
5.562313922950003189e+02 -9.677754437685146627e+01
5.577830707369998890e+02 -9.682836930793364161e+01
5.595211223940002583e+02 -9.690021221031892651e+01
5.609685397710002235e+02 -9.694410076245583241e+01
5.624740061119997563e+02 -9.697571202832213544e+01
5.645512546069993505e+02 -9.701561301237745738e+01
5.667424794519993156e+02 -9.707758995039532124e+01
5.735501848879993076e+02 -9.717662944359004484e+01
5.755650790259991254e+02 -9.722796951411423549e+01
5.771926636619990632e+02 -9.727860821450134665e+01
5.788053926159992670e+02 -9.736330207820802229e+01
5.805002175809989922e+02 -9.743672145099104398e+01
5.821613554859990245e+02 -9.748035262296268399e+01
5.832817170509986227e+02 -9.749966232283016154e+01
5.848314466649989072e+02 -9.756342940869680547e+01
5.861893208489984772e+02 -9.759610401328133378e+01
5.877385058469985779e+02 -9.764155678155483997e+01
5.895452834329988718e+02 -9.771063925030240682e+01
5.922219485239988899e+02 -9.778147073291501101e+01
5.947653714909990867e+02 -9.783549179896660064e+01
5.971466488189985284e+02 -9.790230580470969812e+01
5.992024722579982381e+02 -9.793384885947244811e+01
6.012551606869983516e+02 -9.796704416287286676e+01
6.029158212019979146e+02 -9.802935486741563409e+01
6.044363214809978899e+02 -9.809559384163827644e+01
6.055997465259979435e+02 -9.813985583493838760e+01
6.068352996129978010e+02 -9.817690604875096483e+01
6.082425770789975559e+02 -9.824120730468976603e+01
6.093927308739973796e+02 -9.828540424943457765e+01
6.105893504479972762e+02 -9.833779890182823635e+01
6.114853038479972156e+02 -9.838096418153850209e+01
6.126799365909968174e+02 -9.841796608680039071e+01
6.138290290969965781e+02 -9.847967851659873872e+01
6.150403153869960988e+02 -9.854221285902391969e+01
6.160714778379962127e+02 -9.858186226059366675e+01
6.170951205199960441e+02 -9.863140305063559765e+01
6.183084155899958887e+02 -9.869129554583992103e+01
6.195709220619955886e+02 -9.885103571693801428e+01
6.209531792729957260e+02 -9.892067566821157243e+01
6.223404665439959444e+02 -9.895543558310933463e+01
6.238714744499962990e+02 -9.903694608943283129e+01
6.249467106189964625e+02 -9.907874791531153846e+01
6.265224610769963647e+02 -9.920593076618401085e+01
6.277880788179962792e+02 -9.924469028296297779e+01
6.291198798979964977e+02 -9.931710078105295736e+01
6.304012826699963625e+02 -9.935931237269593908e+01
6.319900060449963348e+02 -9.944534429314316526e+01
6.335149128649967452e+02 -9.951098077616555315e+01
6.354723587939972731e+02 -9.954129395600935482e+01
6.366291311319972692e+02 -9.955574900471498268e+01
6.383842024449972996e+02 -9.957679715707371315e+01
6.397295755059974454e+02 -9.964218150849160338e+01
6.405608682039975292e+02 -9.968337742481742225e+01
6.415640703159975828e+02 -9.973028250163051212e+01
6.424120472079976025e+02 -9.977599869491625384e+01
6.433713898709971772e+02 -9.980997577399755016e+01
6.442917946229971449e+02 -9.982881072207823081e+01
6.453673608369969088e+02 -9.985412640942317353e+01
6.462624760759972560e+02 -9.987701098579030656e+01
6.470788229339970030e+02 -9.990015817123271802e+01
6.483218549239971935e+02 -9.995490455833854071e+01
6.492433914169971558e+02 -9.999371010503665502e+01
6.502993849709970391e+02 -1.000400291650546762e+02
6.514017622899972366e+02 -1.000914905305412503e+02
6.524417021109969710e+02 -1.001466036124040926e+02
6.534818691819970127e+02 -1.002063881476796610e+02
6.545842820289971087e+02 -1.002514648653762777e+02
6.558007354259971180e+02 -1.003231391887800470e+02
6.569047574289967315e+02 -1.003491935913254167e+02
6.579766205729965804e+02 -1.004319547024438748e+02
6.589510176989963384e+02 -1.004789967066601548e+02
6.599266008379960340e+02 -1.005149086167967880e+02
6.611100475039962703e+02 -1.006109025851409342e+02
6.623988435569966668e+02 -1.006687949571718121e+02
6.637966046179965360e+02 -1.007824134032195360e+02
6.649792100789965161e+02 -1.008240622240296887e+02
6.662347591129963575e+02 -1.008851351623492434e+02
6.678537168239962512e+02 -1.009657779643214610e+02
6.693216693399963333e+02 -1.010141943337483781e+02
6.707004745119968447e+02 -1.010575544007801199e+02
6.734916442049969874e+02 -1.011092515639922595e+02
6.747104236389969856e+02 -1.011350050649146368e+02
6.763213682149969372e+02 -1.011964650092517104e+02
6.775106852399970876e+02 -1.012649773635133954e+02
6.784700789799969698e+02 -1.013186408520524537e+02
6.796543854669968141e+02 -1.013828487641873011e+02
6.809334259509965932e+02 -1.014616033169054958e+02
6.820224887729965531e+02 -1.015222360750625086e+02
6.829501188439969610e+02 -1.015727884174896900e+02
6.839256914779972476e+02 -1.016326030816042589e+02
6.849330242499971746e+02 -1.016569134252056585e+02
6.860945245499970042e+02 -1.017113071838719094e+02
6.873639745899963600e+02 -1.017925868427577711e+02
6.886371153509963960e+02 -1.018455336778999936e+02
6.899583552859963902e+02 -1.018699911637268798e+02
6.939783244509961833e+02 -1.019235992159961768e+02
6.988203531039957852e+02 -1.019670369879162877e+02
6.999553405709959861e+02 -1.020105222842430095e+02
7.012268911529962452e+02 -1.020751942814020907e+02
7.022919496979964151e+02 -1.021216088477397790e+02
7.035391437449962950e+02 -1.022129277192820211e+02
7.044987705309964667e+02 -1.022855070863204219e+02
7.055064093469959516e+02 -1.023347839473382805e+02
7.065622071039960019e+02 -1.023976324419917887e+02
7.075685789369960048e+02 -1.024251627502617623e+02
7.084330798879958593e+02 -1.024503373778312465e+02
7.094396806339962041e+02 -1.024993369472144025e+02
7.104949594929964860e+02 -1.025529752714925564e+02
7.115979515219963787e+02 -1.026215601933918862e+02
7.125776581279972106e+02 -1.026623687225916939e+02
7.135250353239973720e+02 -1.027077037854723329e+02
7.144772313669972164e+02 -1.027448865559494919e+02
7.154688145249973559e+02 -1.027963573338623462e+02
7.163481422329972474e+02 -1.028473653975672875e+02
7.176935759089973317e+02 -1.028859381018783949e+02
7.190460519449974299e+02 -1.029313231410508678e+02
7.210087498479973647e+02 -1.030177171998517025e+02
7.226445187929978147e+02 -1.030656537697393844e+02
7.242383493009976974e+02 -1.031076565161810521e+02
7.259787169789974541e+02 -1.031551409647359208e+02
7.272567250359976470e+02 -1.031871068620392151e+02
7.285029613169980394e+02 -1.032069001621931079e+02
7.296647807479980656e+02 -1.032440398843027367e+02
7.332147935299981327e+02 -1.032972135968148422e+02
7.398413668769981086e+02 -1.033657427020212651e+02
7.411464209019978853e+02 -1.034110318303976612e+02
7.425026179729981095e+02 -1.034857252775231728e+02
7.436219793689981543e+02 -1.035679250217937692e+02
7.446615113829980146e+02 -1.036273899102444886e+02
7.457336223839982949e+02 -1.036694912451470429e+02
7.471341760139981716e+02 -1.037384357399752162e+02
7.482533762419981258e+02 -1.038325305262301868e+02
7.494359228459982205e+02 -1.039382201692129684e+02
7.504122788619982884e+02 -1.039900451392096841e+02
7.514043846799979747e+02 -1.040294262577153717e+02
7.526189330129978998e+02 -1.041304204756388856e+02
7.538021940649982753e+02 -1.041906060779361667e+02
7.555563142779980126e+02 -1.042639908099302772e+02
7.571596299349978381e+02 -1.043113194865011053e+02
7.587991863479978747e+02 -1.043909111626681465e+02
7.619179320359971825e+02 -1.044690817765561661e+02
7.633458229789968073e+02 -1.044851104013134773e+02
7.652936941019964934e+02 -1.045251722037643560e+02
7.671489449199967794e+02 -1.045850326019717329e+02
7.691619786909968752e+02 -1.046032880274343455e+02
7.706988478079965716e+02 -1.046380895231318391e+02
7.723982476089963711e+02 -1.046691061782479437e+02
7.741377729779962920e+02 -1.047132323369746985e+02
7.758819250929961981e+02 -1.048125893313596464e+02
7.774013088179962097e+02 -1.048753418899570846e+02
7.790470456979960545e+02 -1.049131061632745485e+02
7.806459967459960581e+02 -1.049314258986205459e+02
7.820212303189965724e+02 -1.049573140210185329e+02
7.836051037389967178e+02 -1.050134334688665803e+02
7.852676702279967458e+02 -1.050403695093974363e+02
7.867222809869964522e+02 -1.050955540760013776e+02
7.882254049519956425e+02 -1.051794997094341255e+02
7.897570072569956210e+02 -1.052509330885690986e+02
7.911016103219953948e+02 -1.052887148207333468e+02
7.926041604919950032e+02 -1.053208890117092977e+02
7.942037529709950832e+02 -1.053739302707653422e+02
7.956201516279953694e+02 -1.054054631678236120e+02
7.971886469499953591e+02 -1.054475760052662991e+02
7.983716915989951985e+02 -1.054705680347275774e+02
8.003384805579947852e+02 -1.056088105701094406e+02
8.017773742989951415e+02 -1.056854045417806987e+02
8.034549166299951821e+02 -1.057868860746444852e+02
8.046063980509951534e+02 -1.058013415472959338e+02
8.064624852679951346e+02 -1.058623768299130745e+02
8.079814786689952371e+02 -1.059321478532426255e+02
8.092279433379956117e+02 -1.059459133976034906e+02
8.105558082529955755e+02 -1.059623736875966529e+02
8.120120709009954680e+02 -1.059836025679073828e+02
8.135802598689953129e+02 -1.060191842508367444e+02
8.149552679849955439e+02 -1.060567575343285682e+02
8.165067368449954301e+02 -1.060755781934185222e+02
8.183295326749955620e+02 -1.061174967798442736e+02
8.198164488349957537e+02 -1.061707636489529136e+02
8.212889545969954952e+02 -1.062270793335658539e+02
8.228866689649958062e+02 -1.062943902626998351e+02
8.244398359929956541e+02 -1.063394570126953766e+02
8.262463418519956804e+02 -1.064126382196191400e+02
8.277030499789956366e+02 -1.064869109430959639e+02
8.292220984119953755e+02 -1.065425882187112165e+02
8.307092895269956898e+02 -1.065974932829777657e+02
8.318453058849959234e+02 -1.066369550970789533e+02
8.334119727149960681e+02 -1.066761583740385930e+02
8.347544243709959346e+02 -1.067162212752096053e+02
8.363851722539961884e+02 -1.068010157140329710e+02
8.376163896849965340e+02 -1.068233184905236044e+02
8.391037246849969051e+02 -1.068407556072253328e+02
8.408470085129968083e+02 -1.069036057050978030e+02
8.424610953039965580e+02 -1.069269106550639776e+02
8.438356565069966564e+02 -1.069559950413886042e+02
8.453546020149968854e+02 -1.069915257537764575e+02
8.466014367399970979e+02 -1.070169996458917865e+02
8.482801987939969877e+02 -1.070896155259200668e+02
8.499111273899965227e+02 -1.071827151666582267e+02
8.513989718809964415e+02 -1.072375528523927528e+02
8.529341908809968800e+02 -1.072890345138699502e+02
8.546141049669968197e+02 -1.073307722154774240e+02
8.560355383389967301e+02 -1.073588691673657678e+02
8.587609395799968297e+02 -1.074584455902990783e+02
8.650327822739973271e+02 -1.075155873467353445e+02
8.695006121339971514e+02 -1.075577835421391626e+02
8.709685590309975396e+02 -1.076110290734479520e+02
8.728188919879976311e+02 -1.076950711058279637e+02
8.743135845289979216e+02 -1.077272829087210368e+02
8.758247934709978608e+02 -1.077664498926821466e+02
8.784351002719978396e+02 -1.078266866477660244e+02
8.807469994049979505e+02 -1.078481100470891647e+02
8.835046235389979756e+02 -1.080525681660492978e+02
8.850686034079981255e+02 -1.080711381922678385e+02
8.870379345669979330e+02 -1.081169864082806100e+02
8.890118340119977347e+02 -1.081921709149702053e+02
8.916110510619979550e+02 -1.082129653611608546e+02
8.926648450499978935e+02 -1.082538205827969762e+02
8.938186398489980320e+02 -1.083742635840313540e+02
8.983071931279982891e+02 -1.084233413913873676e+02
9.001964259309985437e+02 -1.084714556615549839e+02
9.010414116139984344e+02 -1.084890435361026420e+02
9.021353478609983085e+02 -1.085305274310497055e+02
9.030892510239985995e+02 -1.085851994835138470e+02
9.041775528629989367e+02 -1.086360153064602230e+02
9.051447262939988150e+02 -1.086924725656726025e+02
9.061382273529986833e+02 -1.087262118094194818e+02
9.072421223739988818e+02 -1.087994378911753586e+02
9.083279723019987841e+02 -1.088407216878704133e+02
9.093179258899984916e+02 -1.089299681138211753e+02
9.102865358279985912e+02 -1.089694943525046824e+02
9.113195960479985160e+02 -1.089820312731924759e+02
9.122300335659989514e+02 -1.090085799443784111e+02
9.132860448729989002e+02 -1.090689150135301588e+02
9.143826351489988156e+02 -1.091237609140388258e+02
9.152251481879987978e+02 -1.091519320258648094e+02
9.161815973119981891e+02 -1.091821318067239872e+02
9.170131635329981918e+02 -1.091906152883332339e+02
9.181967306469981622e+02 -1.092232322460929339e+02
9.191396469939980989e+02 -1.092350824201404293e+02
9.202107474849977962e+02 -1.092598097545773896e+02
9.212660082299976239e+02 -1.093430194270094660e+02
9.222889527959976022e+02 -1.094682936208881188e+02
9.233006853579979634e+02 -1.095375468004981343e+02
9.245617949029987130e+02 -1.096707184609617229e+02
9.268417036139987886e+02 -1.097111109844980490e+02
9.278589160199993557e+02 -1.097381615422454217e+02
9.291265034909994256e+02 -1.097888330063432818e+02
9.308429650079995099e+02 -1.098526512251031875e+02
9.319723353299996234e+02 -1.099186941071451713e+02
9.337864721149994693e+02 -1.099258977597767171e+02
9.348252426799997465e+02 -1.099508034368372478e+02
9.358459187480000310e+02 -1.099841944332501100e+02
9.373747897679996868e+02 -1.100081383865843918e+02
9.384974073179994321e+02 -1.100601177256443179e+02
9.396120477379987506e+02 -1.101811164556487768e+02
9.408229074869989290e+02 -1.102590334836080785e+02
9.425972490169988305e+02 -1.102968182537265136e+02
9.435651801829988017e+02 -1.103267396805634633e+02
9.449080385539990630e+02 -1.103834295247633435e+02
9.461528742949990374e+02 -1.104196720929472519e+02
9.471744940909989054e+02 -1.104434568888665069e+02
9.485353592869987551e+02 -1.104829973645732224e+02
9.495373102459985830e+02 -1.105269429745820560e+02
9.507265804069986643e+02 -1.105917921538998030e+02
9.519322905569981685e+02 -1.106225653488467060e+02
9.530453533819980976e+02 -1.106500809145260291e+02
9.541324453759983726e+02 -1.106794291915679196e+02
9.553694566229988823e+02 -1.107755031603454796e+02
9.564713999089993877e+02 -1.108103290429898777e+02
9.574770386719994804e+02 -1.108744905573727806e+02
9.585620460949999142e+02 -1.109436876173383126e+02
9.596289570810004079e+02 -1.110123416666558427e+02
9.606762543430002097e+02 -1.110346243451724177e+02
9.617960627040004056e+02 -1.110959450360108747e+02
9.630063454730004651e+02 -1.111464250925264565e+02
9.643282186500003945e+02 -1.111701148857798387e+02
9.651868140830001721e+02 -1.111985752088757948e+02
9.660967281980001644e+02 -1.112171185575839871e+02
9.669236495680002008e+02 -1.112290821149645268e+02
9.683296364959996936e+02 -1.113290277993541793e+02
9.695422489649996578e+02 -1.113756812741068956e+02
9.707403590769996526e+02 -1.114411322797628401e+02
9.734298924029994851e+02 -1.114790683067699320e+02
9.754886756559994865e+02 -1.115503567449984814e+02
9.765412476569994169e+02 -1.116003237159744543e+02
9.778323888429997623e+02 -1.116936998897994471e+02
9.787530339829999093e+02 -1.117517761479928282e+02
9.798550104960002045e+02 -1.118660669189298744e+02
9.809780460599999969e+02 -1.119689682003628661e+02
9.820646360410001989e+02 -1.119815381171700608e+02
9.829082563000004029e+02 -1.120038658839001755e+02
9.838953717500003222e+02 -1.120435915510966538e+02
9.849390215420000914e+02 -1.120664802500306507e+02
9.858424169950000078e+02 -1.120842001503974643e+02
9.869340892349999876e+02 -1.121495345014801046e+02
9.879494144499996082e+02 -1.121995547933010897e+02
9.890951566940000248e+02 -1.122431040847374675e+02
9.900497774660001369e+02 -1.123163489116672196e+02
9.911437446440002077e+02 -1.123626510398063658e+02
9.921405526339999597e+02 -1.123862128544417516e+02
9.935586526230002846e+02 -1.124218562576965041e+02
9.949369425870004306e+02 -1.124560553503892635e+02
9.961803591840002809e+02 -1.125167547878432117e+02
9.972313512590001210e+02 -1.125421168544095849e+02
9.983497892419998152e+02 -1.125800733259560928e+02
9.991985158460003049e+02 -1.126098165870571108e+02
1.000224965432000317e+03 -1.126522831263575597e+02
1.001163677914999994e+03 -1.127063422611898034e+02
1.002167000973999507e+03 -1.127711134969098055e+02
1.003292767822999735e+03 -1.128603064151581066e+02
1.004156270426999754e+03 -1.129130359101118586e+02
1.005732049647999816e+03 -1.129445699156078149e+02
1.007098978657999737e+03 -1.130148476626306149e+02
1.008393463152999516e+03 -1.130435087134466556e+02
1.009578602354999589e+03 -1.131224097143247462e+02
1.010702347776999773e+03 -1.131866475514767245e+02
1.011893168515000298e+03 -1.133072991219105461e+02
1.012911981781000350e+03 -1.133483544689965896e+02
1.014079492838000078e+03 -1.133649884631742424e+02
1.015292955160000133e+03 -1.133819053674635313e+02
1.017427750770000216e+03 -1.134091669851680706e+02
1.018673792766000361e+03 -1.135064802242771691e+02
1.019830235612999786e+03 -1.135402114654506249e+02
1.020821159748000355e+03 -1.135866176744132190e+02
1.022101005919000272e+03 -1.136990922063324660e+02
1.023140852653999445e+03 -1.137943330964665876e+02
1.024210043678999227e+03 -1.138118147414908776e+02
1.025107111474999783e+03 -1.138497167284081684e+02
1.026210722532999625e+03 -1.139481554906584080e+02
1.027361644815999398e+03 -1.139761087537523849e+02
1.030913724325999510e+03 -1.140457459158890998e+02
1.032191984075000391e+03 -1.140719670666068168e+02
1.034196571656999822e+03 -1.141543273927916573e+02
1.035469454705999397e+03 -1.141897083692685442e+02
1.037000678009999774e+03 -1.142840322506637563e+02
1.038049462610999626e+03 -1.143361279012938212e+02
1.039398878991999482e+03 -1.143981414412434816e+02
1.040578031723998947e+03 -1.144383831511167386e+02
1.041741506814998502e+03 -1.144904285320745743e+02
1.042982211470998436e+03 -1.145163053653948140e+02
1.044297003082999254e+03 -1.145535211211071527e+02
1.045440120977999641e+03 -1.146148973448010508e+02
1.046764737884999022e+03 -1.146550989946638310e+02
1.047787606300999187e+03 -1.147364156846512770e+02
1.048673444864998601e+03 -1.147925839428678643e+02
1.049778633244999355e+03 -1.148580211918256282e+02
1.051025111145999745e+03 -1.148856595428154321e+02
1.052227762102000270e+03 -1.149436828169098277e+02
1.053270585941999798e+03 -1.150206588824447067e+02
1.054249024060000238e+03 -1.150414259521416085e+02
1.055276729312000271e+03 -1.150586008640977980e+02
1.056358893406000789e+03 -1.151108727620815273e+02
1.057616030408001734e+03 -1.151386914784194175e+02
1.058617293750001863e+03 -1.151774789120360367e+02
1.059686000132002391e+03 -1.152437979151218173e+02
1.060708312823001961e+03 -1.152834542607687496e+02
1.061824410484001646e+03 -1.153336672935034102e+02
1.062905707415001189e+03 -1.153629587467837467e+02
1.063846149911001703e+03 -1.153820529608296255e+02

==> figures/ex2/M2Lam1a.txt <==
1.619549027964239940e-01 -3.130793045915664408e+01
1.758174440404400185e+00 -5.650444665065047900e+01
3.278746669471729547e+00 -5.665594317361084364e+01
4.972548960594576961e+00 -5.674246211550178032e+01
6.677569144876907004e+00 -5.679772561429881250e+01
8.391503203622415086e+00 -5.684790777903491232e+01
1.006605068514181767e+01 -5.689253449534871976e+01
1.183722667882975621e+01 -5.693752604650563853e+01
1.359886803751724038e+01 -5.698322104265955801e+01
1.528267170560866361e+01 -5.702237708817680328e+01
1.698401802620355738e+01 -5.706230963640821585e+01
1.874915029460971638e+01 -5.709910224191478534e+01
2.044371375619957831e+01 -5.713998369947714906e+01
2.214920172069105320e+01 -5.717712473900826353e+01
2.383686152218287901e+01 -5.721821999435745454e+01
2.555214094486582255e+01 -5.725744605879384608e+01
2.715920240528212304e+01 -5.728868059687358993e+01
2.893866762725810915e+01 -5.744453833578038626e+01
3.073497288337966893e+01 -5.748736466091461494e+01
3.243302761667145973e+01 -5.752160788100712807e+01
3.421125663237326364e+01 -5.756574481357760220e+01
3.588750324576540152e+01 -5.760267309718302897e+01
3.763325220855185904e+01 -5.764262227523512649e+01
3.930762561728188587e+01 -5.767800433093039914e+01
4.101424788789008602e+01 -5.771475246300703077e+01
4.272181737879581931e+01 -5.775257808982083674e+01
4.442179541208024318e+01 -5.778790983568347883e+01
4.618762327628646602e+01 -5.782293057603978070e+01
4.789101868880679547e+01 -5.786132833325369518e+01
4.966114064791327110e+01 -5.790169533452477424e+01
5.133838158103026217e+01 -5.794088302669740642e+01
5.309096968901576474e+01 -5.798079935765923665e+01
5.484387348121526884e+01 -5.801794369016673869e+01
5.651652591902966094e+01 -5.805380191966861503e+01
5.822293218741979359e+01 -5.808905101649676084e+01
5.992428105001599903e+01 -5.812433984795042363e+01
6.163355498983001013e+01 -5.816009196699675243e+01
6.337702200294442889e+01 -5.819531997274005164e+01
6.517625230995182051e+01 -5.823521603843087036e+01
6.687585709285194469e+01 -5.826708282175953002e+01
6.854511559886304894e+01 -5.829848364811406469e+01
7.024633401066094507e+01 -5.833200629883200605e+01
7.199875951747381464e+01 -5.836919584727945676e+01
7.371328407469118815e+01 -5.840384520293681447e+01
7.548901530998845999e+01 -5.844230861066552052e+01
7.713973701998330057e+01 -5.847663268149344873e+01
7.886698232177295154e+01 -5.851142158282857508e+01
8.055905595678049735e+01 -5.854199258807695827e+01
8.226069937100983509e+01 -5.857993220010263258e+01
8.389171285780903986e+01 -5.861261113098915132e+01
8.568391600151372245e+01 -5.864941954851825301e+01
8.747157722303381888e+01 -5.868475116888951248e+01
8.914182901991880215e+01 -5.871870591308684340e+01
9.087237612512399210e+01 -5.875843258291344995e+01
9.255158104875735603e+01 -5.879213024426771028e+01
9.419500395225331602e+01 -5.882440096591558643e+01
9.591878795865632412e+01 -5.885819019122747875e+01
9.757091505405405485e+01 -5.889307557063214915e+01
9.930614866133255703e+01 -5.893381008314278091e+01
1.011094827043314552e+02 -5.897301226320021073e+01
1.027390820764354373e+02 -5.900471832983199505e+01
1.044196656362502864e+02 -5.903967185248674099e+01
1.060404807107523055e+02 -5.907066740551837114e+01
1.078061591404548381e+02 -5.910427382995605683e+01
1.094505331944528734e+02 -5.915800666258853369e+01
1.111566368989471840e+02 -5.919262790757913706e+01
1.128680064293279486e+02 -5.922624218309469768e+01
1.145949759116148954e+02 -5.926021210250504367e+01
1.162647809017202292e+02 -5.928905113465573606e+01
1.180117822626809385e+02 -5.932940659055068267e+01
1.197582820823881775e+02 -5.936261570631607754e+01
1.214291916266724058e+02 -5.939631287409766003e+01
1.230430460615680204e+02 -5.942422764938628177e+01
1.247402746225983776e+02 -5.945834091969167901e+01
1.264279566932004002e+02 -5.949077209029493218e+01
1.281707415471741172e+02 -5.952098556098616200e+01
1.298472968284011699e+02 -5.955428652686676827e+01
1.315663002303030282e+02 -5.958113315653262276e+01
1.333115360236261040e+02 -5.961469231460542062e+01
1.349948312546766829e+02 -5.967011449983533566e+01
1.366860410083725696e+02 -5.970090900641571352e+01
1.384115135740707103e+02 -5.973281185398782611e+01
1.401126755956633190e+02 -5.976786540164100359e+01
1.418790748274215616e+02 -5.980319475185852696e+01
1.435644896585276058e+02 -5.983565804406732980e+01
1.452283177324075893e+02 -5.986473619339790275e+01
1.468966424320766180e+02 -5.989565185490514665e+01
1.484846141448710171e+02 -5.992468844422909058e+01
1.503042607519484477e+02 -5.996104911619698896e+01
1.520738597522344264e+02 -5.999695497380390918e+01
1.538795934726935286e+02 -6.003156501430262182e+01
1.556161352875889747e+02 -6.006275219493424089e+01
1.574138253142984354e+02 -6.009976695269805447e+01
1.590824728891078905e+02 -6.013255152980730145e+01
1.607973360740041358e+02 -6.016245979498135199e+01
1.626221807017049343e+02 -6.019491709746428398e+01
1.643491752465008062e+02 -6.022401497016363692e+01
1.660657102087032513e+02 -6.025519972878329611e+01
1.677721552576142017e+02 -6.028436808681423287e+01
1.694164906348160002e+02 -6.031408208181748876e+01
1.711280566594170409e+02 -6.034545254238632594e+01
1.729175691690776091e+02 -6.037859199507627039e+01
1.746289660863607480e+02 -6.040552043789288916e+01
1.763726835943452897e+02 -6.043889589631994852e+01
1.780003145487411587e+02 -6.046712268831989689e+01
1.797259123160489196e+02 -6.049693104256350296e+01
1.813604034390489801e+02 -6.052475467810575083e+01
1.830864856124404412e+02 -6.055773292711329248e+01
1.847159207933276832e+02 -6.058541793488419813e+01
1.864131420864359825e+02 -6.061379639520985307e+01
1.881579890473425678e+02 -6.064953183508634993e+01
1.898594945003569592e+02 -6.069374223774059374e+01
1.916859970353776532e+02 -6.072830477478246536e+01
1.932788553621838332e+02 -6.075633354996684687e+01
1.949630086812132390e+02 -6.078537990259574286e+01
1.967491768704698245e+02 -6.081513933317595644e+01
1.983931985234448803e+02 -6.084739940347558473e+01
2.002126291690481708e+02 -6.088576733505156113e+01
2.019446700574320914e+02 -6.091790790009980583e+01
2.037007401544207710e+02 -6.095071856721445158e+01
2.054121412643245890e+02 -6.097920341236930142e+01
2.070428799507440942e+02 -6.100721988690030173e+01
2.087785186529392263e+02 -6.104262164736142182e+01
2.105211121114421928e+02 -6.107465450788508576e+01
2.121233805734591442e+02 -6.110565744660082288e+01
2.138654001872550054e+02 -6.113774468167737552e+01
2.155799435751236217e+02 -6.116875349279606411e+01
2.173518072631748623e+02 -6.120138247362154971e+01
2.190778569409725662e+02 -6.123097701148658700e+01
2.207806847664702161e+02 -6.126170456006889253e+01
2.225410455553530369e+02 -6.129388961581945239e+01
2.243370918258660822e+02 -6.132677297189690080e+01
2.261009807774054821e+02 -6.135965675085858351e+01
2.278404030833975469e+02 -6.138975226858335787e+01
2.296694514934904987e+02 -6.142966594871568020e+01
2.314796462637997934e+02 -6.146180916067241640e+01
2.331826168665138539e+02 -6.149322041750239265e+01
2.348723518164217126e+02 -6.152499385514928321e+01
2.366349891956153328e+02 -6.156004090846779775e+01
2.383229669256281227e+02 -6.158798759366491282e+01
2.399514215727409407e+02 -6.161520574120396532e+01
2.416578880909291911e+02 -6.164421209595202811e+01
2.434428401328652285e+02 -6.167985797909866363e+01
2.451552584495773885e+02 -6.170966554773419688e+01
2.469482700981432686e+02 -6.174180496748094527e+01
2.486437526197478292e+02 -6.177217282751750105e+01
2.503102666202568685e+02 -6.179983548929273951e+01
2.519976652761833975e+02 -6.182748730916068780e+01
2.536958185924639224e+02 -6.185947793206960199e+01
2.554605572215849065e+02 -6.188646876344579084e+01
2.571747934030121314e+02 -6.191610049204408739e+01
2.588446319103095448e+02 -6.194602950882337922e+01
2.605768168986134583e+02 -6.197617701626329278e+01
2.623126079500332821e+02 -6.203442618534103303e+01
2.640061223776589259e+02 -6.206100841619257835e+01
2.656823319603732898e+02 -6.208948755411275755e+01
2.673695758204747221e+02 -6.211607345601599661e+01
2.691081816884543514e+02 -6.214475533696978715e+01
2.706964339541402182e+02 -6.217616059102639525e+01
2.724001700726133777e+02 -6.220345139255376665e+01
2.741640307702982682e+02 -6.223586975474090366e+01
2.758816752717888221e+02 -6.226590000529917290e+01
2.776253034483000874e+02 -6.229450958630038571e+01
2.793494094455803634e+02 -6.232284617300244633e+01
2.810927183968859140e+02 -6.234882947961762056e+01
2.827541583664991549e+02 -6.237581266594246188e+01
2.844355233872832969e+02 -6.240135527260873971e+01
2.861164004830628755e+02 -6.243199264760416867e+01
2.877333742528513767e+02 -6.245580400986533220e+01
2.894282700561758475e+02 -6.248798866973476152e+01
2.911784020051898665e+02 -6.252136338016862283e+01
2.929040563768037941e+02 -6.255003513262687420e+01
2.945674829007883204e+02 -6.257873408345147936e+01
2.963282731282146187e+02 -6.260575750248024463e+01
2.980555686313018668e+02 -6.263707910080300678e+01
2.997415449811829831e+02 -6.267009473675256004e+01
3.014869078280636927e+02 -6.270231628097256049e+01
3.032235360747814639e+02 -6.273268334349243958e+01
3.049025124262799977e+02 -6.276107632440041328e+01
3.065820060818616071e+02 -6.279003712597208420e+01
3.083316594550386185e+02 -6.281896618433130186e+01
3.100175143219399843e+02 -6.285126870207115246e+01
3.116765702455304563e+02 -6.288223972685678120e+01
3.133636417754620425e+02 -6.291216186647081088e+01
3.151247817069641428e+02 -6.294406457939045652e+01
3.168155531476862734e+02 -6.296916277167461828e+01
3.184856341731239695e+02 -6.299208390909500110e+01
3.201923519791205877e+02 -6.302666992243884891e+01
3.219444337282387778e+02 -6.305439055067599696e+01
3.236814892628506755e+02 -6.308101998890515461e+01
3.254068208977507197e+02 -6.311611995841094824e+01
3.270303930045614607e+02 -6.314547040420909241e+01
3.288603106859620198e+02 -6.317493943913863319e+01
3.306020156111466122e+02 -6.320850353019640266e+01
3.323531538209237510e+02 -6.323669017643917556e+01
3.340818374737311274e+02 -6.326899364604581422e+01
3.357763934596194417e+02 -6.329432356390560699e+01
3.374202937128211488e+02 -6.331927060021499898e+01
3.391813392542520660e+02 -6.334371934269918114e+01
3.408124589360406276e+02 -6.336936638062074678e+01
3.424905308624074678e+02 -6.339462693260639981e+01
3.441724059299943974e+02 -6.341921003329912310e+01
3.458781806250015620e+02 -6.344830185480664397e+01
3.475188007367120235e+02 -6.347833633709673506e+01
3.491901289152156096e+02 -6.353453850037200112e+01
3.510054983065157899e+02 -6.357781982578246982e+01
3.526864415414893301e+02 -6.360381868663991156e+01
3.544717908223785230e+02 -6.376151691976809843e+01
3.562614865044714065e+02 -6.379974197160648686e+01
3.580089807329539440e+02 -6.383068716558727829e+01
3.597452005709492369e+02 -6.386076579839269840e+01
3.615096839112346174e+02 -6.389264941815395105e+01
3.632337671901433964e+02 -6.392205754280541896e+01
3.649292495026355141e+02 -6.394755790377304550e+01
3.665809546214484840e+02 -6.397449950053886880e+01
3.682827795483491968e+02 -6.400868673678921539e+01
3.699415748587372832e+02 -6.403652556629579351e+01
3.716293171817218308e+02 -6.407067533869053477e+01
3.733265213724167779e+02 -6.409365893223039734e+01
3.749946371668135043e+02 -6.413315336222729002e+01
3.767158632346894365e+02 -6.415957184485527875e+01
3.784163003469963087e+02 -6.418799081905987691e+01
3.801230291486878059e+02 -6.421427234372995940e+01
3.818199687627915182e+02 -6.424226142333959899e+01
3.835440501191784506e+02 -6.427055837269784888e+01
3.852269654383926536e+02 -6.429411645581383539e+01
3.869173692278010890e+02 -6.431999173008389903e+01
3.886543596029165428e+02 -6.434916237953846974e+01
3.904143641838119834e+02 -6.438762371264962781e+01
3.921362113154260669e+02 -6.441259934603350246e+01
3.939100706737299333e+02 -6.445297274752655881e+01
3.955333732702143834e+02 -6.447648337232813276e+01
3.972303719242307238e+02 -6.451544977382924628e+01
3.988555225136224180e+02 -6.454426128570202081e+01
4.005431747886177618e+02 -6.456893749243388925e+01
4.022637117011269083e+02 -6.460700236246995587e+01
4.039734934278297942e+02 -6.463480487605397684e+01
4.056499269317428116e+02 -6.466391091846904260e+01
4.073686224820485222e+02 -6.469042324290145984e+01
4.090762882011491683e+02 -6.471617617993634042e+01
4.108233810340549326e+02 -6.474239472599388989e+01
4.125109386206473800e+02 -6.476679306101141265e+01
4.142285967698844615e+02 -6.479996125141381924e+01
4.159817123019180372e+02 -6.482355563124890807e+01
4.177423923550726386e+02 -6.485552599096423876e+01
4.194330838405541613e+02 -6.488270688508464445e+01
4.211126541262536307e+02 -6.490950531133191248e+01
4.228268630524369769e+02 -6.493418521258793419e+01
4.245782815384518472e+02 -6.496899203022685754e+01
4.262812549790643857e+02 -6.499821084055288622e+01
4.279594222640502039e+02 -6.502255121336105503e+01
4.295844780290281051e+02 -6.504762987981868605e+01
4.313401733152204542e+02 -6.507821038285072746e+01
4.330613768275128450e+02 -6.510802045269930716e+01
4.347311247533216374e+02 -6.513151619968188299e+01
4.364355890062361141e+02 -6.516361315581107760e+01
4.381432881205444687e+02 -6.518953516093699818e+01
4.398681015267735575e+02 -6.523770245218237562e+01
4.415313235040710538e+02 -6.525993694414931667e+01
4.432339985784666965e+02 -6.528109400887227309e+01
4.450075477277525238e+02 -6.531245003487727274e+01
4.467008082260464903e+02 -6.534700888762331772e+01
4.484350119632566702e+02 -6.536944096106299185e+01
4.500712620803606114e+02 -6.539767498213868180e+01
4.517793106308614597e+02 -6.542738786584284583e+01
4.535502598299877945e+02 -6.550701323341536408e+01
4.552627330475864937e+02 -6.553445834584711349e+01
4.569300885778808379e+02 -6.555663207542633586e+01
4.587040133200702030e+02 -6.558600352420069157e+01
4.604649946395540496e+02 -6.561308209603140540e+01
4.622476425243759763e+02 -6.564860935276666964e+01
4.639246296025870606e+02 -6.567291160910858139e+01
4.655963221859710757e+02 -6.569850306719374089e+01
4.673201241439543310e+02 -6.572219105922249582e+01
4.690332335101556964e+02 -6.574503318399840168e+01
4.706815475400741207e+02 -6.581053620979302821e+01
4.723607901224953594e+02 -6.584727372155327885e+01
4.740375892476076842e+02 -6.586921620677657074e+01
4.757597363634267822e+02 -6.594446701504293173e+01
4.774297562505133214e+02 -6.597170493944278746e+01
4.790898266579926599e+02 -6.600680712322241561e+01
4.807979283120730543e+02 -6.604044954010244339e+01
4.824597417651763180e+02 -6.606374939529776213e+01
4.842079824303742726e+02 -6.610997262272748287e+01
4.859494301308877766e+02 -6.613597100817972319e+01
4.876211038531837403e+02 -6.616092054824407853e+01
4.893287034857872868e+02 -6.618792958867078369e+01
4.910628401812093102e+02 -6.622337432117070932e+01
4.928425561652111355e+02 -6.625462900536706456e+01
4.945245717855301564e+02 -6.628996361254938563e+01
4.962282096963186859e+02 -6.637144863787050042e+01
4.979443878728154118e+02 -6.639615101714811374e+01
4.996663160417098197e+02 -6.641932257973827802e+01
5.014544877427164238e+02 -6.645147777611062168e+01
5.030978375675258576e+02 -6.647912295816834671e+01
5.048142676293398949e+02 -6.656676777658044841e+01
5.065877858138075567e+02 -6.660855548902102896e+01
5.082811726080268500e+02 -6.663545709912573045e+01
5.099108067544191840e+02 -6.673656700018467802e+01
5.116847685836226560e+02 -6.675907283214237964e+01
5.134026757231142710e+02 -6.679131271659068148e+01
5.150866141465070314e+02 -6.689367619714622037e+01
5.168280289648173493e+02 -6.700253797231377462e+01
5.185888823492190340e+02 -6.704363392079520167e+01
5.203547083656012546e+02 -6.707117537594105272e+01
5.221040426200895581e+02 -6.711884396761078619e+01
5.238447413555884395e+02 -6.720734631610555709e+01
5.254949882250060682e+02 -6.722900147852661235e+01
5.271309629303083284e+02 -6.726249096282906237e+01
5.288387056645093480e+02 -6.728441730683769606e+01
5.304945144619196071e+02 -6.730555227298461318e+01
5.321657156133281887e+02 -6.739455172477266842e+01
5.338974956124308164e+02 -6.741538075030805999e+01
5.356580671865042405e+02 -6.743908819966191004e+01
5.373632193075143277e+02 -6.746659629676648251e+01
5.390601446961052261e+02 -6.755355535544978807e+01
5.407494393849003700e+02 -6.757456500051095816e+01
5.424686959848156675e+02 -6.760967666457838732e+01
5.442232026614190090e+02 -6.763967341120273602e+01
5.458680545940384263e+02 -6.767936656350340741e+01
5.475555633307303651e+02 -6.770923100676827744e+01
5.492412587387225358e+02 -6.774305052018341655e+01
5.509729168138189834e+02 -6.779725333785401631e+01
5.526299884590073361e+02 -6.788939364763487561e+01
5.543795431865262344e+02 -6.796597546582027860e+01
5.560935967652097816e+02 -6.801103195383721811e+01
5.577888603639992198e+02 -6.805061170950064309e+01
5.594066765278752200e+02 -6.812027119296449484e+01
5.611353663996735577e+02 -6.817131799515661328e+01
5.628644227423719713e+02 -6.819604730809030002e+01
5.644816412926695648e+02 -6.822943947969562828e+01
5.661600098690905725e+02 -6.824975828657224497e+01
5.678902962391235860e+02 -6.836117376045392291e+01
5.696159387700594152e+02 -6.839690181357508436e+01
5.712777642394561326e+02 -6.844542360025353389e+01
5.729794293283688376e+02 -6.846865460441424034e+01
5.746555285789087293e+02 -6.853085082121417315e+01
5.762788177032009571e+02 -6.860232549943387426e+01
5.779658287054335233e+02 -6.863908382505823624e+01
5.797498100354525832e+02 -6.870700247815095452e+01
5.814785787307351939e+02 -6.875250492161909222e+01
5.832136427830366756e+02 -6.880590069159943312e+01
5.848664598942181101e+02 -6.884618016617395142e+01
5.865390677065545333e+02 -6.886544087436223549e+01
5.882322577737853635e+02 -6.898623038367635729e+01
5.898951284657916858e+02 -6.905356989823965819e+01
5.916176807158583415e+02 -6.907379226944684092e+01
5.933192051486446417e+02 -6.921418972049488616e+01
5.949518857844232116e+02 -6.935671879436095821e+01
5.966119184600814833e+02 -6.945235015727487848e+01
5.983419821913906844e+02 -6.947594775457122296e+01
5.999722542082075734e+02 -6.950954655074788491e+01
6.016338138412058925e+02 -6.952967304951847893e+01
6.033563511035405327e+02 -6.956266625765033496e+01
6.050522618495117513e+02 -6.965724390962843415e+01
6.066973234420190693e+02 -6.969421029393058120e+01
6.084574869593270705e+02 -6.984463802253301878e+01
6.101781573898188071e+02 -6.996861377298657203e+01
6.118702092697319586e+02 -6.999450058579108713e+01
6.135287088821278303e+02 -7.009822944552685442e+01
6.152432429342268279e+02 -7.013090807782381830e+01
6.169482398707361881e+02 -7.020804666593824095e+01
6.185857358464505751e+02 -7.022785101787317785e+01
6.202537317023350170e+02 -7.024613102522278041e+01
6.218523101419457362e+02 -7.028228973946150404e+01
6.234664983689508517e+02 -7.045389002218978192e+01
6.250312178940381500e+02 -7.056670553150377145e+01
6.268273799999253697e+02 -7.067555136092023815e+01
6.284945184584270237e+02 -7.078818255428635098e+01
6.301101171095942846e+02 -7.087946959157200411e+01
6.317969363073978002e+02 -7.098150035764994925e+01
6.334614715133327536e+02 -7.102496732367416143e+01
6.351037372673411028e+02 -7.112673603041487524e+01
6.368166858607670520e+02 -7.124316547865069538e+01
6.385249942129696592e+02 -7.131864606093907355e+01
6.400651569733672659e+02 -7.146665205059073855e+01
6.417684664644621080e+02 -7.148908555638986684e+01
6.434719405864743749e+02 -7.153233354254686560e+01
6.450858112963775284e+02 -7.165884552551969477e+01
6.467639543230877734e+02 -7.171055321611407862e+01
6.484448614488792373e+02 -7.173840305543082252e+01
6.500985376430384122e+02 -7.176418539371488237e+01
6.517362948986352649e+02 -7.185734313958720065e+01
6.533168072187530697e+02 -7.187852160173909510e+01
6.550521811215701291e+02 -7.199703612605236458e+01
6.567518947437798715e+02 -7.202518547461542653e+01
6.584391418710831658e+02 -7.204721900929153833e+01
6.600627737109055033e+02 -7.206597105169740303e+01
6.617272010403000877e+02 -7.216011744051411370e+01
6.633962383456746466e+02 -7.220508505868075133e+01
6.650437531355579495e+02 -7.222139702569428721e+01
6.667740954303590115e+02 -7.225699154887811915e+01
6.684414405830844998e+02 -7.228749796687483808e+01
6.700629947901761625e+02 -7.238608632415348154e+01
6.716157114103858703e+02 -7.248440911676777887e+01
6.732599695685973984e+02 -7.249923423590395544e+01
6.749904537765920622e+02 -7.253212092603817496e+01
6.766580454762530508e+02 -7.257131985659665929e+01
6.783441839672319702e+02 -7.259215851792268381e+01
6.799625778670102818e+02 -7.266081493732191632e+01
6.816132560220881942e+02 -7.268168092061212349e+01
6.833143933797036880e+02 -7.270196380782196854e+01
6.849156307813682361e+02 -7.273044796786354027e+01
6.865599026837589918e+02 -7.276785545450840686e+01
6.881854538640822057e+02 -7.286174122053903091e+01
6.899387149857778923e+02 -7.288744386200023939e+01
6.916609148580668034e+02 -7.291635640268873431e+01
6.934075790709379135e+02 -7.294929243032615318e+01
6.950241402539584215e+02 -7.302263625195554653e+01
6.966287292545661103e+02 -7.304235528500447572e+01
6.982912727927789547e+02 -7.308363118516696488e+01
6.999513764487201115e+02 -7.318251199975023269e+01
7.016004922328459088e+02 -7.320533624249382854e+01
7.032159400216653466e+02 -7.326007698092925580e+01
7.048954917199720285e+02 -7.331445359903592873e+01
7.065893822699669045e+02 -7.333454454597048766e+01
7.082075432731726323e+02 -7.342005697611946857e+01
7.098794402616534853e+02 -7.346765469865032117e+01
7.115563621558234217e+02 -7.348621872242010511e+01
7.131392760127243946e+02 -7.350508904715812264e+01
7.147270717622857319e+02 -7.352202947380648368e+01
7.164146114607661957e+02 -7.354568001522241616e+01
7.180781488023931161e+02 -7.356543320895025317e+01
7.196940459405174124e+02 -7.358159830678883395e+01
7.214563232692919428e+02 -7.360264707859163025e+01
7.231087909584879299e+02 -7.362264894975541552e+01
7.247037157945712806e+02 -7.363890487861503686e+01
7.263461766084525379e+02 -7.365640981467437598e+01
7.280812678295420710e+02 -7.369109269259499229e+01
7.298145767731591604e+02 -7.371321099604104177e+01
7.314873401236618520e+02 -7.373165573462435418e+01
7.331488441661858815e+02 -7.374839861557197196e+01
7.348379684216779424e+02 -7.377212462900354240e+01
7.364594057953029278e+02 -7.379105388197490356e+01
7.381897707012045657e+02 -7.382440083916017670e+01
7.398389087424890249e+02 -7.384618760096017809e+01
7.414683730900942464e+02 -7.391589762413329368e+01
7.430929452086099900e+02 -7.394379293241084383e+01
7.447780983782213298e+02 -7.397013637312828394e+01
7.464692919180291710e+02 -7.399231538544663067e+01
7.480674167913181236e+02 -7.400872651471951258e+01
7.497918713189981190e+02 -7.402989453235777262e+01
7.515132130635262229e+02 -7.406354451026444963e+01
7.531478150103124563e+02 -7.408864229593106643e+01
7.548323231396236679e+02 -7.410570382174293513e+01
7.565056992669560714e+02 -7.413093530335375192e+01
7.582672598151096963e+02 -7.415268508085846122e+01
7.599325030790278106e+02 -7.416868097494705125e+01
7.615868240219031122e+02 -7.419085644606164465e+01
7.632757194373582479e+02 -7.420741398638205055e+01
7.649396137729127076e+02 -7.423380577846506867e+01
7.666858910921976076e+02 -7.425785779271680553e+01
7.683685748883465294e+02 -7.428514630226322879e+01
7.700910369987395825e+02 -7.431156324363291787e+01
7.717233166220466956e+02 -7.433468739963697658e+01
7.733808203487627679e+02 -7.436298951864435480e+01
7.749677554765614786e+02 -7.438320116525088110e+01
7.766774982487579564e+02 -7.440163206440408317e+01
7.784161762156639952e+02 -7.443690312794478814e+01
7.800673357910884533e+02 -7.445855018173082840e+01
7.817245016767934658e+02 -7.449684137779202331e+01
7.833598393627078167e+02 -7.453503192368630437e+01
7.849902398618141888e+02 -7.455228790174821540e+01
7.866153314343027887e+02 -7.456963549936632774e+01
7.882611528880079277e+02 -7.459104947908291194e+01
7.899120126828260027e+02 -7.462746571402176698e+01
7.915520728271178541e+02 -7.464539883625124617e+01
7.932056769552597189e+02 -7.466345413054084190e+01
7.949119445482385800e+02 -7.468315650946148310e+01
7.965740521991174319e+02 -7.470298190658019166e+01
7.982452999896165693e+02 -7.472520409267168873e+01
7.998620086147172970e+02 -7.474801265292535390e+01
8.014806687388379487e+02 -7.477591146693981727e+01
8.032218308767448889e+02 -7.479348848806526462e+01
8.048828132348498912e+02 -7.481060507926552816e+01
8.065728767566703254e+02 -7.483711649192355253e+01
8.082039965527685581e+02 -7.485564269741318810e+01
8.099262880407623015e+02 -7.487903686414820470e+01
8.115769351190290308e+02 -7.490429691640852639e+01
8.134133027104384155e+02 -7.492535465869448785e+01
8.151110795499538426e+02 -7.494277579546201196e+01
8.167900712823480944e+02 -7.496323739640781980e+01
8.184374028894366120e+02 -7.498515506408641329e+01
8.200529768671243573e+02 -7.500308928103466144e+01
8.217237406102183286e+02 -7.502306266206441876e+01
8.233400959509148151e+02 -7.504197336334715374e+01
8.249437132674240729e+02 -7.505874542484727385e+01
8.266888524677312944e+02 -7.507743114704123855e+01
8.283873719149254384e+02 -7.509484640083448426e+01
8.300829433078208694e+02 -7.511644939630187423e+01
8.317880601539000054e+02 -7.513643614072117316e+01
8.334526872930961190e+02 -7.515587279960364242e+01
8.350648272481834056e+02 -7.517544128421785388e+01
8.366417065505841038e+02 -7.519419753194164002e+01
8.382572053380965826e+02 -7.521654684230368559e+01
8.399894234688879351e+02 -7.523358531884854017e+01
8.416445740977738978e+02 -7.525157765854719116e+01
8.432664476150603150e+02 -7.527190831597134490e+01
8.449483250969381061e+02 -7.529097934947104420e+01
8.466429567434446426e+02 -7.531041448809644123e+01
8.483656645266543137e+02 -7.532912210483709714e+01
8.500306399032706395e+02 -7.535120695674488900e+01
8.517195078481774999e+02 -7.536819836032707087e+01
8.533788092978356872e+02 -7.538402828846417947e+01
8.549833210071374197e+02 -7.539828021897037047e+01
8.566699670541099749e+02 -7.542080102520682772e+01
8.583089722608856391e+02 -7.544100117959170859e+01
8.599929437297338382e+02 -7.545825011412236449e+01
8.617287986394555901e+02 -7.547984467262247676e+01
8.633952280001583404e+02 -7.549454822703538071e+01
8.650514745338514331e+02 -7.551103019894559054e+01
8.666378086124517495e+02 -7.552659158756934232e+01
8.683159150146544789e+02 -7.554430504486448683e+01
8.699665553030906722e+02 -7.556527459841109362e+01
8.716426054628057045e+02 -7.558606750387602347e+01
8.733174979344024678e+02 -7.560285889799587267e+01
8.749789191442948777e+02 -7.562229151655199644e+01
8.766903882717961096e+02 -7.564330217745022367e+01
8.783673765947999073e+02 -7.566108425252753023e+01
8.799749524998027255e+02 -7.567722664841956259e+01
8.816651428039709799e+02 -7.569549113840727728e+01
8.833605952863247239e+02 -7.572827568523155151e+01
8.850708313989234739e+02 -7.575703820277902878e+01
8.867258557395529124e+02 -7.577226991994550076e+01
8.883509199262582570e+02 -7.579466815891116482e+01
8.899228438021309557e+02 -7.581330752778845294e+01
8.915438340114124003e+02 -7.583061154475781507e+01
8.931816077013966151e+02 -7.584957896207347972e+01
8.948434572380108420e+02 -7.587028695828878710e+01
8.965776615945884487e+02 -7.589019068146684788e+01
8.982871526364149304e+02 -7.590999387637866391e+01
8.999740400851296727e+02 -7.593103641301092921e+01
9.015809383413973137e+02 -7.594574648145274409e+01
9.032303113076807222e+02 -7.596285218776641557e+01
9.048976917968102498e+02 -7.598314553502918045e+01
9.065528535799109022e+02 -7.599880312386468972e+01
9.082400125075131427e+02 -7.601960071633779137e+01
9.099850151532082236e+02 -7.605924260625255329e+01
9.116368215752169135e+02 -7.607877274265956657e+01
9.133320383077822271e+02 -7.610174605111447477e+01
9.149857190633731534e+02 -7.612061458373436551e+01
9.166711868461803761e+02 -7.613991677317575579e+01
9.182717621558098244e+02 -7.615731894555941039e+01
9.200170966138000495e+02 -7.617504871146122980e+01
9.216166720074149907e+02 -7.618843405370893151e+01
9.233044001647983805e+02 -7.620451679711804616e+01
9.249220543488961539e+02 -7.622282914077389648e+01
9.265708729361838323e+02 -7.623955335270694889e+01
9.282719310111017421e+02 -7.625976798113029531e+01
9.299019849487115152e+02 -7.627460356050887924e+01
9.316455109294286103e+02 -7.629616875474367532e+01
9.333031899683016945e+02 -7.631300524194593038e+01
9.349959296788860001e+02 -7.633300291754156319e+01
9.366516401558910729e+02 -7.634813726138420975e+01
9.383175217021737353e+02 -7.636452160965203007e+01
9.399950385150892771e+02 -7.638248554819760727e+01
9.416578432274793613e+02 -7.639911261209174143e+01
9.433178079044940887e+02 -7.641641591134316513e+01
9.449569253764784662e+02 -7.643296734208698240e+01
9.465575288299398835e+02 -7.644715081921509636e+01
9.481937640664430091e+02 -7.648571536872650256e+01
9.497974617414540717e+02 -7.650176431607798122e+01
9.514096239962455002e+02 -7.651798131918053514e+01
9.529834908947771055e+02 -7.654639812950615863e+01
9.546705429753565113e+02 -7.656828586981481521e+01
9.563581715661682665e+02 -7.658469135314700793e+01
9.580134883279636142e+02 -7.660003846395483151e+01
9.595532139874892437e+02 -7.661470433802125513e+01
9.612470300718966882e+02 -7.663140129153487123e+01
9.628343319680949435e+02 -7.664727179595172402e+01
9.643762886986994545e+02 -7.666136046612457733e+01
9.660634067219958752e+02 -7.667988967647944776e+01
9.676796920404012781e+02 -7.670937675884098894e+01
9.693815937788079964e+02 -7.672570902273113802e+01
9.710767637128971046e+02 -7.674360618335404638e+01
9.726855820853000978e+02 -7.676054338955056267e+01
9.742960029999201197e+02 -7.677747555762807963e+01
9.760324315480422683e+02 -7.679560168846383306e+01
9.777154751222478808e+02 -7.681259770871115222e+01
9.793818719341492169e+02 -7.682926980419330221e+01
9.811260512644396385e+02 -7.687980898574622302e+01
9.828165710389424703e+02 -7.689718010605369614e+01
9.845442761314130848e+02 -7.691329219545291096e+01
9.861861757455044426e+02 -7.693207330958325940e+01
9.878811509421836945e+02 -7.694844263736243306e+01
9.896456244781118130e+02 -7.696719497057932813e+01
9.912788838157590590e+02 -7.698365232647282141e+01
9.929613299888602569e+02 -7.701586273179718489e+01
9.945964153426787107e+02 -7.703469059648556083e+01
9.962444016803158320e+02 -7.705242149039182209e+01
9.978886516111218725e+02 -7.706801487137350648e+01
9.995877232953309885e+02 -7.708372278500081620e+01
1.001257274830513097e+03 -7.710531222847438926e+01
1.002969509543350455e+03 -7.712228218534002622e+01
1.004594118091174437e+03 -7.714040948126927333e+01
1.006267359383952908e+03 -7.717157651871056601e+01
1.007928903214680076e+03 -7.719980355573960651e+01
1.009566455789894121e+03 -7.721428694435165596e+01
1.011179996970170805e+03 -7.724035208845413081e+01
1.012805164326789964e+03 -7.725591831779244956e+01
1.014450366352201627e+03 -7.729484361771690715e+01
1.016032255107701303e+03 -7.731076044824294513e+01
1.017662325542210624e+03 -7.732955156712037592e+01
1.019260221361923300e+03 -7.734508963055664310e+01
1.020908332734847477e+03 -7.736224581543990553e+01
1.022555720000780980e+03 -7.737975268946357232e+01
1.024292274285358189e+03 -7.739621854057054406e+01
1.025888797748592424e+03 -7.741059134856949697e+01
1.027628041099317443e+03 -7.744252365457381870e+01
1.029265668571315473e+03 -7.746143580879639501e+01
1.030834574199537656e+03 -7.747789031352127154e+01
1.032572715301612334e+03 -7.749704228683005169e+01
1.034276345391709810e+03 -7.751253413227064470e+01
1.035880230809201066e+03 -7.753114104117381089e+01
1.037538531463910431e+03 -7.754599343078292861e+01
1.039154240626048704e+03 -7.756068809704966327e+01
1.040881688226030292e+03 -7.757729355657254189e+01
1.042530906052932551e+03 -7.759379289792076406e+01
1.044290827238914744e+03 -7.761106779282552282e+01
1.046043776721306585e+03 -7.762752523880794797e+01
1.047623572213087755e+03 -7.764179085258975022e+01
1.049352533494889258e+03 -7.766050621182942848e+01
1.050990059395878006e+03 -7.767447598115730045e+01
1.052668031625991034e+03 -7.769164579269211401e+01
1.054513458818121535e+03 -7.771260164809456228e+01
1.056178994122841686e+03 -7.772712406824436471e+01
1.057835525207861792e+03 -7.774572914533052881e+01
1.059377834372584857e+03 -7.775813507721214535e+01
1.061080914085652239e+03 -7.777622693359231221e+01
1.062786023442569331e+03 -7.779462757911423409e+01
1.064438225538557163e+03 -7.781034104065102497e+01
1.066047483122284802e+03 -7.782470331887864745e+01
1.067700746458477852e+03 -7.784189789427824735e+01
1.069432974179997018e+03 -7.787973827714621677e+01
1.071114253118709939e+03 -7.789566943612339855e+01
1.072709956240402335e+03 -7.791094045553600722e+01
1.074371395096913375e+03 -7.792833829904932941e+01
1.075998191444700979e+03 -7.794413396991589593e+01
1.077614567052287839e+03 -7.797210217924352094e+01
1.079329266119595559e+03 -7.798875706924323481e+01
1.080970285316885565e+03 -7.800522863816362928e+01
1.082550110718379528e+03 -7.801922050236157702e+01
1.084269636441787497e+03 -7.803599669016591633e+01
1.086038048913191687e+03 -7.805566022488810063e+01
1.087675803996864033e+03 -7.807086935180954868e+01
1.089416668853894180e+03 -7.809444327490155047e+01
1.091128919320706245e+03 -7.812160526148964834e+01
1.092788475666420709e+03 -7.813635748256993452e+01
1.094362154462088029e+03 -7.815125899950848520e+01
1.095994951676590517e+03 -7.817838805453084206e+01
1.097622888219895003e+03 -7.819402083443181084e+01
1.099263749360770362e+03 -7.821459101699549876e+01
1.100944331466770336e+03 -7.823544113950944734e+01
1.102556083423363361e+03 -7.826312371170732263e+01
1.104253927858076395e+03 -7.827882773300856911e+01
1.105927163249891692e+03 -7.829399052852402008e+01
1.107638448102587517e+03 -7.831571367292644936e+01
1.109352200264345356e+03 -7.833372462041809570e+01
1.110964328063673747e+03 -7.834934313402085593e+01
1.112640593366701751e+03 -7.836874608460188085e+01
1.114348192813400146e+03 -7.838607767212958777e+01
1.115996629352089030e+03 -7.840187285833899011e+01
1.117605526443684312e+03 -7.841645953820606962e+01
1.119264951667757032e+03 -7.843327500291080412e+01
1.120894715418752412e+03 -7.844678179643574367e+01
1.122555146811658005e+03 -7.846297860840461169e+01
1.124294864908051295e+03 -7.848162806261083801e+01
1.125990951231130794e+03 -7.850071576989901700e+01
1.127629133855922646e+03 -7.851813550352800064e+01
1.129334058863794780e+03 -7.853489862286760115e+01
1.130991828241778421e+03 -7.855056884159971275e+01
1.132733671421650797e+03 -7.856622473585989042e+01
1.134482148655243464e+03 -7.858270877096158813e+01
1.136204555022125760e+03 -7.860119900125452830e+01
1.137845688462334465e+03 -7.861714590829690508e+01
1.139494433672238756e+03 -7.863865175269948793e+01
1.141165498840269038e+03 -7.865632282578044965e+01
1.142832792863089708e+03 -7.869274694041469331e+01
1.144411524608104173e+03 -7.870540144631033286e+01
1.145969429400801801e+03 -7.872044284429065897e+01
1.147627785402414247e+03 -7.873607450647880057e+01
1.149300797250115920e+03 -7.875197451178466679e+01
1.150989871889028336e+03 -7.876848327439863340e+01
1.152573292959533774e+03 -7.878195783587207757e+01
1.154156978164837255e+03 -7.879540226617925214e+01
1.155874861990845147e+03 -7.881215178066602789e+01
1.157608370314766944e+03 -7.883030629551873858e+01
1.159262754420582496e+03 -7.884895990509978958e+01
1.160972248279869291e+03 -7.886799622942696431e+01
1.162688410440059670e+03 -7.888442605021108989e+01
1.164354978285064817e+03 -7.890017747118768909e+01
1.166081859155365919e+03 -7.891684371065713322e+01
1.167692361973854759e+03 -7.893220979860113573e+01
1.169336851026443810e+03 -7.894637637968132537e+01
1.170962137305633178e+03 -7.896143515095266707e+01
1.172648699069530949e+03 -7.897666511783931753e+01
1.174367816612424122e+03 -7.899312385467436570e+01
1.176091854345114598e+03 -7.901262208841444590e+01
1.177702127808009436e+03 -7.902730541216880056e+01
1.179479349256600926e+03 -7.904559215253686943e+01
1.181104525687683690e+03 -7.906058325091602512e+01
1.182718259089394905e+03 -7.907624362545480778e+01
1.184330705354790553e+03 -7.909280486666298771e+01
1.186022691204213970e+03 -7.912075769342926890e+01
1.187656473338988235e+03 -7.913580103301811164e+01
1.189339219914778369e+03 -7.914953136664159672e+01
1.190997448459196221e+03 -7.916501903679656493e+01
1.192647833491479105e+03 -7.918426071187334969e+01
1.194336447710264565e+03 -7.919794771607512018e+01
1.195956433461041797e+03 -7.921300922233969288e+01
1.197598863904742757e+03 -7.922873483884211510e+01
1.199491436229451210e+03 -7.924353832540927556e+01
1.202011944323270200e+03 -7.926387453513078185e+01
1.203792431448466914e+03 -7.927895324164704505e+01
1.205544260020747515e+03 -7.929430383363560964e+01
1.207314598382235317e+03 -7.931888625653989777e+01
1.209008820695294617e+03 -7.933592710582377094e+01
1.210780593075766319e+03 -7.935373087478527054e+01
1.212477540520545062e+03 -7.936804134818908096e+01
1.214318180490928398e+03 -7.938483918479286672e+01
1.216030277074725063e+03 -7.939744180320717248e+01
1.217808693381831063e+03 -7.941431052890742137e+01
1.219579572756029620e+03 -7.942935352371434021e+01
1.221379054342822883e+03 -7.945752792092946493e+01
1.223043721790042810e+03 -7.947289292682231121e+01
1.224769342342126720e+03 -7.948864210660721596e+01
1.226556924678316818e+03 -7.950470656331624753e+01
1.228170493981617710e+03 -7.951929929481620718e+01
1.229840207700815427e+03 -7.953459811991048412e+01
1.231521148240991124e+03 -7.955171460293527730e+01
1.233288007530916275e+03 -7.956849986985969281e+01
1.235008806117411496e+03 -7.958493910854086550e+01
1.236621987467212648e+03 -7.959781529677641743e+01
1.238312212211814767e+03 -7.961959293004964877e+01
1.240037912743902325e+03 -7.963467655338430973e+01
1.241787936465516395e+03 -7.965210334411395365e+01
1.243620537155037255e+03 -7.966908695314602085e+01
1.245352018718661611e+03 -7.968552321472897404e+01
1.247118324599941843e+03 -7.970021807638168809e+01
1.248825215489507627e+03 -7.971462552490018538e+01
1.250530171534682495e+03 -7.973019309932524834e+01
1.252238275414884356e+03 -7.974365270738336164e+01
1.254088648374899549e+03 -7.976036368604748361e+01
1.255906951113184959e+03 -7.977814593649924291e+01
1.257621198655686840e+03 -7.979352679560085448e+01
1.259391736375389200e+03 -7.980975572481209213e+01
1.261181708884889758e+03 -7.983439417932898152e+01
1.262833969637479413e+03 -7.984748442982336769e+01
1.264639576930578869e+03 -7.986357529079336359e+01
1.266414692680170901e+03 -7.988144940443397957e+01
1.268190071659380919e+03 -7.990482934935076287e+01
1.269877276235987665e+03 -7.991814874889828957e+01
1.271754760843986787e+03 -7.993578719357412865e+01
1.273504687640808697e+03 -7.995103370056531844e+01
1.275264536870697384e+03 -7.997118534349563390e+01
1.277060254420968704e+03 -7.998820234795202566e+01
1.278849901304564355e+03 -8.001264660939287410e+01
1.280646361489966466e+03 -8.002948166584172895e+01
1.282351343470576012e+03 -8.004537257488935609e+01
1.284025895868403268e+03 -8.006056425249603592e+01
1.285729399256513034e+03 -8.007767844211244324e+01
1.287475816806052080e+03 -8.009355101625332907e+01
1.289195122524283988e+03 -8.011788029655178889e+01
1.290957539266476033e+03 -8.013287434578367652e+01
1.292740437367056529e+03 -8.014733746489605437e+01
1.294503928691930241e+03 -8.016171171534567463e+01
1.296290236195841771e+03 -8.017721989488853751e+01
1.298003041544540565e+03 -8.019024229360226741e+01
1.299768874599452829e+03 -8.020774514639961694e+01
1.301537917548449968e+03 -8.022421670689016082e+01
1.303289896203749322e+03 -8.024454831946977151e+01
1.304937210873827325e+03 -8.025773277763479996e+01
1.306694823307593424e+03 -8.027383316006036296e+01
1.308388359294422798e+03 -8.029006965222032477e+01
1.310203675114040379e+03 -8.031269905647022256e+01
1.311968149848841222e+03 -8.032718984051045652e+01
1.313735144904948584e+03 -8.034418748688774770e+01
1.315471359311122796e+03 -8.035938338776246326e+01
1.317320185932014965e+03 -8.037702177665642012e+01
1.319071502414706629e+03 -8.039213739273785109e+01
1.320793918359595409e+03 -8.040858602542368772e+01
1.322474878761502623e+03 -8.042751573939914067e+01
1.324281656261012586e+03 -8.044366509968043033e+01
1.325932304745620058e+03 -8.045723878238524662e+01
1.327705479627508566e+03 -8.047143331853119719e+01
1.329530693020705030e+03 -8.048874101940846515e+01
1.331304080054876977e+03 -8.050679614605442680e+01
1.333073302140601982e+03 -8.052307941225578247e+01
1.334771929803620196e+03 -8.053876883113238705e+01
1.336501713290534099e+03 -8.055397327305128385e+01
1.338212031255628972e+03 -8.057220529970967959e+01
1.339936220286611842e+03 -8.058883723683115363e+01
1.341706680838105967e+03 -8.060443006223444229e+01
1.343429015241449861e+03 -8.062121562783428885e+01
1.345214814795265511e+03 -8.063580241724832831e+01
1.347019224337650030e+03 -8.064946887087822347e+01
1.348833036644551612e+03 -8.066614268349680117e+01
1.350587321054843869e+03 -8.068432752730548430e+01
1.352434560962853766e+03 -8.069950297254703742e+01
1.354181043287645934e+03 -8.071440464865399633e+01
1.355836661569874650e+03 -8.072799579832890515e+01
1.357576391042068963e+03 -8.074432587505245351e+01
1.359299164453368576e+03 -8.076019873080454659e+01
1.361016946748975897e+03 -8.077817590099249401e+01
1.362768452863855146e+03 -8.079343152866688627e+01
1.364493500397529033e+03 -8.080720596886976637e+01
1.366201950302741807e+03 -8.082629048501503632e+01
1.367917788413945573e+03 -8.084253212463538318e+01
1.369641305921530829e+03 -8.086020591463804408e+01
1.371400898634811256e+03 -8.087537847642055056e+01
1.373141955133232159e+03 -8.089292620666347489e+01
1.374887071299421905e+03 -8.090766844307533745e+01
1.376689980199925685e+03 -8.092209446251985128e+01
1.378425016098312426e+03 -8.093532627601952356e+01
1.380126295260721236e+03 -8.094984636598596239e+01
1.381823591385724967e+03 -8.096481056613234273e+01
1.383501957473509492e+03 -8.097892596771328044e+01
1.385250358653707281e+03 -8.099377056344503956e+01
1.387078083006413408e+03 -8.100906208945195885e+01
1.388792400794888181e+03 -8.102593377880950243e+01
1.390604276451490250e+03 -8.104200447316495115e+01
1.392309641046893375e+03 -8.106117967609124264e+01
1.394145925832059675e+03 -8.107899082402592228e+01
1.395833004908537305e+03 -8.109945181439260864e+01
1.397576106884732098e+03 -8.111430169796449263e+01
1.399329396699412655e+03 -8.113096876518767431e+01
1.401085482178794337e+03 -8.114709271095446752e+01
1.402837038458179450e+03 -8.116157202784322067e+01
1.404649238930856427e+03 -8.118023584146224891e+01
1.406434015008350343e+03 -8.119672282519223927e+01
1.408194243596629576e+03 -8.121439010675999270e+01
1.409934600023138046e+03 -8.122866480321198424e+01
1.411647917058429357e+03 -8.124449205627612969e+01
1.413413411418531950e+03 -8.125938069159158772e+01
1.415169857687866852e+03 -8.127552769972524516e+01
1.416853623766447754e+03 -8.129262421210742673e+01
1.418548927090562984e+03 -8.130803241143375715e+01
1.420310413737285216e+03 -8.132429472680743743e+01
1.421992961099988406e+03 -8.133836749029828184e+01
1.423700890007478392e+03 -8.135310526314711410e+01
1.425432614990067577e+03 -8.136675948058153551e+01
1.427188787719058837e+03 -8.138055832073048634e+01
1.428970811725592739e+03 -8.139478020372746414e+01
1.430777877394852112e+03 -8.141181271068174397e+01
1.432516822032180698e+03 -8.142980248680154887e+01
1.434288878118558159e+03 -8.144492647324290147e+01
1.436008267908453035e+03 -8.146067736524500447e+01
1.437700673289752785e+03 -8.147866594177256161e+01
1.439478481190647244e+03 -8.149633405973941080e+01
1.441300195891350540e+03 -8.151548613379337382e+01
1.443009638715343272e+03 -8.152768705771194391e+01
1.444756546630131197e+03 -8.154270904041629819e+01
1.446359167819817912e+03 -8.155580210302611022e+01
1.448150167446800424e+03 -8.157188471528822049e+01
1.449892285062815063e+03 -8.158596206708969589e+01
1.451544221559028756e+03 -8.159964445320775894e+01
1.453352215767308280e+03 -8.161524922964107986e+01
1.455176906302115867e+03 -8.163380811975162032e+01
1.456933132599305736e+03 -8.165134735934638854e+01
1.458639350093429584e+03 -8.166844310932897599e+01
1.460275458297449177e+03 -8.168217605646159996e+01
1.462042787121201400e+03 -8.169795069571490842e+01
1.463692111702615421e+03 -8.170978407689059964e+01
1.465513600528647657e+03 -8.172467533785490446e+01
1.467181730527753871e+03 -8.173690221176042314e+01
1.468938137693554836e+03 -8.175210608096126919e+01
1.470681423708154853e+03 -8.176857035945755570e+01
1.472455198028570067e+03 -8.178265610197028934e+01
1.474023084490676410e+03 -8.179469521838440471e+01
1.475811137790970633e+03 -8.181195113804912467e+01
1.477548935851978513e+03 -8.182760172875407534e+01
1.479218733825186746e+03 -8.184194472638975526e+01
1.481017744267769785e+03 -8.185601682441952676e+01
1.482703542855626438e+03 -8.187007839079041105e+01
1.484368655727105306e+03 -8.188273934927015318e+01
1.486110206835703821e+03 -8.189742204648003110e+01
1.487863014270788653e+03 -8.191560058319149107e+01
1.489590203769362461e+03 -8.193187224640064414e+01
1.491364962079248016e+03 -8.194883369888501079e+01
1.493047821734870467e+03 -8.196168512587732380e+01
1.494763647019265136e+03 -8.198475263633982024e+01
1.496454150523882618e+03 -8.200087071649582526e+01
1.498223156972994957e+03 -8.201970026777071610e+01
1.500015515873880986e+03 -8.203590688748188597e+01
1.501774724922579480e+03 -8.205186491826414397e+01
1.503594521798289406e+03 -8.206701302058152692e+01
1.505308069798981933e+03 -8.208036922645854361e+01
1.507041444564212043e+03 -8.209602818685550574e+01
1.508695233763883834e+03 -8.211130882734491365e+01
1.510406977311885612e+03 -8.212637357341148459e+01
1.512151672493740534e+03 -8.214154747085100894e+01
1.513885490610339957e+03 -8.215823086702748412e+01
1.515660831314741472e+03 -8.217475187987942320e+01
1.517315424101339886e+03 -8.224574349744543156e+01
1.519073777322542355e+03 -8.226096198613574018e+01
1.520764356158634428e+03 -8.227360335268714664e+01
1.522549492448630872e+03 -8.229130725186760742e+01
1.524241283637341894e+03 -8.230644877534153636e+01
1.525959128501260466e+03 -8.232297828806353834e+01
1.527701565891667315e+03 -8.233626986019672245e+01
1.529356748230484754e+03 -8.235155397820935264e+01
1.531243728234777564e+03 -8.237148617878776236e+01
1.532963602207791610e+03 -8.238779805457990335e+01
1.534796478344009756e+03 -8.240436072565996994e+01
1.536539427914015050e+03 -8.241962229014185937e+01
1.538224135170011095e+03 -8.243412983190422949e+01
1.539977688316807416e+03 -8.244886827152546971e+01
1.541634063704110986e+03 -8.246374985284168702e+01
1.543366502624736995e+03 -8.247850578186542236e+01
1.545086623909040554e+03 -8.249467753067668241e+01
1.546800977853960603e+03 -8.250860273072284201e+01
1.548467619289153618e+03 -8.252398250412460357e+01
1.550147037089873720e+03 -8.254145428672185858e+01
1.551839720596057305e+03 -8.255495676779528935e+01
1.553606674913450888e+03 -8.257039773081466194e+01
1.555353714450341158e+03 -8.258442741604758908e+01
1.557089182760626045e+03 -8.260008610041860777e+01
1.558776658062193064e+03 -8.261618832892358455e+01
1.560515159662310907e+03 -8.263146772199407053e+01
1.562255497843609191e+03 -8.264675275307692459e+01
1.563901798556883250e+03 -8.266085540947995014e+01
1.565621223760204202e+03 -8.267831310555339996e+01
1.567300564548897000e+03 -8.269130248554641582e+01
1.569075698123806887e+03 -8.270665765101045963e+01
1.570728016311601095e+03 -8.272166685059332281e+01
1.572425371485605183e+03 -8.273701450613936004e+01
1.574216581864010323e+03 -8.275495616346913152e+01
1.575946804856218023e+03 -8.277396734870185924e+01
1.577651459902444913e+03 -8.278816802809187436e+01
1.579357854899039467e+03 -8.280657655661019589e+01
1.581111099128807837e+03 -8.282117471210105464e+01
1.582819854210680887e+03 -8.283621805264492366e+01
1.584598709939503124e+03 -8.285675787642512091e+01
1.586352383732297994e+03 -8.287043854998645998e+01
1.587993540803086944e+03 -8.288390536006586728e+01
1.589715501062772773e+03 -8.289870357913945043e+01
1.591396380384515169e+03 -8.291119590964076735e+01
1.593113113597250731e+03 -8.292703262786966434e+01
1.594784543390978115e+03 -8.294233597564476668e+01
1.596466743742457766e+03 -8.295657804970581140e+01
1.598160294726987104e+03 -8.297132404428664643e+01
1.599940604896077957e+03 -8.298939004713886902e+01
1.601688138624468365e+03 -8.300324870907988384e+01
1.603347457296658831e+03 -8.302219914121180011e+01
1.605109095866160260e+03 -8.303885467794992792e+01
1.606849279126120337e+03 -8.305431683149060973e+01
1.608618497275121626e+03 -8.307003125782983943e+01
1.610335728320370208e+03 -8.308390042833738676e+01
1.612134549842370234e+03 -8.310018054426078038e+01
1.613924171081848954e+03 -8.311517380736098914e+01
1.615625869978165383e+03 -8.312698890113645689e+01
1.617333855842764024e+03 -8.313900456424588015e+01
1.619158924238997770e+03 -8.315943231591720064e+01
1.620923896064772180e+03 -8.317300618289965541e+01
1.622658381873180133e+03 -8.318840686537603801e+01
1.624379271464190879e+03 -8.320204720494359663e+01
1.626092112369160077e+03 -8.321642425465510939e+01
1.627878190230723703e+03 -8.323047759705889348e+01
1.629621478574915045e+03 -8.324606708485102047e+01
1.631350329419539776e+03 -8.326286720654290718e+01
1.633020539363926218e+03 -8.327753546113808625e+01
1.634725375976122450e+03 -8.329213401747965406e+01
1.636441602997417704e+03 -8.330780722903989499e+01
1.638102162255739586e+03 -8.332398609080019014e+01
1.639793274015268253e+03 -8.333638851926994562e+01
1.641524573048936190e+03 -8.335573475821391298e+01
1.643203775613555536e+03 -8.336868558838764898e+01
1.644894445149942385e+03 -8.338147731733269552e+01
1.646599016531743018e+03 -8.339383917725425022e+01
1.648215392561269937e+03 -8.340666989458242142e+01
1.649910809263594274e+03 -8.342179331914400109e+01
1.651638079466804584e+03 -8.343468635790802068e+01
1.653377902789112795e+03 -8.345401613545003272e+01
1.655100077877935746e+03 -8.347030826632743583e+01
1.656849837702816785e+03 -8.348471783883522335e+01
1.658522692990286941e+03 -8.349664962612551733e+01
1.660190565441585250e+03 -8.351149844435602176e+01
1.661963738101664148e+03 -8.352960852294579297e+01
1.663719370584143235e+03 -8.354607489922341301e+01
1.665381191536760980e+03 -8.356078992444125220e+01
1.667006806823160105e+03 -8.357447421903540885e+01
1.668769420139664817e+03 -8.358704118052563103e+01
1.670503315136593301e+03 -8.360097948710566129e+01
1.672144049222800732e+03 -8.361402534267097053e+01
1.673935308369291306e+03 -8.363226552985641149e+01
1.675670660910803463e+03 -8.364677348222603825e+01
1.677436650247411990e+03 -8.366127241425166972e+01
1.679197350891202177e+03 -8.367417949189793092e+01
1.680916775991594477e+03 -8.369772136912995109e+01
1.682602513028915610e+03 -8.371080516206370703e+01
1.684406973634607766e+03 -8.372612598212461421e+01
1.686156572633793985e+03 -8.374459083385302449e+01
1.687904008515394480e+03 -8.375972565359778343e+01
1.689561895160366930e+03 -8.377338968571829980e+01
1.691244832245474299e+03 -8.378652387648568833e+01
1.693001249509277159e+03 -8.380192020309064560e+01
1.694718142376685819e+03 -8.381590720963504282e+01
1.696450235323286279e+03 -8.383025957260731786e+01
1.698126438626689151e+03 -8.384279663865740417e+01
1.699888524932468044e+03 -8.385933279265559293e+01
1.701685082038166001e+03 -8.387315992736581904e+01
1.703448679447187260e+03 -8.388739681721635577e+01
1.705200256305103494e+03 -8.390430578437481302e+01
1.706925749580193951e+03 -8.392081911779048653e+01
1.708677448241492584e+03 -8.393521088373287853e+01
1.710422724668984301e+03 -8.394953720439099243e+01
1.712174832485380421e+03 -8.396385367897455865e+01
1.713887434603898100e+03 -8.398246237312005746e+01
1.715576293498526411e+03 -8.399826152396607881e+01
1.717246434152941220e+03 -8.401319782035076855e+01
1.719011437730817079e+03 -8.402927201125446288e+01
1.720742173447647701e+03 -8.404860943755829794e+01
1.722423761154631165e+03 -8.406229942057427706e+01
1.724143013631834719e+03 -8.407718979681274618e+01
1.725873179526724471e+03 -8.409233361083035163e+01
1.727584234993529435e+03 -8.410820126129834762e+01
1.729289682924735871e+03 -8.412218521061122090e+01
1.731001648516644536e+03 -8.413847809227392816e+01
1.732661270302771300e+03 -8.414986875424403934e+01
1.734361664808547403e+03 -8.416404405451747550e+01
1.736132459391476004e+03 -8.418055181091588679e+01
1.737822330692963533e+03 -8.419378032572686266e+01
1.739552927005477159e+03 -8.420839520206612860e+01
1.741225970640951800e+03 -8.422293320863852273e+01
1.742865496641931486e+03 -8.424019399324978963e+01
1.744621076850817190e+03 -8.425611858220547390e+01
1.746447293044925118e+03 -8.427433452245023204e+01
1.748185348183510314e+03 -8.428946137756463486e+01
1.749941288076638102e+03 -8.431188748777998399e+01
1.751731311693547468e+03 -8.432747305185614550e+01
1.753362370733424996e+03 -8.434321729745877860e+01
1.755049261480028463e+03 -8.435956853296859492e+01
1.756846557816129689e+03 -8.437719836330646217e+01
1.758637590178768733e+03 -8.439817419632244366e+01
1.760334077823000598e+03 -8.441150412231786504e+01
1.762055522667279092e+03 -8.442504986947373880e+01
1.763755713883496355e+03 -8.444083684312786886e+01
1.765434057644597488e+03 -8.445430286323320956e+01
1.767108713090693300e+03 -8.446926668199691335e+01
1.768803228807312507e+03 -8.448519751576733938e+01
1.770502983230623158e+03 -8.450084827139323806e+01
1.772277917762310153e+03 -8.451581300622032700e+01
1.773980890807417836e+03 -8.452870483517101263e+01
1.775661657660111132e+03 -8.454232495924837565e+01
1.777348379543129795e+03 -8.455569761352019498e+01
1.779061362139326320e+03 -8.456922986112999752e+01
1.780775351552922757e+03 -8.458322973810325607e+01
1.782473596273113799e+03 -8.459841049463935292e+01
1.784189487781733533e+03 -8.461319277289013030e+01
1.785861079239127776e+03 -8.462690066019769120e+01
1.787604201708795244e+03 -8.464353090930944745e+01
1.789292533115771903e+03 -8.465599125813136538e+01
1.791000616462162043e+03 -8.466918458569094241e+01
1.792675138451495059e+03 -8.468325351121384870e+01
1.794284166429292327e+03 -8.470070027686776371e+01
1.796006136508885447e+03 -8.471578194621825730e+01
1.797713713988679274e+03 -8.472913721194740333e+01
1.799427612967370123e+03 -8.474228426529606395e+01
1.801126290757546712e+03 -8.475837637511597222e+01
1.802818112398269250e+03 -8.477465858693673795e+01
1.804554887665294473e+03 -8.479292185779885926e+01
1.806307501274612150e+03 -8.480738451433441583e+01
1.808004462528608656e+03 -8.482249784228950773e+01
1.809701952816295716e+03 -8.483920060924097584e+01
1.811406885111005977e+03 -8.485326927221174742e+01
1.813085112459798893e+03 -8.486583282675202611e+01
1.814835767879834748e+03 -8.488028253532556278e+01
1.816596604387310890e+03 -8.489427217701387463e+01
1.818325285997921355e+03 -8.490878449720523236e+01
1.819985769028843833e+03 -8.492094715809045624e+01
1.821670943127669943e+03 -8.493391584672357908e+01
1.823367872419365540e+03 -8.495003683245604975e+01
1.825138595060474472e+03 -8.496472595444386400e+01
1.826812582126771986e+03 -8.498450895114629589e+01
1.828528289731701079e+03 -8.499866818567055304e+01
1.830193221879047542e+03 -8.501167870288777806e+01
1.831853154223850197e+03 -8.502419084429456575e+01
1.833586480323629758e+03 -8.503823226689010539e+01
1.835290913775321769e+03 -8.505397482117919594e+01
1.836929613941002799e+03 -8.506527073599420419e+01
1.838696812104406035e+03 -8.507989269389889841e+01
1.840366408741931082e+03 -8.509337665477220014e+01
1.842086832842811418e+03 -8.510789317540397292e+01
1.843799044912098907e+03 -8.512173939644850407e+01
1.845539069503494829e+03 -8.513756407330852483e+01
1.847203910352602634e+03 -8.515208625294471290e+01
1.848844620237966637e+03 -8.517395069660821605e+01
1.850505370689486199e+03 -8.518717999710773370e+01
1.852169839955925909e+03 -8.520255755918307727e+01
1.853821750030940166e+03 -8.521522986867847749e+01
1.855531032608741953e+03 -8.523271687332548652e+01
1.857154429538732757e+03 -8.524614657521115646e+01
1.858871970319064076e+03 -8.525900725134673053e+01
1.860601629864066581e+03 -8.527642971906925595e+01
1.862235885116444933e+03 -8.529458051390051310e+01
1.863936083715522500e+03 -8.531342583548256187e+01
1.865629345780883114e+03 -8.532903197572053955e+01
1.867330326896981660e+03 -8.534267270947763961e+01
1.869002675583785503e+03 -8.536204704489985318e+01
1.870707803657281374e+03 -8.537795565440484324e+01
1.872371179232076884e+03 -8.539396581269200226e+01
1.874141811589742474e+03 -8.541201544721953098e+01
1.875804131426330514e+03 -8.542506080187803263e+01
1.877511665444313167e+03 -8.543641941888171232e+01
1.879253450311899314e+03 -8.545079846774176247e+01
1.880986565804672182e+03 -8.546530232043497222e+01
1.882717448232267543e+03 -8.548216663310701335e+01
1.884460004130149855e+03 -8.549897115104907641e+01
1.886253236289597453e+03 -8.551487022542242755e+01
1.887939352030622786e+03 -8.552867577012258948e+01
1.889670041802212609e+03 -8.554202880429679112e+01
1.891379019053331376e+03 -8.555411613582910491e+01
1.893039390708066549e+03 -8.556639599367700555e+01
1.894727402679970055e+03 -8.558577854028082754e+01
1.896441847641482354e+03 -8.559976354300610524e+01
1.898152040320588185e+03 -8.561335537335426693e+01
1.899879273585394458e+03 -8.562566927255991800e+01
1.901542348597086630e+03 -8.564182804528246606e+01
1.903292028713000718e+03 -8.565536974516165003e+01
1.905059730215369200e+03 -8.567084036685302806e+01
1.906799752722773746e+03 -8.568381997832587160e+01
1.908552691662442612e+03 -8.569905878623697504e+01
1.910231022241029223e+03 -8.571187645355232121e+01
1.911878654507752799e+03 -8.572572110026510472e+01
1.913613795763137659e+03 -8.574176456039214145e+01
1.915361639944046374e+03 -8.575644297551221484e+01
1.917097625889435676e+03 -8.577111217015803390e+01
1.918753508686853365e+03 -8.578587136753537834e+01
1.920489019189447617e+03 -8.580061760334743326e+01
1.922125692837849783e+03 -8.581324023846825355e+01
1.923803576055551730e+03 -8.582486328449928692e+01
1.925487774223467568e+03 -8.583898243553892371e+01
1.927156280922169344e+03 -8.585369151071431304e+01
1.928864143068363774e+03 -8.586844955249584643e+01
1.930551696999980777e+03 -8.588143466817732019e+01
1.932296441410496527e+03 -8.589970860360604377e+01
1.934077187164804400e+03 -8.591368240314969285e+01
1.935808486324071509e+03 -8.592743282618326361e+01
1.937564761060755700e+03 -8.594040789790459201e+01
1.939290327425292389e+03 -8.595902215414463399e+01
1.941070691867289042e+03 -8.597780834793539384e+01
1.942819313304063598e+03 -8.599140013647188141e+01
1.944477820287577970e+03 -8.600470500866506995e+01
1.946209572084773299e+03 -8.602330431986987946e+01
1.947900541989694375e+03 -8.604025899719545123e+01
1.949592460650663952e+03 -8.605524599920367734e+01
1.951286070166774152e+03 -8.606837012805560505e+01
1.953001546446893144e+03 -8.608350730627390135e+01
1.954655865660269001e+03 -8.609669810072425378e+01
1.956373373701069795e+03 -8.611120455237821147e+01
1.958157676235778581e+03 -8.612990916857543766e+01
1.959900440565492318e+03 -8.614365722971015771e+01
1.961624370800993347e+03 -8.616126496603814644e+01
1.963342569350771328e+03 -8.617434002773775603e+01
1.965059034734050556e+03 -8.618740052107840199e+01
1.966744047529528416e+03 -8.620392843116084691e+01
1.968509674321817783e+03 -8.622056932547712904e+01
1.970182875934198137e+03 -8.623754953969401527e+01
1.971916222047193060e+03 -8.625564684519261505e+01
1.973548973851384744e+03 -8.627180833341824950e+01
1.975218822716279874e+03 -8.628669099462305780e+01
1.976966578404669463e+03 -8.630341556584261298e+01
1.978601710889367723e+03 -8.631795263216110925e+01
1.980239260026345391e+03 -8.633581672189382061e+01
1.981984122983437601e+03 -8.635236535082991338e+01
1.983735645330677016e+03 -8.637207704146433684e+01
1.985443191476188076e+03 -8.639194468873579069e+01
1.987190831474086735e+03 -8.640964487893049295e+01
1.988910455304385778e+03 -8.642191720793238119e+01
1.990632672616004129e+03 -8.643450602557747686e+01
1.992291176828017342e+03 -8.644603409172057695e+01
1.993949882994803147e+03 -8.645744418486704319e+01
1.995600487190627518e+03 -8.647153924712021933e+01
1.997208227756009819e+03 -8.648367885989526371e+01
1.998842403573545653e+03 -8.649567813933468585e+01
2.000622921748335557e+03 -8.651481192383157293e+01
2.002277685419029240e+03 -8.653020470105138884e+01
2.003990575088543210e+03 -8.654632431506304613e+01
2.005641148196304812e+03 -8.656101382816345335e+01
2.007446817599512087e+03 -8.658615135889553471e+01
2.009236994032718940e+03 -8.660445245413765747e+01
2.010963029659621043e+03 -8.661746027531340530e+01
2.012677210890405604e+03 -8.663356461873566161e+01
2.014401601313774790e+03 -8.664746590859904529e+01
2.016053024937688406e+03 -8.666053015926908643e+01
2.017676561464497354e+03 -8.667616698616714643e+01
2.019295789851492827e+03 -8.668865603655130769e+01
2.020928903152377416e+03 -8.670617416453046644e+01
2.022636397918028479e+03 -8.672053323001685499e+01
2.024402170868861049e+03 -8.673528628653369310e+01
2.026161728383346144e+03 -8.675440018909800699e+01
2.027849162146972958e+03 -8.676853379679423028e+01
2.029575069554778793e+03 -8.678138396303600643e+01
2.031224066352081763e+03 -8.680302796113491581e+01
2.032943394164586834e+03 -8.681715872905104447e+01
2.034634937647388142e+03 -8.683680441137524042e+01
2.036366278182274300e+03 -8.685060315439874046e+01
2.038087057702067341e+03 -8.686444201602726878e+01
2.039782061879783669e+03 -8.688268056394171879e+01
2.041440539934478920e+03 -8.689679429390119481e+01
2.043167621004274451e+03 -8.691341338543658424e+01
2.044827909772685871e+03 -8.692977076410109305e+01
2.046570235140596878e+03 -8.694443198135880380e+01
2.048198567250986343e+03 -8.695649404041219555e+01
2.049842760765489857e+03 -8.697145233492457805e+01
2.051555424527775813e+03 -8.698954602940398217e+01
2.053250991226062069e+03 -8.700212253967148968e+01
2.054962631584747669e+03 -8.702055496165249338e+01
2.056670648960165181e+03 -8.703606751593538604e+01
2.058353272528459001e+03 -8.705185283767244186e+01
2.060011794706867477e+03 -8.706472473720467065e+01
2.061616087982547469e+03 -8.707743623946952027e+01
2.063355214699565749e+03 -8.709438313144285360e+01
2.064916787091465267e+03 -8.710753106603381468e+01
2.066615680226776931e+03 -8.711908349691532294e+01
2.068288313188354550e+03 -8.713251702542451937e+01
2.069974084829957974e+03 -8.714852984591597362e+01
2.071661827611760145e+03 -8.716383990109258662e+01
2.073323154287661509e+03 -8.717919237608182925e+01
2.075012000323879874e+03 -8.719326546137237699e+01
2.076622688848574853e+03 -8.720675033224161155e+01
2.078308155348569471e+03 -8.724299376149029683e+01
2.080019777964278092e+03 -8.725770523098495346e+01
2.081613388220398519e+03 -8.726899717856045413e+01
2.083318542814099146e+03 -8.728281669139001053e+01
2.085043740365489612e+03 -8.730312722956213634e+01
2.086647810058701907e+03 -8.731516954881281833e+01
2.088334954994831151e+03 -8.732936977153386238e+01
2.090036146316843315e+03 -8.734248059167084932e+01
2.091690122974541737e+03 -8.735519073775185461e+01
2.093356327735949890e+03 -8.737244858324960717e+01
2.095072543526436675e+03 -8.740258064460758192e+01
2.096712606901665367e+03 -8.741551364000733315e+01
2.098432203511481930e+03 -8.747058329655824593e+01
2.100114501227784785e+03 -8.749023019471924556e+01
2.101790734503402291e+03 -8.750861098476674726e+01
2.103376134478229687e+03 -8.752957104633333074e+01
2.105024718490910800e+03 -8.754737174484561990e+01
2.106652663789315739e+03 -8.756078179935015271e+01
2.108289563138619997e+03 -8.757248469706098604e+01
2.109958205071209704e+03 -8.759006406687771573e+01
2.111612056210406990e+03 -8.760290909098122825e+01
2.113200199536516266e+03 -8.761657934893679567e+01
2.114845869027823028e+03 -8.763053561017804327e+01
2.116494625764621105e+03 -8.764604808779445477e+01
2.118246254546343607e+03 -8.766775450913931422e+01
2.119916319228849716e+03 -8.769161162723472103e+01
2.121623067273861579e+03 -8.770533205378434616e+01
2.123270284157090828e+03 -8.771822365037890279e+01
2.124905004394288881e+03 -8.773028058701602561e+01
2.126558527935913389e+03 -8.775100382063112647e+01
2.128191613129090001e+03 -8.776351900484802115e+01
2.129825998505354619e+03 -8.777550009204389880e+01
2.131505605268163890e+03 -8.779364146794412704e+01
2.133142556264536779e+03 -8.781036820872176918e+01
2.134754705564663254e+03 -8.782140480146506434e+01
2.136436810981604594e+03 -8.783454533864936309e+01
2.138023948109014782e+03 -8.785348888702264958e+01
2.139684956918304579e+03 -8.786605119916946194e+01
2.141378647914716566e+03 -8.787941902744834977e+01
2.142981231421325447e+03 -8.789200192143889012e+01
2.144589157912123483e+03 -8.791290347818809892e+01
2.146274012749879148e+03 -8.792690405072323756e+01
2.147999433416678130e+03 -8.794184680692272593e+01
2.149699603930675949e+03 -8.795438678116202880e+01
2.151336010383165558e+03 -8.796755699581301258e+01
2.152924268086766915e+03 -8.798147310443803804e+01
2.154510935416755274e+03 -8.799369340315152499e+01
2.156215308034695227e+03 -8.800881984586450812e+01
2.157784424686274633e+03 -8.802970726854238137e+01
2.159396451855887335e+03 -8.804123382805396147e+01
2.161082174320903050e+03 -8.805527314837449637e+01
2.162715328283974486e+03 -8.806779580915072358e+01
2.164373433811371797e+03 -8.808255035716345560e+01
2.166073500560196408e+03 -8.811813721243203190e+01
2.167786898545920849e+03 -8.813450300243582092e+01
2.169362047659821201e+03 -8.814967365791991938e+01
2.171013001260114834e+03 -8.816930670661771785e+01
2.172643074855142913e+03 -8.818162547340998003e+01
2.174340848124532386e+03 -8.819676825616969040e+01
2.175887979785592961e+03 -8.820833310212219658e+01
2.177536637256297581e+03 -8.822215792020728031e+01
2.179179017109809593e+03 -8.823561760361677386e+01
2.180859180474321874e+03 -8.825154020805759103e+01
2.182484270568032116e+03 -8.826452055021873377e+01
2.184064307347318390e+03 -8.827749610539044056e+01
2.185775413125798423e+03 -8.829575340585832066e+01
2.187424615048061241e+03 -8.831487441910650205e+01
2.189111813283454012e+03 -8.832841830954498619e+01
2.190800805256442800e+03 -8.834646779363801272e+01
2.192505454911959532e+03 -8.836505775636071292e+01
2.194169757885841136e+03 -8.837890708468273715e+01
2.195842692102960427e+03 -8.840488627362896068e+01
2.197448708282639473e+03 -8.841693780173814332e+01
2.199096004407030705e+03 -8.843476141531523638e+01
2.200719626851724570e+03 -8.844810535821676467e+01
2.202399506331547855e+03 -8.846127662014346527e+01
2.204104606208074074e+03 -8.847536520215314226e+01
2.205790067087778880e+03 -8.848862638277719839e+01
2.207349470663672946e+03 -8.850127845186266029e+01
2.209098852343973704e+03 -8.852243733811651794e+01
2.210722307555874977e+03 -8.853712027049785149e+01
2.212322904940984245e+03 -8.854787916919937629e+01
2.213901312982258787e+03 -8.856426109855792106e+01
2.215594937192278849e+03 -8.857775244183112306e+01
2.217243836213544910e+03 -8.859060572600331795e+01
2.218956413245566182e+03 -8.861172098512165007e+01
2.220678847474569920e+03 -8.863019299458743205e+01
2.222335547308530749e+03 -8.864425772784574065e+01
2.224061354251454759e+03 -8.865984746048741272e+01
2.225678412282884437e+03 -8.867760472750812539e+01
2.227305337467286336e+03 -8.869206837388571785e+01
2.228955953780781329e+03 -8.871851000227346162e+01
2.230681678281075619e+03 -8.873957523119251789e+01
2.232291869513374877e+03 -8.875833049058739732e+01
2.233910655621480146e+03 -8.877111190008913866e+01
2.235599032896882363e+03 -8.879207750861665716e+01
2.237269623578176834e+03 -8.880985135724229451e+01
2.238901050129078612e+03 -8.882547484405743887e+01
2.240564468869978555e+03 -8.884091068471663277e+01
2.242196926309469745e+03 -8.885445225835236727e+01
2.243880800816378724e+03 -8.887066138997558085e+01
2.245479588388487173e+03 -8.888863784666376944e+01
2.247210591772804037e+03 -8.890240286014451954e+01
2.248947866588304350e+03 -8.892148170636195914e+01
2.250534526478253156e+03 -8.893365506251299735e+01
2.252234608280824432e+03 -8.894687395005738040e+01
2.253928516456713169e+03 -8.896640183135245650e+01
2.255612248756207009e+03 -8.898261749363686590e+01
2.257323166121143913e+03 -8.900168872826688471e+01
2.258979333857741040e+03 -8.901445741100400255e+01
2.260642191877891491e+03 -8.903681875995252426e+01
2.262336694672175327e+03 -8.905389910988657221e+01
2.264065691688058905e+03 -8.908063406175133991e+01
2.265771113548468747e+03 -8.909741893327759499e+01
2.267371815116566722e+03 -8.910874750437123737e+01
2.268985757703149375e+03 -8.912237133078296836e+01
2.270733445319446218e+03 -8.913694182486759132e+01
2.272419301535438080e+03 -8.915034813586255780e+01
2.273971190393839606e+03 -8.916250473694461220e+01
2.275717558646423186e+03 -8.918182053954356547e+01
2.277310479067762117e+03 -8.919959538911095365e+01
2.278910178543027541e+03 -8.922622266790988022e+01
2.280564018399802535e+03 -8.924205214375463413e+01
2.282232173161889477e+03 -8.926029664463155200e+01
2.283855781448802645e+03 -8.927746675223870909e+01
2.285430559820902999e+03 -8.929066899775519062e+01
2.287063528029701956e+03 -8.930492909214984820e+01
2.288731915274388939e+03 -8.932239743131572141e+01
2.290380276157076878e+03 -8.933590387703441138e+01
2.292010031866158442e+03 -8.934967253959705147e+01
2.293715709902367962e+03 -8.936275534454043168e+01
2.295386916693445528e+03 -8.937655728738283756e+01
2.297034062872156028e+03 -8.939732358402170576e+01
2.298743749247793858e+03 -8.941255219787353781e+01
2.300418828505330112e+03 -8.942663543952349414e+01
2.302123711918832669e+03 -8.945460737967417231e+01
2.303758424475144238e+03 -8.946760315862080404e+01
2.305378308685850243e+03 -8.948138844587393237e+01
2.307016301188147736e+03 -8.950154368758391854e+01
2.308669311160449979e+03 -8.951921434355062956e+01
2.310278781628837351e+03 -8.953113320247737761e+01
2.311992106311613952e+03 -8.954569158258456696e+01
2.313653802426725633e+03 -8.955931135774299889e+01
2.315329335931845890e+03 -8.957257472640007734e+01
2.316992292371955500e+03 -8.958565793840982394e+01
2.318739383218970033e+03 -8.961443135777832936e+01
2.320462150901686982e+03 -8.963256194909610031e+01
2.322040717139361277e+03 -8.964391712876630436e+01
2.323706955195540104e+03 -8.966367977427593416e+01
2.325397527580035785e+03 -8.968786243191220819e+01
2.327067226413356366e+03 -8.970299321832840178e+01
2.328724244707469097e+03 -8.974855433038828778e+01
2.330321905809350028e+03 -8.976018435992361333e+01
2.332036575637564056e+03 -8.977499477295175723e+01
2.333786122663476363e+03 -8.979582361916315847e+01
2.335409579828167807e+03 -8.980885808713250640e+01
2.337104256816240195e+03 -8.982197880448188698e+01
2.338750406894908338e+03 -8.983501699056149903e+01
2.340389862608931253e+03 -8.985247453480708657e+01
2.342044203504222878e+03 -8.988126952201977815e+01
2.343754406431481584e+03 -8.989455163094098111e+01
2.345364792251387371e+03 -8.990724132311237327e+01
2.347048660132377790e+03 -8.993396138585625010e+01
2.348711532901969804e+03 -8.995417186932016307e+01
2.350376637401460812e+03 -8.997172934546955503e+01
2.352001391859567775e+03 -8.998832109586322758e+01
2.353663073154461927e+03 -9.000104948284150908e+01
2.355249766937074128e+03 -9.001345961925146355e+01
2.356881085671272103e+03 -9.002958659110296935e+01
2.358580988491370135e+03 -9.004309555107177232e+01
2.360253355872561315e+03 -9.007743538384637816e+01
2.361934211481556304e+03 -9.010090584711670658e+01
2.363522925940831101e+03 -9.011928039583089856e+01
2.365111207634981838e+03 -9.013147622685596616e+01
2.366714140362880244e+03 -9.015439643294929795e+01
2.368394532715473815e+03 -9.017464233329955903e+01
2.370094781791168316e+03 -9.019526778501035835e+01
2.371826868730812748e+03 -9.020878043532164270e+01
2.373473096102720774e+03 -9.022633557668437732e+01
2.375146391367306933e+03 -9.023897469683785744e+01
2.376750513420709467e+03 -9.025516555538395380e+01
2.378400697101477817e+03 -9.026608984618560783e+01
2.380054774500282747e+03 -9.027792575416080467e+01
2.381748265993582208e+03 -9.029764057403181710e+01
2.383382928466184239e+03 -9.030965451537700517e+01
2.384989020800065191e+03 -9.033420032609130601e+01
2.386692182536170094e+03 -9.034894445707209343e+01
2.388350945688167030e+03 -9.036341411813810964e+01
2.390039782761424249e+03 -9.038076541455090762e+01
2.391666309424721021e+03 -9.039246263043094132e+01
2.393293002803225136e+03 -9.040618935520369348e+01
2.394899058676126970e+03 -9.042231026732061139e+01
2.396537936923805773e+03 -9.043379058528907422e+01
2.398153605020002487e+03 -9.044576420832295582e+01
2.399809239330269520e+03 -9.046381209046663230e+01
2.401462787133164056e+03 -9.047618499799682468e+01
2.403068547400449461e+03 -9.048843474996945702e+01
2.404748037174865203e+03 -9.050846841950297517e+01
2.406364130126287819e+03 -9.053379030700953933e+01
2.408086880625416143e+03 -9.055276662909281526e+01
2.409722382159791778e+03 -9.056524993008937940e+01
2.411424169140882441e+03 -9.058084935321515729e+01
2.413127445384477141e+03 -9.059938200488961968e+01
2.414736535293573979e+03 -9.061189996960335691e+01
2.416329509289484122e+03 -9.062741412892407311e+01
2.417980184059494150e+03 -9.064009708865606285e+01
2.419665194533904923e+03 -9.065812224664054497e+01
2.421350665832816048e+03 -9.067204071760754402e+01
2.422953624593901623e+03 -9.068704409024080348e+01
2.424556169956917984e+03 -9.070080561126334828e+01
2.426201400358602314e+03 -9.073262087778061868e+01
2.427836407917112410e+03 -9.074560017290016845e+01
2.429515552487117930e+03 -9.076893313946347064e+01
2.431108660844320639e+03 -9.078257946125484068e+01
2.432765510135993736e+03 -9.079610734558369245e+01
2.434412002033693625e+03 -9.081065252371799090e+01
2.436071550756304532e+03 -9.082452388423590151e+01
2.437672992824303037e+03 -9.083640384285406810e+01
2.439339615491398035e+03 -9.084981419472721598e+01
2.441092682559677542e+03 -9.086271955726766691e+01
2.442793140308275269e+03 -9.088558066949190106e+01
2.444581683507259186e+03 -9.090949478171741305e+01
2.446244721938768635e+03 -9.092280180374365273e+01
2.447871486598244701e+03 -9.093570552574121280e+01
2.449531523059943083e+03 -9.095186466689126803e+01
2.451271827832350482e+03 -9.097283221313026047e+01
2.452838693546967988e+03 -9.099414597161431573e+01
2.454423898327548613e+03 -9.100522453974161863e+01
2.456094957063243783e+03 -9.102852521093890914e+01
2.457657490894355760e+03 -9.104393482099467860e+01
2.459296347656664238e+03 -9.105766488651040902e+01
2.460920103411869604e+03 -9.107269130204410601e+01
2.462594569212049919e+03 -9.109921462605173303e+01
2.464305444344945045e+03 -9.111840667429501650e+01
2.465957669011889266e+03 -9.114541386484182794e+01
2.467541884220881911e+03 -9.115987836693432200e+01
2.469169944891591058e+03 -9.117219355348137810e+01
2.470766205297589295e+03 -9.118424317756398523e+01
2.472469584942907204e+03 -9.119966856473358519e+01
2.474092792733797978e+03 -9.121432224531356781e+01
2.475685584136223952e+03 -9.123182014373685433e+01
2.477361634304239033e+03 -9.124404791458178465e+01
2.479001173454055788e+03 -9.125624864016324977e+01
2.480632804958067027e+03 -9.126959139434362100e+01
2.482260592973060739e+03 -9.128305155125858050e+01
2.483928631347224382e+03 -9.130666173728232593e+01
2.485592574235635311e+03 -9.137076891397239820e+01
2.487281334504345523e+03 -9.140030603347724991e+01
2.488974911386018903e+03 -9.141298842885427689e+01
2.490676854749821359e+03 -9.142704938635306178e+01
2.492346527273606625e+03 -9.144661506141906671e+01
2.494136132548520891e+03 -9.146626169747460722e+01
2.495786102875556480e+03 -9.147886891717450908e+01
2.497467102380061988e+03 -9.149623514640585142e+01
2.499204407985652324e+03 -9.151133360364926261e+01
2.500845374748918402e+03 -9.152330923543081553e+01
2.502535943137823779e+03 -9.154678090085745623e+01
2.504170656189744477e+03 -9.156019671726450326e+01
2.505864964876130216e+03 -9.158097197443240134e+01
2.507514029151857358e+03 -9.159569456746514504e+01
2.509103970570157799e+03 -9.160990033350513784e+01
2.510722009040764533e+03 -9.162278485934288597e+01
2.512402220024366216e+03 -9.164460944744647009e+01
2.514079469175031591e+03 -9.165620873559196014e+01
2.515749074919709528e+03 -9.166936266322343840e+01
2.517419368866108016e+03 -9.168272405668771796e+01
2.519099880426918389e+03 -9.170108086297493344e+01
2.520757446870417425e+03 -9.171415611540453483e+01
2.522401331376349845e+03 -9.173902045131191585e+01
2.524069909052336698e+03 -9.177028496879756858e+01
2.525747738753625981e+03 -9.178590397335273110e+01
2.527315079584934665e+03 -9.179755213302158268e+01
2.529009215767620390e+03 -9.181073696020068553e+01
2.530723104712741133e+03 -9.182338609715822031e+01
2.532335400519224549e+03 -9.183959475879774459e+01
2.533963427476004199e+03 -9.185554773234802894e+01
2.535625492932602356e+03 -9.187122325579777282e+01
2.537250470759388008e+03 -9.189094849330439274e+01
2.538985520669472862e+03 -9.192120898439033283e+01
2.540732154936357801e+03 -9.195903074730641436e+01
2.542343213693247435e+03 -9.197269095743185119e+01
2.543966694743381140e+03 -9.199310667391209506e+01
2.545616987955596414e+03 -9.200614638403379786e+01
2.547328646192690940e+03 -9.202039122932127668e+01
2.548999507933488530e+03 -9.204549536120286746e+01
2.550623738802185017e+03 -9.205818605268106580e+01
2.552230932872553240e+03 -9.207201758531628855e+01
2.553880198243355153e+03 -9.209824114665646277e+01
2.555490856123479716e+03 -9.212313572276381990e+01
2.557170584715894165e+03 -9.215330485412933115e+01
2.558809138259277006e+03 -9.216960995501933951e+01
2.560492965872584136e+03 -9.220354786653174983e+01
2.562170960485401338e+03 -9.221708029582552513e+01
2.563783447760317358e+03 -9.223082643892419696e+01
2.565459801484398668e+03 -9.225021662968261182e+01
2.567119074038544113e+03 -9.226406531700148150e+01
2.568822463335146495e+03 -9.228436531442284263e+01
2.570515805861953595e+03 -9.230497837257296112e+01
2.572174718278020919e+03 -9.231681062338786603e+01
2.573832737619723957e+03 -9.232883600002595870e+01
2.575545042340741020e+03 -9.234735560703363433e+01
2.577161394672225470e+03 -9.235963270663503977e+01
2.578794408643827865e+03 -9.237090598994404900e+01
2.580408226805092909e+03 -9.238327078962576877e+01
2.582063053082018541e+03 -9.239479744775925951e+01
2.583710015523113725e+03 -9.240841461680950886e+01
2.585454568078108423e+03 -9.242334803527801057e+01
2.587044595494990062e+03 -9.243967655368967939e+01
2.588712273290254416e+03 -9.245284030358986627e+01
2.590326215665576456e+03 -9.246526001781502657e+01
2.591862837786190994e+03 -9.247701791334324639e+01
2.593520861039994543e+03 -9.248920354894022466e+01
2.595189101738500085e+03 -9.252690319857768486e+01
2.596868231082790771e+03 -9.254380317877537721e+01
2.598515636092283330e+03 -9.256157140281757734e+01
2.600158009101384778e+03 -9.258545390585959467e+01
2.601848051615505938e+03 -9.259845486824178806e+01
2.603518644408721684e+03 -9.261184596412734038e+01
2.605217033426508806e+03 -9.262892053164657113e+01
2.606795475624991923e+03 -9.265201520272468372e+01
2.608439276600773155e+03 -9.267927326796447574e+01
2.610068579085048896e+03 -9.270150592957010360e+01
2.611669670260261228e+03 -9.272631970007225277e+01
2.613298724763357313e+03 -9.275159758469401083e+01
2.614953560630355696e+03 -9.276674579708938495e+01
2.616507979607055404e+03 -9.277759974205244475e+01
2.618142743386422808e+03 -9.278941583091862810e+01
2.619851726397016137e+03 -9.280274500694849849e+01
2.621503410174723740e+03 -9.282117344794889391e+01
2.623213319016619153e+03 -9.286226945041963177e+01
2.624896882829829792e+03 -9.287920305633345208e+01
2.626602932580230117e+03 -9.290857629647783256e+01
2.628302018882644006e+03 -9.292037784042800297e+01
2.629891875066129614e+03 -9.293144185411698288e+01
2.631530020274838989e+03 -9.294740491226002632e+01
2.633223788012415753e+03 -9.297149687740318313e+01
2.634921840786120356e+03 -9.298669528697629971e+01
2.636570635750641031e+03 -9.300103135076301442e+01
2.638196797647174208e+03 -9.301196623936193930e+01
2.639785629773483379e+03 -9.302449235604595401e+01
2.641420219382799587e+03 -9.303816761045234784e+01
2.643145825066007092e+03 -9.305139362166815431e+01
2.644842587089007338e+03 -9.306996666003854557e+01
2.646502085245358558e+03 -9.308291367520926940e+01
2.648178754506014229e+03 -9.310638701077155588e+01
2.649884316477978246e+03 -9.313847369920283370e+01
2.651576476990454921e+03 -9.316615144219193212e+01
2.653240846100842646e+03 -9.318812577166703193e+01
2.654905577162782720e+03 -9.321290275453161200e+01
2.656584569022261803e+03 -9.323033702806539225e+01
2.658210726821380376e+03 -9.325159710612561526e+01
2.659844470833479136e+03 -9.326641474470770277e+01
2.661442340208777750e+03 -9.327826774186091541e+01
2.663127227821364158e+03 -9.329041575878002845e+01
2.664772295797066363e+03 -9.330315271084469941e+01
2.666446774134464704e+03 -9.331507934040931218e+01
2.668151827243971638e+03 -9.333976251913544786e+01
2.669835941777448170e+03 -9.336939501239211836e+01
2.671484971615942868e+03 -9.339138473034991250e+01
2.673099384637555431e+03 -9.340356523412739875e+01
2.674744084328342979e+03 -9.342285009824361453e+01
2.676434595361548418e+03 -9.344182534448415822e+01
2.678081140458636128e+03 -9.345441878453380014e+01
2.679724101613130188e+03 -9.346694186278774907e+01
2.681359341909817886e+03 -9.349055791528317627e+01
2.683112994301713570e+03 -9.350626288693871402e+01
2.684769943165610130e+03 -9.352709722579602669e+01
2.686479557812631356e+03 -9.354023023449596508e+01
2.688116811846511155e+03 -9.355631093072656768e+01
2.689787052551029774e+03 -9.358225974110091272e+01
2.691484781158527767e+03 -9.359726352923378556e+01
2.693073403669033723e+03 -9.361220259114215025e+01
2.694754395687559736e+03 -9.363057837583338028e+01
2.696418484315538080e+03 -9.366039796794392203e+01
2.697942664904362573e+03 -9.368310628349081526e+01
2.699629541840555703e+03 -9.370276044067001919e+01
2.701410732624064167e+03 -9.372207816765094890e+01
2.703213205771635785e+03 -9.376345579884090853e+01
2.704923421056469579e+03 -9.380243815921562600e+01
2.706473200740932953e+03 -9.381259104191431675e+01
2.708192735024030753e+03 -9.382445703348379595e+01
2.709818666910871798e+03 -9.383687854381214777e+01
2.711463778650984750e+03 -9.385255823170084000e+01
2.713140165881864959e+03 -9.388699902931610097e+01
2.714791527625468916e+03 -9.391260083560482030e+01
2.716459399825963374e+03 -9.392429752068581195e+01
2.718138265774243337e+03 -9.394396174374230668e+01
2.719811461128752853e+03 -9.395594524863494712e+01
2.721603617414627024e+03 -9.396899570265939872e+01
2.723289767086728716e+03 -9.399110554771024795e+01
2.724989059356541929e+03 -9.400944056975673391e+01
2.726701637341941932e+03 -9.402912978585943904e+01
2.728297732482611991e+03 -9.404925614968708203e+01
2.729950105578917828e+03 -9.406080616455827226e+01
2.731588922613726936e+03 -9.408160141568893664e+01
2.733173531439024373e+03 -9.409382660394167885e+01
2.734894989087840258e+03 -9.411667525280816449e+01
2.736594250746037687e+03 -9.414077738989188049e+01
2.738297206443344294e+03 -9.415544046781356258e+01
2.739997094216912046e+03 -9.416795575057105339e+01
2.741632984180093445e+03 -9.417934686830588475e+01
2.743342591911100499e+03 -9.420331391947730992e+01
2.745060689240506235e+03 -9.428951742838262362e+01
2.746725432682690553e+03 -9.430625067938876782e+01
2.748379500174283748e+03 -9.432106152326747406e+01
2.749993223989696617e+03 -9.433930773429871408e+01
2.751596588749899638e+03 -9.435651539420226186e+01
2.753264999098469161e+03 -9.437039831471727780e+01
2.754926975927177409e+03 -9.439636848487762677e+01
2.756568134563353851e+03 -9.441377552851886890e+01
2.758236293764931816e+03 -9.444260860897746568e+01
2.759929767642024672e+03 -9.445607591795815949e+01
2.761588227147901307e+03 -9.447313526724261123e+01
2.763209617637170595e+03 -9.448460581869439068e+01
2.764828265965661558e+03 -9.449789255698212287e+01
2.766394366945366983e+03 -9.451534030390408248e+01
2.768080175788843007e+03 -9.453416966140054001e+01
2.769609589015136407e+03 -9.454608963919811515e+01
2.771180552320802235e+03 -9.455668265501699921e+01
2.772809201984303854e+03 -9.457329396649997477e+01
2.774483443982432163e+03 -9.460159822768272875e+01
2.776087401802318254e+03 -9.461993939950180277e+01
2.777724380540016682e+03 -9.463522126231552534e+01
2.779390922611738006e+03 -9.465559120527123582e+01
2.781118201729150314e+03 -9.467388810941577049e+01
2.782723919437246423e+03 -9.469519587232420577e+01
2.784436475711461298e+03 -9.470768946354009188e+01
2.786070914304055805e+03 -9.472020662118634959e+01
2.787768619675555783e+03 -9.474468582194838007e+01
2.789364292979332276e+03 -9.477138121425788597e+01
2.791029587251417979e+03 -9.478433710148856051e+01
2.792803003813290161e+03 -9.481428956682461262e+01
2.794453243275145269e+03 -9.483547947193150662e+01
2.796100921071541961e+03 -9.485236264572193932e+01
2.797856731174823835e+03 -9.486733544845634469e+01
2.799549823216715595e+03 -9.489285913717029075e+01
2.801153046658609128e+03 -9.490384857146609932e+01
2.802813226242795736e+03 -9.493366755606352569e+01
2.804521436194102080e+03 -9.494871696325654398e+01
2.806133549125597256e+03 -9.496542267960992945e+01
2.807830860637295700e+03 -9.499453031028528471e+01
2.809474775326593772e+03 -9.501271274237458897e+01
2.811064577579213164e+03 -9.502471079371727569e+01
2.812748760384674824e+03 -9.504314351609068012e+01
2.814354839796478245e+03 -9.506316755254445638e+01
2.815942676735295208e+03 -9.507844176034045347e+01
2.817503771497000798e+03 -9.509121089055199150e+01
2.819144443364515610e+03 -9.510329075853937297e+01
2.820740850656021394e+03 -9.511626345195263355e+01
2.822444896623128443e+03 -9.513038674544081630e+01
2.824089032292528827e+03 -9.514379370830999960e+01
2.825749572256695046e+03 -9.515632236439992653e+01
2.827386346089473136e+03 -9.516880256959579754e+01
2.829032555489354309e+03 -9.517943408818646844e+01
2.830622492131969011e+03 -9.520218203555673142e+01
2.832196117708069323e+03 -9.521781904207918501e+01
2.833791202871639598e+03 -9.523075997760491873e+01
2.835444896776440146e+03 -9.524353022094143739e+01
2.837127233635065295e+03 -9.525903873134340927e+01
2.838835202610284796e+03 -9.527312435935068891e+01
2.840568887825192178e+03 -9.528873912294541526e+01
2.842265584496820338e+03 -9.530329902267892805e+01
2.843895142833801401e+03 -9.531640326876974711e+01
2.845592786222681752e+03 -9.533682300003906107e+01
2.847273710606365057e+03 -9.534936053151535873e+01
2.848913380902080007e+03 -9.536304834416320375e+01
2.850611717714263250e+03 -9.538682862599389978e+01
2.852327868785640931e+03 -9.541548485479916053e+01
2.854044444780331105e+03 -9.542888498544951403e+01
2.855633404520196109e+03 -9.544535097671305834e+01
2.857291067389321597e+03 -9.546757605302111926e+01
2.858958528830621617e+03 -9.549722302847882816e+01
2.860703378998316566e+03 -9.552001662052077791e+01
2.862333573407623135e+03 -9.554181363476185140e+01
2.863959864641730292e+03 -9.555423378441044235e+01
2.865678112392223738e+03 -9.557847588250203330e+01
2.867331007541142753e+03 -9.558981353728316321e+01
2.868941459472141105e+03 -9.560543174316237014e+01
2.870598694758227793e+03 -9.562424112468622184e+01
2.872307340916247540e+03 -9.563823545479134225e+01
2.873936614656873189e+03 -9.565366343803947302e+01
2.875580662951600971e+03 -9.566645755965724618e+01
2.877207164205993649e+03 -9.569617088677605921e+01
2.878838505101500687e+03 -9.570929092529915749e+01
2.880400131786729617e+03 -9.571962134209650230e+01
2.882062665663416738e+03 -9.573840712039364576e+01
2.883819520575631941e+03 -9.575428692584179657e+01
2.885446560902823876e+03 -9.577760136393382595e+01
2.887079817760687547e+03 -9.578933290989752436e+01
2.888814809515993602e+03 -9.581354237217234981e+01
2.890484902334504113e+03 -9.582564179471572174e+01
2.892136971654156696e+03 -9.584502430016580377e+01
2.893832573260435311e+03 -9.585667583273941261e+01
2.895498019024361383e+03 -9.587286301966146596e+01
2.897181506784444991e+03 -9.588868648346425516e+01
2.898815063481045854e+03 -9.590518151875149044e+01
2.900443491158133838e+03 -9.593006447733597497e+01
2.902016029310324029e+03 -9.597091053469907251e+01
2.903632013801639459e+03 -9.598360296033823147e+01
2.905309954447852306e+03 -9.600356426056539760e+01
2.907001337631661045e+03 -9.602651826574550853e+01
2.908696563355774742e+03 -9.604032155879738752e+01
2.910380994434047807e+03 -9.605928176629366533e+01
2.912063311397614598e+03 -9.607253738994181447e+01
2.913693385561017294e+03 -9.608501652487794331e+01
2.915342093802579711e+03 -9.609774597441037258e+01
2.916966747997587845e+03 -9.612080010452625345e+01
2.918669180329668052e+03 -9.614326363725393776e+01
2.920302005830056260e+03 -9.615729937452745446e+01
2.921892491893298484e+03 -9.616826305689468768e+01
2.923570613923607652e+03 -9.619335722640805386e+01
2.925235586209481880e+03 -9.620993191343524131e+01
2.926928285451678676e+03 -9.623655609420059420e+01
2.928505535605468140e+03 -9.625551060044841734e+01
2.930229942485055744e+03 -9.628069508697701906e+01
2.931837646579259399e+03 -9.629344646885330405e+01
2.933480013103066995e+03 -9.630560348744259613e+01
2.935220211516351355e+03 -9.631916542982489204e+01
2.936944856405766132e+03 -9.633783175735956661e+01
2.938643095391264069e+03 -9.636105276679703024e+01
2.940312802438359540e+03 -9.637513727655350237e+01
2.941926847862274826e+03 -9.638682879776990831e+01
2.943562907172376981e+03 -9.640189449459447246e+01
2.945277201996587792e+03 -9.641851270636377080e+01
2.946917135694010540e+03 -9.644315799962764402e+01
2.948524051200998656e+03 -9.645527393998085586e+01
2.950248155090096589e+03 -9.648413952478293254e+01
2.951938444213882121e+03 -9.650562489422532053e+01
2.953566554509963225e+03 -9.652414250331148082e+01
2.955286879142254293e+03 -9.654598705566300509e+01
2.956887653370552471e+03 -9.655889301897732935e+01
2.958527158287476141e+03 -9.658167060336811005e+01
2.960168419215500762e+03 -9.659554660160692663e+01
2.961741137498901026e+03 -9.661340079214930654e+01
2.963390051212330491e+03 -9.663385581791092704e+01
2.965104045699316885e+03 -9.664564945946017360e+01
2.966702169230297841e+03 -9.665885653379893938e+01
2.968329055835114559e+03 -9.667157150830576029e+01
2.969991298252300567e+03 -9.669712686665661749e+01
2.971616452171484525e+03 -9.670956690085961327e+01
2.973292600352100180e+03 -9.672335217801582985e+01
2.974936420098910276e+03 -9.673555013930459268e+01
2.976560103272828655e+03 -9.675450082368169546e+01
2.978222530924454531e+03 -9.677271032669746376e+01
2.979797796749365716e+03 -9.679176489954625140e+01
2.981456670651174591e+03 -9.681570714077045636e+01
2.983115019732697874e+03 -9.682720696561327145e+01
2.984735420184887971e+03 -9.683902848205980263e+01
2.986365749249278451e+03 -9.685573103301079811e+01
2.988004887243866506e+03 -9.686803618152495687e+01
2.989719113808553175e+03 -9.688256597339827181e+01
2.991410857697141182e+03 -9.691502451580886657e+01
2.993027669359026277e+03 -9.693201884212922437e+01
2.994655770100215250e+03 -9.695373705045361135e+01
2.996365431073117179e+03 -9.697773400667696819e+01
2.997925074701712674e+03 -9.698936879819385126e+01
2.999586496186327622e+03 -9.700906155756139526e+01
3.001276678117549636e+03 -9.702278934626129114e+01
3.002923025167203832e+03 -9.703788967167730561e+01
3.004666541522834450e+03 -9.706364978759980033e+01
3.006323317161822160e+03 -9.708237217097197913e+01
3.008031275043524602e+03 -9.710023683509089665e+01
3.009658448764836066e+03 -9.711133722302406568e+01
3.011346180419842312e+03 -9.713365604240891571e+01
3.013045081486251547e+03 -9.714699088732658083e+01
3.014623535645368975e+03 -9.715879974249492079e+01
3.016333562914085633e+03 -9.718015960662147279e+01
3.017934428415585899e+03 -9.718967765112020629e+01
3.019601054342188490e+03 -9.720144682226626287e+01
3.021234289958490990e+03 -9.722256668374309641e+01
3.022945055998802218e+03 -9.725068376737324627e+01
3.024576805029407751e+03 -9.726163163256748589e+01
3.026245135721242605e+03 -9.727523484170652068e+01
3.027988216222017854e+03 -9.729504548163502875e+01
3.029612634950848587e+03 -9.730763151816589129e+01
3.031249067906453092e+03 -9.732418429639908197e+01
3.032960299571218002e+03 -9.735799796341224521e+01
3.034677573918913367e+03 -9.737272803587255510e+01
3.036299856407805237e+03 -9.738625589522926873e+01
3.037948244065471044e+03 -9.741750888082729887e+01
3.039656485077562593e+03 -9.744284892154507816e+01
3.041316663180150499e+03 -9.746896356560479546e+01
3.042962016578162547e+03 -9.749392029288203787e+01
3.044604300228146712e+03 -9.751299489655949060e+01
3.046390877868540883e+03 -9.752634166844107710e+01
3.047972460548523031e+03 -9.753955710221886477e+01
3.049666412609134568e+03 -9.755200802131173532e+01
3.051291939601030208e+03 -9.756507003135008915e+01
3.052971921054732320e+03 -9.761199090059649563e+01
3.054575136943226880e+03 -9.762988048904432503e+01
3.056238923332914510e+03 -9.764207435240362543e+01
3.057847932246712844e+03 -9.765303959974164627e+01
3.059443076862729413e+03 -9.767605272495410418e+01
3.060978156707648395e+03 -9.768724296039917476e+01
3.062684594242135063e+03 -9.770561490001809091e+01
3.064326744341406538e+03 -9.771941538056185550e+01
3.065914542706914744e+03 -9.773078436129669910e+01
3.067603567838425988e+03 -9.774897623886322151e+01
3.069263303076317243e+03 -9.776194174585860708e+01
3.070866090501024246e+03 -9.777306617963208168e+01
3.072519766014999277e+03 -9.779411288173621131e+01
3.074208839316785543e+03 -9.781213199261017621e+01
3.075817566428498139e+03 -9.782455083801059459e+01
3.077444339440683052e+03 -9.784130057713748840e+01
3.079200758999714253e+03 -9.786213930418327323e+01
3.080748970265974549e+03 -9.787369315551644888e+01
3.082434006658381350e+03 -9.789574467279967962e+01
3.084080790714072464e+03 -9.795739220836188110e+01
3.085749314755467822e+03 -9.796945618425945668e+01
3.087411542731059399e+03 -9.798695685671449951e+01
3.089021349079758693e+03 -9.800783177449265793e+01
3.090700604237948028e+03 -9.804576442208070830e+01
3.092376853367376498e+03 -9.806655366029806942e+01
3.094067408977286050e+03 -9.808101159546953340e+01
3.095630072659482721e+03 -9.809165467381743042e+01
3.097216730814556740e+03 -9.811341115345342700e+01
3.098902982549277567e+03 -9.812994293719415850e+01
3.100587542944376764e+03 -9.832595625387719451e+01
3.102247765478480233e+03 -9.834549252688360355e+01
3.103911395137755790e+03 -9.835756018676106294e+01
3.105589278682871281e+03 -9.837421187055102223e+01
3.107313500775630928e+03 -9.838711995852324321e+01
3.109050352855534584e+03 -9.840659759515121152e+01
3.110782515782816517e+03 -9.842511961275681642e+01
3.112445268870347263e+03 -9.844582973941511739e+01
3.114181019765342171e+03 -9.845987917721028282e+01
3.115854243702470740e+03 -9.847896634148662542e+01
3.117485081485950104e+03 -9.849250884570754749e+01
3.119175645478653223e+03 -9.851419248844459275e+01
3.120780388222832698e+03 -9.852778125774712237e+01
3.122408539557221047e+03 -9.854040930724985969e+01
3.124061692262704128e+03 -9.855387024034698129e+01
3.125642206222660207e+03 -9.857055760886973417e+01
3.127257586619978156e+03 -9.859734580461572762e+01
3.128961088118584485e+03 -9.861579209137208579e+01
3.130616871289271330e+03 -9.863343952946661375e+01
3.132331809123001676e+03 -9.865646948409629147e+01
3.134054250864914593e+03 -9.866920427802882898e+01
3.135813500931192721e+03 -9.869770940740973231e+01
3.137493570568396535e+03 -9.871029733946899398e+01
3.139076519464279500e+03 -9.872198002634674197e+01
3.140772120433161035e+03 -9.873441097947338108e+01
3.142396766543165540e+03 -9.876000545084369264e+01
3.144100278308951147e+03 -9.877835428089069580e+01
3.145755444752352105e+03 -9.879283697788950747e+01
3.147396896711844420e+03 -9.880483172777958600e+01
3.149076496923730701e+03 -9.882474133211000833e+01
3.150708082809286225e+03 -9.884714261387406964e+01
3.152221281743101827e+03 -9.887295061563540344e+01
3.153767643215624958e+03 -9.888382961189492448e+01
3.155354380810519615e+03 -9.890630283160146519e+01
3.156936984505030068e+03 -9.891888020211142418e+01
3.158544838018150585e+03 -9.893568529274554635e+01
3.160155448284135673e+03 -9.894797612560719813e+01
3.161892655487346929e+03 -9.895970053333209648e+01
3.163518752497869627e+03 -9.898624695451651689e+01
3.165060728919973371e+03 -9.899800746176246946e+01
3.166678836977201172e+03 -9.900931121874060636e+01
3.168377420789095140e+03 -9.902692439603340802e+01
3.170071217350510324e+03 -9.904821615647072974e+01
3.171709669432703322e+03 -9.906445178420891295e+01
3.173379466914552722e+03 -9.908726727218456176e+01
3.174985433724249106e+03 -9.911555391796825631e+01
3.176633484582431265e+03 -9.912871745263484513e+01
3.178274462944448260e+03 -9.914065139886136535e+01
3.179942718007257099e+03 -9.916138193190207062e+01
3.181628426043735999e+03 -9.918214351659101169e+01
3.183273992417739464e+03 -9.920255880275591664e+01
3.184890992126341644e+03 -9.922015964731973270e+01
3.186542806622941953e+03 -9.924552981952720643e+01
3.188239647487453567e+03 -9.925810889033969886e+01
3.189834303215367072e+03 -9.928457134232921533e+01
3.191454504061979151e+03 -9.929647289305509616e+01
3.193067463716576640e+03 -9.931137195416584973e+01
3.194796960363992639e+03 -9.932870303652055100e+01
3.196457106501203270e+03 -9.934054886535399476e+01
3.198115984806622237e+03 -9.935801166125007455e+01
3.199727127383502193e+03 -9.938538427303494416e+01
3.201481317178602239e+03 -9.941135193539619763e+01
3.203090290554305739e+03 -9.943590982858604832e+01
3.204709072552432190e+03 -9.945532697534144972e+01
3.206315248933316525e+03 -9.947365079162386792e+01
3.207925588278619216e+03 -9.948651031046689752e+01
3.209547242726582226e+03 -9.950229492296689671e+01
3.211196065124544930e+03 -9.952058018803006689e+01
3.212867785043573349e+03 -9.953185870284812609e+01
3.214541171821081662e+03 -9.954999946932721855e+01
3.216201009859774786e+03 -9.956151075242365778e+01
3.217819499377225384e+03 -9.957309840068940332e+01
3.219466018297019673e+03 -9.958567135375301405e+01
3.221100562724321207e+03 -9.960237655700962023e+01
3.222662963048904203e+03 -9.961760269179622185e+01
3.224324848114252291e+03 -9.963352567924013670e+01
3.226022143092925944e+03 -9.965149827728787102e+01
3.227787521051036492e+03 -9.967455902622432973e+01
3.229444880337653558e+03 -9.969179703185918129e+01
3.231100289365154367e+03 -9.971021168774510102e+01
3.232785091428240321e+03 -9.972384571587426194e+01
3.234416230507945784e+03 -9.973538495141548310e+01
3.236012475962865665e+03 -9.974688082552503943e+01
3.237747526651553926e+03 -9.976741918690414934e+01
3.239393544660360021e+03 -9.977945338632486028e+01
3.240986721496524297e+03 -9.979114513881498283e+01
3.242566981532595037e+03 -9.980266529553185251e+01
3.244140686036010266e+03 -9.981388946084092595e+01
3.245837954883399561e+03 -9.982652269511700638e+01
3.247482670723307820e+03 -9.984436952668140464e+01
3.249107599013490926e+03 -9.986149343126956524e+01
3.250887181431872705e+03 -9.987521726721682569e+01
3.252525602489779885e+03 -9.988961035906690711e+01
3.254163875240589732e+03 -9.990495618582370696e+01
3.255803472527698432e+03 -9.992566163123100864e+01
3.257541315467121422e+03 -9.995059614743982479e+01
3.259243172897010027e+03 -9.996511266243001614e+01
3.260957543135808464e+03 -9.998629109071427479e+01
3.262638138008735950e+03 -1.000142657015248773e+02
3.264275497045453903e+03 -1.000316020493473133e+02
3.265971152568284197e+03 -1.000525189142928468e+02
3.267629828095063658e+03 -1.000708042014244228e+02
3.269294952522954645e+03 -1.000828847116616487e+02
3.271007681912745284e+03 -1.000983436898119123e+02
3.272616756698260815e+03 -1.001102996878351945e+02
3.274273806228530702e+03 -1.001338390442037110e+02
3.275967227539316809e+03 -1.001468744005123028e+02
3.277638521323894565e+03 -1.001589702171655887e+02
3.279379043471609293e+03 -1.001753816024315427e+02
3.280997282215839277e+03 -1.001915852144205985e+02
3.282700747388116724e+03 -1.002147248074019075e+02
3.284345948984833285e+03 -1.002267751758543852e+02
3.286030369958942174e+03 -1.002462211859217547e+02
3.287725632382533604e+03 -1.002719952411783026e+02
3.289344820403714948e+03 -1.002917331426496332e+02
3.291040136895622709e+03 -1.003106708409894452e+02
3.292706665374324075e+03 -1.003215793444266808e+02
3.294403708869540424e+03 -1.003417722497132729e+02
3.296057683412526785e+03 -1.003588337422007157e+02
3.297719697506418925e+03 -1.003788142538534345e+02
3.299378071342711337e+03 -1.003950759321896129e+02
3.301033291382601419e+03 -1.004253740080182240e+02
3.302766501005175996e+03 -1.004461875191746429e+02
3.304482295464988965e+03 -1.004584537689297861e+02
3.306159329674989749e+03 -1.004732305557754444e+02
3.307833209924278890e+03 -1.004865691972106987e+02
3.309544620489001773e+03 -1.005148671981546613e+02
3.311172701122288800e+03 -1.005257634944455560e+02
3.312816462192778999e+03 -1.005460591180333836e+02
3.314496055679862820e+03 -1.005654992336065163e+02
3.316096575410374498e+03 -1.005881761171433766e+02
3.317717660377497850e+03 -1.006107417419067644e+02
3.319461569903091004e+03 -1.006235147545751545e+02
3.321122967068695289e+03 -1.006358319021197474e+02
3.322798965333777687e+03 -1.006472643313934157e+02
3.324419507410877941e+03 -1.006742715618275099e+02
3.326156120843885674e+03 -1.006878695832413371e+02
3.327801711017084017e+03 -1.007081111338791715e+02
3.329409468146570816e+03 -1.007204172830062134e+02
3.331117605428383285e+03 -1.007356851811815943e+02
3.332665980781709550e+03 -1.007477800681974855e+02
3.334388113621098455e+03 -1.007598264677210835e+02
3.336022834128409158e+03 -1.007767485669903067e+02
3.337610917333989164e+03 -1.007995026711038378e+02
3.339277125701267323e+03 -1.008124925234247513e+02
3.340930690652397061e+03 -1.008336759634098456e+02
3.342651441128464739e+03 -1.008559522766239240e+02
3.344277440215343177e+03 -1.008751437186833044e+02
3.345918393623952397e+03 -1.008964595258082255e+02
3.347571807493847245e+03 -1.009231480457275154e+02
3.349293293193765749e+03 -1.009505836501427751e+02
3.351029679813065741e+03 -1.009642043512425573e+02
3.352763369041655096e+03 -1.009881535585025176e+02
3.354429722547308302e+03 -1.010009987834634302e+02
3.356076696135742623e+03 -1.010137489950062388e+02
3.357735514573803812e+03 -1.010263100452798710e+02
3.359399228926113665e+03 -1.010457709517864515e+02
3.361073991545400531e+03 -1.010580545028834365e+02
3.362771333248422707e+03 -1.010754588210190832e+02
3.364415137557824892e+03 -1.010870032066806345e+02
3.366035557999322009e+03 -1.010982877609017976e+02
3.367737136828823623e+03 -1.011280027847113843e+02
3.369431368793135334e+03 -1.011487123964173662e+02
3.371113031012012016e+03 -1.011611198942760410e+02
3.372762358271880657e+03 -1.011750174205542550e+02
3.374467416207594397e+03 -1.011883488520638963e+02
3.376132300167910671e+03 -1.012100895555884961e+02
3.377875336955190960e+03 -1.012258070224984579e+02
3.379586546786777035e+03 -1.012548497719097895e+02
3.381267610873561352e+03 -1.012905559813501952e+02
3.382944091126855255e+03 -1.013107662981881560e+02
3.384543004340709103e+03 -1.013407634784038862e+02
3.386251630454285078e+03 -1.013547467643827815e+02
3.387979645188982431e+03 -1.013749410213182074e+02
3.389687562744463321e+03 -1.013882260424873039e+02
3.391358503108548575e+03 -1.014076033720262728e+02
3.392984931506955945e+03 -1.014197477017690687e+02
3.394693862706221807e+03 -1.014336330518324729e+02
3.396280569466848192e+03 -1.014535556969908185e+02
3.397917098305441414e+03 -1.014773474015863997e+02
3.399578735430922734e+03 -1.014889046231978682e+02
3.401259657974324455e+03 -1.015005379021105796e+02
3.402926484449242707e+03 -1.015251495489810196e+02
3.404574745438934769e+03 -1.015511629511510563e+02
3.406143752723942271e+03 -1.015810106063291443e+02
3.407802391233622529e+03 -1.015935928736495697e+02
3.409387316239387928e+03 -1.016048576700207775e+02
3.411016764207871347e+03 -1.016168874561330426e+02
3.412635121836297913e+03 -1.016287893018343027e+02
3.414250208195474897e+03 -1.016416620778046251e+02
3.415846658842274337e+03 -1.016519937413632135e+02
3.417575338521791764e+03 -1.016770011600223000e+02
3.419214624253693728e+03 -1.017155233452673144e+02
3.420822712655791747e+03 -1.017453956511126165e+02
3.422500391544000195e+03 -1.017632192350038309e+02
3.424103103363313039e+03 -1.017747422159170583e+02
3.425698142886828464e+03 -1.017866212132905162e+02
3.427397096508148934e+03 -1.018077690629894363e+02
3.428970888029839443e+03 -1.018177706070534327e+02
3.430614387994343815e+03 -1.018429059032750672e+02
3.432365289037062212e+03 -1.018555351821890724e+02
3.434006129245688498e+03 -1.018682968870298566e+02
3.435705590951582508e+03 -1.018896194566944757e+02
3.437338532441476218e+03 -1.019057696125241819e+02
3.439039762185064319e+03 -1.019269150890931002e+02
3.440749885872576669e+03 -1.019544575910426829e+02
3.442417732960379908e+03 -1.019668297009527862e+02
3.444085813352195146e+03 -1.019911550779811762e+02
3.445743415608000760e+03 -1.020037976489866196e+02
3.447351339306490445e+03 -1.020170722803401020e+02
3.449063279475490162e+03 -1.020466238876097691e+02
3.450723624748004568e+03 -1.020591990047638831e+02
3.452458546388814284e+03 -1.020721087687500699e+02
3.454074251465400266e+03 -1.020987244865166588e+02
3.455758889305210232e+03 -1.021190543655133638e+02
3.457470269366030607e+03 -1.021319286927040508e+02
3.459216505084435539e+03 -1.021528751737964882e+02
3.460819136435934524e+03 -1.021642113163642165e+02
3.462513922670119882e+03 -1.021770944066949767e+02
3.464113391958648663e+03 -1.022115977033545278e+02
3.465750813742673017e+03 -1.022306343752163400e+02
3.467380106291876473e+03 -1.022434694071321530e+02
3.468947512720478699e+03 -1.022541211132057697e+02
3.470564648446990759e+03 -1.022670481574573813e+02
3.472234021012713583e+03 -1.022804814122809489e+02
3.473801262266305457e+03 -1.022974581774224703e+02
3.475446369746897744e+03 -1.023151629772668798e+02
3.477080671202659232e+03 -1.023286344607544436e+02
3.478710109593051129e+03 -1.023415981422156591e+02
3.480371666245751840e+03 -1.023626935393088218e+02
3.481970553507439035e+03 -1.023749746065486761e+02
3.483582103717312748e+03 -1.023872894439647609e+02
3.485302184234997640e+03 -1.024004780689661800e+02
3.486954704946393122e+03 -1.024176685870459522e+02
3.488593932432971087e+03 -1.024283557201665644e+02
3.490188505624068966e+03 -1.024492398897733665e+02
3.491805508989252758e+03 -1.024707793397757314e+02
3.493447589090572819e+03 -1.024907900355722461e+02
3.495126928434026013e+03 -1.025091762824312980e+02
3.496719697220840317e+03 -1.025198712005576454e+02
3.498414735713931350e+03 -1.025318147679085996e+02
3.500055514440040952e+03 -1.025470889468919893e+02
3.501702250186343917e+03 -1.025600852026556993e+02
3.503423030572121206e+03 -1.025889484998096606e+02
3.505046321573114255e+03 -1.026012307869455924e+02
3.506676310011630903e+03 -1.026164288359844932e+02
3.508404968177345381e+03 -1.026324901481844734e+02
3.510063149544157113e+03 -1.026441794853838729e+02
3.511717565957842453e+03 -1.026582687606518505e+02
3.513387839897969570e+03 -1.026693404868359778e+02
3.515040325352543732e+03 -1.026819793815580226e+02
3.516696523027266267e+03 -1.026942207046887887e+02
3.518267294198148193e+03 -1.027084344167580241e+02
3.519997490435247983e+03 -1.027234361617125842e+02
3.521719965093355768e+03 -1.027367607332821962e+02
3.523424825584760583e+03 -1.027711783718822289e+02
3.525114590326984853e+03 -1.027837716087558135e+02
3.526783942825392387e+03 -1.027976991552223751e+02
3.528502477309884853e+03 -1.028204965606049370e+02
3.530240925978397627e+03 -1.028404378189900825e+02
3.531953462356077125e+03 -1.028564265138772100e+02
3.533642323281284007e+03 -1.028742666761553437e+02
3.535337560388889870e+03 -1.028843800204650734e+02
3.536938513024384065e+03 -1.029110310515029596e+02
3.538549164139572440e+03 -1.029220591870330992e+02
3.540118947185388151e+03 -1.029341504950906483e+02
3.541815326687363267e+03 -1.029473069918023214e+02
3.543465265997061124e+03 -1.029638030495236762e+02
3.545144581080850912e+03 -1.029821347934698395e+02
3.546884298383346959e+03 -1.030061523810434210e+02
3.548575958353637361e+03 -1.030466984056037347e+02
3.550227603362237460e+03 -1.030680436791531491e+02
3.551862355112440127e+03 -1.030875799858334005e+02
3.553462006960529834e+03 -1.031023048131078923e+02
3.555163405219877404e+03 -1.031161959028969761e+02
3.556788747228472403e+03 -1.031281838058557412e+02
3.558466119808660096e+03 -1.031489235822716637e+02
3.560122468807442146e+03 -1.031591259146912023e+02
3.561698955510242286e+03 -1.031771421115006859e+02
3.563325963934716128e+03 -1.031974869591201269e+02
3.565002463224818257e+03 -1.032223346170060694e+02
3.566639991654596997e+03 -1.032482842130662704e+02
3.568282702051782508e+03 -1.032622791389365631e+02
3.569957001368886267e+03 -1.032900577563558073e+02
3.571610925200792735e+03 -1.033038685617850234e+02
3.573277109965305044e+03 -1.033159051981625396e+02
3.574909819591784526e+03 -1.033282222663513750e+02
3.576538956468166816e+03 -1.033465924862297669e+02
3.578144788219467046e+03 -1.033587403481908922e+02
3.579771627099586567e+03 -1.033767770796440857e+02
3.581363010713782387e+03 -1.033942744517128176e+02
3.582957135698090042e+03 -1.034057231664113203e+02
3.584694446729804440e+03 -1.034350314175766954e+02
3.586439945553592224e+03 -1.034511382933041403e+02
3.588087234632267609e+03 -1.034645255858500406e+02
3.589748872694258353e+03 -1.034772678302900033e+02
3.591433125821220074e+03 -1.034891199656631215e+02
3.593090000971993049e+03 -1.035169133127755003e+02
3.594704122180222384e+03 -1.035293456954891838e+02
3.596315756599813085e+03 -1.035424443591356578e+02
3.597900881592776386e+03 -1.035560093823732188e+02
3.599544497321486233e+03 -1.035783981507425153e+02
3.601297680068982118e+03 -1.035921717900505428e+02
3.602960189437583722e+03 -1.036050066239968146e+02
3.604591686940491400e+03 -1.036255134679705208e+02
3.606277029718689846e+03 -1.036461720454914541e+02
3.607900149333065201e+03 -1.036570023188146763e+02
3.609555934479953521e+03 -1.036787854319212556e+02
3.611160414181149008e+03 -1.037071705797849006e+02
3.612823924251012613e+03 -1.037307368680455113e+02
3.614498423825617465e+03 -1.037466493510653862e+02
3.616094984886147813e+03 -1.037652953935445339e+02
3.617749715668002409e+03 -1.037768613922017948e+02
3.619470716733591871e+03 -1.037931844814499982e+02
3.621169105386298725e+03 -1.038128290041575355e+02
3.622798278600021149e+03 -1.038303855692887083e+02
3.624467793246707970e+03 -1.038507712867129129e+02
3.626062678621521627e+03 -1.038688545220227013e+02
3.627710171358313346e+03 -1.038940566116542641e+02
3.629327164669602553e+03 -1.039050949790164111e+02
3.631008041931498155e+03 -1.039197935379129660e+02
3.632679043913297846e+03 -1.039457219370246577e+02
3.634364790362003077e+03 -1.039703300681638609e+02
3.635938351117135426e+03 -1.039878223828203829e+02
3.637553935842665851e+03 -1.040211631349071979e+02
3.639196439652267145e+03 -1.040386169355188315e+02
3.640826255656560534e+03 -1.040566204189338322e+02
3.642390308982571696e+03 -1.040741287064863911e+02
3.644031446615455025e+03 -1.040859130002256450e+02
3.645653628697764361e+03 -1.041104771273921870e+02
3.647292885471385489e+03 -1.041221188991160744e+02
3.648989312728683672e+03 -1.041386650789000470e+02
3.650665576492682248e+03 -1.041727209710007003e+02
3.652291040449307275e+03 -1.041911927550936099e+02
3.653900003694109728e+03 -1.042018268935243270e+02
3.655545568909618396e+03 -1.042339151499507324e+02
3.657248774754642909e+03 -1.042478104554942036e+02
3.658862702639735744e+03 -1.042586974541660823e+02
3.660559494828442894e+03 -1.042764721435439412e+02
3.662285065267520167e+03 -1.042924581138104543e+02
3.663882847555926219e+03 -1.043029189755026493e+02
3.665506653854847627e+03 -1.043206132282627294e+02
3.667190694749465820e+03 -1.043564474681140126e+02
3.668908790920167121e+03 -1.043779076522756952e+02
3.670620487216286620e+03 -1.043970792482288061e+02
3.672262714254694401e+03 -1.044085172215930868e+02
3.673906095898538297e+03 -1.044223900888021461e+02
3.675604375664341205e+03 -1.044349607225261281e+02
3.677314260828234637e+03 -1.044479524140179763e+02
3.678871870769542966e+03 -1.044597385765739546e+02
3.680632842064745091e+03 -1.044821634884683590e+02
3.682347475048167780e+03 -1.045027560183237938e+02
3.683988323414717343e+03 -1.045234195775771724e+02
3.685699741605023064e+03 -1.045386799575614134e+02
3.687331008145750275e+03 -1.045506480613782969e+02
3.688955893230056972e+03 -1.045693178015396825e+02
3.690668703222961540e+03 -1.045870817916047599e+02
3.692315978157550944e+03 -1.045985392744319427e+02
3.693923410352063456e+03 -1.046308276053066919e+02
3.695628271958744335e+03 -1.046523496971486082e+02
3.697254886711145900e+03 -1.046790194791977058e+02
3.698934402804526144e+03 -1.047031784926610669e+02
3.700622288710254452e+03 -1.047140826252890804e+02
3.702351402622929982e+03 -1.047285667673978367e+02
3.703949022134707775e+03 -1.047462338725836446e+02
3.705613070770316881e+03 -1.047628912453439654e+02
3.707274453392833038e+03 -1.047961055098130601e+02
3.708984458037443801e+03 -1.048090901310467444e+02
3.710655241671370277e+03 -1.048221620935914444e+02
3.712353786126865998e+03 -1.048381296074152260e+02
3.713958107469082279e+03 -1.048515648523105881e+02
3.715568604321549174e+03 -1.048631777484589804e+02
3.717225500699835720e+03 -1.048984127036237908e+02
3.718847865203136280e+03 -1.049134815815528299e+02
3.720477517372270995e+03 -1.049472703375625144e+02
3.722122038355868426e+03 -1.049738516221621438e+02
3.723767438462388327e+03 -1.049922322608571648e+02
3.725425954548964910e+03 -1.050052332385891702e+02
3.727013920328760378e+03 -1.050162919860745490e+02
3.728684059627653824e+03 -1.050308271413891816e+02
3.730338638680950680e+03 -1.050499923418019108e+02
3.731962093679762802e+03 -1.050749779812889955e+02
3.733585722181065648e+03 -1.050850693224718668e+02
3.735187523208563107e+03 -1.051062407912727821e+02
3.736804255047839433e+03 -1.051259830994809761e+02
3.738437269048557027e+03 -1.051388829112939902e+02
3.740156414086972745e+03 -1.051508981679608752e+02
3.741778514407851617e+03 -1.051618497114366164e+02
3.743363154568828577e+03 -1.051721608870027467e+02
3.744981987506638689e+03 -1.051826443115608072e+02
3.746710709059973397e+03 -1.051982682767715289e+02
3.748364539283362774e+03 -1.052265846171636383e+02
3.750000852127777762e+03 -1.052416914252419531e+02
3.751663723600772300e+03 -1.052562500613684477e+02
3.753369151687076283e+03 -1.052777217450336167e+02
3.755035485273065660e+03 -1.052972539086774333e+02
3.756675484337436501e+03 -1.053177154192761975e+02
3.758353408633073741e+03 -1.053307812569551345e+02
3.759961139431264201e+03 -1.053427550508992852e+02
3.761613274995660959e+03 -1.053550444753918782e+02
3.763249442335580625e+03 -1.053680893415337039e+02
3.764911203675577326e+03 -1.053794711254019347e+02
3.766618093277164917e+03 -1.054020602313651978e+02
3.768294063715265565e+03 -1.054156261903534357e+02
3.769970521123477283e+03 -1.054274525470158324e+02
3.771600323053286502e+03 -1.054429008175699209e+02
3.773250635671049622e+03 -1.054621464322465982e+02
3.774909128581943605e+03 -1.054759216389280994e+02
3.776571161008466333e+03 -1.054864062397414273e+02
3.778181817691135620e+03 -1.055104086844005451e+02
3.779822516506153534e+03 -1.055254342671234724e+02
3.781529433310940021e+03 -1.055453414361413280e+02
3.783099727123038519e+03 -1.055573928014692058e+02
3.784775541246518060e+03 -1.055694252359768797e+02
3.786477987427118933e+03 -1.055943185297985565e+02
3.788125619407824615e+03 -1.056160800937354196e+02
3.789744195781428516e+03 -1.056407061003823600e+02
3.791361329462853519e+03 -1.056702022281406670e+02
3.792949394742844561e+03 -1.056898375341780110e+02
3.794578826665703673e+03 -1.057046164116849951e+02
3.796248352136503854e+03 -1.057163814780881950e+02
3.797942270479675699e+03 -1.057269036998977754e+02
3.799620886516603150e+03 -1.057537112603017420e+02
3.801224577016847434e+03 -1.057789270396353203e+02
3.802885146721756428e+03 -1.057993328352922617e+02
3.804525841721055713e+03 -1.058278701314646923e+02
3.806233279835656958e+03 -1.058423522337949123e+02
3.807911450758762840e+03 -1.058666213657804320e+02
3.809569762096156865e+03 -1.058868645667972288e+02
3.811137722349575597e+03 -1.058985993731866557e+02
3.812769237993277784e+03 -1.059193120520202456e+02
3.814397280344984210e+03 -1.059301538607304849e+02
3.816038219416238917e+03 -1.059456807222004926e+02
3.817712631565818356e+03 -1.059586364850475775e+02
3.819404719830413342e+03 -1.059713611164201268e+02
3.820987536086105592e+03 -1.060013155618383678e+02
3.822677656292301435e+03 -1.060187481985667830e+02
3.824306014710781255e+03 -1.060409830073083128e+02
3.825972331040602967e+03 -1.060542250198407146e+02
3.827682174416989255e+03 -1.060676582807329567e+02
3.829305748744552147e+03 -1.060866677736473065e+02
3.830928559874570055e+03 -1.060990673684505907e+02
3.832604931437368123e+03 -1.061117165526713109e+02
3.834182127828101329e+03 -1.061229614719291732e+02
3.835829316814680169e+03 -1.061358934708252093e+02
3.837467314760688168e+03 -1.061496847291437859e+02
3.839057739138188481e+03 -1.061655463754119353e+02
3.840734020040396899e+03 -1.061858766542926986e+02
3.842407108948995301e+03 -1.062085891912968236e+02
3.844035393062420098e+03 -1.062267738578326828e+02
3.845675954992605057e+03 -1.062384829208748727e+02
3.847341474054416267e+03 -1.062511627074640757e+02
3.849011467700503999e+03 -1.062767202579159687e+02
3.850652042583703405e+03 -1.063023996720835811e+02
3.852339603796875053e+03 -1.063161299551807417e+02
3.853947888055896328e+03 -1.063284043021757554e+02
3.855539190583395339e+03 -1.063505026820845387e+02
3.857148561887712276e+03 -1.063821780854992483e+02
3.858685741896003492e+03 -1.063919385195338236e+02
3.860421075204628778e+03 -1.064101643608615859e+02
3.862103568496224852e+03 -1.064284482789499862e+02
3.863762863178232692e+03 -1.064400937947744694e+02
3.865459103802756090e+03 -1.064538165568859256e+02
3.867098024381448340e+03 -1.064679995831023405e+02
3.868775585268346276e+03 -1.064926352742407261e+02
3.870448139265753071e+03 -1.065042159290434682e+02
3.872134131606953360e+03 -1.065234820213927804e+02
3.873739981102132788e+03 -1.065386855672083612e+02
3.875358755068426944e+03 -1.065537923425847140e+02
3.877009529091873446e+03 -1.065714256488771241e+02
3.878631197671197697e+03 -1.065872695072988847e+02
3.880190751474592162e+03 -1.066072219537421404e+02
3.881878498502800539e+03 -1.066188365807868195e+02
3.883547972756605304e+03 -1.066537356105285426e+02
3.885313773614782349e+03 -1.066818702367145590e+02
3.887042412249262270e+03 -1.067016682151097200e+02
3.888614175548648745e+03 -1.067137937643671250e+02
3.890293712301347114e+03 -1.067291340727256568e+02
3.892004744136151658e+03 -1.067420102826002051e+02
3.893680094348864714e+03 -1.067582356720776886e+02
3.895325568266683149e+03 -1.067788055069928816e+02
3.897059363586769905e+03 -1.068032510950886262e+02
3.898727702939261690e+03 -1.068206500639333569e+02
3.900387679132909398e+03 -1.068427538864243189e+02
3.902049161866205395e+03 -1.068574796351319947e+02
3.903662045411873351e+03 -1.068770995497862941e+02

==> figures/ex2/M2Lam1o.txt <==
1.124837790011952166e-01 -5.471339202838152005e+01
1.725824503000694676e+00 -5.602312005822596319e+01
3.226259705006668810e+00 -5.613966187248146156e+01
4.664347618008832796e+00 -5.621764116775973719e+01
6.102803555009813863e+00 -5.626648298059655673e+01
7.923872152008698322e+00 -5.633872995304151488e+01
9.347628353014442837e+00 -5.637264076152427350e+01
1.097837413501474657e+01 -5.641054694707869288e+01
1.259108130001550307e+01 -5.645300531572738123e+01
1.424043012701804400e+01 -5.649514008555351552e+01
1.550241976901816088e+01 -5.651649593939677629e+01
1.681296582802133344e+01 -5.653967259455593819e+01
1.807436776601934980e+01 -5.656770237012958091e+01
1.968708939101998112e+01 -5.660525957321332413e+01
2.131794506701953651e+01 -5.664978796799751848e+01
2.288375891701616638e+01 -5.668320352008983321e+01
2.472158153101736389e+01 -5.672827157823014943e+01
2.667199257702304749e+01 -5.677242405367978506e+01
2.853228464002859255e+01 -5.681198821469968863e+01
3.021009318503092800e+01 -5.684927113136982513e+01
3.204762011904131214e+01 -5.690006819716011677e+01
3.375785119403917633e+01 -5.695896513869396216e+01
3.535609231903436012e+01 -5.699790624682850648e+01
3.730579095403118117e+01 -5.705448435210300318e+01
3.871199384402461874e+01 -5.708997170025406120e+01
4.320869417302674265e+01 -5.713022453728795824e+01
5.416944937002517690e+01 -5.717905053837693430e+01
5.543243920802342473e+01 -5.720095761485087849e+01
5.658189590402071190e+01 -5.723457637768816397e+01
5.787749172402072873e+01 -5.728463074384762876e+01
5.912334593002378824e+01 -5.732267689715003200e+01
6.035564526602865953e+01 -5.735877623459472119e+01
6.140902080902560556e+01 -5.738040182405259770e+01
6.253622488402834279e+01 -5.740268253810548771e+01
6.374947292602337257e+01 -5.743522591100449404e+01
6.491613937302827253e+01 -5.746686775910474410e+01
6.613162223103245196e+01 -5.750113367371482553e+01
6.738282067303407530e+01 -5.754239822035164309e+01
6.870971142003509158e+01 -5.758005903979453421e+01
6.995646510703954846e+01 -5.762030055995015942e+01
7.105892786503864045e+01 -5.764724199566603602e+01
7.219269364803767530e+01 -5.767634151200718406e+01
7.340796062103254371e+01 -5.770777446904519081e+01
7.452573126803326886e+01 -5.774015875762782457e+01
7.581923971203286783e+01 -5.778038554617197065e+01
7.687566964903089684e+01 -5.780335573771541391e+01
7.810550394203346514e+01 -5.783635345425554419e+01
7.938506012003745127e+01 -5.788122892331794844e+01
8.063875295903926599e+01 -5.792536002177428855e+01
8.180484580703887332e+01 -5.795862862812471406e+01
8.321175051704631187e+01 -5.798437440020052946e+01
8.444230179704572947e+01 -5.802132063185766242e+01
8.546329523704116582e+01 -5.803709513502164441e+01
8.685346870704051980e+01 -5.807737430359354391e+01
8.797288678103723214e+01 -5.810509502956993089e+01
8.917086394604120869e+01 -5.813393581042426206e+01
9.030615932704495208e+01 -5.815991070512934868e+01
9.147239032605102693e+01 -5.819293408100709541e+01
9.275147559604556591e+01 -5.823715282333396459e+01
9.418197158305156336e+01 -5.827388578827181931e+01
9.551301993205379404e+01 -5.830083797365610820e+01
9.672904698105776333e+01 -5.833883063081511722e+01
9.794242973506516137e+01 -5.836928969525138911e+01
9.923708399106180877e+01 -5.841408312460544749e+01
1.004359229600577237e+02 -5.844412845377482313e+01
1.015567747010609310e+02 -5.847168225941373976e+01
1.028518575220641651e+02 -5.851226313196403339e+01
1.041599588690623932e+02 -5.855795898726071158e+01
1.053104815340557252e+02 -5.858331451897333864e+01
1.066369516490503884e+02 -5.861741259334365139e+01
1.078841138840471103e+02 -5.864672573063818106e+01
1.090022978450451774e+02 -5.867802569342192243e+01
1.100579644180434116e+02 -5.870562490207425554e+01
1.113676735190456384e+02 -5.874647214135273288e+01
1.126617037570504181e+02 -5.878397549029745051e+01
1.138450477240530745e+02 -5.881188085276143340e+01
1.151218961060494621e+02 -5.884053284528945937e+01
1.165288332590516802e+02 -5.887059348725492924e+01
1.177737033450539457e+02 -5.890452147832010610e+01
1.192452202420518006e+02 -5.894349483681668289e+01
1.204269995150516479e+02 -5.896780124233889353e+01
1.217689769600528962e+02 -5.899709827966384523e+01
1.229048271580504661e+02 -5.902661585899660679e+01
1.241993768170541443e+02 -5.906448821473807698e+01
1.253009008400531457e+02 -5.909513815799358838e+01
1.267516558610514039e+02 -5.911852533431424206e+01
1.281259665150500950e+02 -5.915099532495535328e+01
1.293576246380434895e+02 -5.918299191900253220e+01
1.306032043160430476e+02 -5.921648352759598311e+01
1.318345098180416244e+02 -5.924870284620130434e+01
1.332561542080438812e+02 -5.929127165589545001e+01
1.345657937530431809e+02 -5.932484832754258974e+01
1.358126209170422953e+02 -5.935797007716167428e+01
1.371093278000407736e+02 -5.938635978799428017e+01
1.384199804650379519e+02 -5.941633234809360431e+01
1.397957068220366637e+02 -5.945425163200432905e+01
1.406417783520373632e+02 -5.945905880438473190e+01
1.417611482820393576e+02 -5.948272939895461775e+01
1.430714146900372725e+02 -5.952010374074828292e+01
1.442848565300373593e+02 -5.954809022817556041e+01
1.454052180260332534e+02 -5.957286140670132113e+01
1.467306970120225742e+02 -5.960992339906277238e+01
1.480250988510197203e+02 -5.964036507785800723e+01
1.492420213560217235e+02 -5.969148854561376538e+01
1.504083706670189713e+02 -5.972404049372719470e+01
1.517350598610228190e+02 -5.975144760326376314e+01
1.529492328370215546e+02 -5.978308196317478007e+01
1.541771134980226634e+02 -5.981495537588688904e+01
1.553600970300285553e+02 -5.983833664551819709e+01
1.566231444100230874e+02 -5.986320483456264441e+01
1.579497818910185742e+02 -5.991660656873681035e+01
1.592626199790211103e+02 -6.010176425412198853e+01
1.605416029620246263e+02 -6.015060365336425718e+01
1.616914991180256038e+02 -6.017972723390089129e+01
1.628107438160259335e+02 -6.020753008440173915e+01
1.642810556730255485e+02 -6.024580955249825820e+01
1.655761461490292277e+02 -6.028397543142521897e+01
1.669190126060238981e+02 -6.032496873576499041e+01
1.681977305630189221e+02 -6.035362102746800872e+01
1.694669686760225886e+02 -6.038242396459421002e+01
1.707460244690337277e+02 -6.040548199613635916e+01
1.718490491160355305e+02 -6.043184984783198388e+01
1.730468896230340761e+02 -6.046631551830601836e+01
1.744056737620339845e+02 -6.049570082833722040e+01
1.754784224300365167e+02 -6.051801979947135379e+01
1.766287190210423432e+02 -6.054786909869035583e+01
1.777466541270368907e+02 -6.057614205126884599e+01
1.788830643910423532e+02 -6.060085519282072397e+01
1.801619186000443733e+02 -6.062310109148651094e+01
1.814899469870524626e+02 -6.065529346838631142e+01
1.829456254720516881e+02 -6.069759883397340161e+01
1.843839360670535825e+02 -6.076207327270204672e+01
1.855992964710476372e+02 -6.080060672064223581e+01
1.868331730690460972e+02 -6.082887265189133075e+01
1.880806490590439353e+02 -6.086428490925369772e+01
1.894878154910420562e+02 -6.089503076897938172e+01
1.907187242320360383e+02 -6.092660039778625958e+01
1.918696620500413701e+02 -6.094350934782796259e+01
1.932458216710456327e+02 -6.098655703769209424e+01
1.945567175770429458e+02 -6.101049925744550251e+01
1.957714751310468273e+02 -6.102976134690527488e+01
1.970822892620508355e+02 -6.106401891954688921e+01
1.982334343860493391e+02 -6.109213084678360417e+01
1.994328494130459148e+02 -6.112121989362094610e+01
2.007606583140459406e+02 -6.116937309102010545e+01
2.021978472820446768e+02 -6.120482064450165183e+01
2.034460744470452482e+02 -6.123055896748691396e+01
2.047077569610410137e+02 -6.125521870402317859e+01
2.060847366540438088e+02 -6.129621352239922061e+01
2.071561575850464578e+02 -6.132637013765106815e+01
2.086422998320540501e+02 -6.136030705173106270e+01
2.098892040840546542e+02 -6.138944633960360164e+01
2.111349942430533702e+02 -6.141917858634837302e+01
2.125104868550606625e+02 -6.146073550868766233e+01
2.137574093340590480e+02 -6.148941139551067181e+01
2.152594109020592441e+02 -6.152463611043173586e+01
2.163783431960491725e+02 -6.154270400146047137e+01
2.177374699990468798e+02 -6.158655789338807551e+01
2.191920820610412193e+02 -6.163402556123561027e+01
2.204073056400429778e+02 -6.166251058876470381e+01
2.215277863720457390e+02 -6.168389581227426532e+01
2.226949399610457476e+02 -6.171177728975165167e+01
2.238954862100508763e+02 -6.173799157692796769e+01
2.251746982330460014e+02 -6.176420093143183010e+01
2.264212105750448245e+02 -6.179006571136271475e+01
2.276054734780318540e+02 -6.181231405397498690e+01
2.288995735660373612e+02 -6.184800775221434321e+01
2.303051123160366842e+02 -6.189033665952224084e+01
2.315644850160388160e+02 -6.191988749527907743e+01
2.327004196830366709e+02 -6.193900581016980311e+01
2.339609225000458537e+02 -6.196514721733183251e+01
2.353346879240616545e+02 -6.199224770724772782e+01
2.366145725760597998e+02 -6.201519917172657159e+01
2.379727354420574557e+02 -6.203946462852459831e+01
2.392348942580592848e+02 -6.206038254844064284e+01
2.405298829370567546e+02 -6.208444698425068253e+01
2.417441142930510978e+02 -6.211631576343641115e+01
2.428014195110463334e+02 -6.212845097929643856e+01
2.440002102990456478e+02 -6.215205726303911149e+01
2.453589745160443272e+02 -6.218594032374649316e+01
2.465893274440404639e+02 -6.220732458012714972e+01
2.479170759420358081e+02 -6.224724389150368609e+01
2.492913758260328905e+02 -6.227892818170626299e+01
2.507580117250345211e+02 -6.232179971089180270e+01
2.521492790960346611e+02 -6.234937406111988878e+01
2.534123967330433516e+02 -6.237397300788532561e+01
2.546270499150432443e+02 -6.239525494815421069e+01
2.558205598430467944e+02 -6.242290742024700023e+01
2.571789245260461030e+02 -6.245683587798974656e+01
2.582835304800428275e+02 -6.247738707376858258e+01
2.596738301070436137e+02 -6.250841288125171502e+01
2.608897744580390281e+02 -6.254102390772179376e+01
2.624878989590433775e+02 -6.258787681210883136e+01
2.637347887300493312e+02 -6.263914534075289708e+01
2.649975161350503186e+02 -6.266719378327959333e+01
2.665004611520544131e+02 -6.272433855345100540e+01
2.675867418270554481e+02 -6.273877983284921811e+01
2.688176418370549072e+02 -6.276183567150578568e+01
2.698250313160497171e+02 -6.278154468300534319e+01
2.708793744820504799e+02 -6.279490966082047265e+01
2.723826567160504055e+02 -6.283082223198177019e+01
2.736608353930441808e+02 -6.285619664958989716e+01
2.748114915940441279e+02 -6.289480655926529096e+01
2.758828311280503840e+02 -6.291603375568833911e+01
2.772956292710514390e+02 -6.295107856668762736e+01
2.787663582730492635e+02 -6.298199882349902623e+01
2.798059057650498289e+02 -6.299303639941123834e+01
2.811638489640481566e+02 -6.301591366287372153e+01
2.825221752870493219e+02 -6.304918108250029718e+01
2.837540576080482424e+02 -6.307235679912839288e+01
2.850316841030562500e+02 -6.310400842872190452e+01
2.863271710890567192e+02 -6.312939722188709624e+01
2.877010124480530067e+02 -6.316366712897688984e+01
2.888991575890540844e+02 -6.318236180471149765e+01
2.902259883150545647e+02 -6.320524443394557323e+01
2.915522017870480340e+02 -6.323005142076036122e+01
2.928001474090451666e+02 -6.325693747828965030e+01
2.941099858640463935e+02 -6.328958578963393222e+01
2.952112895470490912e+02 -6.331386003912900406e+01
2.965883994160521979e+02 -6.334517993502668531e+01
2.978980641920570633e+02 -6.336726213022822662e+01
2.991557440520609816e+02 -6.338589534780945201e+01
3.004675545610552945e+02 -6.341329145852078852e+01
3.016973064230587624e+02 -6.343834740920011939e+01
3.028004425770577654e+02 -6.345269785042021482e+01
3.040311147570682806e+02 -6.347984807434399102e+01
3.053110869670708780e+02 -6.350755138797072874e+01
3.066379917470694636e+02 -6.353463473876604439e+01
3.079480366000661888e+02 -6.356797025270404333e+01
3.092434078080586914e+02 -6.358656791126611552e+01
3.106169321300567390e+02 -6.360945207278882663e+01
3.119758897730589524e+02 -6.363914163450295547e+01
3.132552205190586392e+02 -6.365981355995332081e+01
3.145017688030529825e+02 -6.368667082355113962e+01
3.156859462570555479e+02 -6.371265316653726529e+01
3.169796391790514463e+02 -6.376585775125857936e+01
3.182268574790487037e+02 -6.378696655877122623e+01
3.194266287030532112e+02 -6.381486575520447957e+01
3.205763036210501014e+02 -6.383178266512069143e+01
3.217112692770497233e+02 -6.385569799322448148e+01
3.229419920440468559e+02 -6.388548208457424948e+01
3.241578865840492654e+02 -6.390436526503481929e+01
3.255794451830588514e+02 -6.394353571260161573e+01
3.267951645580596960e+02 -6.396354020359544279e+01
3.280739945540608460e+02 -6.398867121837254501e+01
3.294333248080602061e+02 -6.400805015760887784e+01
3.307271917960624705e+02 -6.402434301423107854e+01
3.317874922040591628e+02 -6.403945007564902880e+01
3.331126297440605413e+02 -6.406627525584073624e+01
3.345509787130558834e+02 -6.412103713277991801e+01
3.357509746500563779e+02 -6.414098365907273092e+01
3.368066926340616192e+02 -6.415801155496636454e+01
3.381173607740565785e+02 -6.417836890879192424e+01
3.393800968300565728e+02 -6.420178576695906258e+01
3.406921755490529904e+02 -6.422599888208951313e+01
3.418904837910558854e+02 -6.424412025732291909e+01
3.432499062510560179e+02 -6.426911526421098131e+01
3.444492579180587200e+02 -6.431646199334936398e+01
3.457104004140583129e+02 -6.433620264280327206e+01
3.470530771300545894e+02 -6.435713546569101595e+01
3.482208070560609485e+02 -6.437201980897911824e+01
3.494525106550627243e+02 -6.439637998249483530e+01
3.506683232400609995e+02 -6.442480176146457893e+01
3.519624423820641823e+02 -6.444086616490139363e+01
3.532106748060577956e+02 -6.446401484815955030e+01
3.545692690730502363e+02 -6.448958384560204138e+01
3.559761189410437510e+02 -6.451845648493657848e+01
3.572704297100463009e+02 -6.453609955475221227e+01
3.585653653400422627e+02 -6.455855476611752408e+01
3.601327661570394412e+02 -6.459956931909154321e+01
3.612986811590344587e+02 -6.461565880384196703e+01
3.625615943120319571e+02 -6.464033977650626639e+01
3.638413411670298956e+02 -6.466556075511560664e+01
3.652149508990369213e+02 -6.469181329758175991e+01
3.665421390260435146e+02 -6.471502977035319759e+01
3.679503483240441710e+02 -6.477990254044387086e+01
3.693272855800514662e+02 -6.481310275655010855e+01
3.706555352010491333e+02 -6.483417245451072120e+01
3.720292487070510106e+02 -6.485779054783350261e+01
3.733398118680561311e+02 -6.487885359730482548e+01
3.744584930940563936e+02 -6.489943781179263738e+01
3.757372575130611949e+02 -6.491949818002557038e+01
3.770500921780621866e+02 -6.495219264019971206e+01
3.782784701310665696e+02 -6.496967303420115059e+01
3.795093420230732590e+02 -6.498629893273799496e+01
3.807406962230870704e+02 -6.500723183137536410e+01
3.820997568370876252e+02 -6.506937753794824175e+01
3.833152578580939007e+02 -6.509060276145072521e+01
3.847050739660935506e+02 -6.511122296074961469e+01
3.860638404050914687e+02 -6.514142136564333896e+01
3.875195405500853667e+02 -6.516676918284919395e+01
3.888607583100802003e+02 -6.519549420897399727e+01
3.899995757250853785e+02 -6.521353488319522285e+01
3.913236224550855695e+02 -6.523829123765415261e+01
3.927998706700745970e+02 -6.526556270414357641e+01
3.942232898570764519e+02 -6.528730458023493100e+01
3.955499341340710089e+02 -6.530727158082301287e+01
3.966838742940744851e+02 -6.532463482742028305e+01
3.980591338100712164e+02 -6.539270679456669200e+01
3.992753904480669007e+02 -6.540997370407549738e+01
4.004100064900649159e+02 -6.543408051574299122e+01
4.016403753020640579e+02 -6.545864860812638142e+01
4.028564246940677549e+02 -6.548311787381851445e+01
4.041672753570637724e+02 -6.550013513868751147e+01
4.054624897060621151e+02 -6.551334696504002864e+01
4.066934402470706118e+02 -6.558215358131512573e+01
4.080531716480691102e+02 -6.560049616749458323e+01
4.089648863200673077e+02 -6.561382765466564138e+01
4.101151363850713096e+02 -6.564192330344532422e+01
4.115053830800679862e+02 -6.567049645703524163e+01
4.127390545290672890e+02 -6.569178134777791911e+01
4.139532657750569342e+02 -6.571713601922644443e+01
4.150890309770566091e+02 -6.573387948999874197e+01
4.165113827890490938e+02 -6.576067903129096237e+01
4.177581442370410514e+02 -6.577740797398119810e+01
4.190686156200445112e+02 -6.580433978878586743e+01
4.203514701270505611e+02 -6.582542376998210898e+01
4.215011896030518983e+02 -6.584039442618690430e+01
4.228599094520595827e+02 -6.593323794359585577e+01
4.241544154530547530e+02 -6.595388810245681555e+01
4.254974330450531852e+02 -6.603731547791650769e+01
4.267437124290481734e+02 -6.606103840512071201e+01
4.281514545640457072e+02 -6.608475124077263274e+01
4.294782927480409853e+02 -6.610859326369644862e+01
4.309651952290460031e+02 -6.620699526502291121e+01
4.324044394380489393e+02 -6.622017672603269034e+01
4.337623654420440289e+02 -6.624210966190514682e+01
4.350728420860450569e+02 -6.626116093909442384e+01
4.363999189000423939e+02 -6.628348082899341875e+01
4.377267274360401643e+02 -6.631052734423757045e+01
4.392452691910475551e+02 -6.633228002099950515e+01
4.406350565840439231e+02 -6.635236924981457207e+01
4.421750844660382427e+02 -6.637278124540992508e+01
4.435028104680332035e+02 -6.639193349409218570e+01
4.451005110060341394e+02 -6.641084619830888869e+01
4.463637129820290284e+02 -6.642855210013135547e+01
4.481212840580283228e+02 -6.645048758572855263e+01
4.497522191500320332e+02 -6.649592411049113139e+01
4.512854086220304453e+02 -6.651856638979560898e+01
4.529495832580360002e+02 -6.654664356019355864e+01
4.546272867230436532e+02 -6.657278952573697950e+01
4.561296880760382919e+02 -6.659146855832713641e+01
4.576495535790436406e+02 -6.661966142151274539e+01
4.591982300980471337e+02 -6.663608336629134499e+01
4.607174136540506879e+02 -6.666086619815359882e+01
4.619952361350478895e+02 -6.668009351061991197e+01
4.633379129890472541e+02 -6.669253395981711208e+01
4.649377758610462479e+02 -6.671749828717628361e+01
4.664242784140478761e+02 -6.673326177492710087e+01
4.679751907120535179e+02 -6.675394740471764976e+01
4.693497586250559834e+02 -6.676394476708102843e+01
4.709158928030537936e+02 -6.678413158893135915e+01
4.724173580680526356e+02 -6.680624569890879627e+01
4.740634144510495389e+02 -6.695937459374120237e+01
4.754865389560509357e+02 -6.697529363052750284e+01
4.772125854860496474e+02 -6.714586227654821471e+01
4.788590086550484557e+02 -6.716910061148615796e+01
4.806327462580520660e+02 -6.719419830540074656e+01
4.821519138330604619e+02 -6.720691160331122660e+01
4.839424842100543174e+02 -6.723106796160686827e+01
4.855559778720617032e+02 -6.725017753816031529e+01
4.871234451990585512e+02 -6.727107880096953352e+01
4.886564329440589063e+02 -6.729152983068101435e+01
4.903193783450606134e+02 -6.730976528838141348e+01
4.920762948070696439e+02 -6.733401712258933003e+01
4.937072995760718186e+02 -6.738813038721959003e+01
4.953054854690744833e+02 -6.741070166894208171e+01
4.969059796710753290e+02 -6.743859511361839054e+01
4.985676133020733687e+02 -6.774376599226975770e+01
4.998960188120745443e+02 -6.776446446071692264e+01
5.013975031950740231e+02 -6.781792110054907141e+01
5.028522026760729204e+02 -6.783135546912738789e+01
5.044825600220810884e+02 -6.785100973568845006e+01
5.060502509700818337e+02 -6.786543162467587820e+01
5.075842002830850106e+02 -6.789171901539612008e+01
5.091340235590814700e+02 -6.791289790281641103e+01
5.105109604380777455e+02 -6.792748103265131476e+01
5.122347031250774307e+02 -6.794969793215284426e+01
5.138495524580757774e+02 -6.797013019129930456e+01
5.153508303850740049e+02 -6.798260445038438604e+01
5.168701403500726883e+02 -6.799588335448966347e+01
5.184034671550689382e+02 -6.801443605265639292e+01
5.199861796380719170e+02 -6.876375687188637187e+01
5.214403370010732033e+02 -6.877945342289865494e+01
5.229269099880639260e+02 -6.879855398756303941e+01
5.245737268940629292e+02 -6.882239068099450208e+01
5.261396063380634587e+02 -6.884276700291194118e+01
5.276582107250669651e+02 -6.885512174279919861e+01
5.293055027970658557e+02 -6.887913237511328646e+01
5.309353709440674720e+02 -6.889427375927157016e+01
5.326620300430677162e+02 -6.891794429477185702e+01
5.343861089330621326e+02 -6.894399479065454273e+01
5.359690608200671704e+02 -6.906656529878009110e+01
5.371194055500782270e+02 -6.959600928592332991e+01
5.388618346380790172e+02 -6.983005621240089056e+01
5.402353409650750109e+02 -6.984097177214860608e+01
5.417703406580767478e+02 -6.986358512584675395e+01
5.435428332950723416e+02 -6.988746343477734513e+01
5.450470314390659041e+02 -6.990473350978065525e+01
5.465172537170637952e+02 -7.026358961437206574e+01
5.480820049450630904e+02 -7.028604315712779282e+01
5.497280036320553336e+02 -7.031264633226160754e+01
5.513428029850547318e+02 -7.033144981282275410e+01
5.528601750850539247e+02 -7.047105861209809063e+01
5.546526215460580715e+02 -7.126113571046694517e+01
5.563144272630561318e+02 -7.127978387287144812e+01
5.580794730810557667e+02 -7.130084835814139410e+01
5.597263117160546244e+02 -7.132000958912874466e+01
5.611338861670483311e+02 -7.133076602062429572e+01
5.627471107340552408e+02 -7.134515390645579203e+01
5.639632324170561333e+02 -7.135288757665901471e+01
5.656092234100524365e+02 -7.210419093788284783e+01
5.671445078760625620e+02 -7.212260820388021898e+01
5.685990140800658992e+02 -7.216252408004868357e+01
5.703726224870624719e+02 -7.218043133818699175e+01
5.720186869850549556e+02 -7.222835439674221902e+01
5.735703012950543780e+02 -7.290723783153681836e+01
5.752802285700454377e+02 -7.293287174078935209e+01
5.769250348030454916e+02 -7.295452903299839420e+01
5.786524034850408498e+02 -7.297601639817061425e+01
5.799140329500351072e+02 -7.298571317838761274e+01
5.813838228740369232e+02 -7.300039831695438863e+01
5.829341386760352179e+02 -7.302009009982273824e+01
5.845476375680300407e+02 -7.303500630316308673e+01
5.862419710600279359e+02 -7.305536962515090238e+01
5.877289305680224061e+02 -7.307863146419411748e+01
5.893446356040258252e+02 -7.309473265183299873e+01
5.909092724700258259e+02 -7.311580816266912564e+01
5.925236146230290615e+02 -7.313560600626112773e+01
5.940904182570302510e+02 -7.316581941565922875e+01
5.957519190970324416e+02 -7.318506081791154827e+01
5.970467496120309079e+02 -7.319578005137041998e+01
5.982614685520347848e+02 -7.321058029092304764e+01
5.994605018920356088e+02 -7.323325188608026792e+01
6.008263303090334375e+02 -7.325809497759750855e+01
6.018803924070271023e+02 -7.326624748415957811e+01
6.030308187740301946e+02 -7.374048107430640187e+01
6.040545479570300813e+02 -7.374858213304808885e+01
6.052204301990332169e+02 -7.376446439555509471e+01
6.064362270050332882e+02 -7.378091915521848421e+01
6.076665040010411758e+02 -7.380043638715991960e+01
6.089772598940380703e+02 -7.382180620243056524e+01
6.101295823450363969e+02 -7.384902333974758903e+01
6.112641832200461067e+02 -7.386594871049484823e+01
6.123684901120486757e+02 -7.387642794063658869e+01
6.135670331360524870e+02 -7.391055013754348124e+01
6.148301654130518727e+02 -7.392672799125892880e+01
6.159967397880591307e+02 -7.394120146621732204e+01
6.172927726930647623e+02 -7.395656091068788385e+01
6.185864459920558147e+02 -7.397516110090404595e+01
6.198025240780625609e+02 -7.399250421183350568e+01
6.211597697700599383e+02 -7.401018211943015501e+01
6.222301441250601783e+02 -7.401974178054020115e+01
6.235253253420578403e+02 -7.405580357590737606e+01
6.248047645640544943e+02 -7.411322863381104753e+01
6.259878346650511958e+02 -7.413174477423710584e+01
6.271063154270577797e+02 -7.414692359459336046e+01
6.283221178970634355e+02 -7.416193174277074718e+01
6.295530649510601506e+02 -7.419468156638060918e+01
6.308133223800596170e+02 -7.421587514832255295e+01
6.320119798910618556e+02 -7.438638112844097350e+01
6.331790131130601367e+02 -7.456535600262260743e+01
6.344243304220617574e+02 -7.458501953493170333e+01
6.353516536350634851e+02 -7.459296201854711228e+01
6.366312751640634815e+02 -7.461680169526880491e+01
6.377833378540653939e+02 -7.477468696346609534e+01
6.389175068570602889e+02 -7.479191934778087614e+01
6.400680394070641341e+02 -7.480497183475574730e+01
6.412678541800705716e+02 -7.482513333802801014e+01
6.423239176220758964e+02 -7.484524971229295431e+01
6.434111219710775913e+02 -7.485721070032799673e+01
6.445470382710773265e+02 -7.486721535130465099e+01
6.455390829140742426e+02 -7.499514960366082050e+01
6.469599937120747200e+02 -7.501402035328611362e+01
6.479670270510741830e+02 -7.502713257277748937e+01
6.492130397990767960e+02 -7.513147685776839069e+01
6.502544199160802236e+02 -7.513921890028780126e+01
6.514218114660816354e+02 -7.515009844431203589e+01
6.527650235530800273e+02 -7.516966260809950029e+01
6.541039886370799650e+02 -7.518336359064151964e+01
6.552395804760799365e+02 -7.519744820917478023e+01
6.563102577250829199e+02 -7.521338863648358597e+01
6.575741305180872587e+02 -7.528861699131755358e+01
6.585637877550907433e+02 -7.530144391464108367e+01
6.597623658050906670e+02 -7.532064314328587784e+01
6.609615728790959110e+02 -7.534680685684209323e+01
6.622892237680935068e+02 -7.536147056777456044e+01
6.634389806070921622e+02 -7.537535237418558154e+01
6.647975803031004034e+02 -7.539319962565582500e+01
6.661565753591075918e+02 -7.541246143772876565e+01
6.675639504631126329e+02 -7.543089128448232827e+01
6.686994060791148513e+02 -7.544842579329092302e+01
6.698336352211226767e+02 -7.550599431772104708e+01
6.710646523251198232e+02 -7.552104856654668197e+01
6.722477579121186864e+02 -7.554588246565289467e+01
6.733509286441185395e+02 -7.555800018158440423e+01
6.746458975761252077e+02 -7.557830186656140370e+01
6.758291867461193760e+02 -7.559382271985637658e+01
6.771074834481187281e+02 -7.561137191863849694e+01
6.783390152601186855e+02 -7.563616608479257764e+01
6.796762568321155413e+02 -7.566095646125462792e+01
6.807802167421159538e+02 -7.571311010111588757e+01
6.821561109021167795e+02 -7.573905228102150033e+01
6.832736764631263213e+02 -7.574853928095195954e+01
6.844885268521211401e+02 -7.576666184121472725e+01
6.856878652221221273e+02 -7.579339370115077656e+01
6.867101680171253975e+02 -7.580671372398052199e+01
6.879736973631261208e+02 -7.582688278892622691e+01
6.893154198261236161e+02 -7.584549668878332795e+01
6.906579802701162407e+02 -7.586286003265256284e+01
6.918423099051105964e+02 -7.587543646184462887e+01
6.929306663291135919e+02 -7.588879701668928135e+01
6.942091350611153757e+02 -7.590982062631275085e+01
6.952791535531159752e+02 -7.592898110959943381e+01
6.963504682711172791e+02 -7.594473520754857532e+01
6.974850500451248081e+02 -7.595649178169793458e+01
6.988269069621273957e+02 -7.597456909697397975e+01
7.000418733141232224e+02 -7.600065840318274013e+01
7.011456576551245234e+02 -7.601592037683741410e+01
7.022480816381266777e+02 -7.602823242226767775e+01
7.034798451001297508e+02 -7.604371461380833352e+01
7.046946118711275631e+02 -7.621489890438239456e+01
7.060052934991254006e+02 -7.623665893117066616e+01
7.070594034661189653e+02 -7.624954965273731489e+01
7.082108908541213168e+02 -7.627463216449083916e+01
7.095207961351243284e+02 -7.629123537955094037e+01
7.107844388271241769e+02 -7.630302107483916529e+01
7.119510007141270762e+02 -7.632888371863639065e+01
7.132299283741285763e+02 -7.634156211048980367e+01
7.146042560231344396e+02 -7.636430436714061898e+01
7.159306052731280943e+02 -7.638743513505386318e+01
7.170664219361297000e+02 -7.640577072665530522e+01
7.182648111701328162e+02 -7.641753749575323695e+01
7.194339927881337644e+02 -7.642946591625982933e+01
7.206473618241379882e+02 -7.646140436423993947e+01
7.219260017741398769e+02 -7.647820601785650751e+01
7.230444550391475786e+02 -7.649315355565792629e+01
7.243556170701504016e+02 -7.669685949813414538e+01
7.255700633641554305e+02 -7.672306886290462558e+01
7.268802687661500386e+02 -7.674782173767448512e+01
7.283992013961542398e+02 -7.676262129634879727e+01
7.297563796551548876e+02 -7.677917485301277623e+01
7.309075389491463284e+02 -7.678951043611374416e+01
7.322343904111548909e+02 -7.680227760383296243e+01
7.333533533791596710e+02 -7.681116426706714151e+01
7.345201704541595973e+02 -7.682450685794064782e+01
7.358314012481623649e+02 -7.684741206914144129e+01
7.372045668511582335e+02 -7.686492756297961648e+01
7.385475140811631718e+02 -7.688262684527434487e+01
7.398386562221621716e+02 -7.689785205906220256e+01
7.410373632761675253e+02 -7.692343188863858927e+01
7.423318127161655866e+02 -7.693904502816808133e+01
7.436901253741634719e+02 -7.696784568997459530e+01
7.449374748121590528e+02 -7.698389286993455016e+01
7.463758384081647819e+02 -7.700435117966334531e+01
7.477166668051650049e+02 -7.701942449876725050e+01
7.488515218891698169e+02 -7.703573495575555796e+01
7.502755518151643628e+02 -7.705530972805009071e+01
7.516018659371638932e+02 -7.708224026213005686e+01
7.530253593501711293e+02 -7.709889365082547386e+01
7.542249969821732520e+02 -7.732391933518027827e+01
7.554066694111734250e+02 -7.733398173233831585e+01
7.567002393291713815e+02 -7.735454682926675218e+01
7.578506343461685901e+02 -7.736420179799017660e+01
7.590819829171668971e+02 -7.737861061487534187e+01
7.603136394841676520e+02 -7.739142405781170453e+01
7.616716246891646733e+02 -7.740924436782731277e+01
7.628469576431616588e+02 -7.741761094143041078e+01
7.644560279611650913e+02 -7.743016667862301006e+01
7.656850593691651738e+02 -7.744404908757890382e+01
7.670990596731662663e+02 -7.746554124580346468e+01
7.682982881831667328e+02 -7.748915364071015688e+01
7.695605958911655762e+02 -7.764742437556337507e+01
7.707761799611635070e+02 -7.766141884033626752e+01
7.719600377691695030e+02 -7.767322157048917575e+01
7.731410241761714133e+02 -7.768668306026833648e+01
7.745161987721694459e+02 -7.771091437702264670e+01
7.756664059271715814e+02 -7.772186168364567038e+01
7.768322676051757298e+02 -7.773634484877365480e+01
7.780886442761766375e+02 -7.774823748260014611e+01
7.792875663711784000e+02 -7.809456144556760648e+01
7.814697912911797175e+02 -7.810470777891255523e+01
7.834157781461835839e+02 -7.812318894829716953e+01
7.845820265781840135e+02 -7.814041719502039030e+01
7.859077734751845128e+02 -7.815507790611741257e+01
7.869791709321871167e+02 -7.816272218785094594e+01
7.884156954331901943e+02 -7.818498694038750330e+01
7.896475210481967224e+02 -7.819613850230433627e+01
7.909104528341922560e+02 -7.821256693039744334e+01
7.919027716381933715e+02 -7.821951289070625535e+01
7.933245398441995349e+02 -7.823742691929028581e+01
7.946643696032042499e+02 -7.825949217580701145e+01
7.957042536512090010e+02 -7.826556185829660706e+01
7.968699192612020852e+02 -7.827760102519528118e+01
7.980860031452029943e+02 -7.829569828638452123e+01
7.993801588532041933e+02 -7.846986033892130763e+01
8.005476096282054641e+02 -7.848112164349707598e+01
8.016510531002022617e+02 -7.849757587300314299e+01
8.030750239072040131e+02 -7.853057997876291552e+01
8.043181113462051144e+02 -7.854413861956984988e+01
8.055484663232018647e+02 -7.877804315011013614e+01
8.069546162721944711e+02 -7.879070328540417734e+01
8.082172227521950845e+02 -7.880211672175906301e+01
8.095942258842005685e+02 -7.882500735013796600e+01
8.108406103531960980e+02 -7.883857717484373495e+01
8.121184455911898112e+02 -7.885932398886066608e+01
8.132700479331942915e+02 -7.887294170306557817e+01
8.142755632112075546e+02 -7.887938617859663282e+01
8.155385123012074473e+02 -7.904472234504180506e+01
8.167053419032072270e+02 -7.906692950031077771e+01
8.180000899232109077e+02 -7.908532460599683134e+01
8.192463936262065545e+02 -7.910774010862913030e+01
8.204934095502103446e+02 -7.911879826956852924e+01
8.218038938222125580e+02 -7.913491162547371971e+01
8.229704430932142714e+02 -7.914834369421348015e+01
8.242009562642178935e+02 -7.916066554468400795e+01
8.253676510362165573e+02 -7.917283420945592809e+01
8.264538083022216597e+02 -7.918148193158830850e+01
8.279449776972232939e+02 -7.919773687348359203e+01
8.292407532062261453e+02 -7.921369580018030376e+01
8.305033870572297019e+02 -7.922650677534313957e+01
8.317340607042260672e+02 -7.924348900354273439e+01
8.330757861262245569e+02 -7.925988185689543286e+01
8.342412264012255037e+02 -7.927573363798985895e+01
8.356323173032324121e+02 -7.929600157772581781e+01
8.369421145972373779e+02 -7.930471882895029978e+01
8.381717070392369351e+02 -7.931846142387985310e+01
8.392105669362335902e+02 -7.932737227084555798e+01
8.404568699672254297e+02 -7.934347441992886729e+01
8.416400594002188882e+02 -7.935715947687384642e+01
8.428050637652231671e+02 -7.936543293786331787e+01
8.441166093832216575e+02 -7.938139113633570787e+01
8.453310922242217202e+02 -7.940548472703524396e+01
8.468487410242232727e+02 -7.961947319291427050e+01
8.478724260412254807e+02 -7.962998274818286859e+01
8.490400647972201114e+02 -7.964415685886679341e+01
8.503335613512172131e+02 -7.966044363806807382e+01
8.513084751702081121e+02 -7.966854885681918574e+01
8.525702591112058144e+02 -7.983240265558860926e+01
8.539298648162093741e+02 -7.985122976534279360e+01
8.552400788892118726e+02 -7.986896260321454122e+01
8.564061640372110560e+02 -7.988791577941762512e+01
8.574448194842098019e+02 -7.989717948579115614e+01
8.587714870752115530e+02 -7.991035465427346196e+01
8.598896039012124675e+02 -7.992291377585333123e+01
8.613919582432099560e+02 -7.997583830182486508e+01
8.626236440722150292e+02 -7.999236770552204234e+01
8.639337284352168354e+02 -8.000225902201378858e+01
8.652601954822166590e+02 -8.001513995212351915e+01
8.665093000202177791e+02 -8.013932433325338422e+01
8.675958404012180836e+02 -8.015421960808097879e+01
8.688750097042156995e+02 -8.016820260461761904e+01
8.701215154622132104e+02 -8.018132472403254951e+01
8.713999093612164870e+02 -8.019632926006704565e+01
8.728877039422150119e+02 -8.021124566072541029e+01
8.743417053352150106e+02 -8.022618810335806927e+01
8.756670658072162041e+02 -8.023448096035677679e+01
8.773150145442123176e+02 -8.024810878413376258e+01
8.786299977892140305e+02 -8.025564604170041605e+01
8.802124925082171103e+02 -8.029242052830991838e+01
8.816830312892143411e+02 -8.030281702246780640e+01
8.832007807872159901e+02 -8.031510788132665368e+01
8.848148792222200427e+02 -8.033220592205731236e+01
8.861410579132189014e+02 -8.034546857803465514e+01
8.877717692662245099e+02 -8.036067583073693754e+01
8.893055487202218501e+02 -8.037666730516804137e+01
8.910474955762201716e+02 -8.040246020436444496e+01
8.923595856862175424e+02 -8.041308076593537635e+01
8.937983404142214567e+02 -8.042611979919010423e+01
8.952836535482183535e+02 -8.043721758420998924e+01
8.968019105012190266e+02 -8.045116749740863327e+01
8.983214820912198775e+02 -8.046042272591273559e+01
8.999678187522149528e+02 -8.047139235506959665e+01
9.015033227012154384e+02 -8.048502262254751827e+01
9.030695020082130213e+02 -8.049870523896092323e+01
9.046507039122207061e+02 -8.051374847621603692e+01
9.061532431732230179e+02 -8.054238120068164619e+01
9.079264672612298455e+02 -8.075205739356862011e+01
9.094447219922349177e+02 -8.076279180527471624e+01
9.108033416442303860e+02 -8.077413698776382489e+01
9.125455817212314287e+02 -8.079256727146771766e+01
9.142238170192340476e+02 -8.080883423584734260e+01
9.156796150192421919e+02 -8.081917238212795951e+01
9.172927039112400962e+02 -8.083721342998968851e+01
9.188431256352378114e+02 -8.085214907559559094e+01
9.208611918162387155e+02 -8.086780908553248537e+01
9.227115860842422990e+02 -8.088619970042057616e+01
9.242139324082418170e+02 -8.091417765118029592e+01
9.256380014712358388e+02 -8.093649495181736597e+01
9.272840344592405017e+02 -8.095754144484257608e+01
9.287861102612368995e+02 -8.097049195142204780e+01
9.302231683562386024e+02 -8.098899486743047760e+01
9.318048692972424760e+02 -8.100507682729823955e+01
9.334509726842425152e+02 -8.102221846683923445e+01
9.349392437762471673e+02 -8.103717469114266692e+01
9.363763543402455980e+02 -8.104843718782440476e+01
9.381670548622441856e+02 -8.106334778834886379e+01
9.397433077082478121e+02 -8.109014334726090567e+01
9.410385887132506468e+02 -8.109886865992486094e+01
9.423332718002529873e+02 -8.110577287466131224e+01
9.434514932902548026e+02 -8.111209660571027769e+01
9.452586839172545297e+02 -8.113259709697315714e+01
9.470172484872546192e+02 -8.115965104148574483e+01
9.486613010372511781e+02 -8.128919707107561976e+01
9.500993024842446175e+02 -8.131247941299328374e+01
9.515311931702399306e+02 -8.132416017022366361e+01
9.529502819652425387e+02 -8.133773789505067953e+01
9.544346580302390066e+02 -8.135212204749029752e+01
9.557805630302427744e+02 -8.136128311095673382e+01
9.573950490812458156e+02 -8.137938539989801257e+01
9.590251138102466939e+02 -8.139565465334827365e+01
9.605125140372474561e+02 -8.141797806823929307e+01
9.617099616292471183e+02 -8.142819589496910737e+01
9.632438017682507052e+02 -8.143659478605479762e+01
9.646188020012541529e+02 -8.144810005616920989e+01
9.662006260072485020e+02 -8.146203471306657207e+01
9.677360824342504202e+02 -8.147640251355477403e+01
9.692691619402485230e+02 -8.149096792222395891e+01
9.708671809532424959e+02 -8.150602894278753752e+01
9.723213547172344988e+02 -8.151975322977037308e+01
9.738405499652362778e+02 -8.153323472997278998e+01
9.752002329352289962e+02 -8.154848163459732291e+01
9.765421707312361832e+02 -8.156746388895857081e+01
9.781882113862357073e+02 -8.169158142247097487e+01
9.797075450592383277e+02 -8.171848612999980332e+01
9.811615457572370360e+02 -8.173018121275711678e+01
9.827428701602384535e+02 -8.174385550752219842e+01
9.840850141722494300e+02 -8.175392381750285153e+01
9.854598455292543804e+02 -8.176183130753258865e+01
9.869153494542588305e+02 -8.177063001246244767e+01
9.884491430092657538e+02 -8.178276294683080039e+01
9.899995951192668144e+02 -8.180966401673261146e+01
9.914364402622704802e+02 -8.181902320625839309e+01
9.928432066732693784e+02 -8.182910232980961496e+01
9.943771376292716013e+02 -8.184491758272835682e+01
9.959910054292740824e+02 -8.185463599193653295e+01
9.977969949382732011e+02 -8.187197423682759734e+01
9.992351288802692579e+02 -8.190056418130026827e+01
1.000993328126261986e+03 -8.191821461434517460e+01
1.002562384453261984e+03 -8.192737031427064665e+01
1.004048324919269362e+03 -8.193720115336695642e+01
1.005741989180276505e+03 -8.195344581612096135e+01
1.007451085702276032e+03 -8.196982832221041804e+01
1.009092373593266529e+03 -8.198342995417590373e+01
1.010675650254263019e+03 -8.200838529532752830e+01
1.012305342855263007e+03 -8.202381518464000010e+01
1.014014140365263302e+03 -8.211440297688950807e+01
1.015389731677267264e+03 -8.213062370864409445e+01
1.016859538289259945e+03 -8.213990853704537187e+01
1.018392039588250555e+03 -8.215204253244245081e+01
1.019895453490244108e+03 -8.217838258226888115e+01
1.021397143488246002e+03 -8.219367537507608290e+01
1.022947169395240053e+03 -8.222099367447327722e+01
1.024162298324243238e+03 -8.223088457128504558e+01
1.025887543771239507e+03 -8.224636743431504726e+01
1.027518367015236436e+03 -8.226074997857701021e+01
1.031713967258234334e+03 -8.234764637824696365e+01
1.033136354821230270e+03 -8.236022663544071065e+01
1.034958680659234233e+03 -8.237942159369939077e+01
1.036588477820238040e+03 -8.239467542368026898e+01
1.037962742867233828e+03 -8.241887148130521723e+01
1.039400362418235090e+03 -8.243201321168606910e+01
1.041016320536233252e+03 -8.246069081974144410e+01
1.042454360367239133e+03 -8.247510510202330636e+01
1.044098889161241459e+03 -8.248632939689569810e+01
1.045123918208240866e+03 -8.249735925140690540e+01
1.046114399446238167e+03 -8.250579145276762461e+01
1.047169453051232267e+03 -8.251528688445529269e+01
1.048352401911231937e+03 -8.252887693452065321e+01
1.049695800825233164e+03 -8.254452384363804640e+01
1.050799582101231863e+03 -8.262210105101522117e+01
1.051789493189231507e+03 -8.263229962070010970e+01
1.052955757388232087e+03 -8.264605052970907195e+01
1.053994763756232715e+03 -8.265795963237778210e+01
1.055353679755227859e+03 -8.267790450890217357e+01
1.056547413179227078e+03 -8.268878134382107703e+01
1.057731976168222900e+03 -8.270458442371798924e+01
1.058929087538221211e+03 -8.271668208692952362e+01
1.060222563136212557e+03 -8.273675584855155307e+01
1.061357354018216938e+03 -8.274644965954793463e+01
1.062524184934211007e+03 -8.275490601295871329e+01
1.063771024370216765e+03 -8.281472517567749492e+01
1.065098325211216434e+03 -8.282918712973963693e+01
1.066121866736220909e+03 -8.283988810952293136e+01
1.067240420432222891e+03 -8.285113446740689369e+01
1.068519001975224455e+03 -8.286689330785824836e+01
1.069542461320223083e+03 -8.287699688933955144e+01
1.070867875905229084e+03 -8.290227661426129657e+01
1.072004264458229954e+03 -8.291163641526695471e+01
1.073184907911227128e+03 -8.292018928219161467e+01
1.074480271804222866e+03 -8.294608081214983031e+01
1.075614942517220697e+03 -8.295343948178378923e+01
1.076781204627221086e+03 -8.297894966873350597e+01
1.077932225677222959e+03 -8.299007002240541908e+01
1.079169301629217443e+03 -8.300079463012578174e+01
1.080383714914214579e+03 -8.301197842368728175e+01
1.081694409172221640e+03 -8.303792474352385966e+01
1.082877569155216406e+03 -8.306749878732789227e+01
1.084247963707217423e+03 -8.308036713759192082e+01
1.085446520894211062e+03 -8.309239751446500577e+01
1.086596974342210160e+03 -8.310901392719820535e+01
1.087828414925204925e+03 -8.312604741279938025e+01
1.089004736345206766e+03 -8.314647890058444091e+01
1.090188108213204032e+03 -8.318293355879001183e+01
1.091595941419205701e+03 -8.320216970714349713e+01
1.092954210351208530e+03 -8.323084396689120013e+01
1.093896472713213370e+03 -8.324038788247978005e+01
1.094984071181206673e+03 -8.325100776240729772e+01
1.096197354935206022e+03 -8.329522620940872457e+01
1.097508423495210081e+03 -8.331042691864215044e+01
1.098803429685207448e+03 -8.334214027715648854e+01
1.099906642037214624e+03 -8.335395772014913973e+01
1.101121758055214741e+03 -8.336618123306215011e+01
1.102271221674212939e+03 -8.338092277723119139e+01
1.103503372564211531e+03 -8.339790502815088757e+01
1.104637959714209501e+03 -8.340921961386430894e+01
1.105772912329211977e+03 -8.341620437944258981e+01
1.106891178804216906e+03 -8.342478518961556233e+01
1.108026478149220566e+03 -8.343425271299410895e+01
1.109256875939219753e+03 -8.344469504373584812e+01
1.110295374821222140e+03 -8.345664409254547422e+01
1.111799387360220862e+03 -8.352216144314290602e+01
1.113077896080218125e+03 -8.354735847436117524e+01
1.114308645927221733e+03 -8.355863328561775916e+01
1.115652120530225147e+03 -8.357542644363763884e+01
1.116978678458228387e+03 -8.359037830214577980e+01
1.118160659464227138e+03 -8.360135119054592678e+01
1.119472197568222327e+03 -8.361396165959504856e+01
1.120750548003223230e+03 -8.364714352422458887e+01
1.121916995108218543e+03 -8.367220455240386912e+01
1.123196103173220763e+03 -8.369871399746278939e+01
1.124426884705220800e+03 -8.371420509140097010e+01
1.125595038016217586e+03 -8.374132882276501277e+01
1.126760213601222858e+03 -8.376597879233844424e+01
1.127878860505228658e+03 -8.377848839130032843e+01
1.128886355337233908e+03 -8.379004607934554372e+01
1.130019198385227355e+03 -8.380090054653163634e+01
1.131139011290224516e+03 -8.381326962095690192e+01
1.132113307643225198e+03 -8.382008725607562383e+01
1.133215868186231091e+03 -8.383284816738191125e+01
1.134383441613228570e+03 -8.384149211395993007e+01
1.135565732858231058e+03 -8.385476929956836045e+01
1.136764585931232432e+03 -8.386702302599562131e+01
1.137946176671232024e+03 -8.387901207422855521e+01
1.139160653838236613e+03 -8.389240680500830649e+01
1.140534717881244433e+03 -8.391858763595267590e+01
1.141780429387245022e+03 -8.394188769542662953e+01
1.143043057957240308e+03 -8.397331563598386595e+01
1.144369143226245797e+03 -8.400200686076317425e+01
1.145552726944244569e+03 -8.404141409340091684e+01
1.146783398008241420e+03 -8.405332065699769828e+01
1.147869480449246112e+03 -8.406395641773218586e+01
1.148988545144242380e+03 -8.407400624247976850e+01
1.150202939074240930e+03 -8.408852797476784247e+01
1.151529227279244878e+03 -8.410210607607839961e+01
1.152616617781242894e+03 -8.411303773597516908e+01
1.153766463697244035e+03 -8.413323179434237886e+01
1.154741304142249646e+03 -8.414191462221508289e+01
1.155893291316246177e+03 -8.415212845944719788e+01
1.157141149960249095e+03 -8.418737621006576433e+01
1.158243763457243404e+03 -8.419737856574445800e+01
1.159489256829245278e+03 -8.421126045316378850e+01
1.160754447402252481e+03 -8.422110346503953338e+01
1.161776157667251027e+03 -8.423312933853772222e+01
1.163101737812248757e+03 -8.424472340678120474e+01
1.164301458619251207e+03 -8.425767786405540960e+01
1.165691218893254700e+03 -8.427308356190690120e+01
1.166761436163253165e+03 -8.428380336704998399e+01
1.167848419366257076e+03 -8.429481089453039999e+01
1.169191306988255747e+03 -8.432413566726395970e+01
1.170388919360253567e+03 -8.433832417469591292e+01
1.171511705103257555e+03 -8.434812565894814895e+01
1.172807818333258183e+03 -8.436498909635758991e+01
1.174085831666261583e+03 -8.438055570283648876e+01
1.175300851858259193e+03 -8.439405641927352519e+01
1.176468006015264109e+03 -8.440827664124296348e+01
1.177729657254265476e+03 -8.442128048349012204e+01
1.178706212053266427e+03 -8.443220628710777476e+01
1.179921356356262550e+03 -8.446865088636477026e+01
1.181123037805264175e+03 -8.448044652052877268e+01
1.182256967102266572e+03 -8.449702074671458263e+01
1.183518253939262650e+03 -8.453105550616014341e+01
1.184876005530262773e+03 -8.456002013622394031e+01
1.186188593700266210e+03 -8.457352332911941062e+01
1.187435281264262812e+03 -8.458641921924996154e+01
1.188634934845267708e+03 -8.459656947300510410e+01
1.189706678599266525e+03 -8.460300125716722164e+01
1.191030604759267590e+03 -8.463108019857834563e+01
1.192069784793269719e+03 -8.464079118420568193e+01
1.193171547054274924e+03 -8.465553727267391082e+01
1.194226453252280407e+03 -8.467981055322496786e+01
1.195457085156282119e+03 -8.470403680658783685e+01
1.196608047976287708e+03 -8.472194067655499339e+01
1.197790844586294043e+03 -8.474535493934942565e+01
1.198877799822292218e+03 -8.475872930988805365e+01
1.200282727586296460e+03 -8.477295471169955476e+01
1.201480565028294222e+03 -8.478832504690845440e+01
1.202695226852294581e+03 -8.480601570279837631e+01
1.203798265245295624e+03 -8.481782457685213217e+01
1.205044192357303473e+03 -8.483090911536751833e+01
1.206210879904305330e+03 -8.484586082074767432e+01
1.207443416832309595e+03 -8.485875711491982543e+01
1.208817352814312471e+03 -8.489796014154984505e+01
1.210110520268310211e+03 -8.492909923357390767e+01
1.211405806800310529e+03 -8.494559206655262074e+01
1.212620478876315246e+03 -8.495620022432584051e+01
1.213987532986318911e+03 -8.498448967399281173e+01
1.215027172296318895e+03 -8.501856595114810489e+01
1.216387146750321335e+03 -8.503443820492394423e+01
1.217489846168322401e+03 -8.505115119094139686e+01
1.218530010817314178e+03 -8.505854864831854911e+01
1.219791066805308219e+03 -8.507169911835802623e+01
1.220750676517303873e+03 -8.508054143257248825e+01
1.221788804122306829e+03 -8.508919292275010093e+01
1.222923799685309859e+03 -8.510161533772941311e+01
1.224338728448299662e+03 -8.511854380041677359e+01
1.225522693395301758e+03 -8.513200637193611442e+01
1.226624021174302470e+03 -8.515420875275800938e+01
1.227695033452298958e+03 -8.516315600288177734e+01
1.228847195746298894e+03 -8.519144500147534416e+01
1.229933127432304900e+03 -8.519845864520632972e+01
1.231067631358308063e+03 -8.522540316938325589e+01
1.232157774894307295e+03 -8.523230739546981738e+01
1.233225003737306906e+03 -8.524347675719930351e+01
1.234312411005306785e+03 -8.526745760227737492e+01
1.235608448726305141e+03 -8.527929160873988224e+01
1.236711393114308521e+03 -8.528890029603405765e+01
1.237956863166304174e+03 -8.530729971382780263e+01
1.239061975506303497e+03 -8.531670832785306402e+01
1.240341628419309927e+03 -8.534399952392006128e+01
1.241507394596317681e+03 -8.535785945407191377e+01
1.242774681806322405e+03 -8.537378874623078673e+01
1.244149096860313875e+03 -8.540993993355512259e+01
1.245330219446312185e+03 -8.542372700541361041e+01
1.246370174468313053e+03 -8.543855941001996257e+01
1.247376043958316586e+03 -8.544908250959407781e+01
1.248511082946313763e+03 -8.545959807303576383e+01
1.249743021419311845e+03 -8.549076502397419119e+01
1.250895577447310643e+03 -8.550380288559742326e+01
1.251982742676307680e+03 -8.551120741243009604e+01
1.253276299022303647e+03 -8.552789448812029605e+01
1.254523584622302224e+03 -8.554141817404351400e+01
1.255736669191295732e+03 -8.555261297563524181e+01
1.256935734426293493e+03 -8.560622561927927165e+01
1.258230118807288818e+03 -8.563588540877171340e+01
1.259412756165285828e+03 -8.565861487937638685e+01
1.260659676341283557e+03 -8.567766468551002390e+01
1.261890485860285480e+03 -8.568905203857015351e+01
1.263104859301289252e+03 -8.570284530882031504e+01
1.264447867669288826e+03 -8.573456254938469101e+01
1.265661470749289947e+03 -8.574854203030021438e+01
1.267002777939294901e+03 -8.576033579136294804e+01
1.268345853030294165e+03 -8.578673965835611170e+01
1.269607673608299592e+03 -8.580938055321016122e+01
1.270940189133298190e+03 -8.583809351501643903e+01
1.272091777858297064e+03 -8.585230379394103295e+01
1.273113711983300163e+03 -8.586056382806623333e+01
1.274376659294295678e+03 -8.587738927573047931e+01
1.275639840483294392e+03 -8.589092228808439700e+01
1.276870625934299824e+03 -8.592246035342253663e+01
1.278068439993299762e+03 -8.593123739043903697e+01
1.279107347554301668e+03 -8.594004515820971335e+01
1.280385821955296706e+03 -8.597294462250525271e+01
1.281632703329290962e+03 -8.600971919019990253e+01
1.282862834042294708e+03 -8.602245573434394998e+01
1.284126576075297635e+03 -8.608371242814504853e+01
1.285293386968307459e+03 -8.610096833626342061e+01
1.286267400981316314e+03 -8.610780524190184337e+01
1.287545868066321418e+03 -8.611925566883583372e+01
1.288618612071313692e+03 -8.612974016747173778e+01
1.289656394873321915e+03 -8.615990835084302546e+01
1.290887639460312130e+03 -8.617153499363899982e+01
1.292237126011310465e+03 -8.620599759684110097e+01
1.293547904279312206e+03 -8.624227577682009382e+01
1.294794225714307686e+03 -8.626065235831870837e+01
1.295881200386313139e+03 -8.627251763264661122e+01
1.297064360752312496e+03 -8.630928932138618848e+01
1.298374327559307858e+03 -8.632817635056149186e+01
1.299523632161313799e+03 -8.634254209127929869e+01
1.300609457082307927e+03 -8.635415319098322584e+01
1.301712298177306366e+03 -8.636802743035971730e+01
1.302939172640308243e+03 -8.638015867534593895e+01
1.304057566347310058e+03 -8.639354452701290654e+01
1.305144841881301545e+03 -8.640076299589425446e+01
1.306326979185298114e+03 -8.641276184981720121e+01
1.307557591894295911e+03 -8.642564021012398712e+01
1.308868097227297767e+03 -8.643909070168157882e+01
1.309986284121308927e+03 -8.644838382410141264e+01
1.311137020872307403e+03 -8.647794224855883272e+01
1.312175274107303267e+03 -8.648845295903586816e+01
1.313326335159303198e+03 -8.649867941368582080e+01
1.314574148517300273e+03 -8.654937853301134965e+01
1.315818395283304199e+03 -8.656387006489381974e+01
1.316731257244300650e+03 -8.657261847986441694e+01
1.317929812268297610e+03 -8.658577978652971296e+01
1.319144599207304054e+03 -8.662523140491813933e+01
1.320279420713306536e+03 -8.663583834585361387e+01
1.321638032813303653e+03 -8.665121448494657841e+01
1.322742324105305670e+03 -8.666349756386804870e+01
1.323931598914299684e+03 -8.669313100646522230e+01
1.325205904495302093e+03 -8.670214545078107449e+01
1.326562227622298451e+03 -8.671487989846710320e+01
1.327761073213303462e+03 -8.675866099557920563e+01
1.328768849166302971e+03 -8.676495451767964084e+01
1.329902286953303701e+03 -8.677439523124775178e+01
1.331293144889305040e+03 -8.679403483677768349e+01
1.332490704229305265e+03 -8.680718948244430067e+01
1.333626628819307371e+03 -8.681747714344174938e+01
1.334769728657307496e+03 -8.683260776338730125e+01
1.335904648669311428e+03 -8.684919150357859507e+01
1.337070430845307783e+03 -8.686117751688934163e+01
1.338317405490304736e+03 -8.686934557188273232e+01
1.339595055742303884e+03 -8.688266173356525712e+01
1.340826175418309504e+03 -8.690109925110483857e+01
1.341960771367314010e+03 -8.690930043134051175e+01
1.343126988103316762e+03 -8.694121717904522484e+01
1.344308797119309020e+03 -8.695181722368761257e+01
1.345492033193308089e+03 -8.696067489366619441e+01
1.346496591760307638e+03 -8.696502511372162303e+01
1.347839290510311912e+03 -8.697898976658237302e+01
1.349181418057314659e+03 -8.699290663859807182e+01
1.350203486463311492e+03 -8.700208404204217061e+01
1.351496536246311734e+03 -8.701518437379067450e+01
1.352583678030305236e+03 -8.702618446078849956e+01
1.353860621469300895e+03 -8.708511949219428061e+01
1.355140486442303882e+03 -8.712429575530433112e+01
1.356626684624308837e+03 -8.716167235049290696e+01
1.357889478859304290e+03 -8.717682354953450385e+01
1.359295847002296796e+03 -8.726318586233914232e+01
1.360509918554298565e+03 -8.727358013102929135e+01
1.361469790917299179e+03 -8.728292438153972910e+01
1.362428595064297042e+03 -8.729105980084014504e+01
1.363753774134296691e+03 -8.733374410487493833e+01
1.365095690832293258e+03 -8.737950835524708282e+01
1.366469525663294917e+03 -8.739067366381554791e+01
1.367445180358299694e+03 -8.740038177649375939e+01
1.368563289187301052e+03 -8.741221422003846442e+01
1.369569353536298877e+03 -8.742224507065830608e+01
1.370817701555293752e+03 -8.745832996205612631e+01
1.372048927519288554e+03 -8.747005001063151042e+01
1.373341067557286806e+03 -8.751062222830884707e+01
1.374523941120296513e+03 -8.751857837302276266e+01
1.375643285022295458e+03 -8.753008401525352156e+01
1.376729127015292761e+03 -8.754006259072163232e+01
1.377832632788300543e+03 -8.755058367109845108e+01
1.378918249280304735e+03 -8.756059804732890939e+01
1.380213101903311326e+03 -8.757377677455738763e+01
1.381378889134306519e+03 -8.758516757396911601e+01
1.382530090378304521e+03 -8.759847367616983149e+01
1.383697022983305942e+03 -8.761319201771306098e+01
1.384927684935304569e+03 -8.763264210491648498e+01
1.386060951207307880e+03 -8.764121447123119424e+01
1.387275594253307645e+03 -8.764956697312115352e+01
1.388442357983311013e+03 -8.766421906836784217e+01
1.389640555179305011e+03 -8.767802314133336949e+01
1.390823775283297437e+03 -8.768925275822749654e+01
1.391989458477299195e+03 -8.769897954513753291e+01
1.393218898002298374e+03 -8.771796665882484945e+01
1.394433366952292999e+03 -8.775949260364160409e+01
1.395456676056290235e+03 -8.776950613457805161e+01
1.396798672360291675e+03 -8.781331155473105810e+01
1.397948611305289887e+03 -8.782403805808473862e+01
1.399131419134288080e+03 -8.783438694224605570e+01
1.400278794109281080e+03 -8.787550665721987286e+01
1.401416309733285743e+03 -8.788527923857826352e+01
1.402534372886286292e+03 -8.789331216909452849e+01
1.403619915603288973e+03 -8.790638505989642226e+01
1.404754999673281418e+03 -8.791715675837308197e+01
1.406112439209282456e+03 -8.793198092093747675e+01
1.407136166484277055e+03 -8.793884464120952771e+01
1.408334790619281193e+03 -8.794980755614353995e+01
1.409597095110288137e+03 -8.798534402566500034e+01
1.410859854977286886e+03 -8.800157840388742159e+01
1.412056084550289597e+03 -8.801240721518269083e+01
1.413286426111288165e+03 -8.802584025302657267e+01
1.414357935531286785e+03 -8.803633397516563264e+01
1.415492253948279540e+03 -8.804780226887201877e+01
1.416801404094281679e+03 -8.806292018211357231e+01
1.418048874440273721e+03 -8.808026256244301067e+01
1.419214645086274686e+03 -8.809235943589604290e+01
1.420366521321278924e+03 -8.810116559623033083e+01
1.421574563973275872e+03 -8.811420902027859370e+01
1.422693551090278561e+03 -8.812307704560021193e+01
1.424019200833272407e+03 -8.813253049872075451e+01
1.425265697898274084e+03 -8.814592178458059379e+01
1.426400378309270309e+03 -8.815421453577839372e+01
1.427722762195267933e+03 -8.820536871408010882e+01
1.428729042613267666e+03 -8.821495807521168331e+01
1.429880202926269703e+03 -8.822946213544466332e+01
1.431110000845266768e+03 -8.824414243104122590e+01
1.432291893628269463e+03 -8.825265362626342380e+01
1.433569718483266115e+03 -8.826281599709619741e+01
1.434656554440267428e+03 -8.827086824211868077e+01
1.435918836928261953e+03 -8.831205095179088005e+01
1.437272556442261703e+03 -8.833022022333085488e+01
1.438518660057270608e+03 -8.834058601050473669e+01
1.439875686293273247e+03 -8.837936634189590279e+01
1.441393473523268767e+03 -8.839234985774436382e+01
1.442862829555266217e+03 -8.840397955661565277e+01
1.444172888708264509e+03 -8.841748931139761680e+01
1.445546434860267254e+03 -8.843108757089977701e+01
1.447062309384267792e+03 -8.847764136082383857e+01
1.448350935753267549e+03 -8.848856709581788493e+01
1.449929859889263753e+03 -8.849890552971302782e+01
1.451480516343266572e+03 -8.851632936689192377e+01
1.452932640540262582e+03 -8.853160906734642310e+01
1.454419073575254515e+03 -8.857087113778931098e+01
1.455873155524259346e+03 -8.861917419963398856e+01
1.457294764597261747e+03 -8.863376829318315231e+01
1.458780034430265005e+03 -8.864823638163383634e+01
1.460231347040265973e+03 -8.865549209008142384e+01
1.461976643643265561e+03 -8.866966287176484229e+01
1.463558059241258889e+03 -8.868687134516792980e+01
1.465043504860266694e+03 -8.873357146422571873e+01
1.466561193458263006e+03 -8.874698119054257006e+01
1.467999002199265306e+03 -8.875833426682652316e+01
1.469563321226261905e+03 -8.876941925309179737e+01
1.471083726765265965e+03 -8.881262330514387315e+01
1.472472656184274456e+03 -8.882178046376708380e+01
1.473863802038278664e+03 -8.883584574246179955e+01
1.475396815992280608e+03 -8.884808636302095408e+01
1.476914211306277139e+03 -8.886215658582452193e+01
1.478237885394271871e+03 -8.887134156733483792e+01
1.479423810817272170e+03 -8.888080480641849590e+01
1.480622455577271467e+03 -8.888826057599126784e+01
1.482182349965267349e+03 -8.889878575161866081e+01
1.483524461928267556e+03 -8.890751488527563140e+01
1.485106326058274135e+03 -8.895002223364156180e+01
1.486609191663281308e+03 -8.896697368318388044e+01
1.488076231987284700e+03 -8.897820732419694423e+01
1.489772702304278937e+03 -8.899433931566559863e+01
1.491415932506273748e+03 -8.900427226522936053e+01
1.492741830458273398e+03 -8.901408686623773292e+01
1.494179670873272698e+03 -8.902507238534323619e+01
1.495570425364274342e+03 -8.903474280864796242e+01
1.497200252617280057e+03 -8.905435847626930013e+01
1.498684968182276862e+03 -8.906394098071885423e+01
1.500074774861268452e+03 -8.907049788164877668e+01
1.501608358897270591e+03 -8.908166785074570271e+01
1.502886223823265027e+03 -8.912271807691587355e+01
1.504420385945271846e+03 -8.916963628775855000e+01
1.505932606312271673e+03 -8.918231376291159052e+01
1.507353314164269250e+03 -8.919347868734686813e+01
1.508982472684268942e+03 -8.924494911444546119e+01
1.510233136976268725e+03 -8.925441874865822456e+01
1.511590994951266111e+03 -8.926705402953443524e+01
1.512854359860266413e+03 -8.927774860854020744e+01
1.514275984828267610e+03 -8.929153120603464799e+01
1.515482277648263334e+03 -8.929807258507757695e+01
1.517048868867263081e+03 -8.931295467557036716e+01
1.518791959098256484e+03 -8.936041460250680757e+01
1.520419807465255872e+03 -8.937093104765823171e+01
1.521970555221261748e+03 -8.941861059664248046e+01
1.523535700556258234e+03 -8.943258088764331148e+01
1.524765351754260337e+03 -8.944052562238836401e+01
1.526171637410257972e+03 -8.948466480717118543e+01
1.527561780222255038e+03 -8.949484299437276036e+01
1.528921133145260683e+03 -8.951087394678282294e+01
1.530502150187263396e+03 -8.955427950331105080e+01
1.531748487065260633e+03 -8.960400666476873255e+01
1.533091260458264514e+03 -8.961781549849872874e+01
1.534640642038262740e+03 -8.962784266236759834e+01
1.536079005154262632e+03 -8.964207708806060282e+01
1.537522403252267395e+03 -8.965025616200811953e+01
1.539024256141268779e+03 -8.969724259560315716e+01
1.540619869663267309e+03 -8.970834934965199636e+01
1.542134824574273807e+03 -8.975344904499847587e+01
1.543700541578264165e+03 -8.979742194407955935e+01
1.545283038586259863e+03 -8.981133477531507481e+01
1.546820701967260902e+03 -8.982274574696965885e+01
1.548491315340266738e+03 -8.983378987384745074e+01
1.549976243619265006e+03 -8.984450632115014912e+01
1.551334952132261606e+03 -8.985664607418209471e+01
1.552677037747258510e+03 -8.986608815772510184e+01
1.554181836297251721e+03 -8.987930711355610924e+01
1.555635981428253217e+03 -8.993839757219143394e+01
1.557136676562249704e+03 -8.995088091448471346e+01
1.558671073128251010e+03 -8.996349767534077557e+01
1.559965560404249118e+03 -8.997580152404304954e+01
1.561594527910245233e+03 -9.003269811926153920e+01
1.563097031171246272e+03 -9.004574812980365550e+01
1.564791743928250071e+03 -9.005777631318156295e+01
1.566244674140252755e+03 -9.007425184105423455e+01
1.567602574324251691e+03 -9.008688261543383646e+01
1.568787575938258669e+03 -9.009478357502239021e+01
1.570384992488259741e+03 -9.014071495230527375e+01
1.572024775433255854e+03 -9.014900804899082232e+01
1.573492851942262860e+03 -9.016017554967609726e+01
1.575058515384258499e+03 -9.017582407400587385e+01
1.576720403174253079e+03 -9.019251142258779907e+01
1.578253789069258346e+03 -9.020449359083087870e+01
1.579886383811261112e+03 -9.022009811273306923e+01
1.581436308119255045e+03 -9.023608325307586142e+01
1.582963798067257812e+03 -9.024838237970989496e+01
1.584111034154255321e+03 -9.025509437648602784e+01
1.585646632564255924e+03 -9.030567269659144358e+01
1.587195511065259780e+03 -9.031831166650383125e+01
1.588380239697260549e+03 -9.033003766366341836e+01
1.589305698039259369e+03 -9.033633029853513108e+01
1.590250378108257792e+03 -9.034798619005088938e+01
1.591288973343260295e+03 -9.035698757055840247e+01
1.592471411189255377e+03 -9.036791462674285924e+01
1.593601902253254593e+03 -9.038021636091195887e+01
1.594799632300249868e+03 -9.039132032780284476e+01
1.595934855942250579e+03 -9.040775214436764884e+01
1.596974570746247991e+03 -9.042036093484506409e+01
1.598251640950244109e+03 -9.043510066904438816e+01
1.599370552596245034e+03 -9.049564604403133217e+01
1.600489833885243570e+03 -9.050695288814652884e+01
1.601608417578241642e+03 -9.051591051391397968e+01
1.602872030454236665e+03 -9.052963300149345116e+01
1.604022847874237414e+03 -9.054345327075455430e+01
1.605156771171239598e+03 -9.055890583830449714e+01
1.606323088298235234e+03 -9.056999149521517722e+01
1.607426677236233445e+03 -9.058206563498360708e+01
1.608593145213231765e+03 -9.059410444135956197e+01
1.609918542860224989e+03 -9.060699859258713218e+01
1.611037860801217903e+03 -9.061649316013848932e+01
1.612109459703215180e+03 -9.062419185027269464e+01
1.613356319980208355e+03 -9.063672950384486171e+01
1.614329268546209278e+03 -9.064341354318891320e+01
1.615480850570211260e+03 -9.073665246542546470e+01
1.616631117261214968e+03 -9.074590871740817022e+01
1.617735046223209793e+03 -9.076051462690418248e+01
1.618996873156196671e+03 -9.077378682190152404e+01
1.620179472865194839e+03 -9.084889549270484110e+01
1.621265904694200799e+03 -9.086137656357593073e+01
1.622401526451201789e+03 -9.087514753051127059e+01
1.623598841563194583e+03 -9.089084506631050431e+01
1.624845924547193135e+03 -9.090523158072512899e+01
1.626060963443193032e+03 -9.095977194547566569e+01
1.627515133260194489e+03 -9.101206391969896004e+01
1.628633679747203132e+03 -9.102611176242146485e+01
1.629848303264197966e+03 -9.103433812491020660e+01
1.631063408847197934e+03 -9.104859627529621946e+01
1.632086312665194782e+03 -9.106011402196912741e+01
1.633172953833194697e+03 -9.111092013244527266e+01
1.634259208929195665e+03 -9.112179105788874267e+01
1.635410347043196452e+03 -9.113426584288541221e+01
1.636608947237196844e+03 -9.114713611753357725e+01
1.637935925233192393e+03 -9.119579362872593720e+01
1.639133692973195139e+03 -9.120461791321184819e+01
1.640268988796191479e+03 -9.121502900768834365e+01
1.641342350405197067e+03 -9.122218599311443654e+01
1.642509126697195825e+03 -9.123235889307122193e+01
1.643754652695204641e+03 -9.124668548634952003e+01
1.644938080062200243e+03 -9.133201459476610751e+01
1.646025778235201869e+03 -9.134254477195213440e+01
1.647207001127204421e+03 -9.135407177077171070e+01
1.648405598380202719e+03 -9.136699154192763217e+01
1.649773517747204096e+03 -9.142130889359991386e+01
1.650917394564203278e+03 -9.143026016752676810e+01
1.651925329945202975e+03 -9.143687695760604583e+01
1.653250809864199255e+03 -9.145214414661634805e+01
1.654303887300198767e+03 -9.146042747215808788e+01
1.655488008369196905e+03 -9.147293625304455134e+01
1.656766894245201911e+03 -9.148495201494293383e+01
1.657805201328199473e+03 -9.156397698351958070e+01
1.659003787763202126e+03 -9.157403539900752776e+01
1.662384413150200999e+03 -9.158693980587743511e+01
1.663630247003200566e+03 -9.160004816262924976e+01
1.664718222668199815e+03 -9.168145266366875035e+01
1.665916978802195445e+03 -9.169356218644402645e+01
1.667034964898191902e+03 -9.170156825174488802e+01
1.668217479707191160e+03 -9.171289845162289112e+01
1.669528773418185665e+03 -9.172851462225374064e+01
1.670741913046183981e+03 -9.173921511843813903e+01
1.671797671342183094e+03 -9.174803324350401112e+01
1.672883385992186959e+03 -9.176002847994197964e+01
1.673971303914187956e+03 -9.182959254242477698e+01
1.674976342629192004e+03 -9.183804715425682730e+01
1.676237710816198160e+03 -9.184927354084442186e+01
1.677389248158195187e+03 -9.186360756335619726e+01
1.678635400795195892e+03 -9.187452599751621563e+01
1.679835806160190259e+03 -9.195782663493773157e+01
1.681161884903192913e+03 -9.198846048738164427e+01
1.682248192880197166e+03 -9.199884585457169806e+01
1.683409555736196126e+03 -9.208094015100846264e+01
1.684480605354196086e+03 -9.208777084420378856e+01
1.685693394236193853e+03 -9.210054147967882443e+01
1.686843851920189991e+03 -9.211292501051039494e+01
1.687994128469197676e+03 -9.211908585144648498e+01
1.689177874366198012e+03 -9.213352440115843933e+01
1.690365543873200295e+03 -9.214875119945406823e+01
1.691548033264194601e+03 -9.216151360928419933e+01
1.692698731485194003e+03 -9.217365046384801985e+01
1.693988538360194070e+03 -9.218559129110921901e+01
1.695138330017196495e+03 -9.219334310824652334e+01
1.696497215897205024e+03 -9.220810108007832184e+01
1.697806983032201970e+03 -9.221765150576247549e+01
1.699037876927206526e+03 -9.227200076893504388e+01
1.700157246324210064e+03 -9.228208783748047495e+01
1.701452324485202553e+03 -9.243282699118660162e+01
1.702441906296204252e+03 -9.244267656224251084e+01
1.703559441575196615e+03 -9.249948382475920994e+01
1.704799922576194149e+03 -9.251063904761481638e+01
1.706029875923193686e+03 -9.252020360416884159e+01
1.707356063389188421e+03 -9.253329217632823145e+01
1.708523165452188550e+03 -9.254859288104582049e+01
1.709816415238194168e+03 -9.256281357149492806e+01
1.711033760811193133e+03 -9.264730690311316152e+01
1.712231924234189137e+03 -9.266346503692894032e+01
1.713457661436192211e+03 -9.267717348200683602e+01
1.714592601118192761e+03 -9.273811387402837170e+01
1.715759244460195987e+03 -9.275315963572857925e+01
1.716765579279192025e+03 -9.275855609565398652e+01
1.718186816618188459e+03 -9.282852435883752662e+01
1.719400986120188463e+03 -9.284056042191778602e+01
1.720440156970184034e+03 -9.285275249997498292e+01
1.721830179947186480e+03 -9.286751963882994687e+01
1.722789710691187793e+03 -9.287580873954138383e+01
1.723734544688189999e+03 -9.288287041990699322e+01
1.724837186457192729e+03 -9.289309086308320218e+01
1.726106130063186356e+03 -9.298732523268685668e+01
1.727350945190191851e+03 -9.306874878054081535e+01
1.728518934766190796e+03 -9.308139700455880927e+01
1.729637165083197033e+03 -9.313936276620573551e+01
1.730803480633194340e+03 -9.318366541595381136e+01
1.732145009834192024e+03 -9.323123245916234225e+01
1.733121761592190524e+03 -9.324203094942197367e+01
1.734431318083188671e+03 -9.325826849321551038e+01
1.735917091265184354e+03 -9.330528648745924158e+01
1.737085113342192926e+03 -9.334734037603968204e+01
1.738444127332188145e+03 -9.336162767513330607e+01
1.739673418429187223e+03 -9.337299748379300013e+01
1.740825133882191949e+03 -9.338208286705453531e+01
1.742121711013183813e+03 -9.339565144737541402e+01
1.743510713221185142e+03 -9.340968241415896500e+01
1.744630057917191152e+03 -9.341610443778418471e+01
1.745860765703191646e+03 -9.342693456405852714e+01
1.747204058685192649e+03 -9.344071084864721399e+01
1.748448966234194813e+03 -9.351103086731802705e+01
1.749648615843198058e+03 -9.351875230773990211e+01
1.750863101683193236e+03 -9.358582425563039919e+01
1.752044877781199830e+03 -9.360079957024233011e+01
1.753324107682197791e+03 -9.361479235136583554e+01
1.754634329241196610e+03 -9.362680019667226361e+01
1.755817767788201309e+03 -9.364437707870439453e+01
1.757096977873197829e+03 -9.366189702780039283e+01
1.758263480285195328e+03 -9.367463527603369755e+01
1.759606162967196724e+03 -9.369165239855051652e+01
1.760660056874186921e+03 -9.369988299645879692e+01
1.762019523327184288e+03 -9.385074845425975809e+01
1.763235126068180762e+03 -9.389399950537666939e+01
1.764256628448181800e+03 -9.390386264737044542e+01
1.765488006149184002e+03 -9.391855140182278205e+01
1.766861670736187079e+03 -9.393372634435374380e+01
1.767933322980181401e+03 -9.394685793682852193e+01
1.769050832740180340e+03 -9.396084119410133439e+01
1.770138149018184777e+03 -9.397106004936034651e+01
1.771289016442182401e+03 -9.398089465346038196e+01
1.772440121436187837e+03 -9.399201437140489190e+01
1.773750299141191135e+03 -9.400594121471270626e+01
1.775045154838193412e+03 -9.409996268738360925e+01
1.776209197176200178e+03 -9.411059984594010075e+01
1.777439846493196455e+03 -9.412199490098787180e+01
1.778861750299200139e+03 -9.421222985884377010e+01
1.779964398489208179e+03 -9.422361528173696854e+01
1.781113705744204708e+03 -9.423474239732369995e+01
1.782376153846202214e+03 -9.424578349424916723e+01
1.783606694670208526e+03 -9.430917356184306755e+01
1.784907149839209524e+03 -9.431978229299431860e+01
1.786170053775203996e+03 -9.433290717233175826e+01
1.787272619175209911e+03 -9.433907262553998407e+01
1.788358895279208809e+03 -9.434996756257507400e+01
1.789509946399210094e+03 -9.436066012897823896e+01
1.790980695183210628e+03 -9.450310776567583559e+01
1.792098684964210406e+03 -9.451626016954021736e+01
1.793216959047216733e+03 -9.452558968799718286e+01
1.794399254204214230e+03 -9.460509527894967619e+01
1.795630230542214122e+03 -9.461515258487862923e+01
1.796766630769214316e+03 -9.462067955779326667e+01
1.797948559665206631e+03 -9.463226095000015903e+01
1.799098813859209258e+03 -9.464244764807708066e+01
1.800377726686214373e+03 -9.465642786907984885e+01
1.801690358495214241e+03 -9.472368541163316991e+01
1.802842100543211927e+03 -9.473928340402440540e+01
1.804120715663222654e+03 -9.474976780321399872e+01
1.805286937892224159e+03 -9.476067817864060316e+01
1.806646617726220938e+03 -9.477218883897944579e+01
1.807765134599225348e+03 -9.478040677297927630e+01
1.809058756044216352e+03 -9.479206450042185850e+01
1.810194089866212380e+03 -9.480319804909798620e+01
1.811376635461221667e+03 -9.481469197792895898e+01
1.812687549783224313e+03 -9.489144442346557184e+01
1.813885602691230815e+03 -9.490125952140694210e+01
1.815051856112233509e+03 -9.496605409452084245e+01
1.816267122074237705e+03 -9.497980343218270605e+01
1.817432899070239728e+03 -9.499085607747721838e+01
1.818886944520236284e+03 -9.500404869050134948e+01
1.820133380260242120e+03 -9.501341390261816855e+01
1.821252749222239800e+03 -9.511319153019577755e+01
1.822562660378242072e+03 -9.512628400769649772e+01
1.823776752152243716e+03 -9.513509435055564722e+01
1.824975448349245198e+03 -9.514627162402459248e+01
1.826254977086246072e+03 -9.527835852874473233e+01
1.827512383900240820e+03 -9.534483912489498891e+01
1.828760252602238324e+03 -9.535203975194332315e+01
1.830197444753239324e+03 -9.537220342945367690e+01
1.831571663335233097e+03 -9.538489692753702798e+01
1.832659133931238102e+03 -9.539778376055718923e+01
1.833984547760233909e+03 -9.541436341730033632e+01
1.835279524116234825e+03 -9.542815868221232734e+01
1.836636246499232584e+03 -9.544036511351281149e+01
1.837722467118233908e+03 -9.550957666088253006e+01
1.838988819666239579e+03 -9.552292291236327060e+01
1.840012339022232482e+03 -9.553157039678413298e+01
1.841194218600237946e+03 -9.554539134654861243e+01
1.842347133108234630e+03 -9.555518081823586840e+01
1.843528426118233256e+03 -9.556520721903169147e+01
1.844711738004240033e+03 -9.557852103761811691e+01
1.845974374519235425e+03 -9.559445332638776449e+01
1.847253854079237499e+03 -9.560818926547477759e+01
1.848419683765234367e+03 -9.561539864695413371e+01
1.849651132121231058e+03 -9.563020341204180852e+01
1.850848999492234725e+03 -9.569160643266302202e+01
1.851967179535238756e+03 -9.570317003469807560e+01
1.853214123993235262e+03 -9.571898409547186759e+01
1.854523993087233976e+03 -9.573344266837816008e+01
1.855757166894236434e+03 -9.587765305055988563e+01
1.856985875586236943e+03 -9.588968609673437982e+01
1.857993644954232877e+03 -9.589709543313324502e+01
1.859143917646235423e+03 -9.590948490940843385e+01
1.860325749884239485e+03 -9.597915711512573012e+01
1.861412221307238724e+03 -9.598788445117537549e+01
1.862632753250234600e+03 -9.604711253029334728e+01
1.863735258293236257e+03 -9.605812504727991552e+01
1.865013596157228676e+03 -9.612004485029167711e+01
1.866200971453228703e+03 -9.613788752437267249e+01
1.867447673952228797e+03 -9.614351173471308698e+01
1.868694737119225465e+03 -9.615770868137752814e+01
1.870006005743225614e+03 -9.631023960566950848e+01
1.871267538545220305e+03 -9.632271815799794012e+01
1.872468131875215477e+03 -9.643566630334893830e+01
1.873569383570218633e+03 -9.644810508819615791e+01
1.874799950759223066e+03 -9.646204427682995686e+01
1.875951393504217776e+03 -9.647686183306316821e+01
1.877166950925218771e+03 -9.648964656541451745e+01
1.878460387242221259e+03 -9.650196980612314235e+01
1.879611613055220005e+03 -9.650949399326339062e+01
1.881065120699215186e+03 -9.652447868925661112e+01
1.882375647125214527e+03 -9.663497411919748004e+01
1.883733801685213621e+03 -9.664290711229938324e+01
1.885332012795215633e+03 -9.665150996427601626e+01
1.886796405205215706e+03 -9.666711927829764761e+01
1.888153651300215643e+03 -9.667725579210561193e+01
1.889672503319217867e+03 -9.675432641036681503e+01
1.891046731868220377e+03 -9.676414802255216330e+01
1.892244759806228103e+03 -9.676987812208160733e+01
1.893843436127222958e+03 -9.683323489822981855e+01
1.895185331656221024e+03 -9.688272076823174928e+01
1.896751647136223255e+03 -9.692799245323033119e+01
1.898253415105227759e+03 -9.697181539056651900e+01
1.899866443487228025e+03 -9.704409381750915031e+01
1.901401157059233810e+03 -9.711698164148674550e+01
1.902759838179232247e+03 -9.723335103907103871e+01
1.904148712403231912e+03 -9.724406148976311215e+01
1.905809912860227996e+03 -9.725630948568492329e+01
1.907378537791231793e+03 -9.726905206873860266e+01
1.908880431230236354e+03 -9.728518468744536563e+01
1.910398590040236741e+03 -9.729897397025996497e+01
1.911740418774244972e+03 -9.730663284670998792e+01
1.913337396744236685e+03 -9.732174570709537420e+01
1.914722403056242911e+03 -9.732824761470956787e+01
1.916147083374251451e+03 -9.734013437378740718e+01
1.917458767760250339e+03 -9.734853955293557703e+01
1.918976584709249437e+03 -9.743041100040032632e+01
1.920398941608247696e+03 -9.743901069940973514e+01
1.921838030625247484e+03 -9.755730830842668411e+01
1.923382826780254618e+03 -9.757094670896249511e+01
1.924852742528253657e+03 -9.758279562996612810e+01
1.926097932343258435e+03 -9.764107606863390743e+01
1.927536346728262288e+03 -9.769398753359593002e+01
1.928807813490260742e+03 -9.770555988088851507e+01
1.930198491014260071e+03 -9.771374660065539786e+01
1.931699444159263294e+03 -9.772319553833605710e+01
1.933073511717264410e+03 -9.773252714930367802e+01
1.934687161160265532e+03 -9.774533254460281739e+01
1.936285711658267246e+03 -9.775725543061247436e+01
1.937643167609265220e+03 -9.776639242074692504e+01
1.939161694429267300e+03 -9.777630835545842558e+01
1.940727849975273784e+03 -9.778711587920088277e+01
1.942117130180278764e+03 -9.779852127083057667e+01
1.943587437744274212e+03 -9.790363396878493063e+01
1.944994228078277956e+03 -9.791320622500307991e+01
1.946543303796273904e+03 -9.792415511825437591e+01
1.948017145499268736e+03 -9.793545528635844732e+01
1.949500227917276789e+03 -9.795159062926344973e+01
1.950901225446279568e+03 -9.796209410279325880e+01
1.952386936111277464e+03 -9.797522211597635078e+01
1.953825634770288161e+03 -9.816172036341292539e+01
1.955343444335281674e+03 -9.817843976761753311e+01
1.956700641101278961e+03 -9.818796083135616470e+01
1.958283595020277062e+03 -9.820000921454230536e+01
1.959896288101277605e+03 -9.821011752508482573e+01
1.961335116987274887e+03 -9.822238556723314673e+01
1.962816832493275797e+03 -9.822998919849409560e+01
1.964301147840269550e+03 -9.823987799972981350e+01
1.965738951430275847e+03 -9.824883042317995319e+01
1.967384323384276286e+03 -9.835300303474389239e+01
1.969120470242276497e+03 -9.862067711868881759e+01
1.970334204463277274e+03 -9.863546490205315820e+01
1.971693529873282387e+03 -9.872693557576796763e+01
1.973065794128277048e+03 -9.873672959112597880e+01
1.974552918444276656e+03 -9.874802798207822718e+01
1.976200068444280987e+03 -9.876456589893825821e+01
1.977637798254283553e+03 -9.877451649235752029e+01
1.979043602278283288e+03 -9.878368885186378634e+01
1.980784631052281838e+03 -9.887034396518714630e+01
1.982095232384286646e+03 -9.897374047181349965e+01
1.983517989465286519e+03 -9.898321494055379333e+01
1.985067920942290584e+03 -9.900282032464866688e+01
1.986554821959289256e+03 -9.901604011808039729e+01
1.990414365050301058e+03 -9.902794144145741484e+01
1.991964523603304769e+03 -9.903938156482901434e+01
1.993451377816305467e+03 -9.905272323633880660e+01
1.994824710014296215e+03 -9.906155825019617112e+01
1.996517806457295592e+03 -9.907335576006147448e+01
1.998081096840292957e+03 -9.916510402932084389e+01
1.999472035196298748e+03 -9.916988194717723104e+01
2.000862143668298813e+03 -9.918314541110895277e+01
2.002317493495296731e+03 -9.919549036221637550e+01
2.003787755338300485e+03 -9.920426215958350724e+01
2.005322457231299268e+03 -9.921593647567162577e+01
2.006806908244301667e+03 -9.922837312141105315e+01
2.008182735053302167e+03 -9.923597654076434083e+01
2.009684401822300060e+03 -9.924841796416410489e+01
2.011091287494298740e+03 -9.925908788147374651e+01
2.012640418280301674e+03 -9.926893885206908408e+01
2.014142371701302181e+03 -9.928440985946828334e+01
2.015629295041300793e+03 -9.929596649383485385e+01
2.016808202303296639e+03 -9.930375675116400203e+01
2.018292178898296697e+03 -9.931790000476466673e+01
2.019587776824293542e+03 -9.933561529330546591e+01
2.020659283251290617e+03 -9.934932298038368970e+01
2.021664548772285343e+03 -9.935920567356937738e+01
2.022784611045284691e+03 -9.947104623602420759e+01
2.023805744418295944e+03 -9.948142769556361031e+01
2.024940869345302417e+03 -9.948903537880431713e+01
2.026136326257304972e+03 -9.950110321778517175e+01
2.027367189030304871e+03 -9.963102431918754576e+01
2.028421833119306029e+03 -9.964083779796629869e+01
2.029444895730306598e+03 -9.973545743370203809e+01
2.030611619410305138e+03 -9.974515455589049395e+01
2.031700091094295203e+03 -9.985796491622539861e+01
2.032835334536299342e+03 -9.987099575894902159e+01
2.033825470340296306e+03 -9.988077332164209565e+01
2.034944707243295852e+03 -9.988852705418719324e+01
2.036061422794295140e+03 -9.989571642657359973e+01
2.037276378890293927e+03 -9.991179183216358695e+01
2.038427287546295702e+03 -9.991985932497709655e+01
2.039544467352297943e+03 -9.992758887081363639e+01
2.040695540650292969e+03 -1.000438024424317689e+02
2.041878199676291842e+03 -1.000532085811653076e+02
2.043109002154289556e+03 -1.000683153294106376e+02
2.044275870170291455e+03 -1.000777358898020140e+02
2.045568690944292030e+03 -1.000884508576369569e+02
2.046879924057298922e+03 -1.001011929914008078e+02
2.048126742392301821e+03 -1.001084268651912055e+02
2.049229118889297752e+03 -1.001179473218117124e+02
2.050443420396306465e+03 -1.001286255390563724e+02
2.051515297659305361e+03 -1.001371199558764289e+02
2.052777095988305518e+03 -1.001474569274721063e+02
2.053928110589302378e+03 -1.001576625254260762e+02
2.055172816834307014e+03 -1.001665075568920571e+02
2.056357083523311303e+03 -1.001787540705853843e+02
2.057476066994311623e+03 -1.001866845188617390e+02
2.058753568895312128e+03 -1.003478789979609331e+02
2.059968717404308336e+03 -1.004612538972141209e+02
2.061198682841306436e+03 -1.005572452835770036e+02
2.062365352571307085e+03 -1.005695473326201892e+02
2.063516366005311284e+03 -1.006828494456085821e+02
2.064778760178309312e+03 -1.006961609087136225e+02
2.065967374456311518e+03 -1.007030497337293440e+02
2.067070915949312621e+03 -1.007106063682509784e+02
2.068360744545316265e+03 -1.007199878629307790e+02
2.069496001276316747e+03 -1.007266502864179074e+02
2.070790217997317086e+03 -1.008237160561972701e+02
2.072005418669312348e+03 -1.009999053873215900e+02
2.073156699378307167e+03 -1.011171254528092049e+02
2.074322225843305205e+03 -1.011266481262574501e+02
2.075392882838306832e+03 -1.012113381021773648e+02
2.076638632875308758e+03 -1.012883746959557243e+02
2.077726297478309789e+03 -1.013006555053385540e+02
2.078845179512309187e+03 -1.013149793704987474e+02
2.080075556214314929e+03 -1.013289903047722760e+02
2.081097635444315529e+03 -1.013348248793153914e+02
2.082295972464315128e+03 -1.014176219108342707e+02
2.083366305786312296e+03 -1.014289667897133853e+02
2.084483809555311382e+03 -1.014382056273695412e+02
2.085603745804310165e+03 -1.015134623033983985e+02
2.086913499851314555e+03 -1.015246367817209148e+02
2.088016720675319448e+03 -1.015340503076878633e+02
2.089247491196316332e+03 -1.016019133504486831e+02
2.090348048727313653e+03 -1.016679946626457109e+02
2.091273587269313794e+03 -1.016716718621947848e+02
2.092568585936316595e+03 -1.016884477882685189e+02
2.093734402053316444e+03 -1.017474730516545236e+02
2.094965315807319712e+03 -1.019096700931193027e+02
2.096477375994321847e+03 -1.021069454135079013e+02
2.097675010141323583e+03 -1.021194201072941610e+02
2.098921866578320987e+03 -1.021277770387731465e+02
2.099900380603326994e+03 -1.021353893955080707e+02
2.101112161514325635e+03 -1.021479521586982031e+02
2.102295890750336184e+03 -1.022645913499353014e+02
2.103294012886339260e+03 -1.022732082456572442e+02
2.104413231054339121e+03 -1.022850596787741324e+02
2.105644758343340072e+03 -1.023589319244867823e+02
2.106998567903339790e+03 -1.023719185219454175e+02
2.108099728522331134e+03 -1.023852353080934705e+02
2.109331031365323724e+03 -1.023983963720801285e+02
2.110497574534327214e+03 -1.024630426230213232e+02
2.111664836265326812e+03 -1.024745103067618999e+02
2.112862145748333205e+03 -1.024875199558633341e+02
2.114188825387334873e+03 -1.024967778575818187e+02
2.115356119422336633e+03 -1.025074405575013543e+02
2.116457755308345440e+03 -1.025226881607946297e+02
2.117640370908340628e+03 -1.025866850940224282e+02
2.118887908698341562e+03 -1.027026640058130056e+02
2.119960169778343698e+03 -1.027082263375246214e+02
2.121269375706348001e+03 -1.027220206747782356e+02
2.122451612943348664e+03 -1.027344378315539899e+02
2.123859134729349535e+03 -1.028507584936015320e+02
2.125105680212353036e+03 -1.028605994857730508e+02
2.126272169551348270e+03 -1.028694815175989277e+02
2.127454847723351122e+03 -1.028832924948117835e+02
2.128622917705350119e+03 -1.029481561590543208e+02
2.129836717769350798e+03 -1.030100603732390994e+02
2.130891544384341614e+03 -1.030250643431448339e+02
2.132254228115340084e+03 -1.030923658943707721e+02
2.133420805665338776e+03 -1.031061810923993676e+02
2.134635147665345357e+03 -1.032115171972137944e+02
2.137938444300338233e+03 -1.032212155082991956e+02
2.144667247746338035e+03 -1.032289883371923622e+02
2.145962369864335415e+03 -1.032427647424336072e+02
2.147128078351339354e+03 -1.032547557095958268e+02
2.148228540688332941e+03 -1.032619610852236605e+02
2.149459230950333222e+03 -1.032728138206839077e+02
2.150610377951335977e+03 -1.032877518939260852e+02
2.151784642834330953e+03 -1.032951014419047766e+02
2.153032111719332534e+03 -1.033046871338743387e+02
2.154230853076327548e+03 -1.034705750261044841e+02
2.155332742324324499e+03 -1.035362259377781697e+02
2.156590946951331716e+03 -1.035503661078144262e+02
2.157693471296335701e+03 -1.036461486461501948e+02
2.158973140887341287e+03 -1.036653676930991850e+02
2.160012228983341629e+03 -1.037505473341678908e+02
2.161256488797343991e+03 -1.037647979809912613e+02
2.162498543800344123e+03 -1.037748898417672336e+02
2.163805699142341837e+03 -1.038537493678112753e+02
2.164827553327337228e+03 -1.038661542748697002e+02
2.165914883061332148e+03 -1.038755056947128423e+02
2.167353169573329069e+03 -1.040337580508108317e+02
2.168408890738324772e+03 -1.040451413995044163e+02
2.169590660908324935e+03 -1.040583868901756404e+02
2.170902396532326748e+03 -1.040753732170999513e+02
2.172068455413325864e+03 -1.041532476205432260e+02
2.173250406300323448e+03 -1.041621026869209601e+02
2.174496875930321039e+03 -1.043163363576063460e+02
2.175713659314325923e+03 -1.043241169821564256e+02
2.177039016085331241e+03 -1.043419287884269977e+02
2.178329480383334158e+03 -1.043545042161839262e+02
2.179415546655345679e+03 -1.043622944967214750e+02
2.180455637409344490e+03 -1.043680267150918155e+02
2.181541700961344759e+03 -1.043787583249429787e+02
2.182676698452341952e+03 -1.044668105071081357e+02
2.183828829052345100e+03 -1.044791294580326593e+02
2.185042901040338620e+03 -1.044876593839541812e+02
2.186273363383335891e+03 -1.044986402164426522e+02
2.187456820994339068e+03 -1.045113033356683587e+02
2.188767584129334864e+03 -1.045210261444165525e+02
2.189949599097337341e+03 -1.045315977770547136e+02
2.191036376017333168e+03 -1.045423353795701615e+02
2.192171745339328481e+03 -1.045560153590077022e+02
2.193417801188332305e+03 -1.045655129902995526e+02
2.194425760763324433e+03 -1.045721955840614612e+02
2.195560755482329114e+03 -1.045846661990290443e+02
2.196583088701332599e+03 -1.045900983536912321e+02
2.197655053941332881e+03 -1.045971962925552390e+02
2.198981909686330255e+03 -1.046104360697580944e+02
2.200150833501327725e+03 -1.046226288694845294e+02
2.201157927730326264e+03 -1.046317173539126344e+02
2.202259764424330569e+03 -1.046383571848602401e+02
2.203393630188325915e+03 -1.046494205702062885e+02
2.204480552184320914e+03 -1.047326253085652894e+02
2.205695744343318438e+03 -1.047461348459216026e+02
2.206841550186323730e+03 -1.047568366438311784e+02
2.207972199587326031e+03 -1.048009999606450720e+02
2.209395762785326951e+03 -1.049095632652431505e+02
2.210578342504335524e+03 -1.049206937076227177e+02
2.211807851884335832e+03 -1.049332879422509137e+02
2.213038796478333097e+03 -1.049430242182822184e+02
2.214191418517322745e+03 -1.051109271926382718e+02
2.215645438075316633e+03 -1.052007634475444462e+02
2.216795333124329773e+03 -1.052114264379215882e+02
2.218059392896329882e+03 -1.052213266065317328e+02
2.219386186979332706e+03 -1.052357036926374860e+02
2.220663522187333001e+03 -1.052481997772435136e+02
2.221670235514331580e+03 -1.052555262661796434e+02
2.222916754049330848e+03 -1.052681097137660799e+02
2.224115560718335473e+03 -1.052796116244820581e+02
2.225200437816332851e+03 -1.052885864018828812e+02
2.226302620583332100e+03 -1.052990108917709904e+02
2.227517115840333645e+03 -1.053947183476495013e+02
2.228908079270333474e+03 -1.054100888678912895e+02
2.230227918228329145e+03 -1.054216158103068466e+02
2.231298489118322323e+03 -1.054306185783310639e+02
2.232433857279320364e+03 -1.054403455731225705e+02
2.233713490392327003e+03 -1.054460226027211718e+02
2.235039968701325051e+03 -1.054574153326564243e+02
2.236251084270330466e+03 -1.055452992099303202e+02
2.237546204325331928e+03 -1.055567982732930545e+02
2.238698466325335175e+03 -1.055691333943100716e+02
2.239992750727331440e+03 -1.055808108855036949e+02
2.241160804155328151e+03 -1.056280910193327998e+02
2.242295248425329191e+03 -1.056768646860458318e+02
2.243334478530327033e+03 -1.056848050297790564e+02
2.244644412315330555e+03 -1.057709963569926401e+02
2.245844303060337552e+03 -1.057829225769432213e+02
2.246879381354328871e+03 -1.057932572990407323e+02
2.248158086244327933e+03 -1.058900179995779922e+02
2.249357514456329227e+03 -1.059007105267080249e+02
2.250572053419322401e+03 -1.059115321666994447e+02
2.251882273697319761e+03 -1.059227669105722072e+02
2.253082023940316503e+03 -1.059312913003466292e+02
2.254295898651313109e+03 -1.059476660541155582e+02
2.255558624384315408e+03 -1.059606717738446235e+02
2.256724696928316916e+03 -1.059708375589093237e+02
2.257970874003323843e+03 -1.060456479667384286e+02
2.259234158404326081e+03 -1.060641096865552413e+02
2.260321448754320954e+03 -1.060728148111204234e+02
2.261663122900317830e+03 -1.061579426772446624e+02
2.262958865405311371e+03 -1.061711287937347237e+02
2.264269729748308237e+03 -1.062711312928262544e+02
2.265275078136306547e+03 -1.063525879887776995e+02
2.266523690684307439e+03 -1.064385660161960061e+02
2.267721229492308339e+03 -1.064501280464709652e+02
2.268840603315304179e+03 -1.064620309572290893e+02
2.270119557393298237e+03 -1.064716943519799628e+02
2.271621306254293813e+03 -1.064864440950946403e+02
2.272708007039291260e+03 -1.064967848136684836e+02
2.273848323278298267e+03 -1.065072463533769849e+02
2.275126942113298355e+03 -1.065203668099376273e+02
2.276342011313297917e+03 -1.065630848024607644e+02
2.277460237253299056e+03 -1.066091196159446781e+02
2.278467543271299292e+03 -1.066166372712859101e+02
2.279762276206296519e+03 -1.066308980715832888e+02
2.280897376667295248e+03 -1.066407112810421012e+02
2.282176798655298626e+03 -1.066528997662597078e+02
2.283439595317291605e+03 -1.067389666228093574e+02
2.284750950362293224e+03 -1.068273983490061880e+02
2.285775268148290706e+03 -1.068365857125850340e+02
2.286939065952288729e+03 -1.069149603002479267e+02
2.288089732231288508e+03 -1.069248391756686658e+02
2.289096368041284222e+03 -1.069313403932898154e+02
2.290423424734286527e+03 -1.069426847904545639e+02
2.291750169444292624e+03 -1.069542165590854381e+02
2.292868588695298968e+03 -1.069659605481913616e+02
2.294180679691300611e+03 -1.069785107676437406e+02
2.295713799670302251e+03 -1.069912588829804463e+02
2.297232292511302148e+03 -1.070026533439336163e+02
2.298686784994299160e+03 -1.070167185079962167e+02
2.300284498882301705e+03 -1.070265627658260996e+02
2.301547542913303914e+03 -1.070339011842159493e+02
2.303080960341307218e+03 -1.070442380666655566e+02
2.304439518058308749e+03 -1.071182803270541370e+02
2.305830367561306048e+03 -1.071288875770167692e+02
2.307717346261300918e+03 -1.071394098350060915e+02
2.309203008912303630e+03 -1.071506771791687385e+02
2.310529485729299267e+03 -1.071615628240684401e+02
2.311903816701295000e+03 -1.071707695533448828e+02
2.313278368097293423e+03 -1.071827624816831417e+02
2.314813052343286472e+03 -1.073564295082292830e+02
2.316313037617286682e+03 -1.073676798395637206e+02
2.317736734849293498e+03 -1.073796226004969867e+02
2.319175480041294577e+03 -1.073871954702567990e+02
2.320469799037287885e+03 -1.073954158949170505e+02
2.322051148638291124e+03 -1.074711902044426211e+02
2.323744746075293733e+03 -1.074864777878829614e+02
2.325152160084289790e+03 -1.074996490563447367e+02
2.326686935965286466e+03 -1.076296457237676520e+02
2.328158469908290499e+03 -1.076402700605880511e+02
2.329963101409293813e+03 -1.076532936149772013e+02
2.331417677347291828e+03 -1.076639943674875042e+02
2.332967656074288243e+03 -1.077765111241526483e+02
2.334469834606290533e+03 -1.077869913903621324e+02
2.335894265119288320e+03 -1.077989171999664109e+02
2.337379774528290000e+03 -1.078092747815472165e+02
2.338976751758296814e+03 -1.078188251408056573e+02
2.340382927066300908e+03 -1.078308857410568464e+02
2.341980660318300579e+03 -1.079269651413830786e+02
2.343596556851300193e+03 -1.079949738288917871e+02
2.344986030249299802e+03 -1.080014572874794254e+02
2.346520662371298386e+03 -1.080128124759733765e+02
2.348039333782300673e+03 -1.080227171362514014e+02
2.349380899844303713e+03 -1.080336392673458903e+02
2.350706097135303935e+03 -1.080988275559121661e+02
2.352320136709302460e+03 -1.082009584714992911e+02
2.353886411892304750e+03 -1.082139602207860776e+02

==> figures/ex2/M2LamBIa.txt <==
1.037779881968163009e-01 -2.449589025639662054e+01
1.165826801367802590e+00 -5.579046710086331728e+01
2.048566107609076425e+00 -5.664268597313396469e+01
2.959918445331277237e+00 -5.707706074989484790e+01
3.876440345856826841e+00 -5.733946592144597076e+01
4.796248351881513550e+00 -5.762790038353826105e+01
5.687590376823209226e+00 -5.781421737630470403e+01
6.616732374811545192e+00 -5.803452655951264205e+01
7.552257672796258703e+00 -5.822570931171524222e+01
8.444615554274060187e+00 -5.843345661793141232e+01
9.341604481072863564e+00 -5.866678214481362374e+01
1.024906274446402676e+01 -5.900504647266823355e+01
1.115570981019409302e+01 -5.918407225000377991e+01
1.202757025280734560e+01 -5.937592503142343503e+01
1.290726338304812160e+01 -5.951765401534854760e+01
1.382441710859420780e+01 -5.968126225611463553e+01
1.465339728777762573e+01 -5.978126810481349196e+01
1.560004108633147624e+01 -6.000228638825586813e+01
1.657496032485505566e+01 -6.031539838022501954e+01
1.746423830403364263e+01 -6.045171884675660579e+01
1.845079367309808660e+01 -6.068024532029287599e+01
1.933410964185022607e+01 -6.084008139061798914e+01
2.024726892926264554e+01 -6.105980647809277428e+01
2.113998967231600545e+01 -6.118171302853983207e+01
2.202425478570512496e+01 -6.128082789779342932e+01
2.291991519301664226e+01 -6.150265737298549595e+01
2.382977185596246272e+01 -6.161149480694566449e+01
2.475272752657765452e+01 -6.178031340432097807e+01
2.565958531462238312e+01 -6.189526804307992336e+01
2.658903184747905613e+01 -6.204675996150821504e+01
2.749731497688917514e+01 -6.215571670122193382e+01
2.842146683707833432e+01 -6.239766593437550313e+01
2.932778236449812681e+01 -6.257268692305950708e+01
3.021698445058427751e+01 -6.270442968009327700e+01
3.110907299204846055e+01 -6.281660584320011509e+01
3.200473933636676804e+01 -6.305234735487172060e+01
3.290859149630414038e+01 -6.317638982594151287e+01
3.382047558490303629e+01 -6.335387583489533370e+01
3.478095992495654798e+01 -6.354972253841883401e+01
3.567475924368481799e+01 -6.363494489827066758e+01
3.653528287697699994e+01 -6.379840265121838172e+01
3.743423196480144099e+01 -6.393602623677979579e+01
3.835175009532249391e+01 -6.415132683443621886e+01
3.926958400926669412e+01 -6.423912634231157881e+01
4.022324079157552035e+01 -6.456680235942614843e+01
4.109510063097113886e+01 -6.470937320318161312e+01
4.199098989767371393e+01 -6.486675647241071374e+01
4.284353317257482274e+01 -6.499755751602531006e+01
4.374227577276178636e+01 -6.516315590739817765e+01
4.460782292691874318e+01 -6.531041147622234178e+01
4.555127357289893553e+01 -6.538265893130939332e+01
4.647894276772276356e+01 -6.553151890602077856e+01
4.735045501021086523e+01 -6.570356840709465018e+01
4.827985488330595842e+01 -6.582787483296884545e+01
4.919074806645512865e+01 -6.592346884401891316e+01
5.008629668599460416e+01 -6.604113039438419719e+01
5.097591697121388421e+01 -6.614467997181751002e+01
5.189066045338986299e+01 -6.631070543628842984e+01
5.280571374155697129e+01 -6.652191222245065205e+01
5.374076673628879064e+01 -6.668679366627002025e+01
5.459951892083627456e+01 -6.680086558103450045e+01
5.548268060476984687e+01 -6.693644908607600996e+01
5.635695759842637642e+01 -6.709906055170128525e+01
5.726737102051847472e+01 -6.721526595435700813e+01
5.816315868740203143e+01 -6.717921617296073578e+01
5.908889220253913521e+01 -6.753479655920557434e+01
5.999286275867488882e+01 -6.765224067284520970e+01
6.089182619130588137e+01 -6.777576432522403138e+01
6.177282591096009412e+01 -6.793634274282366903e+01
6.271507029209751494e+01 -6.806649659577820444e+01
6.359801433967076889e+01 -6.818735308380500726e+01
6.447426863962900256e+01 -6.826488354213118726e+01
6.533437122867326252e+01 -6.837801770721409866e+01
6.624887570732971653e+01 -6.846547305969220076e+01
6.712540715604555430e+01 -6.859008903973968074e+01
6.802377461483119703e+01 -6.868875755478863709e+01
6.891242944283877137e+01 -6.881583847218232108e+01
6.979035058590234541e+01 -6.890218392050744001e+01
7.071117567864712328e+01 -6.907820223105440505e+01
7.159270657953456407e+01 -6.918638377010344698e+01
7.246633392472867286e+01 -6.927566316773652488e+01
7.335905465442920104e+01 -6.935887517935250912e+01
7.429106514390441873e+01 -6.952746529836814204e+01
7.519690158661687462e+01 -6.963462911041344228e+01
7.607514239877927764e+01 -6.977771972490671715e+01
7.696100426415213747e+01 -6.985675889907649605e+01
7.784194406994501492e+01 -6.995356282013663929e+01
7.868973085448961058e+01 -7.006279634869676443e+01
7.961865768738206839e+01 -7.017716252035572211e+01
8.054288033171906136e+01 -7.031953661803397893e+01
8.148937447743955431e+01 -7.044757936323985348e+01
8.238949931389652193e+01 -7.056257115249145784e+01
8.331248447455581640e+01 -7.072313920507656348e+01
8.421479960060678138e+01 -7.085626725115466229e+01
8.510832349337287894e+01 -7.097909175772899459e+01
8.604018871409934377e+01 -7.111571110565742515e+01
8.694049422137322836e+01 -7.122401138049779945e+01
8.782847514078602558e+01 -7.132765834258448479e+01
8.872240549336420656e+01 -7.155491705252180168e+01
8.959457945578614613e+01 -7.163719297671961783e+01
9.048546798102907474e+01 -7.172677728803974162e+01
9.139821903533884040e+01 -7.179907861805898506e+01
9.229040081049897992e+01 -7.186834882051991258e+01
9.318760129471192499e+01 -7.186383986067485807e+01
9.406045839458238333e+01 -7.208112897353574056e+01
9.495688803463126249e+01 -7.218886201298866467e+01
9.582168562420993396e+01 -7.230847297760702475e+01
9.673982399489614181e+01 -7.242018706763123248e+01
9.760307206670987057e+01 -7.251911312294168965e+01
9.849569833395071328e+01 -7.263127189853702248e+01
9.943425842379801338e+01 -7.267234319742269122e+01
1.003334040390851385e+02 -7.291188435147525126e+01
1.012701583723712275e+02 -7.312304476418779586e+01
1.021178899645339726e+02 -7.317913721463905574e+01
1.030156027191958827e+02 -7.333472145980034895e+01
1.039335926070110929e+02 -7.342292353793985171e+01
1.048274234083655756e+02 -7.353431972141012807e+01
1.057850912323629018e+02 -7.364140857544921914e+01
1.067109866108105081e+02 -7.373355739050440150e+01
1.076508818827453098e+02 -7.381235475829507209e+01
1.085272897381626507e+02 -7.390264780529136601e+01
1.093851522927812709e+02 -7.399487140934309082e+01
1.103256670386297600e+02 -7.412991224546820490e+01
1.112526245615619729e+02 -7.416050589229138268e+01
1.121209981028339797e+02 -7.443264784101580744e+01
1.130501041501527624e+02 -7.458846425399492830e+01
1.139390258965722751e+02 -7.466576665014865455e+01
1.148857843149395137e+02 -7.477637962683689921e+01
1.157924209932214552e+02 -7.485314253639411675e+01
1.166914310022722958e+02 -7.494758560046435036e+01
1.176090219253092073e+02 -7.509050063391835295e+01
1.185381464402948097e+02 -7.522802813755698992e+01
1.194642912026785808e+02 -7.529349685301220063e+01
1.203743179679557187e+02 -7.541058827461620240e+01
1.213342264015867897e+02 -7.555271625733035989e+01
1.222614125490770647e+02 -7.563559491859355433e+01
1.231647472234151763e+02 -7.573385019344138414e+01
1.240741681911749765e+02 -7.580916734593410524e+01
1.250397612078290024e+02 -7.595780195630226217e+01
1.259407334473798983e+02 -7.603747699156126316e+01
1.268042249140737141e+02 -7.619736812706889850e+01
1.277233300700434455e+02 -7.628477057757879720e+01
1.286451644777087608e+02 -7.635912276183856306e+01
1.295407007795933225e+02 -7.646128547533604092e+01
1.304619151007151174e+02 -7.657477966837939221e+01
1.313771827862306907e+02 -7.672649817623486967e+01
1.322531835612200553e+02 -7.677769211249349723e+01
1.331440487627871221e+02 -7.684943207570603363e+01
1.340855800999444796e+02 -7.692303947644901996e+01
1.349826830704405438e+02 -7.708698580005462020e+01
1.359006470502412469e+02 -7.716059002294623781e+01
1.368121923278085887e+02 -7.724958090808451061e+01
1.377194470183923727e+02 -7.730881103452841785e+01
1.386560385386401322e+02 -7.746105015986785247e+01
1.395213316938374248e+02 -7.752844098674007967e+01
1.404311628665076626e+02 -7.757812888848084754e+01
1.413220870850142035e+02 -7.763703926494252983e+01
1.422322236510343032e+02 -7.779199964560103808e+01
1.431324817377142722e+02 -7.781529611836648996e+01
1.440467175883124469e+02 -7.797024818148555880e+01
1.449707444269210157e+02 -7.803414746141348246e+01
1.458930998602940292e+02 -7.815192243414152529e+01
1.468014604182972107e+02 -7.821200579793433860e+01
1.477066244048415626e+02 -7.830999175924091560e+01
1.485848236588062719e+02 -7.839173324197172121e+01
1.494645680050656722e+02 -7.844204453143581190e+01
1.503413498174923006e+02 -7.851434893970844087e+01
1.512213832326349916e+02 -7.854937833567153405e+01
1.520560556107957382e+02 -7.859791458229490502e+01
1.529579295480390897e+02 -7.863666857675093524e+01
1.538803033910109548e+02 -7.877413867370889022e+01
1.547982824476377459e+02 -7.892969323567429285e+01
1.556921374471916408e+02 -7.904139238077256380e+01
1.565874675221217274e+02 -7.918842522756503399e+01
1.575142498722241839e+02 -7.927463993644163054e+01
1.584208895435323825e+02 -7.934090947565172769e+01
1.593618847673758978e+02 -7.945406875004852054e+01
1.602481828590971418e+02 -7.954149884267813775e+01
1.611788562044908701e+02 -7.962337583320454826e+01
1.620816166138276344e+02 -7.973473762081927418e+01
1.629927647654898522e+02 -7.979546994098120649e+01
1.639071650173165722e+02 -7.987214184622499147e+01
1.647795521741500124e+02 -7.993094678280073140e+01
1.656481275562487951e+02 -8.003798201885342678e+01
1.666040562514273802e+02 -8.018053684354481447e+01
1.674789873005705942e+02 -8.026506606282033829e+01
1.683508682277053481e+02 -8.030291685445557448e+01
1.692685967249271926e+02 -8.038814212834215311e+01
1.701870733191899490e+02 -8.042742494179398705e+01
1.710887650920311103e+02 -8.065153213019675604e+01
1.720193361576530151e+02 -8.072365175038322604e+01
1.729135246089135762e+02 -8.081676561388758273e+01
1.738744605903688409e+02 -8.090416805823259949e+01
1.747850692167354225e+02 -8.097620597256593555e+01
1.756904248937731552e+02 -8.105851599298500787e+01
1.765989083332882785e+02 -8.110440103794124411e+01
1.774707994679512808e+02 -8.127289860799105270e+01
1.783521192268410118e+02 -8.143927312511179650e+01
1.792858724846853988e+02 -8.150581469556107095e+01
1.801658283695811349e+02 -8.157806693749890314e+01
1.810914707042858822e+02 -8.164551892517125964e+01
1.819728694306278953e+02 -8.173960093588954123e+01
1.828575743570749239e+02 -8.179122534973582503e+01
1.837675728997564875e+02 -8.180584528457804083e+01
1.846904321633337531e+02 -8.199463882850700713e+01
1.856247759447491319e+02 -8.203738332025908164e+01
1.865353555653302351e+02 -8.222734399397278082e+01
1.874790601004497148e+02 -8.229777553280916891e+01
1.884386134003812856e+02 -8.245175570256027697e+01
1.893872951222874690e+02 -8.253144716046720930e+01
1.903290305543749241e+02 -8.256933042344770968e+01
1.912505970290920345e+02 -8.266368753935937264e+01
1.921507649731007348e+02 -8.269037981333947585e+01
1.930639691901218669e+02 -8.279835626000730997e+01
1.939610846155323145e+02 -8.287167397559929327e+01
1.948900625380570943e+02 -8.294247461055047665e+01
1.957917956983845329e+02 -8.302977699741606443e+01
1.967071474479802475e+02 -8.313403227395885153e+01
1.975848987837380264e+02 -8.322518553793186413e+01
1.984675836519745644e+02 -8.326741768177804204e+01
1.993950524690037014e+02 -8.333535516828104051e+01
2.003003858833981212e+02 -8.339610939453733351e+01
2.012135002200142537e+02 -8.346809665394580691e+01
2.021091476565343328e+02 -8.350453324782465359e+01
2.030448842567857355e+02 -8.359920943983226493e+01
2.039418613636284192e+02 -8.375004773169554539e+01
2.048438832168700117e+02 -8.380788704363047259e+01
2.057447560861997715e+02 -8.380694151024704297e+01
2.066911917329998687e+02 -8.394843029858100181e+01
2.076060285031155104e+02 -8.405184467619400834e+01
2.085398903854307662e+02 -8.414991911910230726e+01
2.094081949526560607e+02 -8.420863225248270112e+01
2.103180344571650551e+02 -8.426110786681654474e+01
2.111877705505641529e+02 -8.431209731186071110e+01
2.120996127624355836e+02 -8.437213658525955395e+01
2.130233912319643537e+02 -8.443436517157684307e+01
2.139370339000539332e+02 -8.449119181847792959e+01
2.148389047413424180e+02 -8.456723571234172709e+01
2.157472295963147246e+02 -8.462165645920649126e+01
2.166627124389982839e+02 -8.460052103746258467e+01
2.175772611040272864e+02 -8.481587491993462891e+01
2.184695098817290386e+02 -8.485970266359353786e+01
2.193813961580977718e+02 -8.494982298808486121e+01
2.202979912047216260e+02 -8.502873440717306153e+01
2.212588914554740711e+02 -8.510839380284532751e+01
2.221748193447419908e+02 -8.522355839637138786e+01
2.230597860067267959e+02 -8.529079677426085482e+01
2.239690118896018305e+02 -8.535407920896948042e+01
2.249062141656700931e+02 -8.542957590125685385e+01
2.258341873175464514e+02 -8.546523308843225664e+01
2.267288428097497786e+02 -8.556475349544300002e+01
2.275687120300193840e+02 -8.560607723669470204e+01
2.284755082267743944e+02 -8.563395881376692387e+01
2.294160818954580350e+02 -8.575523689688421314e+01
2.303403719453897907e+02 -8.584215963727824317e+01
2.312188948909402768e+02 -8.588247203761082460e+01
2.321779160522681309e+02 -8.603670277503107400e+01
2.330814563627529310e+02 -8.610971083104659840e+01
2.339818859647610338e+02 -8.616441961013106265e+01
2.348757989283243717e+02 -8.622119398752691666e+01
2.357958820310246608e+02 -8.626932046349895700e+01
2.367339139289455545e+02 -8.637520003492592480e+01
2.376325827139604314e+02 -8.644538730322089748e+01
2.384976399230188804e+02 -8.647838896940459108e+01
2.393904575043066814e+02 -8.660721458741122092e+01
2.403342438598105275e+02 -8.670322420240708539e+01
2.412746590297552700e+02 -8.677567952834876053e+01
2.421445256252598597e+02 -8.683211496111808003e+01
2.430816244750400017e+02 -8.689506318132978890e+01
2.440379584768496102e+02 -8.698599550936191349e+01
2.449753212899493633e+02 -8.704879192735110394e+01
2.458483536347513905e+02 -8.712395735692942367e+01
2.467535924071213174e+02 -8.720724719842995398e+01
2.476714632312476283e+02 -8.725712143630515527e+01
2.485883804018900207e+02 -8.732205596690813820e+01
2.494695704988436660e+02 -8.736925663095613004e+01
2.503657809660479074e+02 -8.742694265548291810e+01
2.512584725674009007e+02 -8.748146422037176251e+01
2.521781809832202157e+02 -8.752801057423954489e+01
2.530739759899035448e+02 -8.756078150006115379e+01
2.539671038680535275e+02 -8.762741163734695249e+01
2.548726445809297729e+02 -8.764825612110595898e+01
2.557900010984565711e+02 -8.782417485890056241e+01
2.567290492614964137e+02 -8.788812975140163530e+01
2.576449912206502404e+02 -8.796078886421030063e+01
2.585599085673864579e+02 -8.800773759223027071e+01
2.594593491953506827e+02 -8.809631492304310996e+01
2.603937808679940531e+02 -8.819500381445081416e+01
2.613314182129979599e+02 -8.829611531774494892e+01
2.622555439108575115e+02 -8.837262070265103375e+01
2.631610639172140509e+02 -8.852368272107013070e+01
2.640806444320245419e+02 -8.864853039729156592e+01
2.650143608743034065e+02 -8.870102292283741008e+01
2.659676958234107360e+02 -8.874903236500995263e+01
2.668364212293992637e+02 -8.878745221955787770e+01
2.677563318824395537e+02 -8.887864170566150790e+01
2.687090532142319717e+02 -8.893327982924230923e+01
2.695953309624339340e+02 -8.900542680727815537e+01
2.704813157030847037e+02 -8.908710255666251498e+01
2.714109812125214489e+02 -8.918531804487676595e+01
2.723369786289113108e+02 -8.924075371681725244e+01
2.732263333881797962e+02 -8.940417709268987778e+01
2.741553445060097260e+02 -8.939670583334937248e+01
2.750879491493280398e+02 -8.959272816533939476e+01
2.759709940077678993e+02 -8.948913922398421050e+01
2.768648633599106574e+02 -8.977700270770290558e+01
2.778148651882423792e+02 -8.983063536081670009e+01
2.786961661361623328e+02 -8.992084987146839126e+01
2.795830646796151768e+02 -8.996442220461497641e+01
2.804977331314119624e+02 -9.007404189431879615e+01
2.814061892093042729e+02 -9.023382099084851404e+01
2.822764065816242010e+02 -9.030278635619755789e+01
2.831820537281222414e+02 -9.034029825303028360e+01
2.840860069232759884e+02 -9.041041066219563049e+01
2.849751724778267317e+02 -9.045601222788286577e+01
2.858921812158543503e+02 -9.053019376642279781e+01
2.867583987138583552e+02 -9.059404725628914434e+01
2.876399485020956490e+02 -9.064634669933475664e+01
2.885577260710531959e+02 -9.071192060739033991e+01
2.894358574007579818e+02 -9.077943106240036286e+01
2.903473867046239434e+02 -9.084668105338334954e+01
2.912306314696732557e+02 -9.085936698355519070e+01
2.921344190640026000e+02 -9.095907210911161656e+01
2.930172420942748204e+02 -9.101362643406376662e+01
2.939637646348797944e+02 -9.109915643290571552e+01
2.948689295904943606e+02 -9.116209529808725165e+01
2.957700872635992937e+02 -9.121824229721759991e+01
2.966407768400793543e+02 -9.124140970883934187e+01
2.975422206927847810e+02 -9.134694180643563755e+01
2.984754380423925113e+02 -9.140031815116876146e+01
2.993578259115165565e+02 -9.143655426018135302e+01
3.002459904922055784e+02 -9.154867807005334157e+01
3.015989352977310887e+02 -9.159879820355727986e+01
3.032057939537742755e+02 -9.168242518663581109e+01
3.044683624194643699e+02 -9.173142477973979680e+01
3.053869757492735744e+02 -9.177276623157838742e+01
3.062653632323839474e+02 -9.182474878873121327e+01
3.071281649693322606e+02 -9.190795578765920482e+01
3.080138687583676074e+02 -9.198021981362349209e+01
3.089539722505375039e+02 -9.198858369355689035e+01
3.098772405094932765e+02 -9.215930192998081338e+01
3.107782187983917765e+02 -9.222451875489619511e+01
3.116659516744257417e+02 -9.231437099324858764e+01
3.125553391583147231e+02 -9.236777886818333627e+01
3.134637298682006303e+02 -9.245569979330382182e+01
3.143705459921562806e+02 -9.239543317342098305e+01
3.152674426556215508e+02 -9.265275306878170625e+01
3.161523415133822823e+02 -9.261540020891354175e+01
3.170387014335545359e+02 -9.276395325403528602e+01
3.179200004235957522e+02 -9.285949453193981640e+01
3.188344259219360310e+02 -9.290824908701100071e+01
3.197267220517271085e+02 -9.295410241742202118e+01
3.206145028769620922e+02 -9.302308360657005437e+01
3.215385497169103246e+02 -9.310826264150901466e+01
3.224483027390961070e+02 -9.315999883593056552e+01
3.233615605288301822e+02 -9.316859732613312417e+01
3.242576460809330570e+02 -9.320004537427898583e+01
3.251753544745151885e+02 -9.333288766571868678e+01
3.260599809079373017e+02 -9.341008187057516921e+01
3.269500876276113672e+02 -9.344857009121288627e+01
3.278567169312911460e+02 -9.349109906998199904e+01
3.287403220696316453e+02 -9.357955684550529440e+01
3.296273863216454743e+02 -9.431151039178097051e+01
3.304988058030779712e+02 -9.521489393213235530e+01
3.313719908096944096e+02 -9.524563228731700804e+01
3.322465840518241862e+02 -9.530252033733310668e+01
3.331189410361461114e+02 -9.535618240304117421e+01
3.340694813861220496e+02 -9.542336322555263450e+01
3.349825713919475447e+02 -9.553869002477571826e+01
3.358277589093195274e+02 -9.559523117773917988e+01
3.367180272890429364e+02 -9.563066423312622533e+01
3.375940219377865787e+02 -9.568771991680257827e+01
3.384723436950298492e+02 -9.574239881507688210e+01
3.393855578609334884e+02 -9.580907751227520919e+01
3.403005631185718585e+02 -9.587738161539685677e+01
3.411510921585082770e+02 -9.592554524835347252e+01
3.420433854596107039e+02 -9.599325482379896357e+01
3.429488940322829649e+02 -9.604484223322469916e+01
3.438414932286250405e+02 -9.612095270108460454e+01
3.447338127562601358e+02 -9.618444767679848439e+01
3.456455339345790208e+02 -9.624383427249456702e+01
3.465799055797746178e+02 -9.630179202113092174e+01
3.474626052868435977e+02 -9.631679659813173089e+01
3.483112739353440475e+02 -9.644888279624034055e+01
3.492642434733046457e+02 -9.652487558358960484e+01
3.502045488979958350e+02 -9.658846880458392548e+01
3.511263698367926054e+02 -9.668035525548103237e+01
3.520188069451076558e+02 -9.673153048041675106e+01
3.529087363031401878e+02 -9.677827166784993551e+01
3.537806398630607987e+02 -9.682471908940847527e+01
3.546580118951445684e+02 -9.685835820173174682e+01
3.555684613881225005e+02 -9.693124303373140549e+01
3.564707969797076430e+02 -9.697187372134743555e+01
3.573507049796113506e+02 -9.701339556641920581e+01
3.582030581510392722e+02 -9.706001540791410775e+01
3.590345844797848258e+02 -9.708341479982649957e+01
3.599313950053474400e+02 -9.715021172070215982e+01
3.608585038143384622e+02 -9.720355352871938237e+01
3.617588279329298757e+02 -9.724325320249144511e+01
3.626595527211495096e+02 -9.730375020801722030e+01
3.635483600707724463e+02 -9.699370564999546218e+01
3.644281961013912223e+02 -9.751695409528740299e+01
3.652912980163877137e+02 -9.760424355270237129e+01
3.661966140410339108e+02 -9.765607973407391285e+01
3.670620568243728599e+02 -9.770390306358859789e+01
3.679926931585476382e+02 -9.771118653771597451e+01
3.689365781635395365e+02 -9.786126633223672400e+01
3.698479156995716153e+02 -9.793969436418774421e+01
3.706904868304496858e+02 -9.801186531952581049e+01
3.715754676465934381e+02 -9.806982616242831341e+01
3.724660783716128094e+02 -9.812793327116767728e+01
3.733889320789195949e+02 -9.817813214465783744e+01
3.742908000053081423e+02 -9.822542342599122378e+01
3.751769933929259651e+02 -9.828386046141341126e+01
3.760695162449148370e+02 -9.835119208915561728e+01
3.769554941289301269e+02 -9.840478491236436298e+01
3.777967561405326933e+02 -9.843983688466127546e+01
3.787148354276723694e+02 -9.849060353429783277e+01
3.795914620493247753e+02 -9.850357509201319317e+01
3.804662436287500782e+02 -9.858232667404580241e+01
3.813378813484334273e+02 -9.866157658284785725e+01
3.822575246205436770e+02 -9.865237592112160314e+01
3.831593685703584811e+02 -9.878447394371363544e+01
3.840373495797684882e+02 -9.883728356472080634e+01
3.849590502457984371e+02 -9.893521894833337171e+01
3.858402954678575156e+02 -9.897742604113028619e+01
3.867300790284643881e+02 -9.902114815782530854e+01
3.875892170865263324e+02 -9.907132941014927496e+01
3.884850419907306787e+02 -9.912350834762813179e+01
3.894263124589866720e+02 -9.918841895018829291e+01
3.903203144614177518e+02 -9.920959757723714745e+01
3.912079866784915794e+02 -9.930206452588598154e+01
3.920941092019551206e+02 -9.935468370025134277e+01
3.929638921815145522e+02 -9.942594788770142600e+01
3.938760432385141144e+02 -9.948338794651859018e+01
3.947309928174479978e+02 -9.950780474036703538e+01
3.956123707065416966e+02 -9.958467734899065249e+01
3.964854156224697590e+02 -9.931251499947425998e+01
3.973955516900983866e+02 -1.015107803502182549e+02
3.982896927653055172e+02 -1.015647931042122565e+02
3.991404563794145588e+02 -1.016672802599391048e+02
4.000369595722469853e+02 -1.017325447205198259e+02
4.009427794005954411e+02 -1.017960945358583160e+02
4.018141493881936412e+02 -1.018363676765966801e+02
4.027149222210631478e+02 -1.018308048082584776e+02
4.036071818719385078e+02 -1.019634589157366662e+02
4.045170958178932779e+02 -1.020325423155845641e+02
4.054171772459638419e+02 -1.020596528536793528e+02
4.062809501368552674e+02 -1.021172508640136840e+02
4.071636945292411838e+02 -1.021808823748459929e+02
4.080569888063531607e+02 -1.022341149811374663e+02
4.089755590906715952e+02 -1.022892500794424819e+02
4.098778770853415949e+02 -1.023726053719977074e+02
4.107860481489507833e+02 -1.024222263642337083e+02
4.116576527809141908e+02 -1.024702835067580793e+02
4.125881043594330322e+02 -1.025901277316176703e+02
4.134520766499452407e+02 -1.026596346294931266e+02
4.143472476803581230e+02 -1.027062280604965281e+02
4.153226907294185253e+02 -1.027429658585486152e+02
4.162142676357296409e+02 -1.028256707785419195e+02
4.171074530767160695e+02 -1.028780536727305162e+02
4.180063345820410063e+02 -1.029033798475070682e+02
4.189019739879004192e+02 -1.029766202228368854e+02
4.197909398796036839e+02 -1.030562510255520294e+02
4.206726280395407116e+02 -1.031378350525520489e+02
4.215666449083539078e+02 -1.031933282289144245e+02
4.224214630978589184e+02 -1.032560374219041535e+02
4.233453173629124535e+02 -1.032682904197817777e+02
4.242414460808737431e+02 -1.033846311369773474e+02
4.251743860809889384e+02 -1.034253308408111991e+02
4.260827941120485889e+02 -1.035113706873696344e+02
4.269545012770278731e+02 -1.035650705041277462e+02
4.277802453169308023e+02 -1.036304703723774310e+02
4.286869693237240426e+02 -1.036925057784010562e+02
4.295651173796097169e+02 -1.037528134142036151e+02
4.304512772321933767e+02 -1.037969372374329566e+02
4.313226171987713542e+02 -1.038576517391012715e+02
4.322436475810885668e+02 -1.039127387013694488e+02
4.331293240897240935e+02 -1.039714313943842114e+02
4.340779843808617215e+02 -1.040398553716648138e+02
4.349284410004911479e+02 -1.040853012504956752e+02
4.358048915713967517e+02 -1.041755195018869244e+02
4.366754815789812483e+02 -1.042156464302654939e+02
4.375460625140345883e+02 -1.043003524659317662e+02
4.384450527982669996e+02 -1.044032409431586927e+02
4.392909685223829115e+02 -1.044460514115794467e+02
4.401703749616281129e+02 -1.044859424515884001e+02
4.411026645514473898e+02 -1.045392135843565313e+02
4.420127275081234757e+02 -1.045767029783682318e+02
4.429339133143075742e+02 -1.046477941845530921e+02
4.438205234413791800e+02 -1.047015937216588100e+02
4.447064937394752633e+02 -1.047462080871809178e+02
4.455604927646869555e+02 -1.047893294010040535e+02
4.464339555682090577e+02 -1.048290663894911177e+02
4.472793638864648642e+02 -1.048752301332115451e+02
4.481917168308864348e+02 -1.049113922756509254e+02
4.490939380402211327e+02 -1.049927682402156250e+02
4.499588005937461048e+02 -1.050483163728525540e+02
4.508375373503193373e+02 -1.050962920986860638e+02
4.517535251311259117e+02 -1.051564956890438225e+02
4.526716798909532145e+02 -1.052008711818923956e+02
4.535586168623470940e+02 -1.052430693223300295e+02
4.544257334029127264e+02 -1.052696170815449648e+02
4.552850228329305651e+02 -1.053198254030525902e+02
4.561200752181466669e+02 -1.053752831845479676e+02
4.570013541293097887e+02 -1.054207368834244960e+02
4.578882954394269973e+02 -1.054856365520067811e+02
4.587602867815119794e+02 -1.055395480188762747e+02
4.596829333163448723e+02 -1.055910230187244423e+02
4.605680175946384907e+02 -1.056203604951799235e+02
4.614710839661594832e+02 -1.056581379284680509e+02
4.623336380196153073e+02 -1.057263303388807856e+02
4.632545364661549456e+02 -1.057898803485903727e+02
4.641128549432090722e+02 -1.058355144841308828e+02
4.650371519256092370e+02 -1.058985591399147523e+02
4.659323678865970351e+02 -1.059899895030465302e+02
4.667915967900655119e+02 -1.060388379716965517e+02
4.676900663521024626e+02 -1.060810681632354289e+02
4.685922963963181473e+02 -1.061132584482951131e+02
4.694319835391070228e+02 -1.061585939878604279e+02
4.703361887872742955e+02 -1.062278373449706805e+02
4.712397094452171586e+02 -1.063057493029263014e+02
4.721329099794908188e+02 -1.063356612166354296e+02
4.729823595289315676e+02 -1.064453003713927899e+02
4.738840840961144067e+02 -1.065137967367262917e+02
4.747446571665932424e+02 -1.065693755408057939e+02
4.755879290618933624e+02 -1.065919581563814802e+02
4.764707750996574873e+02 -1.066653427691802847e+02
4.773534839496657014e+02 -1.067599933902630767e+02
4.782952755151142128e+02 -1.068214048560150360e+02
4.792072558700863851e+02 -1.068679570770910630e+02
4.801043831843941234e+02 -1.069289319876213114e+02
4.809454392527695745e+02 -1.069720061062043470e+02
4.818385987244779471e+02 -1.069867293650529803e+02
4.827277783265104745e+02 -1.070581455922146858e+02
4.836118922724854201e+02 -1.071076631698998369e+02
4.845175854416331163e+02 -1.071342302406505098e+02
4.854021559251123108e+02 -1.071857600872853311e+02
4.862864217231050361e+02 -1.072643120764400635e+02
4.871918207056238543e+02 -1.073205753244164526e+02
4.880813863573072240e+02 -1.073643278102232728e+02
4.889986913512519209e+02 -1.074013299101660550e+02
4.898732926321332570e+02 -1.074869407471277611e+02
4.907782040053687638e+02 -1.074160628855629938e+02
4.916225927837600693e+02 -1.077104424775015161e+02
4.924673026978271082e+02 -1.077760738411684258e+02
4.933513187690521704e+02 -1.078437491072430703e+02
4.942146479206218146e+02 -1.078995767434672359e+02
4.951329527309804917e+02 -1.079458415105546436e+02
4.959871667653962390e+02 -1.080037521038152306e+02
4.969161512092570661e+02 -1.080606595060116177e+02
4.978020571839413719e+02 -1.081488636736138460e+02
4.987309624615242001e+02 -1.082070676311874138e+02
4.996123922707047313e+02 -1.082557023293802132e+02
5.004835275574994853e+02 -1.083144220199020822e+02
5.014104450773505732e+02 -1.083705221791547757e+02
5.022933010474371258e+02 -1.084398116931404985e+02
5.031865584726212433e+02 -1.084868466451907096e+02
5.040744586432236360e+02 -1.085496573511940852e+02
5.049384886310144793e+02 -1.085851460173493308e+02
5.058100561177881787e+02 -1.086455493934190173e+02
5.066673987400135957e+02 -1.087550763967944647e+02
5.075276882243459227e+02 -1.087994973786484536e+02
5.084057598202489316e+02 -1.088530749159936306e+02
5.093153703436488513e+02 -1.085404706587061412e+02
5.102252642616920753e+02 -1.090012491156368952e+02
5.110889795041992443e+02 -1.090593160303359639e+02
5.119252417357521949e+02 -1.090685304644604940e+02
5.128162748159491002e+02 -1.091816460600028904e+02
5.136720139337005548e+02 -1.091745907864252274e+02
5.145034371299901750e+02 -1.092823763881913663e+02
5.153896058564190525e+02 -1.093327870970795601e+02
5.162516247996652510e+02 -1.093831342672395550e+02
5.171627411406486772e+02 -1.094277782417710796e+02
5.180522500434192352e+02 -1.094810438145706257e+02
5.189705820218601957e+02 -1.095476351154781725e+02
5.198577591985289246e+02 -1.096479620792448202e+02
5.207563604196533333e+02 -1.096971479374524989e+02
5.216345048542076483e+02 -1.097599224477812356e+02
5.225266021000046521e+02 -1.097789995751760159e+02
5.234550829016021680e+02 -1.098617999593275272e+02
5.243539437130442593e+02 -1.099198614438193715e+02
5.252622414184792206e+02 -1.099733881216768197e+02
5.261361063341785211e+02 -1.100105729411320254e+02
5.270141285749908775e+02 -1.100769021351449766e+02
5.279262738318124093e+02 -1.101705389382485265e+02
5.288219618669594411e+02 -1.102495552682785274e+02
5.297187968875339266e+02 -1.103345773347443810e+02
5.306177986492984928e+02 -1.103696452642794839e+02
5.315030876153265353e+02 -1.104452806975717465e+02
5.323953537321125395e+02 -1.105012752351940719e+02
5.332684399716905546e+02 -1.105347801475138141e+02
5.341500137100053962e+02 -1.105855111852228703e+02
5.350600601289828546e+02 -1.106469640227974907e+02
5.359438833462714911e+02 -1.107164846604342756e+02
5.368030020397563931e+02 -1.106905361023855221e+02
5.376980765653249819e+02 -1.108269726692881250e+02
5.385425174065167084e+02 -1.107848202247692342e+02
5.394307236373482510e+02 -1.109938958161196751e+02
5.402970479274924855e+02 -1.110584036628235935e+02
5.411849905738490634e+02 -1.111021780890779098e+02
5.420513112266896769e+02 -1.111639093321023921e+02
5.429464467257203069e+02 -1.112203175657857912e+02
5.438038737324765179e+02 -1.112717828323724660e+02
5.446853839274438087e+02 -1.113229949007000243e+02
5.455524433579528250e+02 -1.113671702114724837e+02
5.464461582201707870e+02 -1.114254388210332820e+02
5.472904101595747761e+02 -1.114559245471422599e+02
5.481887290626706317e+02 -1.115276907787617375e+02
5.490985584062233329e+02 -1.115764880440306968e+02
5.499571543458383758e+02 -1.116376582346069029e+02
5.508735541898873862e+02 -1.117007578875195861e+02
5.517576383945473708e+02 -1.117436341358696410e+02
5.526513552383578372e+02 -1.118034806905262997e+02
5.534836032784369309e+02 -1.118563216163698399e+02
5.543543837039323989e+02 -1.118975001078875522e+02
5.552564228058967046e+02 -1.119605582285828120e+02
5.561657804083486099e+02 -1.120260708472540898e+02
5.570743220476549595e+02 -1.120835712918736533e+02
5.579639234808680612e+02 -1.121328032748613452e+02
5.588062774893536471e+02 -1.121672243844481329e+02
5.597415324865141883e+02 -1.122330903067922065e+02
5.606116781166580267e+02 -1.122394415157429677e+02
5.615077862947830454e+02 -1.123295503058962765e+02
5.624697448106250022e+02 -1.123992589169101848e+02
5.633714818971930072e+02 -1.124342427431522964e+02
5.642588148554611962e+02 -1.124586505023413565e+02
5.650842180171108566e+02 -1.125198714363834824e+02
5.659990585704799742e+02 -1.125622834813992057e+02
5.668896053808333590e+02 -1.125957129278447866e+02
5.677739329127419978e+02 -1.127415875006745836e+02
5.686385412769043342e+02 -1.127914064902681019e+02
5.695263694540132065e+02 -1.127833345790207460e+02
5.704602956630639028e+02 -1.129372466658462884e+02
5.713240944739955012e+02 -1.130645375240993928e+02
5.721795388032739993e+02 -1.131067628644460683e+02
5.730624451727896940e+02 -1.131534172067523514e+02
5.739238227187364600e+02 -1.132540043920135560e+02
5.747695926819578744e+02 -1.133053852466856597e+02
5.756883841443574283e+02 -1.133634838624779206e+02
5.765806868056009762e+02 -1.136651756019204385e+02
5.774215255319780908e+02 -1.137429207888770151e+02
5.783170038322684832e+02 -1.137771067223255130e+02
5.792652413929521344e+02 -1.137468511983911696e+02
5.801369899950398121e+02 -1.139235062923913517e+02
5.810659112476453174e+02 -1.141114137029691165e+02
5.819977611417882599e+02 -1.142578411286987858e+02
5.828532117952651106e+02 -1.142884776738411858e+02
5.836961902206355717e+02 -1.144537325234269503e+02
5.845785008067789477e+02 -1.145146136963707733e+02
5.854411375377792410e+02 -1.145593344672165159e+02
5.863169725334155373e+02 -1.146067175957012267e+02
5.871980915976804454e+02 -1.146656408063589652e+02
5.880522887153783813e+02 -1.147074271449093175e+02
5.889435833079157874e+02 -1.147370931083871426e+02
5.898471317127580278e+02 -1.147964819857906207e+02
5.907520394481019821e+02 -1.147766730545698692e+02
5.916507719562389411e+02 -1.149238910685846804e+02
5.925206181130430423e+02 -1.149809764343857950e+02
5.934018751733644876e+02 -1.150255232249699731e+02
5.943053185233787872e+02 -1.151104188436083149e+02
5.951656222801655076e+02 -1.151497246541690345e+02
5.960275327242503636e+02 -1.152011286951360063e+02
5.969070898498815723e+02 -1.152595647092296360e+02
5.977518750670773215e+02 -1.152074962388254278e+02
5.986297104767523933e+02 -1.153793774707723969e+02
5.995654431239061068e+02 -1.154207678456613593e+02
6.004401935211324144e+02 -1.154707470457137077e+02
6.013293013063317858e+02 -1.155227612338113943e+02
6.022489760841592670e+02 -1.155973268329222918e+02
6.031538701287296362e+02 -1.156680414134575301e+02
6.040491698848142050e+02 -1.157486370701152225e+02
6.049500831143989217e+02 -1.157786049569615017e+02
6.058614929256087862e+02 -1.158232069385533975e+02
6.067441246606467757e+02 -1.159236598079633040e+02
6.076049854613841035e+02 -1.157832026977450397e+02
6.084718369580630224e+02 -1.160787796560186109e+02
6.093465024675242603e+02 -1.161092811842507615e+02
6.101798734958458681e+02 -1.161311234878065477e+02
6.110295103533892416e+02 -1.162155339116708603e+02
6.119173978018283151e+02 -1.162668235855817045e+02
6.128034476977190934e+02 -1.163445027413799409e+02
6.136798292650375970e+02 -1.163902293341429441e+02
6.145214293720084697e+02 -1.164329895473711076e+02
6.153505572763795044e+02 -1.164779131780991719e+02
6.162429105856688238e+02 -1.165431327848392300e+02
6.171609519170015119e+02 -1.166468375128746686e+02
6.180241314869432472e+02 -1.166904261291651608e+02
6.189300687377515260e+02 -1.167880798345904196e+02
6.198343439802177954e+02 -1.168392196535885432e+02
6.207204178698127635e+02 -1.168022891249733846e+02
6.216333699917013291e+02 -1.169866718167980224e+02
6.224999559329764907e+02 -1.171037440596122394e+02
6.233456353724468499e+02 -1.171687748855382978e+02
6.242289447487040661e+02 -1.172024834756982301e+02
6.251160934611223183e+02 -1.172996978372140120e+02
6.260254952983465273e+02 -1.173796674612300137e+02
6.269447681554477185e+02 -1.174725203813302414e+02
6.277825738245795719e+02 -1.175525897539808540e+02
6.287118053016602062e+02 -1.176092655510210818e+02
6.295817129849980347e+02 -1.176771608866095278e+02
6.304686059983098403e+02 -1.177204387262024312e+02
6.313624091673700605e+02 -1.177342071792246543e+02
6.322407540716696985e+02 -1.178530548821492232e+02
6.330867807600822061e+02 -1.179061218787564513e+02
6.339598185142851889e+02 -1.179488492739512537e+02
6.348489084673753950e+02 -1.179891477090875043e+02
6.357371727452497225e+02 -1.180676096731678655e+02
6.366021263504575245e+02 -1.180876927354096750e+02
6.374784691468928486e+02 -1.181570799771081539e+02
6.383184777612041216e+02 -1.182026675883968636e+02
6.391772014264424797e+02 -1.182296410525218562e+02
6.401094864329846814e+02 -1.183051630017475162e+02
6.409908236636722449e+02 -1.183557643525008700e+02
6.418759644862554978e+02 -1.183906303512399489e+02
6.427733333299402148e+02 -1.184362542930516184e+02
6.436641200767946884e+02 -1.184869814203378553e+02
6.445755596087780077e+02 -1.185313897305644275e+02
6.454508466726052802e+02 -1.185790134827805957e+02
6.463593618025886371e+02 -1.186752004668748413e+02
6.472035481312370848e+02 -1.187214580354489470e+02
6.481038162312237318e+02 -1.187906315912152024e+02
6.489756345282773964e+02 -1.188177760518723574e+02


==> figures/ex2/M2LamBIo.txt <==
1.266039499987527961e-01 -2.259706780696313189e+01
1.117166972000632086e+00 -5.670460511197578057e+01
1.853219952998188091e+00 -5.834381725852081502e+01
2.699971824005842791e+00 -5.839647412214299038e+01
3.675768490003974875e+00 -5.850714218934830058e+01
4.700460178008142975e+00 -5.874674304986734796e+01
5.561739886008581379e+00 -5.910739757222880542e+01
6.429699216008884832e+00 -5.937447296472386427e+01
7.357685070004663430e+00 -5.990646219314836429e+01
8.236723414001971832e+00 -6.030920148896056787e+01
9.117166122001435724e+00 -6.039636014437937206e+01
1.013826758399591199e+01 -6.059991441004390822e+01
1.103321587100072065e+01 -6.079785588147601061e+01
1.191485383600229397e+01 -6.094173200916423383e+01
1.274705819000337215e+01 -6.104439487309038270e+01
1.383396832600010384e+01 -6.116725301852822838e+01
1.479498410499945749e+01 -6.136983511959166293e+01
1.570627924299697042e+01 -6.164126644683542366e+01
1.660166192599353963e+01 -6.173070135858789342e+01
1.759310405800169974e+01 -6.190776103756721227e+01
1.853819885199845885e+01 -6.197255310332143097e+01
1.943346791099429538e+01 -6.217060343331183958e+01
2.040757500099061872e+01 -6.225548288214244508e+01
2.136694932999125740e+01 -6.239186292862719085e+01
2.218285650299003464e+01 -6.246658490766263583e+01
2.312729409899293387e+01 -6.255673476259933352e+01
2.413356589498653193e+01 -6.271075992786612829e+01
2.525346720898414787e+01 -6.316302469043571222e+01
2.605166983398521552e+01 -6.331584356280474424e+01
2.690078485097910743e+01 -6.339074402453444890e+01
2.786110644097425393e+01 -6.348973836654627689e+01
2.881897804397340224e+01 -6.362828567012286385e+01
2.990693754597305087e+01 -6.378979903715064381e+01
3.081833514996833401e+01 -6.393181100838019404e+01
3.172909981896555109e+01 -6.402558293106075382e+01
3.272317340995687118e+01 -6.415958880221292304e+01
3.376180716196358844e+01 -6.426157058283440904e+01
3.483346702195922262e+01 -6.520102155617172457e+01
3.579339845396134479e+01 -6.529115152112967735e+01
3.665585862297120912e+01 -6.539816060157127708e+01
3.771162217296659946e+01 -6.554133247260517692e+01
3.867020282096382289e+01 -6.567836312522319986e+01
3.958140723796168459e+01 -6.581293292489137059e+01
4.067126497796198237e+01 -6.593426470783367677e+01
4.153386186196439667e+01 -6.599614761484774306e+01
4.231779148896384868e+01 -6.603470948237601590e+01
4.332257301695608476e+01 -6.619461077161329854e+01
4.420148684995911026e+01 -6.622394502229722946e+01
4.525087744395386835e+01 -6.646006024219911978e+01
4.608289774395416316e+01 -6.661268124329893681e+01
4.704214794295148749e+01 -6.681182752916066647e+01
4.804785095895203995e+01 -6.697360074336405944e+01
4.912007653195360035e+01 -6.718272042536813160e+01
4.982408896995548275e+01 -6.721304408443376133e+01
5.078323457695842080e+01 -6.729004650669425303e+01
5.180802691595272336e+01 -6.738366041747381985e+01
5.268699786695469811e+01 -6.750034120886276412e+01
5.367801817496001604e+01 -6.765294507093310017e+01
5.452587301595849567e+01 -6.769265872435501308e+01
5.548538456296228105e+01 -6.780493942559714071e+01
5.646065088696377643e+01 -6.795061091298929057e+01
5.734067673196113901e+01 -6.801851939712844342e+01
5.849172238695973647e+01 -6.805673448259548763e+01
5.938813153095179587e+01 -6.858535487527851160e+01
6.026723529495393450e+01 -6.848105095638607054e+01
6.124269739894771192e+01 -6.888527104346690066e+01
6.220340585194389860e+01 -6.896600872696485851e+01
6.319586667794283130e+01 -6.900698644281142435e+01
6.442751224794119480e+01 -6.935007731349179494e+01
6.525786529493962007e+01 -6.943657020156354065e+01
6.628371275393328688e+01 -6.947617987899606362e+01
6.719479603593754291e+01 -6.842573909392831411e+01
6.817189565593434963e+01 -7.069618990229366773e+01
6.906729825694128522e+01 -7.087042051931987885e+01
6.985031239395175362e+01 -7.096758147694997376e+01
7.074596259995269065e+01 -7.105147807415545458e+01
7.144928509195415245e+01 -7.104127291916768172e+01
7.248853933195096033e+01 -7.123916959578633623e+01
7.330435478495019197e+01 -7.125690506783709566e+01
7.411971835594158620e+01 -7.132095374787394348e+01
7.509518220694008050e+01 -7.134579382759233113e+01
7.611758749393993639e+01 -7.159914511394578085e+01
7.718736549294044380e+01 -7.179371386360895713e+01
7.801929013394146750e+01 -7.188954749864153371e+01
7.886913414594528149e+01 -7.194660337261110783e+01
7.968321136994745757e+01 -7.195810801364865483e+01
8.061121213694605103e+01 -7.210182447023258590e+01
8.148975431994585961e+01 -7.222532188386681185e+01
8.246511762394766265e+01 -7.230722527294102520e+01
8.344041908694453014e+01 -7.254067071641773623e+01
8.449841658394143451e+01 -7.262899273344352480e+01
8.539359655195221421e+01 -7.263544552308914604e+01
8.625639799095006310e+01 -7.267540767341890273e+01
8.712045032394780719e+01 -7.304761011335372700e+01
8.795184424594299344e+01 -7.311906210536852768e+01
8.892674115694171633e+01 -7.320243321049203189e+01
9.006174132894011564e+01 -7.337820781951329252e+01
9.095680664394058113e+01 -7.350714391912858048e+01
9.191703796094770951e+01 -7.367990862196448631e+01
9.294028559394428157e+01 -7.422755352608446344e+01
9.388285738494596444e+01 -7.349661741884021637e+01
9.466834037994522077e+01 -7.447926459562046375e+01
9.554752280394677655e+01 -7.482589141790381859e+01
9.652278322795064014e+01 -7.495397112381192528e+01
9.746611284495338623e+01 -7.507877260344641002e+01
9.855305184695498610e+01 -7.507822759639967103e+01
9.946519733995774004e+01 -7.523646002955993595e+01
1.005361330659598025e+02 -7.529918176805075802e+01
1.014148291979654459e+02 -7.537305695160603136e+01
1.024535013179629459e+02 -7.529967392992210762e+01
1.031730789019584336e+02 -7.549455226772414562e+01
1.040855443619566358e+02 -7.586367059100095389e+01
1.049956177599488001e+02 -7.596316288294048036e+01
1.058587695099504344e+02 -7.599124148160593961e+01
1.067392634769548749e+02 -7.592934263849693366e+01
1.076508977059602330e+02 -7.628695787258882888e+01
1.087053979509601049e+02 -7.642377286217168830e+01
1.097450266419673426e+02 -7.664941834884571392e+01
1.105936185519640276e+02 -7.679331746184732310e+01
1.114404689289658563e+02 -7.681514457462452583e+01
1.124804372509606765e+02 -7.694328391333819184e+01
1.135188820269559073e+02 -7.698793507711721418e+01
1.144485998819563974e+02 -7.703534787605376266e+01
1.154866191049550253e+02 -7.709938880139914374e+01
1.163178322949624999e+02 -7.715623947029007468e+01
1.174689665139667341e+02 -7.721713732546758990e+01
1.184451745499573008e+02 -7.742557653043266441e+01
1.194059785069584905e+02 -7.743706631941587659e+01
1.203011722389564966e+02 -7.755327760833237960e+01
1.212445538739484618e+02 -7.758265187231570792e+01
1.223651575289495668e+02 -7.775541236574699155e+01
1.233231389379525353e+02 -7.785111542580879984e+01
1.242973691019560647e+02 -7.794141120777537424e+01
1.251136382229542505e+02 -7.805317614650429903e+01
1.261043749669643148e+02 -7.812103886046749324e+01
1.270962996089583612e+02 -7.819985355012643424e+01
1.282151485859576496e+02 -7.833034461267477866e+01
1.292541001299578056e+02 -7.839450978615718668e+01
1.302300338439581537e+02 -7.848143631070307435e+01
1.313175884019583464e+02 -7.868464942079290836e+01
1.320371852319585741e+02 -7.874463932976647129e+01
1.331250477219618915e+02 -7.881308745608419031e+01
1.341752049629576504e+02 -7.887036308199930090e+01
1.352143582449643873e+02 -7.906929696062297808e+01
1.360467326509588020e+02 -7.908183638818086081e+01
1.368776486589595152e+02 -7.924128728044243530e+01
1.377411590229567082e+02 -7.930259897362429911e+01
1.386374017249527242e+02 -7.939272891680690236e+01
1.396112900309562974e+02 -7.943574419323405778e+01
1.402990581119556737e+02 -7.946617917171528234e+01
1.412745034329545888e+02 -7.962308438962848811e+01
1.423302638589502749e+02 -7.974060941261842572e+01
1.433859914599433978e+02 -7.982407283121943919e+01
1.444414481749463448e+02 -7.988448454295816248e+01
1.456081452179514599e+02 -7.994846743720559346e+01
1.465521194949524215e+02 -8.021605425071876994e+01
1.474801150459497876e+02 -8.030170645704365029e+01
1.485196124009453342e+02 -8.033783695871920827e+01
1.495426248949552246e+02 -8.040281270217155907e+01
1.504068470729525870e+02 -8.050749053980054271e+01
1.514299368979609426e+02 -8.054510441314093327e+01
1.523250323449592543e+02 -8.105551800997372425e+01
1.532990120959639171e+02 -8.112386313783004255e+01
1.541146997369669407e+02 -8.113925853465482874e+01
1.550898979249668628e+02 -8.116630906295705472e+01
1.561143747379646811e+02 -8.129376375072985184e+01
1.569772426419640396e+02 -8.127425819799888984e+01
1.579038736009606509e+02 -8.159553798038535888e+01
1.588149438769632980e+02 -8.183628648359677982e+01
1.597434165609629417e+02 -8.186743723379628079e+01
1.606545924179608846e+02 -8.190931898777040487e+01
1.616620400919618987e+02 -8.196258958927985816e+01
1.623820814229638927e+02 -8.199748105367325479e+01
1.633078852429662220e+02 -8.209478892706562192e+01
1.643422879389672744e+02 -8.216937118931836892e+01
1.652844834289644496e+02 -8.221413876683237731e+01
1.664176734109660174e+02 -8.225754729165542756e+01
1.674728212949648878e+02 -8.230298478455239319e+01
1.684475351769615372e+02 -8.238848147092934937e+01
1.693928380959569040e+02 -8.243503714164251051e+01
1.704136518289542437e+02 -8.246560580974248467e+01
1.712599992869527341e+02 -8.229707545107005728e+01
1.722178224639519613e+02 -8.302356432967074795e+01
1.731937112379509927e+02 -8.313462135592965296e+01
1.742648575289458677e+02 -8.323429891732723718e+01
1.751121983319462743e+02 -8.327027263287803294e+01
1.758474794909470802e+02 -8.327012775809819800e+01
1.769152374809436878e+02 -8.333150310672036198e+01
1.779384127699449891e+02 -8.338627996055305402e+01
1.789611907289454393e+02 -8.352537033527380572e+01
1.798731839379452140e+02 -8.355693614708363270e+01
1.808005272699519992e+02 -8.358736775755363624e+01
1.817834136159490299e+02 -8.366143624322469918e+01
1.826484383389488357e+02 -8.368458208395658460e+01
1.836061580119476275e+02 -8.371736012580566921e+01
1.847100446479525999e+02 -8.375523284786056877e+01
1.855902493879530084e+02 -8.384693477108156401e+01
1.865175947409570654e+02 -8.384268821505216351e+01
1.872052589279555832e+02 -8.396295064828372290e+01
1.881806073419575114e+02 -8.404683946280620432e+01
1.889799157869529154e+02 -8.408429067587228189e+01
1.898589428049581329e+02 -8.416499995508800680e+01
1.905145043289630848e+02 -8.419022515605966817e+01
1.915215169529637933e+02 -8.424810467086888366e+01
1.925924057919673942e+02 -8.433363529625779620e+01
1.935200030509640783e+02 -8.433170383924505131e+01
1.944311931649681355e+02 -8.443931380612195881e+01
1.953746129269729863e+02 -8.447093383556540402e+01
1.963822898119688034e+02 -8.450946140013627428e+01
1.972461023259656940e+02 -8.467578423164923151e+01
1.982531138989561441e+02 -8.472897504370344279e+01
1.991643401629553409e+02 -8.453832648109859349e+01
2.000919131889495475e+02 -8.525091363982218695e+01
2.010505871769582882e+02 -8.521689106297166916e+01
2.017891310569575580e+02 -8.545329499538119933e+01
2.027629390419569972e+02 -8.551294375829562000e+01
2.037230280179555848e+02 -8.556377359256404702e+01
2.046945376459552790e+02 -8.563206673961491333e+01
2.055742671499574499e+02 -8.568928713677335907e+01
2.065974409259597451e+02 -8.581970247197686774e+01
2.074458883119605161e+02 -8.585775225661357979e+01
2.082451485889614560e+02 -8.593394365749787767e+01
2.091395911899617204e+02 -8.598707058167164519e+01
2.100830520229628746e+02 -8.604591200827732678e+01
2.111546017449636565e+02 -8.616854579887224475e+01
2.123007217659614980e+02 -8.620820485403604039e+01
2.133240973859647056e+02 -8.626752424295708011e+01
2.141860876389619079e+02 -8.631251465432694658e+01
2.149384051519609784e+02 -8.632125866212049914e+01
2.159132097859619535e+02 -8.637860324136303802e+01
2.169043949689639703e+02 -8.640458513655025286e+01
2.178812055229664111e+02 -8.648620766285310424e+01
2.188398606509654201e+02 -8.656417012390791399e+01
2.196872411469685176e+02 -8.660375433487728003e+01
2.208226010789676366e+02 -8.667743031847366808e+01
2.216212912729661184e+02 -8.671931287031554803e+01
2.228219337519658438e+02 -8.682786884813823747e+01
2.239236801399656542e+02 -8.687649082598815653e+01
2.247552354269664647e+02 -8.700773366749098159e+01
2.256179606769655948e+02 -8.712103356566510115e+01
2.265453558479657659e+02 -8.715541121244388023e+01
2.275545458419619536e+02 -8.720746631799185877e+01
2.286410661809622979e+02 -8.731906840974998829e+01
2.296655535679656168e+02 -8.738592016130922957e+01
2.306719047569586110e+02 -8.742790487532801080e+01
2.316155324279607157e+02 -8.756684923850939128e+01
2.327352507129617152e+02 -8.762048310774861193e+01
2.337270360329621326e+02 -8.767285323745015546e+01
2.347182944759588281e+02 -8.773466942671754509e+01
2.358218314559544524e+02 -8.786993385135546930e+01
2.366698238679528004e+02 -8.797396263721267928e+01
2.376131409939498553e+02 -8.810390139774570173e+01
2.384118797149476450e+02 -8.800036647961510994e+01
2.392124497679451451e+02 -8.832282925564449272e+01
2.401066641299421462e+02 -8.835663725884964492e+01
2.410515123439454328e+02 -8.838317713781927409e+01
2.420086196069496509e+02 -8.840233674534900388e+01
2.428401993389506970e+02 -8.843024515755504922e+01
2.438641482229468238e+02 -8.846216984853121801e+01
2.447759767889510840e+02 -8.850951947264276498e+01
2.455909018629463390e+02 -8.853131397953080750e+01
2.465665485419503966e+02 -8.861615260130454885e+01
2.475411454329532717e+02 -8.874627814100261958e+01
2.484532777119438833e+02 -8.881462770697359588e+01
2.493969052409483993e+02 -8.882286607259005962e+01
2.503080667939466366e+02 -8.895331565071039392e+01
2.511724855549528002e+02 -8.903768436704929456e+01
2.521952772319491487e+02 -8.914008412844833629e+01
2.533153521089479909e+02 -8.937421814116012797e+01
2.542356220339515858e+02 -8.932865184274567127e+01
2.550185523459531396e+02 -8.947991942919492203e+01
2.560578157829622796e+02 -8.959840056576470602e+01
2.570648021209653962e+02 -8.962724213185987310e+01
2.580885131999584701e+02 -8.970402126765395678e+01
2.589499530209595832e+02 -8.973117079274503283e+01
2.597808560949561070e+02 -8.973097214027518476e+01
2.609784673189624300e+02 -8.994909688338366038e+01
2.620334831779582601e+02 -9.004844806920571898e+01
2.628967600959640549e+02 -9.013074770343827424e+01
2.638723726769749192e+02 -9.018669697685183451e+01
2.648171520909745595e+02 -9.020598588218999225e+01
2.658555201189847139e+02 -9.028147057615400684e+01
2.666879639629914891e+02 -9.034535515884498125e+01
2.676306789699956425e+02 -9.041150375672380335e+01
2.684940217939911236e+02 -9.046417926643810858e+01
2.694530882409890182e+02 -9.050341913176458775e+01
2.704297927289862855e+02 -9.055168561437599806e+01
2.713892475979882875e+02 -9.057869594652530054e+01
2.725074720129905472e+02 -9.072080077600978143e+01
2.735147901759919478e+02 -9.091574983116123576e+01
2.744285337839974090e+02 -9.103383485351351112e+01
2.752287636169858160e+02 -9.105525593141976515e+01
2.761399100129965518e+02 -9.110561919680007748e+01
2.770826980399961030e+02 -9.112986094728613296e+01
2.781069806119958230e+02 -9.117709003460957717e+01
2.791144400450011744e+02 -9.128820686107572158e+01
2.799464640530022734e+02 -9.132341201525009922e+01
2.807448292369990668e+02 -9.134969618364391408e+01
2.816883464809980069e+02 -9.140482836014206214e+01
2.825361073029907857e+02 -9.144729777977102003e+01
2.834487557569900673e+02 -9.149850490242131684e+01
2.846467797569839604e+02 -9.151529714458416720e+01
2.854632448319862306e+02 -9.164771564189615560e+01
2.863261001049831975e+02 -9.168807736888241777e+01
2.871101016759821505e+02 -9.170528891406982552e+01
2.880532643369861034e+02 -9.175085015438688174e+01
2.890611707739826670e+02 -9.195833325392987945e+01
2.898118590989797667e+02 -9.197037723910364093e+01
2.908681838989850803e+02 -9.204918066655477560e+01
2.917150180189873936e+02 -9.207559215008528497e+01
2.925795021349913441e+02 -9.209126463557797138e+01
2.935709440939972410e+02 -9.227084519292833420e+01
2.946092391229976784e+02 -9.236000287946325216e+01
2.956645450609994441e+02 -9.241338155662955955e+01
2.964333791660010320e+02 -9.243453088648021776e+01
2.972958516749986302e+02 -9.252476180507528625e+01
2.982562963970067358e+02 -9.259579272320354448e+01
2.992655010510061402e+02 -9.264724745228592440e+01
3.000959447970017209e+02 -9.266675803060572036e+01
3.011669902679968800e+02 -9.271083898643030352e+01
3.020942257479946420e+02 -9.276658951899082695e+01
3.032303665329945943e+02 -9.283341152382313055e+01
3.041254412389898789e+02 -9.285442205587266074e+01
3.050529630899800395e+02 -9.288704840338873225e+01
3.058367142249717290e+02 -9.295914349242690378e+01
3.067954092089730693e+02 -9.301527270048546825e+01
3.077080263669649867e+02 -9.306502917766324856e+01
3.086185437799667852e+02 -9.307826903364238547e+01
3.096742309539713460e+02 -9.323084237655959328e+01
3.106973490209675219e+02 -9.327137205556654465e+01
3.116244471949667059e+02 -9.333794601664936863e+01
3.125678471909650398e+02 -9.338652452211165667e+01
3.135927854679630400e+02 -9.342410484635573198e+01
3.146485416529667418e+02 -9.344599135553771418e+01
3.155437644379671838e+02 -9.350773718661088196e+01
3.164715013209697645e+02 -9.360101167691446733e+01
3.175267143089713500e+02 -9.363683962632947555e+01
3.184390749879657960e+02 -9.371096073076132882e+01
3.193973933699726331e+02 -9.380111473797924759e+01
3.203564248609764036e+02 -9.390935585950214204e+01
3.211406665769754909e+02 -9.394558067060987128e+01
3.219713428969771485e+02 -9.398956509906463452e+01
3.228220041219810810e+02 -9.404091959001303280e+01
3.237165497179921658e+02 -9.407457936784683739e+01
3.248997039009809669e+02 -9.427321069187428293e+01
3.258010005839823862e+02 -9.434650860541566431e+01
3.268395201979838021e+02 -9.438635286139100344e+01
3.278123426669790206e+02 -9.443943341919629120e+01
3.285643890849823947e+02 -9.446608939996104937e+01
3.294435414739764383e+02 -9.446805159579253086e+01
3.304676005589790293e+02 -9.461488113378632647e+01
3.313472960529816191e+02 -9.463156255084597035e+01
3.323541441279830906e+02 -9.466603653402800944e+01
3.333133518939757778e+02 -9.468901771270395784e+01
3.342575474779714568e+02 -9.474010963455609158e+01
3.351058296929750213e+02 -9.477725707261681976e+01
3.359684297289732058e+02 -9.482645568983792828e+01
3.370225396049700066e+02 -9.489290220097585404e+01
3.378558285699764383e+02 -9.492611752151502458e+01
3.386595056869773543e+02 -9.497631493712745510e+01
3.394754889859777904e+02 -9.500473878075379730e+01
3.403984383009756129e+02 -9.505912592825708884e+01
3.413497137269696395e+02 -9.509559290676817511e+01
3.422928104469701793e+02 -9.516962762218827265e+01
3.432681168829676608e+02 -9.521559061288614600e+01
3.441954006249725353e+02 -9.530426986099158171e+01
3.451077927769747475e+02 -9.533155565794189101e+01
3.458599000799786154e+02 -9.534862905770376074e+01
3.468359348119793140e+02 -9.535341264186619981e+01
3.476193376209903363e+02 -9.539970103898413356e+01
3.486756483649896836e+02 -9.548810747071718197e+01
3.495383943349916080e+02 -9.536850010451789217e+01
3.503214770489903458e+02 -9.580300558578605319e+01
3.513445294239863870e+02 -9.588012499328155513e+01
3.524321299159837508e+02 -9.594877487656023618e+01
3.532994065169859823e+02 -9.601243812341289185e+01
3.542747996019788843e+02 -9.602757800150747869e+01
3.552184354119763157e+02 -9.614597424869948838e+01
3.562733799159741466e+02 -9.622592579903894716e+01
3.572352117359678232e+02 -9.634061242957940863e+01
3.581620546879657923e+02 -9.635101976540626367e+01
3.591368585759701091e+02 -9.643203387622085643e+01
3.600804521609734365e+02 -9.650775512785395449e+01
3.609121705509714957e+02 -9.656084124037504068e+01
3.618870961369666475e+02 -9.654487481953933070e+01
3.628669818479611422e+02 -9.669130447035497866e+01
3.638905545599554898e+02 -9.675539592601234062e+01
3.647230631659440405e+02 -9.692536239031639411e+01
3.657295987459401658e+02 -9.705567825490450673e+01
3.665926184409454436e+02 -9.712637158961996420e+01
3.673599787749426469e+02 -9.716082458565949764e+01
3.682398506769386586e+02 -9.720617571496474341e+01
3.690551632389360748e+02 -9.725226797207673712e+01
3.700148645639310416e+02 -9.731942564965231668e+01
3.708472104959309945e+02 -9.734519620315927568e+01
3.716295223659253679e+02 -9.735785106229661778e+01
3.724762576569264638e+02 -9.739870143908714795e+01
3.734534209529301734e+02 -9.750091508783249594e+01
3.743006076759247662e+02 -9.757312786245607583e+01
3.753076813739207864e+02 -9.767263137590732924e+01
3.762361885809204978e+02 -9.773623503745849916e+01
3.771142157389240310e+02 -9.775650941170930253e+01
3.780102841649259062e+02 -9.767368515529915385e+01
3.789356101839275652e+02 -9.785553970819421465e+01
3.800070650139241479e+02 -9.796834417166141407e+01
3.811129117799209780e+02 -9.806670169222557831e+01
3.818645876689242868e+02 -9.809016820870608910e+01
3.828710285159286286e+02 -9.812134784420487676e+01
3.837034753189309413e+02 -9.812880098816498275e+01
3.847483597149312118e+02 -9.823044421473795751e+01
3.855646278679341776e+02 -9.829813383886630618e+01
3.866304851799286553e+02 -9.833187366083990355e+01
3.876064470399342099e+02 -9.835191329890247403e+01
3.885652301809350320e+02 -9.845176128125262949e+01
3.894124631799295457e+02 -9.848021080532888050e+01
3.903242398569254874e+02 -9.851448704017727209e+01
3.912837209009267099e+02 -9.860012950536118126e+01
3.922111209959239204e+02 -9.865364607877273784e+01
3.931549993399275991e+02 -9.869090589897461996e+01
3.940024663239182701e+02 -9.871302026462683443e+01
3.948975695109147637e+02 -9.885787700625655816e+01
3.959051481159222021e+02 -9.888557664650917900e+01
3.968163419499214797e+02 -9.891832592932559010e+01
3.977148420359226293e+02 -9.896016198290712396e+01
3.986102082469278685e+02 -9.900465190133468241e+01
3.994731915939210012e+02 -9.903758270225593208e+01
4.007976161719197989e+02 -9.908741158217364386e+01
4.016939753159258544e+02 -9.913378771644254073e+01
4.026851477619256912e+02 -9.917173604004705112e+01
4.036122848249233357e+02 -9.921341219560757452e+01
4.045560798119258834e+02 -9.927311872818972915e+01
4.055464975609229441e+02 -9.929696638189930979e+01
4.065060124749252282e+02 -9.932309155228480790e+01
4.074665065769277135e+02 -9.945240165043333036e+01
4.083617782119272306e+02 -9.950537455595264191e+01
4.092894192459243641e+02 -9.943001379329815848e+01
4.101203923279226728e+02 -9.970967905393823116e+01
4.111437025829145568e+02 -9.976090539464811968e+01
4.120551014199172641e+02 -9.981472742493434680e+01
4.130466703339188825e+02 -9.987161680379912809e+01
4.139427535199174599e+02 -9.992645734941052638e+01
4.149024927459104219e+02 -9.988674873014774391e+01
4.157825162919161812e+02 -9.999031817590437754e+01
4.167246536249040219e+02 -1.000208703966091974e+02
4.176997157989044354e+02 -1.000621945747219144e+02
4.186748539139098284e+02 -1.002273305295102546e+02
4.196344540279114881e+02 -1.003018332972755644e+02
4.207383889869179256e+02 -1.003717205176029665e+02
4.216642360469231789e+02 -1.004890201957961153e+02
4.225915988189281052e+02 -1.005177945778735022e+02
4.236171465209299640e+02 -1.006538759974301911e+02
4.245458505899277952e+02 -1.007051292004577050e+02
4.255050505179278844e+02 -1.007576366365760947e+02
4.263362126679367066e+02 -1.007687473475904483e+02
4.272817024579362624e+02 -1.007937832229002737e+02
4.282726852079340460e+02 -1.008455568522754930e+02
4.292651525929341005e+02 -1.009082443278404639e+02
4.300810887599363923e+02 -1.009311049154448625e+02
4.308652693939366145e+02 -1.009133274979376438e+02
4.316811590319321112e+02 -1.009862152750751534e+02
4.326628908949296601e+02 -1.011266241055045754e+02
4.337822129909200157e+02 -1.011655615121535590e+02
4.347267644769217441e+02 -1.011978839007802122e+02
4.357024526459317713e+02 -1.012341542012678275e+02
4.365811507519374572e+02 -1.012866727645851626e+02
4.375089848529314622e+02 -1.013062995086140745e+02
4.385328578879343695e+02 -1.013531086135654533e+02
4.393796277319343062e+02 -1.014160204704238311e+02
4.403716528069362539e+02 -1.014606613384186176e+02
4.412994884649397136e+02 -1.015112281495512860e+02
4.422421171979494829e+02 -1.015672288396219045e+02
4.432018954839477374e+02 -1.016135581851368528e+02
4.441451268339478702e+02 -1.016495023076800663e+02
4.450085896029540891e+02 -1.018206792233122542e+02
4.458569188879519061e+02 -1.018814192362381448e+02
4.467521524369494728e+02 -1.019641568324611853e+02
4.477433874469443253e+02 -1.020657315759976882e+02
4.487981160489453032e+02 -1.021556197068557168e+02
4.497578181049339037e+02 -1.022116387301219333e+02
4.505408819799358753e+02 -1.022334515683951963e+02
4.515166893309360603e+02 -1.022957614819278405e+02
4.525714287679311383e+02 -1.023851963151530811e+02
4.535471466669350775e+02 -1.024886598595815883e+02
4.546032989979339618e+02 -1.025465282958177085e+02
4.553875046409357310e+02 -1.025424297906470059e+02
4.564415148579337256e+02 -1.027072409341586479e+02
4.574336965679358400e+02 -1.027841142528883154e+02
4.583444655539369705e+02 -1.028377092044267442e+02
4.611168126919346832e+02 -1.029236617418397941e+02
4.625770558059339237e+02 -1.030176088740696230e+02
4.635041360699287907e+02 -1.030192381024837687e+02
4.644153559709302499e+02 -1.031270188943473585e+02
4.651665537499357015e+02 -1.031499121855309795e+02
4.661429384819384723e+02 -1.032310605804193102e+02
4.670699674749339465e+02 -1.032559799210962410e+02
4.680294951799314731e+02 -1.032751584587425384e+02
4.689084312759350723e+02 -1.032962934200805449e+02
4.698210951539422240e+02 -1.036521490514013237e+02
4.708754537589484244e+02 -1.037657583627660784e+02
4.719648346309495537e+02 -1.038335879685258334e+02
4.729821330629583827e+02 -1.038751684187890874e+02
4.739413379729521694e+02 -1.039453448203633457e+02
4.747246967479513842e+02 -1.039729488875744039e+02
4.755407627299500746e+02 -1.039400799100967845e+02
4.766125065049527620e+02 -1.041928846325233025e+02
4.776671291689563077e+02 -1.033681804190047444e+02
4.786910530279583327e+02 -1.050248592703726302e+02
4.797476365679667651e+02 -1.050768176032674575e+02
4.806568821979635686e+02 -1.051903392202814445e+02
4.815686533449661511e+02 -1.052499926433141013e+02
4.825745608759661991e+02 -1.053862781589368893e+02
4.834058427379677596e+02 -1.053969910053731240e+02
4.843658570479692571e+02 -1.055028143360012649e+02
4.853571218799716007e+02 -1.053941119512544589e+02
4.863320345389747672e+02 -1.057254395599349834e+02
4.871961677769668313e+02 -1.057676143874667218e+02
4.879853465609739942e+02 -1.058207723664590674e+02
4.888016948429740296e+02 -1.058634210815425263e+02
4.897129063239772222e+02 -1.058804369185491794e+02
4.905613475419722818e+02 -1.059509291007215523e+02
4.916154334399707295e+02 -1.059459265306178679e+02
4.924477684259600210e+02 -1.060352498536610995e+02
4.935663272089623206e+02 -1.061193653408438138e+02
4.944618672449651058e+02 -1.060931961772021737e+02
4.953267054929674487e+02 -1.062094049267646056e+02
4.962394632269715657e+02 -1.062618772839975634e+02
4.972470657909743750e+02 -1.062800853937115306e+02
4.981264556849728251e+02 -1.063085832377527140e+02
4.990861609539588244e+02 -1.063356775755761134e+02
5.000460089209645957e+02 -1.063487024408195083e+02
5.010034231349600304e+02 -1.064200593358503397e+02
5.018972623799691064e+02 -1.064494623595191314e+02
5.027608739069673902e+02 -1.065026894694623962e+02
5.037521063019648864e+02 -1.065393180042467947e+02
5.046175532949637272e+02 -1.065920064281910697e+02
5.055760596149593766e+02 -1.066476742240432145e+02
5.065367875589599862e+02 -1.066958091857250821e+02
5.076229801139506890e+02 -1.067705989553591621e+02
5.085182777769477980e+02 -1.068275298556283985e+02
5.094937080359504762e+02 -1.068766652311696816e+02
5.103088718149538181e+02 -1.068638709523400507e+02
5.111229291059589741e+02 -1.058371614136474363e+02
5.118592391929560108e+02 -1.060624802082815847e+02
5.127863335559541156e+02 -1.076984719051564525e+02
5.136658619459467445e+02 -1.077323614329594079e+02
5.145289982519389014e+02 -1.077948581487496256e+02
5.155043877839398192e+02 -1.078440691144007388e+02
5.165081528859445825e+02 -1.079747843664361540e+02
5.174677099109449045e+02 -1.079433354947563970e+02
5.182976269149439759e+02 -1.080449835369419844e+02
5.192575452569399204e+02 -1.080694823920376990e+02
5.201528666549384070e+02 -1.080696865912138236e+02
5.210786421059401619e+02 -1.081352158292476702e+02
5.218949383189446962e+02 -1.081612210500097433e+02
5.227927244579477701e+02 -1.081820319176596570e+02
5.236079655579396785e+02 -1.082756952113126800e+02
5.245204099429320195e+02 -1.083472306189378855e+02
5.252084314839321451e+02 -1.083622566491028465e+02
5.262146964449329971e+02 -1.083619469403207489e+02
5.271112283159291110e+02 -1.084576729505053407e+02
5.280542807619203813e+02 -1.085364223624643500e+02
5.288848167169198859e+02 -1.085779397672029347e+02
5.299401700949274527e+02 -1.086186918554549266e+02
5.310425872899286333e+02 -1.086672113174408310e+02
5.321304323559288605e+02 -1.088074980114868708e+02
5.328979582359315827e+02 -1.088241525823031282e+02
5.337766914889361942e+02 -1.088658747803620628e+02
5.347051391319255345e+02 -1.088891962489048950e+02
5.356643183069263614e+02 -1.089440414834263180e+02
5.364972255749235046e+02 -1.089852270714175120e+02
5.374244964489225822e+02 -1.090261219670343564e+02
5.384004376959164802e+02 -1.091058748529963651e+02
5.393419744019174686e+02 -1.091254702730725654e+02
5.401895747409180331e+02 -1.091483798644132861e+02
5.411643743169152003e+02 -1.091776479307560379e+02
5.420769016169215320e+02 -1.092453971421922319e+02
5.428604474289222708e+02 -1.092948969077365859e+02
5.437391750039187173e+02 -1.093854301707454511e+02
5.448282467049175466e+02 -1.094106781689765029e+02
5.457558389739151608e+02 -1.094994567725707384e+02
5.467949604299228668e+02 -1.095498178515595669e+02
5.475303720239262475e+02 -1.095895196958252882e+02
5.483315429169306299e+02 -1.095902393719123893e+02
5.490978701769345207e+02 -1.096179794416392639e+02
5.501525305469367595e+02 -1.096062469697516235e+02
5.510961314929372747e+02 -1.097563384554594279e+02
5.522459049389344727e+02 -1.098016597041175260e+02
5.531736463929355523e+02 -1.099168753175508186e+02
5.540556293369390914e+02 -1.099784570176238958e+02
5.549188930249420082e+02 -1.100271131865988252e+02
5.558646603109464195e+02 -1.100645076191879213e+02
5.568228416219444625e+02 -1.100992707138544091e+02
5.578154253509401315e+02 -1.101220876523167789e+02
5.587886558009377040e+02 -1.101522797100724347e+02
5.596982775449469045e+02 -1.102067641555010198e+02
5.607845895429436496e+02 -1.103167515743547540e+02
5.616801340899528441e+02 -1.103451525804469071e+02
5.625444160499591817e+02 -1.103650487833766931e+02
5.635049307819626847e+02 -1.104301645836247872e+02
5.643205093089545699e+02 -1.104981578697823181e+02
5.651991362439584918e+02 -1.105169626867615875e+02
5.660467856359573489e+02 -1.105739501853124978e+02
5.669559089029608003e+02 -1.106067122121437194e+02
5.677717868279523827e+02 -1.106503535582569810e+02
5.687131185659582115e+02 -1.106476944919121763e+02
5.696890191969578154e+02 -1.106443839312168222e+02
5.704724292669561692e+02 -1.108147683609227130e+02
5.714001805919579056e+02 -1.109027224555168942e+02
5.724096062059579708e+02 -1.109876226715469727e+02
5.734645251899601135e+02 -1.110538880719595909e+02
5.745053999629581085e+02 -1.110911375890533890e+02
5.753830245619537891e+02 -1.111318684904437362e+02
5.764380678379493474e+02 -1.111635629794695745e+02
5.774133457059415377e+02 -1.112091705658760361e+02
5.782612549799505359e+02 -1.111863183821799339e+02
5.791411695249480545e+02 -1.114360108981032624e+02
5.801653793599525670e+02 -1.114556626258595315e+02
5.810756752379475074e+02 -1.115286111082876488e+02
5.819390892679439276e+02 -1.115759183666375662e+02
5.829784477429384424e+02 -1.115696665917496375e+02
5.838254000589367934e+02 -1.117844493485780220e+02
5.846740137979304563e+02 -1.118256923596123187e+02
5.856014863459313347e+02 -1.118597521202211738e+02
5.864808008219260955e+02 -1.119190541076577006e+02
5.873277174059294339e+02 -1.119777297125784230e+02
5.881734232149319723e+02 -1.120374554309800743e+02
5.890207248009355681e+02 -1.121095867428178394e+02
5.899483509699348360e+02 -1.121014196897814230e+02
5.908779300969381438e+02 -1.122635713404758775e+02
5.917887739079360472e+02 -1.122910813955460299e+02
5.926836503309350519e+02 -1.123258746266955086e+02

==> figures/ex2/M2LamUNIa.txt <==
1.052582949894713266e-01 -2.771557397160814418e+01
1.142169230623403475e+00 -5.584356709670688446e+01
2.029212648959946907e+00 -5.727516555979142510e+01
2.940016520331846461e+00 -5.778812300965962834e+01
3.857967063778778627e+00 -5.801542648133725066e+01
4.769373590085888459e+00 -5.822170852125045570e+01
5.663339239379274304e+00 -5.840192509088161898e+01
6.600469144442468128e+00 -5.860080313483368997e+01
7.536133766206330797e+00 -5.885545784582228634e+01
8.430271899426589499e+00 -5.906398454976496026e+01
9.328848018168354628e+00 -5.926520889364356748e+01
1.023446527571068110e+01 -5.944193246878692349e+01
1.115120850376260897e+01 -5.969332244601345394e+01
1.202915439404605458e+01 -5.991694251739077970e+01
1.290670629244123191e+01 -6.007655243053716276e+01
1.382315468546003068e+01 -6.029504116836000094e+01
1.465640910220681725e+01 -6.041920211161417598e+01
1.560425028734025510e+01 -6.061488004636743199e+01
1.656390674014692266e+01 -6.084917119375884198e+01
1.744440582182141952e+01 -6.104948931755399144e+01
1.841989522428484705e+01 -6.134673894427546514e+01
1.931513814071367818e+01 -6.153602884325122346e+01
2.022337380978569854e+01 -6.175056298576267722e+01
2.112224051702360228e+01 -6.189247125905617253e+01
2.200440860598755677e+01 -6.205971041576831482e+01
2.289528303161787193e+01 -6.224496654586012312e+01
2.379601398694212477e+01 -6.243145733878240122e+01
2.472041981148650081e+01 -6.261786468891779123e+01
2.563156087487586632e+01 -6.280400073355292534e+01
2.656250752270862137e+01 -6.297163356380467292e+01
2.747080562144401483e+01 -6.317961849113798678e+01
2.839374483653518766e+01 -6.333302562303482830e+01
2.930184646013658423e+01 -6.346358354198198271e+01
3.019097624680434677e+01 -6.363865441121266997e+01
3.108025372945121489e+01 -6.386999064843431739e+01
3.197881529876612916e+01 -6.405892697224945209e+01
3.288049119239731510e+01 -6.418253214116961658e+01
3.379360884038324286e+01 -6.435769268952012112e+01
3.473759062977624268e+01 -6.452989001254078971e+01
3.562343937798577542e+01 -6.469856140735971906e+01
3.648397542209131927e+01 -6.482372380379294441e+01
3.738561274091771480e+01 -6.497855201212669840e+01
3.830934191161649949e+01 -6.512963568302838269e+01
3.922915454569156424e+01 -6.527114078458193092e+01
4.017727111115236482e+01 -6.548175197395417513e+01
4.105210928881715660e+01 -6.561768127011855256e+01
4.194624511118454535e+01 -6.577305336902347221e+01
4.279118605781113871e+01 -6.588531080040201005e+01
4.369000603119493320e+01 -6.605472701963803672e+01
4.455694565956364528e+01 -6.618802891266651045e+01
4.549549345413397816e+01 -6.630328997782832801e+01
4.642350023922627145e+01 -6.642936148502649019e+01
4.729786760179267446e+01 -6.656706072776783856e+01
4.822939290450594996e+01 -6.672290118356673361e+01
4.912953264801762998e+01 -6.682690003201258833e+01
5.001879517267807529e+01 -6.695111267997792481e+01
5.090646478666167241e+01 -6.713990854299149191e+01
5.181790469982369984e+01 -6.732156761784884225e+01
5.273123133998014822e+01 -6.741215754507602753e+01
5.367133364650653959e+01 -6.764701846773944283e+01
5.452391195958771419e+01 -6.780400160044844426e+01
5.541285719209118099e+01 -6.797214281722649787e+01
5.628156061629706386e+01 -6.807630867063859625e+01
5.719006541458365689e+01 -6.822234055425968791e+01
5.807867426712473247e+01 -6.835348254897516540e+01
5.900425707524700414e+01 -6.845235471161129226e+01
5.990960574632627100e+01 -6.855520415262434142e+01
6.080406242043245868e+01 -6.873454562304513615e+01
6.168039984996139680e+01 -6.887170689646498545e+01
6.261785290786938418e+01 -6.901932066881920491e+01
6.349901686834346037e+01 -6.916654966262962034e+01
6.437691866803797325e+01 -6.928869465025539398e+01
6.522289270305773812e+01 -6.941634942906293304e+01
6.613299164210620518e+01 -6.957717972735805745e+01
6.701382688069716664e+01 -6.969517351252325454e+01
6.791062918385141245e+01 -6.984025664618265239e+01
6.879630588400759450e+01 -6.996489875709440298e+01
6.967785942200862337e+01 -7.008519439824067376e+01
7.059589752789761974e+01 -7.022878858429584170e+01
7.146899731995071647e+01 -7.034078557134739640e+01
7.234076860765053141e+01 -7.043815049717713350e+01
7.323629421831864761e+01 -7.053769981903737119e+01
7.415441996955487980e+01 -7.068509979583944869e+01
7.505614101536048111e+01 -7.079942206494270351e+01
7.592586618641507812e+01 -7.091063957335958889e+01
7.680397684523195778e+01 -7.099712125409318730e+01
7.768612268258584663e+01 -7.110986317254960909e+01
7.852386656042654067e+01 -7.123979998487658349e+01
7.944412024518241822e+01 -7.139539207098303564e+01
8.036699027770373505e+01 -7.153410128824081937e+01
8.131042318483814313e+01 -7.168367943853013458e+01
8.221541523356282255e+01 -7.176951963206920482e+01
8.314108829687465629e+01 -7.190705573740176249e+01
8.404218907303584274e+01 -7.203558189827170111e+01
8.493080535427725408e+01 -7.222138225332523120e+01
8.586137045807262780e+01 -7.234973008997243937e+01
8.676278484171197647e+01 -7.244815472541840506e+01
8.765465870743210530e+01 -7.253576691271948107e+01
8.854872723872540519e+01 -7.267164984682119666e+01
8.941721531289222469e+01 -7.275417814180499931e+01
9.030763689347659806e+01 -7.287097951301103649e+01
9.120475291131879203e+01 -7.297943225829452274e+01
9.208741754064685381e+01 -7.309883031213878724e+01
9.298190490394190988e+01 -7.320820936477066709e+01
9.385186081024876614e+01 -7.333742602445940406e+01
9.474279506182938349e+01 -7.340551136833769874e+01
9.560872601484007305e+01 -7.351823711034676023e+01
9.652293970056925332e+01 -7.366874903991900680e+01
9.737683581656601461e+01 -7.375679786835664231e+01
9.826381386436113985e+01 -7.387536601099650113e+01
9.919916358391056121e+01 -7.399586229634422807e+01
1.000960746025230037e+02 -7.411284056290703859e+01
1.010316839494131216e+02 -7.425265148076991295e+01
1.018732273148489185e+02 -7.434273572741169289e+01
1.027701754484209289e+02 -7.445589541532656597e+01
1.036792216682457308e+02 -7.456654875428486662e+01
1.045712704883597297e+02 -7.466536555025378163e+01
1.055299540862499299e+02 -7.478047937152500424e+01
1.064651937184244161e+02 -7.489603923298157895e+01
1.073914421022665948e+02 -7.501352451259737109e+01
1.082593717454205091e+02 -7.507509573018144522e+01
1.091125836926657939e+02 -7.520582276260108756e+01
1.100495513344794745e+02 -7.537204291454450811e+01
1.109817793743830379e+02 -7.550365680149363357e+01
1.118423953087854841e+02 -7.559010564236271534e+01
1.127728655471320991e+02 -7.570652880470709079e+01
1.136665110508969576e+02 -7.585253081186824886e+01
1.145811858443135804e+02 -7.601457308481712971e+01
1.154827253777650213e+02 -7.616136510280804828e+01
1.163685169469536049e+02 -7.627999721985122505e+01
1.172761507165705552e+02 -7.640965494514087197e+01
1.181986740585329301e+02 -7.652998060674987357e+01
1.191184216726716869e+02 -7.665734205730211670e+01
1.200174132981046569e+02 -7.681284807192363928e+01
1.209724701971921661e+02 -7.691214165697003580e+01
1.218972767450788552e+02 -7.701503553133112234e+01
1.227993090269999783e+02 -7.709136398218616648e+01
1.237058010765060345e+02 -7.718629857486804724e+01
1.246689526442467439e+02 -7.727187173297984657e+01
1.255828418169723619e+02 -7.740183764899668972e+01
1.264337309887923766e+02 -7.750148837421782844e+01
1.273457047314091994e+02 -7.761235145223638199e+01
1.282645575861242833e+02 -7.771800588966728185e+01
1.291552637878543521e+02 -7.782207269919956616e+01
1.300816156725399253e+02 -7.792857360718784321e+01
1.309995495211041998e+02 -7.803124393959720351e+01
1.318553529704862797e+02 -7.809402392198386167e+01
1.327443019296799207e+02 -7.816295153007153829e+01
1.336844033698347687e+02 -7.829506072548061013e+01
1.345791475945879938e+02 -7.838852966236213149e+01
1.354940166358981628e+02 -7.852613463321308984e+01
1.363917914639372668e+02 -7.859352539452127928e+01
1.372999733510310705e+02 -7.871888073702406530e+01
1.382320710280269793e+02 -7.880824267284378948e+01
1.390941356199036818e+02 -7.888915248223445076e+01
1.399947509080055283e+02 -7.896101579203066478e+01
1.408822682318685224e+02 -7.903611162307558402e+01
1.417857721153588386e+02 -7.912820409563292401e+01
1.426768554325739444e+02 -7.921304109974978758e+01
1.435772480908519242e+02 -7.927881402023007240e+01
1.445100605098297706e+02 -7.935319683575787053e+01
1.454237694177369065e+02 -7.948629126217313967e+01
1.463139261613337965e+02 -7.956170817907680259e+01
1.472205430117319338e+02 -7.965517679671511075e+01
1.480923284726391955e+02 -7.972409860921743530e+01
1.489603184660314525e+02 -7.977877917830770116e+01
1.498288767915364588e+02 -7.989064310417842307e+01
1.507171122378524046e+02 -7.993816999368763732e+01
1.515564762260153771e+02 -7.999457438878562243e+01
1.524487638755410330e+02 -8.007164648251050210e+01
1.533757843696017460e+02 -8.016123188839989666e+01
1.542967160988017099e+02 -8.024652968585458268e+01
1.551906795861897876e+02 -8.031219484034717482e+01
1.560795652688364612e+02 -8.043485930088701252e+01
1.569958664038887832e+02 -8.052749490394009513e+01
1.578866572127677443e+02 -8.060984131494910798e+01
1.588188898831314759e+02 -8.069377729413443490e+01
1.596989485101425146e+02 -8.079028609429830965e+01
1.606022163041256192e+02 -8.088636835407973535e+01
1.614959636238578184e+02 -8.094250651322542467e+01
1.623963439245126210e+02 -8.110327168222964644e+01
1.633098909144522679e+02 -8.117946315728531204e+01
1.641814207810762980e+02 -8.124663784184238580e+01
1.650546223376382784e+02 -8.130259460498680824e+01
1.660138898681529156e+02 -8.141235866102282159e+01
1.668825034552020838e+02 -8.149202703693873673e+01
1.677596780946827550e+02 -8.157995770792037149e+01
1.686745722274208674e+02 -8.164340720877221713e+01
1.695878106537304006e+02 -8.176891399034019514e+01
1.704976731025846561e+02 -8.184384967255803645e+01
1.714288237943517856e+02 -8.194208480000783368e+01
1.723195326220302377e+02 -8.203563477060062326e+01
1.732831011297181192e+02 -8.211634922277396242e+01
1.742006446696817932e+02 -8.218436819873788579e+01
1.750964135804155433e+02 -8.226156857957960256e+01
1.760059415941272221e+02 -8.233797117713760372e+01
1.768836039777233964e+02 -8.239982827321640002e+01
1.777694626253622232e+02 -8.246457479072512342e+01
1.786938512534717916e+02 -8.254869889539307337e+01
1.795718377464829132e+02 -8.260776552520397331e+01
1.804881517687172163e+02 -8.270142920482274462e+01
1.813661897707323192e+02 -8.276089708283056723e+01
1.822489709247776659e+02 -8.281763295321883334e+01
1.831480770929861990e+02 -8.291032536430532218e+01
1.840703178811498333e+02 -8.298896039356107224e+01
1.850141325283184415e+02 -8.305989863283903674e+01
1.859334150778013282e+02 -8.312214073529347047e+01
1.868721472120901979e+02 -8.321007227704824061e+01
1.878251563268684663e+02 -8.340543369011729169e+01
1.887705518691858799e+02 -8.349325484044986467e+01
1.896993904266593631e+02 -8.360158913056288554e+01
1.906222435699542928e+02 -8.367476299284604124e+01
1.915144566122558842e+02 -8.373969010134655377e+01
1.924197587983711912e+02 -8.380995605020680728e+01
1.933183255951589672e+02 -8.387465177404286010e+01
1.942318268921953859e+02 -8.394824696452589308e+01
1.951233084484119900e+02 -8.402952656141445686e+01
1.960384023943013858e+02 -8.412093768176526964e+01
1.969066897882934484e+02 -8.423040056630432559e+01
1.977900612304161712e+02 -8.430822640871079443e+01
1.987188709201640506e+02 -8.440143770526702838e+01
1.996211444317333985e+02 -8.447844947563729079e+01
2.005296973941090926e+02 -8.455609967384715731e+01
2.014124987243150713e+02 -8.464023886518725703e+01
2.023380470226315140e+02 -8.470394912971919155e+01
2.032409179962123744e+02 -8.479495518825224565e+01
2.041349634467769647e+02 -8.488406806060351073e+01
2.050512516181450451e+02 -8.493561456112419705e+01
2.059792417245451475e+02 -8.501073340849598026e+01
2.069001080309622864e+02 -8.509510319778591736e+01
2.078324153199209832e+02 -8.515716513182512415e+01
2.086885082509135714e+02 -8.522458226997594011e+01
2.095952019820455519e+02 -8.531042051808026372e+01
2.104598757443687589e+02 -8.537761257593636799e+01
2.113700951282895346e+02 -8.545779865435490308e+01
2.122987574313854680e+02 -8.555331368254728375e+01
2.132007605283055511e+02 -8.561003395128568627e+01
2.140955065114249010e+02 -8.569577147728855948e+01
2.149989865835901526e+02 -8.577101189526247538e+01
2.159219592975743467e+02 -8.582746261825293743e+01
2.168316466070245951e+02 -8.591132206795049342e+01
2.177222077368845987e+02 -8.596721363068897404e+01
2.186242567829787617e+02 -8.604880596287198102e+01
2.195409546398266798e+02 -8.613401517460481216e+01
2.204930003079440155e+02 -8.619363788179387598e+01
2.214079018164338777e+02 -8.628795685230814172e+01
2.222878279909637058e+02 -8.634734288666832924e+01
2.231909215402527593e+02 -8.642968338299297670e+01
2.241435101430222971e+02 -8.651093514056233857e+01
2.250633006131829461e+02 -8.657303963453071560e+01
2.259559544412942955e+02 -8.663110869053845420e+01
2.267877000344073224e+02 -8.668140779466574486e+01
2.276978043991257437e+02 -8.675799899867136844e+01
2.286333472193306022e+02 -8.688156962922586501e+01
2.295514260543539535e+02 -8.696459438528117403e+01
2.304407395465794366e+02 -8.701185920870463519e+01
2.313972282986767937e+02 -8.712952757422704053e+01
2.322994271713600085e+02 -8.721716860039282437e+01
2.331904362882691260e+02 -8.729539642872924787e+01
2.340764391454140423e+02 -8.737155992962541973e+01
2.349925538519572115e+02 -8.743230857728013916e+01
2.359309570189419958e+02 -8.752057529119801416e+01
2.368191280658094797e+02 -8.759604328627941072e+01
2.376938248856546068e+02 -8.765191542190433438e+01
2.386023186675010948e+02 -8.773334920857988095e+01
2.395443136473477352e+02 -8.782389639167716666e+01
2.404702287202380830e+02 -8.786587023937897811e+01
2.413399914638546875e+02 -8.795499478462633647e+01
2.422647264778323120e+02 -8.801388973968087726e+01
2.432318249090923814e+02 -8.812740865803547763e+01
2.441565883945382609e+02 -8.819384374564818074e+01
2.450320974252215933e+02 -8.824915382414536680e+01
2.459469347843085529e+02 -8.832867722733649885e+01
2.468506158400938091e+02 -8.838530276129733920e+01
2.477808276669646261e+02 -8.844613883564382206e+01
2.486559700914396558e+02 -8.850356734364326883e+01
2.495477255985082650e+02 -8.856589994775359287e+01
2.504486418085638491e+02 -8.861539856603349108e+01
2.513517023648717554e+02 -8.866518340899688155e+01
2.522358633180352570e+02 -8.870707059247503423e+01
2.531271789348451478e+02 -8.875207711021974433e+01
2.540387155173346514e+02 -8.884008103558289804e+01
2.549567942800087508e+02 -8.891999884481428751e+01
2.558956270312773995e+02 -8.901864534576769472e+01
2.567945844998670282e+02 -8.908856541593762302e+01
2.577113206271839090e+02 -8.913863275203880221e+01
2.586223034079215495e+02 -8.923332039217861222e+01
2.595578977084660437e+02 -8.930769689891944552e+01
2.604975027711683424e+02 -8.938073098567980423e+01
2.614136181808600554e+02 -8.943872924878525055e+01
2.623335506190691149e+02 -8.950600698209015604e+01
2.632515053395676432e+02 -8.955957289926342924e+01
2.641822726139507722e+02 -8.960798942882638585e+01
2.651354015221586451e+02 -8.970713332318094047e+01
2.659947775501204887e+02 -8.976280682494224550e+01
2.669078450044151509e+02 -8.983336380527831011e+01
2.678660526473395294e+02 -8.991130779331020051e+01
2.687634692599065716e+02 -8.997010179213296510e+01
2.696431413286773022e+02 -9.003908528261618471e+01
2.705689525234629400e+02 -9.010087853122271895e+01
2.714872789020038795e+02 -9.016408209897271320e+01
2.723635617921943890e+02 -9.022522470872870315e+01
2.733024077387672151e+02 -9.029283203085927312e+01
2.742369364626268862e+02 -9.038582203931555625e+01
2.751104892978881367e+02 -9.043525807828453367e+01
2.760064941782562755e+02 -9.048515124596309533e+01
2.769481094044633096e+02 -9.054291573734670351e+01
2.778197224548872555e+02 -9.059217173244410048e+01
2.787043731482787052e+02 -9.069197194534856976e+01
2.796163144167687165e+02 -9.076688893091093746e+01
2.805293830526206875e+02 -9.083399831249039380e+01
2.814151114300242398e+02 -9.087809803711010659e+01
2.823206451890233666e+02 -9.094977683181207340e+01
2.832293045115657151e+02 -9.100603888298550714e+01
2.841075618856149845e+02 -9.106807403142994417e+01
2.850373560079780759e+02 -9.114297579743950450e+01
2.859008567561569976e+02 -9.121684431152793593e+01
2.867806740030297306e+02 -9.126866210681177449e+01
2.876907757359585958e+02 -9.134114812128288463e+01
2.885861276501876773e+02 -9.138962429705766510e+01
2.894898984888015434e+02 -9.145548671048092615e+01
2.903728260893723814e+02 -9.153314995357490602e+01
2.912841105454921262e+02 -9.158574660179806415e+01
2.921779530795931237e+02 -9.162939984542553873e+01
2.931145539132820090e+02 -9.168896445750677060e+01
2.940227642091282405e+02 -9.174444236061280833e+01
2.949230354738421624e+02 -9.181651981998089695e+01
2.957898907532770068e+02 -9.188519620666110654e+01
2.967048516518872816e+02 -9.198597151114077519e+01
2.976328210979729079e+02 -9.206058504564180112e+01
2.985137362287729275e+02 -9.212658007567981144e+01
2.994155454609135631e+02 -9.220844354115754982e+01
3.003063964211294774e+02 -9.226058100978553966e+01
3.012118713729316255e+02 -9.235291957798247608e+01
3.021093685624335308e+02 -9.240426482463790592e+01
3.030175555712165192e+02 -9.245754561945027206e+01
3.039177970028889604e+02 -9.252899633077331032e+01
3.047961485438281670e+02 -9.258381786778068090e+01
3.056915811423794480e+02 -9.264446630506637348e+01
3.066100476548454026e+02 -9.270159420421396135e+01
3.075312621378049016e+02 -9.278635587359613623e+01
3.084315615888917819e+02 -9.284193014107381714e+01
3.093225294652714865e+02 -9.289355123783488466e+01
3.102130812430929154e+02 -9.295626226571121720e+01
3.111060202217486221e+02 -9.302454718706140113e+01
3.120109374405845415e+02 -9.308230843252290754e+01
3.129141244250902787e+02 -9.313460032541975409e+01
3.138069429194932809e+02 -9.322334465948560478e+01
3.146983909281814817e+02 -9.328697096168841085e+01
3.155734744866669530e+02 -9.334782921974840519e+01
3.164870398552448023e+02 -9.340281160127878479e+01
3.173778114741551803e+02 -9.346517613010706782e+01
3.182652462106460121e+02 -9.352474507411966442e+01
3.191941367839288546e+02 -9.359604173338502164e+01
3.201090190448420003e+02 -9.364990676606294073e+01
3.210271127371408397e+02 -9.370662471390269843e+01
3.219296363177156195e+02 -9.376937285719859005e+01
3.228609488981950335e+02 -9.383895589807264059e+01
3.237501383589377042e+02 -9.389100688533061145e+01
3.246570311737276029e+02 -9.394861072661801416e+01
3.255689385595993599e+02 -9.400823097519585758e+01
3.264468487573292919e+02 -9.405864414497116854e+01
3.273282406786340175e+02 -9.412925628119384669e+01
3.282093408423534129e+02 -9.417534004088338406e+01
3.290755741787870647e+02 -9.423203126544383679e+01
3.299331057320814580e+02 -9.427819246904493866e+01
3.308080115895660356e+02 -9.433164223350465249e+01
3.317590605409990303e+02 -9.438158184635008752e+01
3.326559951365285315e+02 -9.446046895074705674e+01
3.335087713430315262e+02 -9.450977825879726879e+01
3.344092586269777030e+02 -9.458599952944143752e+01
3.352888594956253883e+02 -9.463485316772053579e+01
3.361822010984586200e+02 -9.469722283047897804e+01
3.370956312991824007e+02 -9.474855028739864338e+01
3.380197597853577349e+02 -9.482657913095445679e+01
3.388631594902515758e+02 -9.487796355261056647e+01
3.397302461181010358e+02 -9.493103070264386645e+01
3.406400457755924549e+02 -9.497808877308941078e+01
3.415321598877519023e+02 -9.504388153644416093e+01
3.424279079220548851e+02 -9.510219846245806252e+01
3.433533876029367207e+02 -9.515277144507999196e+01
3.442923125174740449e+02 -9.519499797857382362e+01
3.451799515697522907e+02 -9.530186895922240353e+01
3.460372855307476243e+02 -9.536380744726073999e+01
3.469905534757912164e+02 -9.543706730759363666e+01
3.479232908628881091e+02 -9.549957265685009133e+01
3.488572460085706552e+02 -9.553677366103401880e+01
3.497461880972143149e+02 -9.560723442097568636e+01
3.506458079848613352e+02 -9.569459911429291310e+01
3.515052169390634162e+02 -9.574836169884591186e+01
3.523722964487533318e+02 -9.580510494965655255e+01
3.532839325921871705e+02 -9.586609659717069576e+01
3.541752820528956249e+02 -9.590444085741367530e+01
3.550541396581655249e+02 -9.595567129666079609e+01
3.559016606292745450e+02 -9.602115903598949842e+01
3.567191679365408845e+02 -9.606943098559224836e+01
3.576259397603280377e+02 -9.612471821530658644e+01
3.585470796885550726e+02 -9.618662390821334895e+01
3.594568815145059375e+02 -9.623358662896309568e+01
3.603718143606587319e+02 -9.628603749835632186e+01
3.612644412757799728e+02 -9.634997452827411735e+01
3.621490306251391189e+02 -9.640991445450129049e+01
3.630307442782533940e+02 -9.645976011385030802e+01
3.639395502986648125e+02 -9.651585537176870844e+01
3.647997703617758702e+02 -9.656629272986512547e+01
3.657537401510635391e+02 -9.662888982014494843e+01
3.666984620114235440e+02 -9.669016482971315440e+01
3.676225340191915052e+02 -9.673290985426524458e+01
3.684556223270948863e+02 -9.678750993243116341e+01
3.693510524878598744e+02 -9.681864122112583004e+01
3.702568567382783158e+02 -9.690737037496054995e+01
3.711924465955671621e+02 -9.696095001257768331e+01
3.720893404556292694e+02 -9.701706667664188899e+01
3.729784983038261998e+02 -9.706948746295984165e+01
3.738724238324357430e+02 -9.712121833800951265e+01
3.747743990298069434e+02 -9.717346105827461145e+01
3.756127836699073441e+02 -9.720952040961167029e+01
3.765332890435500417e+02 -9.725036904620581879e+01
3.774071713596582640e+02 -9.733306995925912020e+01
3.782835123211581845e+02 -9.738020247939772389e+01
3.791533057027525615e+02 -9.743140577957211690e+01
3.800654028555116497e+02 -9.748315021720466689e+01
3.809764495086681677e+02 -9.752947334175242133e+01
3.818462773719191432e+02 -9.758723937868356302e+01
3.827739484424964758e+02 -9.764523609510713698e+01
3.836424414399720035e+02 -9.768406189780969839e+01
3.845107176190795144e+02 -9.772627289528377048e+01
3.853777016517327638e+02 -9.777931243305866360e+01
3.862717421482753934e+02 -9.783339535464682513e+01
3.872063557153887814e+02 -9.791652347925629840e+01
3.880941460611705907e+02 -9.797169180925700971e+01
3.889801865567569621e+02 -9.804942430329616343e+01
3.898663213087245936e+02 -9.813346973656896921e+01
3.907327655778557300e+02 -9.817550527634971047e+01
3.916290388773137465e+02 -9.823546236399815257e+01
3.924769609750073869e+02 -9.826801034584993033e+01
3.933517811547528140e+02 -9.832671542784757435e+01
3.942308462594664888e+02 -9.837675031987267005e+01
3.951546669513627421e+02 -9.842746784313288799e+01
3.960539679236302391e+02 -9.849913259231320239e+01
3.969058284899830937e+02 -9.855261071832327957e+01
3.978018350586818883e+02 -9.861663260156012711e+01
3.987053916836593999e+02 -9.868088063751264372e+01
3.995800658767111599e+02 -9.874114905634181127e+01
4.004914582345372764e+02 -9.881054564447869382e+01
4.013886600395897517e+02 -9.886446772417508555e+01
4.023103082501824019e+02 -9.892679487741098399e+01
4.032090583522920610e+02 -9.897400145588323994e+01
4.040834437446348488e+02 -9.902084932340761725e+01
4.049391027826262643e+02 -9.906456564792972586e+01
4.058302374675200781e+02 -9.914526907078644058e+01
4.067639993382879879e+02 -9.920123929524974926e+01
4.076552339844638482e+02 -9.926264510068492086e+01
4.085516815864539240e+02 -9.932253159545581411e+01
4.094387566220539156e+02 -9.937325384016688190e+01
4.103776180305227399e+02 -9.943831915178523673e+01
4.112432117638876434e+02 -9.947478951460348640e+01
4.121294071496988067e+02 -9.955194037221862402e+01
4.131013069436419869e+02 -9.960997033215461727e+01
4.139953418172081001e+02 -9.966830905550357045e+01
4.148923779447621314e+02 -9.971758581053195769e+01
4.157631724648701379e+02 -9.976056417472003091e+01
4.166411912701587426e+02 -9.980711394759050847e+01
4.175318726963421909e+02 -9.986436301357468892e+01
4.184062812693097158e+02 -9.991363143700755245e+01
4.192938000377965864e+02 -9.996020491870905289e+01
4.201697951825917698e+02 -1.000241496020791203e+02
4.210942509007203398e+02 -1.000921902077055137e+02
4.220276115902204879e+02 -1.001633908272170856e+02
4.229511038378055900e+02 -1.002183915694181735e+02
4.238558753152232157e+02 -1.002781706725733954e+02
4.247357319862203440e+02 -1.003360975351411355e+02
4.255723957636539012e+02 -1.003742163135851655e+02
4.264713486075692117e+02 -1.004453669266352733e+02
4.273367971212836096e+02 -1.005091284232292281e+02
4.282389825636520868e+02 -1.005759477730441915e+02
4.290917774055851623e+02 -1.006279334720067737e+02
4.299999708668590870e+02 -1.007301379762654108e+02
4.308879003283392990e+02 -1.007766182696284005e+02
4.318283227365347443e+02 -1.008344653617546953e+02
4.326726710879214579e+02 -1.008867310674004045e+02
4.335524198550585311e+02 -1.009500081969834611e+02
4.344173684626264844e+02 -1.009829519123768762e+02
4.352937780988315239e+02 -1.010452995897150430e+02
4.362006531776249290e+02 -1.011096042947197446e+02
4.370458883699087664e+02 -1.011421438816462057e+02
4.378979031524766583e+02 -1.011966394877436386e+02
4.388249613098770965e+02 -1.012719245186618053e+02
4.397287927830126364e+02 -1.013435449711352589e+02
4.406563215916365266e+02 -1.014207444542500127e+02
4.415456604222854367e+02 -1.014769295104643163e+02
4.424286164806893566e+02 -1.015404083063261567e+02
4.432777432036673417e+02 -1.015875143398083935e+02
4.441605951864388544e+02 -1.016327768374796108e+02
4.450129970735433744e+02 -1.016851869216011153e+02
4.459085071034234602e+02 -1.017309488863445210e+02
4.467981873245356610e+02 -1.017962966316010522e+02
4.476631414239993205e+02 -1.018394762304513961e+02
4.485477687123231476e+02 -1.018941591389457386e+02
4.494622510820074126e+02 -1.019425897183595282e+02
4.503743944291753110e+02 -1.019975103429073187e+02
4.512626335386710821e+02 -1.020449408491299437e+02
4.521393110034638312e+02 -1.021035581654792850e+02
4.530076444125035664e+02 -1.021579033796464699e+02
4.538496069141692715e+02 -1.021862091941542161e+02
4.547359239028126581e+02 -1.022476501455733171e+02
4.556297356230555806e+02 -1.023228234864669020e+02
4.565174456472421411e+02 -1.023779489752342187e+02
4.574486203327309113e+02 -1.024328450731019018e+02
4.583155860371247172e+02 -1.024837941877994609e+02
4.592080351051845355e+02 -1.025447800156521936e+02
4.600670547994115509e+02 -1.025887191699242749e+02
4.609660533597314611e+02 -1.026402610177430006e+02
4.618359764478344118e+02 -1.026959728971578869e+02
4.627615496273356257e+02 -1.027487922866963288e+02
4.636204280995560225e+02 -1.028380600810576908e+02
4.645094806406006569e+02 -1.029054299860249131e+02
4.654165855061903017e+02 -1.029635059778432122e+02
4.663298828323983116e+02 -1.030169660488545134e+02
4.671793836639175197e+02 -1.030812045016674574e+02
4.680717809461348224e+02 -1.031212404610893572e+02
4.689941330857545836e+02 -1.032067283611072810e+02
4.698991337589977775e+02 -1.032595552747734473e+02
4.707486755229649020e+02 -1.033245856663825606e+02
4.716409805267496154e+02 -1.033836327856881354e+02
4.725027080687083298e+02 -1.034301630658921312e+02
4.733489408546709569e+02 -1.034781389679540382e+02
4.742269541713991430e+02 -1.035458710399946796e+02
4.751115974330430731e+02 -1.036059129901288713e+02
4.760581868759385316e+02 -1.036739467735631450e+02
4.769796867789962675e+02 -1.037297065626247985e+02
4.778767136007809313e+02 -1.037940766897364000e+02
4.786939188642194267e+02 -1.038306221333174761e+02
4.795969023757614309e+02 -1.038929394495552572e+02
4.805048025248485146e+02 -1.039384721205505286e+02
4.813761647333012661e+02 -1.039830124020992059e+02
4.822893540503282566e+02 -1.040311333798028528e+02
4.831775957553996932e+02 -1.040890235896200409e+02
4.840602138863235950e+02 -1.041421881386051211e+02
4.849638978457340386e+02 -1.042066023546987736e+02
4.858399508859671414e+02 -1.042463320631659087e+02
4.867624419364379946e+02 -1.043159740548085637e+02
4.876211935670755224e+02 -1.043595930397253113e+02
4.885320403642894007e+02 -1.044532344131564088e+02
4.893645755945123028e+02 -1.044898149477175764e+02
4.902197268709831519e+02 -1.045310287101951161e+02
4.910921918484673370e+02 -1.045931821861065600e+02
4.919586145846697036e+02 -1.046457378434250529e+02
4.928641457955382066e+02 -1.047002401718810631e+02
4.937180928998976128e+02 -1.047494912104827165e+02
4.946574156641465265e+02 -1.048046126448014519e+02
4.955492997347406572e+02 -1.048678351094579995e+02
4.964520046902005674e+02 -1.049522234524534241e+02
4.973461552507768033e+02 -1.050084284851651830e+02
4.982239087533292832e+02 -1.050653450457692486e+02
4.991363193415658088e+02 -1.051476672925863340e+02
5.000148531882907150e+02 -1.052064210989281037e+02
5.008896825398784358e+02 -1.052726167766820993e+02
5.017760028924531071e+02 -1.053373260318411013e+02
5.026425801798642965e+02 -1.053828927378525151e+02
5.035111281225574089e+02 -1.054483070019818314e+02
5.043697150759398937e+02 -1.054953371973638667e+02
5.052325995737599555e+02 -1.055507477660325293e+02
5.061121382088313112e+02 -1.056150953190819166e+02
5.070033448187023168e+02 -1.056766567187757317e+02
5.078966113329894370e+02 -1.057464993168454157e+02
5.087707469232321955e+02 -1.058025292487729558e+02
5.095951494242675608e+02 -1.058665645518088212e+02
5.104969518689525785e+02 -1.059280687999425083e+02
5.113506513168191532e+02 -1.059765641829261966e+02
5.121727925796265026e+02 -1.060392050232781855e+02
5.130653052567416808e+02 -1.061049730192562208e+02
5.139386813321820000e+02 -1.061518954574269884e+02
5.148470526381133823e+02 -1.062213724550540803e+02
5.157315089928248426e+02 -1.062696478724202791e+02
5.166412586659222370e+02 -1.063400036906527504e+02
5.175282463115145219e+02 -1.063813435731221517e+02
5.184246584940032108e+02 -1.064606323303793971e+02
5.193070329933892708e+02 -1.065239891123892164e+02
5.201974619704124052e+02 -1.065705298074042275e+02
5.210935676277207449e+02 -1.066198060119769480e+02
5.219956957468821201e+02 -1.066820839894639903e+02
5.229056233995855791e+02 -1.067389865781239706e+02
5.237687835353193577e+02 -1.067983326470122876e+02
5.246577350864303071e+02 -1.068384979848055565e+02
5.255541956840781950e+02 -1.068889289648277128e+02
5.264399118260829482e+02 -1.069484357622382760e+02
5.273468695439747762e+02 -1.070260650566194727e+02
5.282423005689634010e+02 -1.070971298418215127e+02
5.291433565580518916e+02 -1.071603606826268589e+02
5.300341667552187346e+02 -1.072203415062336234e+02
5.308957603018585587e+02 -1.072613402498667767e+02
5.317818544589187013e+02 -1.073226117782817539e+02
5.326805301419138914e+02 -1.073700486979072792e+02
5.335636823732347693e+02 -1.074181738852769286e+02
5.344338106632582139e+02 -1.074666001521596570e+02
5.353104783590213174e+02 -1.075159241993638659e+02
5.361734089893027431e+02 -1.075614355614646485e+02
5.370530380921321694e+02 -1.076066177647491742e+02
5.379150174016831443e+02 -1.076677789762703696e+02
5.388127908630179945e+02 -1.077152578714957798e+02
5.396556388687865820e+02 -1.077605139539239190e+02
5.405558285277948016e+02 -1.078264062361579789e+02
5.414120313282910502e+02 -1.078646160669782432e+02
5.422977248060778948e+02 -1.079123933498686227e+02
5.431626116827944770e+02 -1.079753860219753676e+02
5.440631612050201511e+02 -1.080265924685814269e+02
5.448994071040331164e+02 -1.080742414972116876e+02
5.458085690408363462e+02 -1.081378424958442821e+02
5.467124377519357949e+02 -1.082073200427866340e+02
5.475693522463901672e+02 -1.082620242421731689e+02
5.484830327462375408e+02 -1.083389728200514384e+02
5.493636436177854421e+02 -1.083811083943885194e+02
5.502630385619617073e+02 -1.084220903455680798e+02
5.510853477976227168e+02 -1.084753031572085717e+02
5.519504282691632397e+02 -1.085122758390620277e+02
5.528507008952525439e+02 -1.085609603961568865e+02
5.537468200143746344e+02 -1.086168086009054434e+02
5.546643763593398262e+02 -1.086980228706602958e+02
5.555673233928042691e+02 -1.087595908625721250e+02
5.564059350073046062e+02 -1.088128408864236434e+02
5.573568107501487248e+02 -1.088925711809659731e+02
5.582250742484932289e+02 -1.089418077941763840e+02
5.591193729683145648e+02 -1.089856822340552469e+02
5.600867649984168111e+02 -1.090597222313342627e+02
5.609823168067232473e+02 -1.090928919409937663e+02
5.618623364624509122e+02 -1.091327041392517856e+02
5.626782938500051614e+02 -1.091830625378883326e+02
5.636137032127735438e+02 -1.092490745114477875e+02
5.645008288456214132e+02 -1.092977461147003595e+02
5.653915739719668636e+02 -1.093559546456042000e+02
5.662508109450806160e+02 -1.094094923843098002e+02
5.671461905547272409e+02 -1.094759329672056367e+02
5.680786095943825558e+02 -1.095273578840229618e+02
5.689375145341851976e+02 -1.095758656632187922e+02
5.698082307323668374e+02 -1.096217693427990980e+02
5.706817724573454598e+02 -1.096847684213053498e+02
5.715456861181446584e+02 -1.097537749836762089e+02
5.723773183153971331e+02 -1.097904938671006221e+02
5.732777517772279907e+02 -1.098425823411887450e+02
5.741711062887246726e+02 -1.099012858951970486e+02
5.750111149226519274e+02 -1.099576568003287065e+02
5.759117673612374801e+02 -1.100168787135194890e+02
5.768691668459680386e+02 -1.100742242020906332e+02
5.777549501549452771e+02 -1.101355907048440912e+02
5.786833564144210413e+02 -1.101864586011732143e+02
5.796077355764834920e+02 -1.102510529053390229e+02
5.804698651423793763e+02 -1.103046773765141353e+02
5.813202289918408496e+02 -1.103480865384907901e+02
5.821873476364155522e+02 -1.104020161569301592e+02
5.830364480667485623e+02 -1.104420124024103700e+02
5.839252936161268508e+02 -1.104821092065856476e+02
5.848163964626146480e+02 -1.105308445210191621e+02
5.856689736644242430e+02 -1.105797050605779930e+02
5.865481669688626880e+02 -1.106299770048570537e+02
5.874597039706247870e+02 -1.106993151385983367e+02
5.883871049596200464e+02 -1.107518590553324458e+02
5.892686384861677880e+02 -1.108017215335949857e+02
5.901446491524256999e+02 -1.108516403122597751e+02
5.910594903961057298e+02 -1.109260722895957372e+02
5.919723511030315422e+02 -1.109797805817804175e+02
5.928578920361120481e+02 -1.110125187049580688e+02
5.937192399743914848e+02 -1.110640120958784536e+02
5.946108307197195018e+02 -1.111095765284051424e+02
5.954493522675650183e+02 -1.111747912900289492e+02
5.963428434268367937e+02 -1.112451454208895711e+02
5.972757157735613873e+02 -1.113022662027855461e+02
5.981453932211413758e+02 -1.113467523262498133e+02
5.990299490095261490e+02 -1.113863867086038937e+02
5.999592825846572168e+02 -1.114558649949549078e+02
6.008631485743011353e+02 -1.115238996102881117e+02
6.017630330451589771e+02 -1.115839171790896955e+02
6.026882816432131449e+02 -1.116463220241842293e+02
6.036141125598572899e+02 -1.117144606118126120e+02
6.044894842865411420e+02 -1.117718901081243246e+02
6.053497047012672283e+02 -1.118246665959482868e+02
6.062321731624309677e+02 -1.118888654514781535e+02
6.071243253362481482e+02 -1.119391720129975027e+02
6.079590155571989953e+02 -1.119686201855123926e+02
6.088265435699752288e+02 -1.120144611909696835e+02
6.097329967968805704e+02 -1.120870530553736018e+02
6.106228779205615638e+02 -1.121476354433167444e+02
6.114981018628313905e+02 -1.121922817963926065e+02
6.123563894529012259e+02 -1.122301987569165220e+02
6.131826642278814461e+02 -1.122712107282936529e+02
6.140844828005443787e+02 -1.123340967637111874e+02
6.149924868337926682e+02 -1.123951418936103153e+02
6.158540777600137517e+02 -1.124546653335557522e+02
6.167791434810380906e+02 -1.125002074626851964e+02
6.176734662944684260e+02 -1.125670849696452507e+02
6.185488725112809334e+02 -1.126341381874141518e+02
6.194654706061526213e+02 -1.127467405540794090e+02
6.203180626452755178e+02 -1.127965554705993299e+02
6.211623524126450775e+02 -1.128381116788951033e+02
6.220308621131640621e+02 -1.128631303259229952e+02
6.229234433500357682e+02 -1.129383227717211469e+02
6.238260501660872706e+02 -1.130440307270306732e+02
6.247515265050431026e+02 -1.131131558953912446e+02
6.255909048025612265e+02 -1.131624495377798638e+02
6.265268523211474303e+02 -1.132307386343442914e+02
6.274065188532113098e+02 -1.132773906103022199e+02
6.283034944267244555e+02 -1.133185146806897592e+02
6.292038033030694351e+02 -1.133641297395918457e+02
6.300901835897268484e+02 -1.134217510674094171e+02
6.309396874781348288e+02 -1.134785963913413127e+02
6.318159657880518125e+02 -1.135227745019927568e+02
6.327034659305442119e+02 -1.135678920377341399e+02
6.335975631197622988e+02 -1.136127072337019825e+02
6.344492824361834664e+02 -1.136698602610772753e+02
6.353224606220552459e+02 -1.137303721020520015e+02
6.361859291851869784e+02 -1.137832501758038859e+02
6.370337148574878938e+02 -1.138336074261734439e+02
6.379614742186852254e+02 -1.138936707455869737e+02
6.388336246430786787e+02 -1.139362489871781889e+02
6.397116509499319363e+02 -1.140023306081053533e+02
6.406055767131153971e+02 -1.140494213787844302e+02
6.414822513854393264e+02 -1.140906292763234404e+02
6.424046738809032604e+02 -1.141624896454352012e+02
6.432700681324088237e+02 -1.142375833366458266e+02
6.441877869221061701e+02 -1.143085555212938971e+02
6.450354103782941593e+02 -1.143462435421984509e+02
6.459449382402206083e+02 -1.143812702134967623e+02
6.468356820977845700e+02 -1.144321273912491108e+02
6.477319228735839260e+02 -1.144785295157765859e+02
6.485795292191847921e+02 -1.145318977842689918e+02
6.494442142812913517e+02 -1.145758861963179243e+02
6.503434087719476793e+02 -1.146322628491384137e+02
6.511669449521199340e+02 -1.146738215213845677e+02
6.520320972849992813e+02 -1.147230878073965670e+02
6.528976044895476889e+02 -1.147804263814245189e+02
6.538057307314214768e+02 -1.148373684613517014e+02
6.546956160443747876e+02 -1.148844626423857846e+02
6.555206615389906801e+02 -1.149201222871442241e+02
6.563666258543875074e+02 -1.149682120561891736e+02
6.572561212376953108e+02 -1.150325921195952503e+02
6.581519414741924265e+02 -1.150891835988247323e+02
6.590793887482781201e+02 -1.151924472560632182e+02
6.599678576361038722e+02 -1.152457805585059276e+02
6.608439303844119195e+02 -1.153038446319074808e+02
6.616945509371464595e+02 -1.153429720034490913e+02
6.625605814600305621e+02 -1.153926896790462706e+02
6.634163713194895990e+02 -1.154565923247686925e+02
6.643358997467352083e+02 -1.155211050204286209e+02
6.652465534003480343e+02 -1.155677332707259239e+02
6.661006023193069723e+02 -1.156280665404932222e+02
6.669705236083973432e+02 -1.156968716039354206e+02
6.678697035115940253e+02 -1.157533250114496184e+02
6.687062610646971734e+02 -1.158153896629799391e+02
6.695950777123828175e+02 -1.159072945592896247e+02
6.704635924535280083e+02 -1.159531951442631907e+02
6.713482703586720390e+02 -1.160122464678512415e+02
6.721813117360667320e+02 -1.160613347184892916e+02
6.730979232134529866e+02 -1.160907672071383985e+02
6.739943141213036597e+02 -1.161915936370081681e+02
6.748786720232659491e+02 -1.162450335999239996e+02
6.757937441607325582e+02 -1.162951060483699877e+02
6.767018371093552105e+02 -1.163454500654931962e+02
6.776073006126971450e+02 -1.163877365811656261e+02
6.784621997629495809e+02 -1.164235895157413267e+02
6.793370103286142694e+02 -1.164746522584510302e+02
6.802038559676293517e+02 -1.165308902574990526e+02
6.810957667009672605e+02 -1.165875171691546512e+02
6.819819165047549632e+02 -1.166357570793452680e+02
6.828537878472765215e+02 -1.166911728289599779e+02
6.837413625298970601e+02 -1.167306287900187272e+02
6.846418479907966912e+02 -1.167922307090312160e+02
6.855460428012214606e+02 -1.168732414027341093e+02
6.864241300767928351e+02 -1.169201898197449054e+02
6.873182640795741918e+02 -1.169676302610144774e+02
6.881884442993207358e+02 -1.170193806905611780e+02
6.890504328639653977e+02 -1.170659895216069373e+02
6.898839028175716521e+02 -1.171064433062691990e+02
6.907966400092933554e+02 -1.171708122841819915e+02
6.916621660618723126e+02 -1.172189307112185759e+02
6.925945859934523696e+02 -1.172764385748132554e+02
6.934630724530492216e+02 -1.173540134708709530e+02
6.943833382691751694e+02 -1.174059093318591351e+02
6.952347395918419579e+02 -1.174622677954232302e+02
6.961452548594563723e+02 -1.175251164750315667e+02
6.970476153155992733e+02 -1.175818944858561537e+02
6.978911027796799544e+02 -1.176418423057098153e+02
6.987866580943606323e+02 -1.177085216742787281e+02
6.996965536460454587e+02 -1.177770463348161911e+02
7.005523316828388261e+02 -1.178155801172189285e+02
7.014269141377415053e+02 -1.178829548320474458e+02
7.023050191915681353e+02 -1.179262385597256326e+02
7.031785588970117260e+02 -1.179837761873347546e+02
7.040613415876141516e+02 -1.180292076730171118e+02
7.049328945745946839e+02 -1.180849457151597051e+02
7.058558299786557200e+02 -1.181410501857617419e+02
7.067146592918085162e+02 -1.181604885576307709e+02
7.075795933026704461e+02 -1.182144035831110642e+02
7.084736626190831430e+02 -1.182746044497572910e+02
7.093534297572739433e+02 -1.183186920449907120e+02
7.102154752482543927e+02 -1.183526361950730035e+02
7.110806302767450688e+02 -1.184064255690622502e+02
7.119824845199182164e+02 -1.184529932259132750e+02
7.128878107907861477e+02 -1.185122116160740973e+02
7.137878795925265649e+02 -1.185665633314825556e+02
7.146900776170193694e+02 -1.186174738109745732e+02
7.155502032987744769e+02 -1.186590754783241835e+02
7.164359103123075556e+02 -1.187836072650298576e+02
7.173401045798120776e+02 -1.188584523591759279e+02
7.182076136285729717e+02 -1.189086010619913196e+02
7.191187578117708199e+02 -1.189508710239647371e+02
7.199618783225741936e+02 -1.189907556251847183e+02
7.208270468675734719e+02 -1.190316225445272238e+02
7.216713979325373884e+02 -1.190623444452912310e+02
7.225381232598680299e+02 -1.190961872714836574e+02
7.234202827743254147e+02 -1.191718522831861975e+02
7.243135695926670223e+02 -1.192238430455134193e+02
7.252042431576526269e+02 -1.192837716860680928e+02
7.260982306028512312e+02 -1.193248122817996375e+02
7.269452498713101249e+02 -1.193719500023814106e+02
7.278470995382464253e+02 -1.194500736425260357e+02
7.287193054144038342e+02 -1.194847214231812558e+02
7.296050053818820516e+02 -1.195376441908159251e+02
7.304814534006698068e+02 -1.195803168062099786e+02
7.313919174819718592e+02 -1.196622932189609685e+02
7.322959386694477644e+02 -1.197308537084871034e+02
7.332191609093570150e+02 -1.197787751530612752e+02
7.341029589839629352e+02 -1.198204906917916617e+02
7.350085278273879794e+02 -1.198764223530080955e+02
7.358863220424361771e+02 -1.199204925101595052e+02
7.367609143631358393e+02 -1.199623519893765433e+02
7.376355860131122881e+02 -1.199983489620899491e+02
7.385109678284148913e+02 -1.200451670838817080e+02
7.393653134571883356e+02 -1.200746323237959530e+02
7.402940712309937226e+02 -1.201157441647801960e+02
7.411803372473368654e+02 -1.201690082643352042e+02
7.420479628559754701e+02 -1.202165378568838889e+02
7.429130954293854074e+02 -1.202587724600927714e+02
7.438025375554628909e+02 -1.202985469438796855e+02
7.446662895957211958e+02 -1.203480628117981439e+02
7.455590602910029929e+02 -1.203869980526152119e+02
7.464272614960675583e+02 -1.204335417155884045e+02
7.473066721956390666e+02 -1.204758958255373926e+02
7.482075069531769032e+02 -1.205244246118307103e+02
7.490727613762370538e+02 -1.206018940243372697e+02
7.499362595361192234e+02 -1.206615220746132309e+02
7.507807283532368956e+02 -1.207027369068099034e+02
7.516894438615767058e+02 -1.207590567543906701e+02
7.525830318028077954e+02 -1.207992793158799429e+02
7.534655189952172805e+02 -1.208307691838874405e+02
7.543810782576590555e+02 -1.208842636417939929e+02
7.552605957842140469e+02 -1.209300537947621450e+02
7.561242374411725677e+02 -1.209798696619176326e+02
7.569925065169402387e+02 -1.210266394144242668e+02
7.579140567536290973e+02 -1.210829308752339983e+02
7.588313604713068798e+02 -1.209565327453547354e+02
7.596728853550623626e+02 -1.209125206917947253e+02
7.605639886828954559e+02 -1.218842113668381728e+02
7.613783011554187397e+02 -1.219505880194985821e+02
7.623010709466877870e+02 -1.220294623747417546e+02
7.631617215078033496e+02 -1.220850587077614620e+02
7.639914650376128975e+02 -1.221350599860679722e+02
7.649016701181157032e+02 -1.221891475923583528e+02
7.657826177797251148e+02 -1.222292633450158093e+02
7.666546631872479338e+02 -1.222786654849605554e+02
7.675232147218426917e+02 -1.223152169559549094e+02
7.683735421731660153e+02 -1.223498519443918724e+02
7.692902327778981544e+02 -1.224074608762505960e+02
7.701057612617674977e+02 -1.224493261363714112e+02
7.710269902227184957e+02 -1.225022116322999182e+02
7.718505111914303143e+02 -1.225475037400217388e+02
7.727490451141260337e+02 -1.226079667384551186e+02
7.736098452414647682e+02 -1.226458298499004940e+02
7.744898200371214898e+02 -1.227030112545982803e+02
7.752955550912301987e+02 -1.227408072806943267e+02
7.762104386551596917e+02 -1.228008564015903659e+02
7.770894143489101680e+02 -1.228488028519396948e+02
7.779637628055759251e+02 -1.229195031835934770e+02
7.788323102660127688e+02 -1.229838985963299791e+02
7.797003868800326245e+02 -1.230510435549321500e+02
7.805403922235534537e+02 -1.231245425860260667e+02
7.814070663474412868e+02 -1.231862053572871503e+02
7.822878765412635858e+02 -1.232327131757925542e+02
7.831419188528059294e+02 -1.232943891499241147e+02
7.840230340394512041e+02 -1.233439198693094596e+02
7.848641184937034723e+02 -1.233856013417566118e+02
7.857229993898624798e+02 -1.234294151052688875e+02
7.865756945563713316e+02 -1.234731898117735653e+02
7.874667599080130458e+02 -1.235331910676886338e+02
7.883495720353646448e+02 -1.235766456876684742e+02
7.892340922005038237e+02 -1.236383420595507943e+02
7.901454318083618773e+02 -1.236920835750081977e+02
7.910152563594950834e+02 -1.237438288807468751e+02
7.919076909220893867e+02 -1.237827813992913946e+02
7.927746226791496156e+02 -1.238377101940567684e+02
7.936492878809629019e+02 -1.238763765075957934e+02
7.945315166863205150e+02 -1.239409023310332287e+02
7.954111517038633110e+02 -1.240064945601217659e+02
7.963180706777842488e+02 -1.240322667575610183e+02
7.971691298505872965e+02 -1.241665686860324769e+02
7.980536967730789684e+02 -1.242203480479302442e+02
7.988789767005916929e+02 -1.243133494641660235e+02
7.997791005299571907e+02 -1.243565732773316341e+02
8.006671808717277372e+02 -1.244030295519791025e+02
8.015357108079508635e+02 -1.244665823967826839e+02
8.023593885973648412e+02 -1.245106414779664448e+02
8.031832281136332767e+02 -1.245622037394955868e+02
8.041216510054422315e+02 -1.246407358017235083e+02
8.049947915042023396e+02 -1.248069096676552618e+02
8.058758786164456751e+02 -1.248588158493208482e+02
8.067543050603096617e+02 -1.249047996620090970e+02
8.076127861541230004e+02 -1.250898539421367559e+02
8.084413603998284543e+02 -1.251387271837288893e+02
8.092761539206752559e+02 -1.252431341758273931e+02
8.101481860133120563e+02 -1.253202535618499951e+02
8.110296004595235217e+02 -1.253889128617659026e+02
8.118608001307526365e+02 -1.254518125806495163e+02
8.127246754523599748e+02 -1.254995855950348584e+02
8.135718429288099287e+02 -1.255342348870487541e+02
8.144176914616051590e+02 -1.255919513020371170e+02
8.152895857709227130e+02 -1.256306593337729964e+02
8.162004937454476021e+02 -1.257144424139538899e+02
8.170716824749484886e+02 -1.257869822323436182e+02
8.179416037564136559e+02 -1.258516108945957086e+02
8.188335702208074736e+02 -1.259261777396428954e+02
8.197076107809203904e+02 -1.259770136454856981e+02
8.205503477763762703e+02 -1.260263858533971018e+02
8.214256062082683911e+02 -1.261090411145889050e+02
8.222635089433722442e+02 -1.261664731971154367e+02
8.231870386279479135e+02 -1.262401205205685528e+02
8.240075326185149152e+02 -1.262725013664565665e+02
8.248733126748178393e+02 -1.263159695889673628e+02
8.257812683124764135e+02 -1.263466374643985972e+02
8.266624016105022292e+02 -1.264420978120755592e+02
8.275114108852023946e+02 -1.265030458263656357e+02
8.283737409517809738e+02 -1.265530942809740225e+02
8.292726635547966225e+02 -1.266251924218460942e+02
8.301550622201262968e+02 -1.266829685254189144e+02
8.310366905563947739e+02 -1.267437285588498099e+02
8.318844473338685930e+02 -1.267916089692109125e+02
8.327176383304642968e+02 -1.268345434790871593e+02
8.335684216462657332e+02 -1.268858935021571170e+02
8.344357424234825658e+02 -1.269417958588438040e+02
8.352883049617754523e+02 -1.269734608991933271e+02
8.361386682573968301e+02 -1.270255241890943552e+02
8.369886519609339075e+02 -1.270838907047435669e+02
8.378332878819928737e+02 -1.271304656260067816e+02
8.387383599195105717e+02 -1.271789314002122353e+02
8.396088446864771413e+02 -1.272499230406661184e+02
8.404355033719591574e+02 -1.273078410562630722e+02
8.413090329113765620e+02 -1.273567952880581231e+02
8.421582395261590364e+02 -1.274056697748817726e+02
8.430280634099472081e+02 -1.274443334938209347e+02
8.438760592064849106e+02 -1.274889812277453558e+02
8.447716116080700886e+02 -1.275426743845501250e+02
8.456624580411764782e+02 -1.276004241290814463e+02
8.465056790242291527e+02 -1.276530061198672428e+02
8.473342167532158555e+02 -1.277133317112839421e+02
8.482573660583468609e+02 -1.277817624703488093e+02
8.490974633547390340e+02 -1.278242272791883636e+02
8.499436537001805618e+02 -1.278626668675309759e+02
8.508291774705779744e+02 -1.279184092363701239e+02
8.516799301993363542e+02 -1.279641039118803008e+02
8.525354109492006955e+02 -1.280136846672710931e+02
8.534264803694823058e+02 -1.280574441614916168e+02
8.542974829166166728e+02 -1.281083187190969568e+02
8.551347685874759463e+02 -1.281493754836364474e+02
8.560045152216946462e+02 -1.281995788631320750e+02
8.568743744680308509e+02 -1.282629286338120096e+02
8.577026206650392623e+02 -1.283058685828136731e+02
8.585440870713937329e+02 -1.283490123812858030e+02
8.594223611876747100e+02 -1.284063583288057373e+02
8.602793824425345974e+02 -1.284479289836926625e+02
8.611272169283998892e+02 -1.285066142543292642e+02
8.619492430127778562e+02 -1.285479326026626552e+02
8.627819075515668601e+02 -1.285917373433625528e+02
8.636194716876082111e+02 -1.286499800037902332e+02
8.644826389178895170e+02 -1.286930511624682936e+02
8.653726733143703314e+02 -1.287354711506428373e+02
8.662403901365294132e+02 -1.287843166944678046e+02
8.671185462896158924e+02 -1.288505361976368420e+02
8.679518701653839798e+02 -1.288961752301800630e+02
8.687821550105466031e+02 -1.289236116869219018e+02
8.697064109661674820e+02 -1.290357321750884410e+02
8.705907610697352084e+02 -1.291031903747249032e+02
8.714431812600232661e+02 -1.291608763576003298e+02
8.722682074259064393e+02 -1.291984364619700045e+02
8.731304418957093958e+02 -1.292615630977421688e+02
8.739887280955532560e+02 -1.293058326040429336e+02
8.748413946725195274e+02 -1.293674046307549759e+02
8.757180900122068579e+02 -1.294223271029566718e+02
8.765993611898156814e+02 -1.295011914426169426e+02
8.775108228609285561e+02 -1.295644269074425097e+02
8.783646953776508326e+02 -1.296161506462956368e+02
8.792224261402501497e+02 -1.296695669864976992e+02
8.800700088420592238e+02 -1.297156389804116543e+02
8.809654610464436928e+02 -1.297709559677900870e+02
8.818294041800138530e+02 -1.298233510084934892e+02
8.826817335793836037e+02 -1.298713059708413198e+02
8.835303427681676567e+02 -1.299091779518100225e+02
8.843767624459375156e+02 -1.299438113318377646e+02
8.852100004640320776e+02 -1.299827646550998850e+02
8.860590013146662614e+02 -1.300371290228089833e+02
8.869096347504440701e+02 -1.300904710458701743e+02
8.877639132507523527e+02 -1.301451014078665764e+02
8.886180577688908215e+02 -1.302185170155834442e+02
8.895285365679883398e+02 -1.302792982480959267e+02
8.903947210998333048e+02 -1.303225725496972984e+02
8.912537153056734951e+02 -1.303904217306430269e+02
8.920971164466202481e+02 -1.304413198376858816e+02
8.929812445885618217e+02 -1.304923005090585093e+02
8.938738202672044508e+02 -1.305518203456227297e+02
8.947548977709695919e+02 -1.306113671056703538e+02
8.956202537036239164e+02 -1.306647411529397687e+02
8.964789109653822834e+02 -1.307079890163034861e+02
8.973214476881257724e+02 -1.307602367529924834e+02
8.981816017946578086e+02 -1.308106870918710172e+02
8.990643572170549760e+02 -1.308693776872430021e+02
8.999173776387585804e+02 -1.309232199690531218e+02
9.007824169571510993e+02 -1.309757204165616145e+02
9.016627119709301041e+02 -1.310348253834266075e+02
9.024976335881219711e+02 -1.311025412319104646e+02
9.033627386405162270e+02 -1.311831665332542229e+02
9.042277899753710244e+02 -1.312460082698560484e+02
9.050689435796055022e+02 -1.313088600570512767e+02
9.059516834224079957e+02 -1.313796918965828695e+02
9.068259423089155007e+02 -1.314186955870349607e+02
9.076949538971355196e+02 -1.316269237345190106e+02
9.085347375909535685e+02 -1.317006390348280433e+02
9.093625437366747519e+02 -1.317448877367927196e+02
9.102031462974002807e+02 -1.317903414590739999e+02
9.110506825529009802e+02 -1.318599051884748974e+02
9.119703055751190277e+02 -1.319355611288966088e+02
9.128676035258074535e+02 -1.320011907526125867e+02
9.137309876591228885e+02 -1.320718030448256854e+02
9.146331324789643986e+02 -1.321270824234175052e+02
9.154857601678406809e+02 -1.321678609119807675e+02
9.163285681375215290e+02 -1.322083588352793129e+02
9.172036491028236469e+02 -1.322659164578874993e+02
9.181132263589795457e+02 -1.323843165579096706e+02
9.189582566595781827e+02 -1.324249808027023505e+02
9.197966141516546941e+02 -1.324780100087349695e+02
9.206749745369161246e+02 -1.325361675537309907e+02
9.215079402326606441e+02 -1.325885777067912272e+02
9.223350096786743961e+02 -1.326251573257300151e+02
9.232218837841064669e+02 -1.326928970688623792e+02
9.240744031843496487e+02 -1.327318310524468075e+02
9.249384281610458629e+02 -1.327860762515763895e+02
9.257782139019633405e+02 -1.328279977281309527e+02
9.266208208857948421e+02 -1.328970274828918718e+02
9.274567362132132757e+02 -1.329465060958677611e+02
9.283039125103765628e+02 -1.329945241589125544e+02
9.291406384162925178e+02 -1.330270773734461613e+02
9.300027585623902269e+02 -1.330889540711108907e+02
9.308418317816801846e+02 -1.331344895529705070e+02
9.316977886537235918e+02 -1.332055174543656335e+02
9.326126420342479832e+02 -1.332868145999019021e+02
9.334394914593082149e+02 -1.333269580025935568e+02
9.342933446818875609e+02 -1.333785260409291595e+02
9.351457066631380712e+02 -1.334350650074763394e+02
9.359965937114466215e+02 -1.335068676284287790e+02
9.368454759296698739e+02 -1.335697623320776870e+02
9.376995312835642835e+02 -1.336294657884066908e+02
9.385755710726837151e+02 -1.336854649954717047e+02
9.394059744430007868e+02 -1.337298090774660295e+02
9.402695552482764469e+02 -1.337818454577787861e+02
9.411525481410935754e+02 -1.338441229117564717e+02
9.420289531481306540e+02 -1.338887727029780024e+02
9.428955025185248360e+02 -1.339691958321921561e+02
9.437408709064620780e+02 -1.340132695987752527e+02
9.446048714690841734e+02 -1.340931276911196619e+02
9.454427057025313843e+02 -1.341495326843705698e+02
9.463221260311984224e+02 -1.342193616472824544e+02
9.472185411987709358e+02 -1.342968852434303813e+02
9.480893084871116798e+02 -1.343561375059729244e+02
9.489066547645925311e+02 -1.344053758771894422e+02
9.497283904392970726e+02 -1.344414184011424709e+02
9.505662207623245195e+02 -1.344976376830050242e+02
9.514658932028629579e+02 -1.345572008881800059e+02
9.523227229228330089e+02 -1.346059786091889237e+02
9.531869388753635803e+02 -1.346461770988790363e+02
9.540216036290133843e+02 -1.347020813349421360e+02
9.548773172692687012e+02 -1.347486223844844346e+02

==> figures/ex2/M2LamUNIo.txt <==
1.081758399999994680e-01 -4.147954402382633532e+01
1.014826926999999657e+00 -5.689859576938715691e+01
1.719794255000002714e+00 -5.711063290005596826e+01
2.532138770000003980e+00 -5.715990091182455757e+01
3.523477114999999493e+00 -5.745840791628654642e+01
4.529856990999991062e+00 -5.775742314562089064e+01
5.398924746999994362e+00 -5.814040688330287310e+01
6.263133298999995269e+00 -5.842201366505730675e+01
7.159167151999993983e+00 -5.865906102394876598e+01
8.038853644999992554e+00 -5.876215087505310919e+01
8.949905431999990668e+00 -5.892812568661254602e+01
9.972806926999982835e+00 -5.920328259599310172e+01
1.086769068899997492e+01 -5.930957558674511176e+01
1.178013781799997162e+01 -5.941470467215103213e+01
1.265882637199997518e+01 -5.953712714766388103e+01
1.379275825699998137e+01 -5.979219970745013768e+01
1.484715921099996550e+01 -6.021875374367772338e+01
1.580726439299996144e+01 -6.042962899183996228e+01
1.671848085599995670e+01 -6.058286118384085484e+01
1.774149822799995135e+01 -6.075884856486513996e+01
1.870100963699994523e+01 -6.090424391323224995e+01
1.961125644199994511e+01 -6.119995623596054202e+01
2.057203693999993988e+01 -6.143149287764637023e+01
2.148288889899995269e+01 -6.152203584117535229e+01
2.229871676099995881e+01 -6.158955873254629410e+01
2.327336786599997254e+01 -6.179675182120291765e+01
2.432833298399997801e+01 -6.194765854352826295e+01
2.552783189899998106e+01 -6.217673212359338208e+01
2.631149428100000520e+01 -6.232514612545639210e+01
2.719117585999999775e+01 -6.245482931903656265e+01
2.821455035699998248e+01 -6.257483462156030640e+01
2.923477876699997680e+01 -6.269883758364221649e+01
3.041701646099995671e+01 -6.297252786387892343e+01
3.137664862399995158e+01 -6.310870426223799257e+01
3.231984024699996638e+01 -6.329851373729398034e+01
3.337488571099995482e+01 -6.351560610873656287e+01
3.459838023099995752e+01 -6.371220468148877814e+01
3.582017097699997521e+01 -6.403096445431670247e+01
3.685977846699999816e+01 -6.419540491193359344e+01
3.775735764300002018e+01 -6.429486030057053370e+01
3.885841073100000642e+01 -6.445797537042027159e+01
3.981818837800000921e+01 -6.460422417497012759e+01
4.074549995200001717e+01 -6.469225036984499866e+01
4.191276569900003324e+01 -6.483923522679538110e+01
4.273161927000003857e+01 -6.501619752026978460e+01
4.351560782100003166e+01 -6.509680152347810633e+01
4.450601401000001545e+01 -6.518683667131853099e+01
4.537049866900001405e+01 -6.534279587740101647e+01
4.646750325600000764e+01 -6.557385666792606571e+01
4.731545335000000563e+01 -6.564891272789732568e+01
4.835413487599998916e+01 -6.586997247041583137e+01
4.939490554199995387e+01 -6.604130276932649224e+01
5.054506204299995886e+01 -6.620724167957872908e+01
5.121686505099995657e+01 -6.621661830024855533e+01
5.219130141899997000e+01 -6.625687516605353267e+01
5.326330731199998780e+01 -6.640648855673441631e+01
5.419053169099998968e+01 -6.647725307487955604e+01
5.524584930100002822e+01 -6.662126305602373577e+01
5.615694075000001817e+01 -6.669819748863814368e+01
5.710051873900003017e+01 -6.680496184501092216e+01
5.813855905600003382e+01 -6.695558260067576839e+01
5.906590395900005319e+01 -6.708173490369185288e+01
6.028108569100007230e+01 -6.743066062386687065e+01
6.122403631800010260e+01 -6.766521269099430924e+01
6.215179321500005472e+01 -6.773505234505289252e+01
6.319087567700007924e+01 -6.794292054959120719e+01
6.422989133100001879e+01 -6.810586510619059197e+01
6.528552236500004824e+01 -6.830439074203189875e+01
6.638760675600008199e+01 -6.847306984941424446e+01
6.726499104000008344e+01 -6.859815932226194946e+01
6.830462100600011865e+01 -6.874518016522480934e+01
6.929009297700011416e+01 -6.881618329591118766e+01
7.034529511900021248e+01 -6.893061971041836955e+01
7.130462690300019801e+01 -6.909190395580023392e+01
7.210546466700019153e+01 -6.935069497951680262e+01
7.306350817400021924e+01 -6.950615929791767655e+01
7.378385872400016865e+01 -6.960252621784623273e+01
7.490200656900017862e+01 -6.973587572588832018e+01
7.571787823100018500e+01 -6.976607362173270133e+01
7.658107409000017185e+01 -6.984754712937827037e+01
7.760399541800016721e+01 -6.993153128151740816e+01
7.868945591700015996e+01 -7.013758077348606434e+01
7.985788293200013754e+01 -7.032607582229323384e+01
8.079221051000008913e+01 -7.044014900564307879e+01
8.170257531400007167e+01 -7.053720792723467525e+01
8.253418827300006910e+01 -7.061708260382002322e+01
8.354214582000005862e+01 -7.085647304726494156e+01
8.445305367200006685e+01 -7.092530447398581828e+01
8.544531589400007476e+01 -7.098302524068768093e+01
8.646857568000012861e+01 -7.108369862046930621e+01
8.752330756300008829e+01 -7.119280031903184636e+01
8.848261015800002838e+01 -7.123879674092027869e+01
8.936346148300006575e+01 -7.133842488673437288e+01
9.024227940900010481e+01 -7.138395569975820365e+01
9.123830202700010261e+01 -7.144399189558238561e+01
9.224588366600006850e+01 -7.153056212837068983e+01
9.350879211800004498e+01 -7.174511911948097520e+01
9.442081400500008215e+01 -7.182777864821380831e+01
9.546062163100006615e+01 -7.201832816474519916e+01
9.654488561500001254e+01 -7.213235826945702911e+01
9.753595973300005539e+01 -7.225220206821163060e+01
9.835256912500001647e+01 -7.232265063671921723e+01
9.924691775400000893e+01 -7.241802386481352016e+01
1.002861904709999976e+02 -7.253032877971422465e+01
1.012617797230000178e+02 -7.264836661503504445e+01
1.024775326810000564e+02 -7.270004080224413201e+01
1.034526951770000807e+02 -7.276798505598418387e+01
1.046040661130000586e+02 -7.290552933866634078e+01
1.055143390540000894e+02 -7.308377211075712410e+01
1.065543893520001006e+02 -7.319388889303095880e+01
1.073228895330000796e+02 -7.327235952126811469e+01
1.083439487040000841e+02 -7.340513950627763506e+01
1.092561812110000545e+02 -7.344290536104338685e+01
1.101353324170000718e+02 -7.350254886078333527e+01
1.110626414440000644e+02 -7.368871876164038781e+01
1.120222227570000655e+02 -7.402874655899489653e+01
1.131567129560000780e+02 -7.418593156106138053e+01
1.142768955360000547e+02 -7.450317169974006504e+01
1.152021154390000106e+02 -7.467409294922231311e+01
1.160811717130001028e+02 -7.473491534385277646e+01
1.171527909940001138e+02 -7.482830497190019514e+01
1.182393712460001041e+02 -7.483141290281098179e+01
1.192322758290000735e+02 -7.506239451419904185e+01
1.203194877880001314e+02 -7.517924194006278071e+01
1.211979710730001187e+02 -7.528457932242747574e+01
1.224293081800000778e+02 -7.537844828451703449e+01
1.234521859300002120e+02 -7.544727880180306556e+01
1.245073872150002217e+02 -7.554985505110253996e+01
1.254500173420001090e+02 -7.560638141855405081e+01
1.264729664010001216e+02 -7.564665803151059720e+01
1.277522197020000760e+02 -7.575792999654180448e+01
1.287431850020000468e+02 -7.584765649335518845e+01
1.297517855880000468e+02 -7.592591701737842413e+01
1.306454472259999875e+02 -7.597797170262899158e+01
1.317327438170000278e+02 -7.603852808087484050e+01
1.328204721130000507e+02 -7.613540264109687428e+01
1.340371361620000812e+02 -7.621588049431980494e+01
1.351216742240000315e+02 -7.627873581932449554e+01
1.362405401130000371e+02 -7.632780564771989873e+01
1.373763111330000584e+02 -7.653374190728142423e+01
1.380962502639999627e+02 -7.658018022790390944e+01
1.392473355810000726e+02 -7.663786857643620465e+01
1.403351196210001604e+02 -7.675721573954183441e+01
1.414393463350001525e+02 -7.687391732364679342e+01
1.422697065700001531e+02 -7.692308006279684207e+01
1.431014496350001934e+02 -7.700533058220497651e+01
1.439639063080001904e+02 -7.705768521819034333e+01
1.449541659710001227e+02 -7.713780609129207733e+01
1.460413830010001561e+02 -7.717702709095389935e+01
1.467461680260001060e+02 -7.720458634885740423e+01
1.477925772510000684e+02 -7.730755275584712649e+01
1.489113551370001005e+02 -7.742772553291540305e+01
1.502021594000001130e+02 -7.762505676885942307e+01
1.535089542160000349e+02 -7.775521167259454103e+01
1.547387667379999527e+02 -7.812664026457139244e+01
1.557312306569999691e+02 -7.833216650331809205e+01
1.567231536229998881e+02 -7.841116756457147119e+01
1.577950588779998213e+02 -7.847397773918537212e+01
1.588668904969997868e+02 -7.857215204310418244e+01
1.597615543089997345e+02 -7.859195194571812237e+01
1.607839655279997260e+02 -7.865025010972763653e+01
1.616799753929996655e+02 -7.868636977835856783e+01
1.625596976259996609e+02 -7.874105913228179077e+01
1.634309699349996094e+02 -7.883219462007042466e+01
1.644539800099996683e+02 -7.891343201364423976e+01
1.654939232669996727e+02 -7.903115646955734519e+01
1.664729382339996562e+02 -7.907739606725229464e+01
1.674477006879996281e+02 -7.916958492544802084e+01
1.683913357769996821e+02 -7.929038290904831854e+01
1.693682920709996154e+02 -7.937220390950810156e+01
1.702640197359996819e+02 -7.944353524019432200e+01
1.713029023619997133e+02 -7.954158947182860118e+01
1.720539770339997006e+02 -7.957666871149351095e+01
1.729969796059997691e+02 -7.968936078247915589e+01
1.741154143849998093e+02 -7.977079672890737072e+01
1.751220883689998686e+02 -7.974273420257040357e+01
1.762573423209997543e+02 -7.999732336766484764e+01
1.773291547669998920e+02 -8.004666558553057598e+01
1.782725037539998709e+02 -8.004425871069854281e+01
1.792963807879999365e+02 -8.027888676480957031e+01
1.803520534939999038e+02 -8.033481579549717821e+01
1.812311724619999609e+02 -8.046336748560372598e+01
1.822554064970000240e+02 -8.056197198387231140e+01
1.832928588630000206e+02 -8.071729417338688961e+01
1.844927775229999725e+02 -8.091247453450095861e+01
1.854211465810000448e+02 -8.094268707156230391e+01
1.860920074269999986e+02 -8.095604921159299749e+01
1.871795352289999528e+02 -8.099950389738303613e+01
1.882507446249999532e+02 -8.106803807422380714e+01
1.893065874910000730e+02 -8.112898899885189508e+01
1.902498436719999972e+02 -8.115973308262310582e+01
1.911959563499999604e+02 -8.133816231929162655e+01
1.921073018629999183e+02 -8.137084279044881896e+01
1.931472718120000422e+02 -8.144799899653020248e+01
1.941692307340001094e+02 -8.147845658619877440e+01
1.953691462090000357e+02 -8.178586265067360728e+01
1.963443970780000143e+02 -8.214635631595213283e+01
1.973674220470001046e+02 -8.217726394092383657e+01
1.980700489830001061e+02 -8.230131205609617950e+01
1.991853499530001557e+02 -8.249264126037780898e+01
1.999848554110001260e+02 -8.254523226576559125e+01
2.008829655890000652e+02 -8.264480133662556227e+01
2.015554158049999955e+02 -8.263290570596754492e+01
2.026586330820000228e+02 -8.293015400433311868e+01
2.037783987170000159e+02 -8.302852458287455306e+01
2.048011820260000206e+02 -8.305730803581343480e+01
2.057284294810000915e+02 -8.311987640727160453e+01
2.067043403030000945e+02 -8.315401089746220009e+01
2.078078717780000488e+02 -8.323312398803770407e+01
2.087203615680000439e+02 -8.327624915517652937e+01
2.097585790799999756e+02 -8.331921226209898634e+01
2.107017194579999853e+02 -8.341535329139998112e+01
2.116936848400000599e+02 -8.347683152530379402e+01
2.127496532190001233e+02 -8.357350098421058249e+01
2.135485105630000930e+02 -8.357727122978718626e+01
2.145862770390000946e+02 -8.371951936367621272e+01
2.156479468730001940e+02 -8.375802204360896042e+01
2.166714176310002244e+02 -8.393417695060121275e+01
2.176318823720003195e+02 -8.397889097005597137e+01
2.187359958840003458e+02 -8.433951445346434639e+01
2.196453899860003673e+02 -8.439705159070669538e+01
2.204290369440002451e+02 -8.439589029728512060e+01
2.213418349590001810e+02 -8.460978902621248210e+01
2.223603674520002187e+02 -8.477641385334308666e+01
2.235437469630002170e+02 -8.510961767107154685e+01
2.243750881410002194e+02 -8.512410207105943982e+01
2.255681542790001686e+02 -8.515792806561221084e+01
2.264786943740001277e+02 -8.528052877831662215e+01
2.272146410780002270e+02 -8.534318052351002848e+01
2.282947169020002036e+02 -8.541769595810396254e+01
2.293351621620002163e+02 -8.551178650830514982e+01
2.304523473750003006e+02 -8.559590299622904297e+01
2.314284967190002362e+02 -8.563625819116948890e+01
2.323237048970003116e+02 -8.573555996368483534e+01
2.335707955620003133e+02 -8.605307480349274840e+01
2.343710016100002917e+02 -8.612345154055765306e+01
2.357146859840002548e+02 -8.625970193340583592e+01
2.369550476680003612e+02 -8.635969566418937404e+01
2.378669737120003163e+02 -8.640458315896492536e+01
2.387477264320002917e+02 -8.648741835822491453e+01
2.397878775110003176e+02 -8.659696642625436880e+01
2.409067139020002628e+02 -8.666176689380787934e+01
2.420584668480003643e+02 -8.680124935612374770e+01
2.431456922840003756e+02 -8.686533651096576136e+01
2.442488238250004997e+02 -8.694798806121556822e+01
2.452425348350003844e+02 -8.697286820347699177e+01
2.464895204300002831e+02 -8.710831632541449210e+01
2.475757640320002793e+02 -8.715371793212872831e+01
2.486299962030003030e+02 -8.723197046484345663e+01
2.498629604190002738e+02 -8.733505609256360458e+01
2.507579843550002465e+02 -8.742144984847085709e+01
2.517655752240002016e+02 -8.751638664798072398e+01
2.525497505770001112e+02 -8.755118821363650738e+01
2.533966307049997795e+02 -8.759804626730478105e+01
2.544165811169997937e+02 -8.763505907209525958e+01
2.554526254639998228e+02 -8.768821617969778970e+01
2.564769430709997096e+02 -8.771199484000817392e+01
2.573875966029996789e+02 -8.775246209034347089e+01
2.584922480029997018e+02 -8.781608551444323041e+01
2.595892139199996222e+02 -8.787708788974373419e+01
2.604836987029995612e+02 -8.790337452576579835e+01
2.615235600009994528e+02 -8.800672968536373730e+01
2.625943879789992934e+02 -8.809006385502777903e+01
2.636490772549994972e+02 -8.817958173874394845e+01
2.646258424079995279e+02 -8.821731426719833280e+01
2.655362807419994624e+02 -8.828316955486386064e+01
2.664467367219993434e+02 -8.831681958513877362e+01
2.675670565439995698e+02 -8.841590538916995001e+01
2.688081762739994360e+02 -8.850028320004730631e+01
2.698479014199995163e+02 -8.855669053225454945e+01
2.707423843209996335e+02 -8.858525068162833804e+01
2.718927619750000417e+02 -8.865838811319173374e+01
2.730918997179999224e+02 -8.870325398561691088e+01
2.741481147040000224e+02 -8.879551258339799347e+01
2.751074398730000894e+02 -8.883799215420043538e+01
2.759858714410000857e+02 -8.885227159608754732e+01
2.770573342220000654e+02 -8.890343415450422526e+01
2.781611640560000183e+02 -8.903522087140680696e+01
2.790879658210001821e+02 -8.911981929735406993e+01
2.801438178530000300e+02 -8.922631991272848495e+01
2.811983958110002959e+02 -8.925155955572864741e+01
2.823495693080002980e+02 -8.936756420429557579e+01
2.832658465920001163e+02 -8.944426962614919319e+01
2.842259812369999281e+02 -8.953604729009853713e+01
2.851688182199999346e+02 -8.957806539277753188e+01
2.861601932319998696e+02 -8.963209734219960012e+01
2.872000621059996774e+02 -8.970081094222761919e+01
2.881743512329999817e+02 -8.975467310202908777e+01
2.893116228909998426e+02 -8.981303144015186035e+01
2.904308778689996871e+02 -8.993678808715478112e+01
2.914722837489996436e+02 -9.002332613832898289e+01
2.922887346099995511e+02 -9.005124487279523748e+01
2.932651793339994697e+02 -9.012043876116746333e+01
2.942395942289994650e+02 -9.017058442415313380e+01
2.953750281019993054e+02 -9.028218369009627509e+01
2.964941291539993813e+02 -9.039820534286944564e+01
2.972790879029993221e+02 -9.047003392592287696e+01
2.980644218909991991e+02 -9.048867521766767652e+01
2.990994779129990206e+02 -9.060870768536577202e+01
3.001417522599992367e+02 -9.065129477457398366e+01
3.011170548739994501e+02 -9.069735976651372766e+01
3.027303742599996212e+02 -9.077062057273502660e+01
3.036092873329996564e+02 -9.083616790605492497e+01
3.044723248639996314e+02 -9.095604055409330613e+01
3.053523467109997682e+02 -9.100588411982890591e+01
3.063907734129998630e+02 -9.105144539382818891e+01
3.074784245619998160e+02 -9.108393399609579433e+01
3.082471419869997362e+02 -9.109051343348789942e+01
3.093981483389996470e+02 -9.125728840011989007e+01
3.102770565859993894e+02 -9.130652439991044389e+01
3.112839065519994506e+02 -9.133226264184047238e+01
3.124344161659994370e+02 -9.138155818701875432e+01
3.136179146869993133e+02 -9.144445165735690750e+01
3.147214649819994179e+02 -9.151164207306428011e+01
3.155211592459995700e+02 -9.154170563765651991e+01
3.164000480749994040e+02 -9.156555178641902160e+01
3.174552757729991868e+02 -9.161401945624155019e+01
3.185860348179993480e+02 -9.168287649674516615e+01
3.194183979829992381e+02 -9.171369780422041629e+01
3.208504060909990585e+02 -9.175013153185028614e+01
3.219924455499991609e+02 -9.179063112660710999e+01
3.232399181159991031e+02 -9.188526914465458617e+01
3.242312240659991289e+02 -9.193132551278624476e+01
3.252080548099991688e+02 -9.196490170705489220e+01
3.261098866579991977e+02 -9.200201810648714229e+01
3.272122660789990505e+02 -9.204816674767231177e+01
3.282204374539987839e+02 -9.210618359511764197e+01
3.292767746139987821e+02 -9.214443119150799077e+01
3.303789368549987557e+02 -9.217889412656455761e+01
3.314347014859989144e+02 -9.221558137964308344e+01
3.324439345329987532e+02 -9.226944223883768359e+01
3.334348799339987295e+02 -9.235241829203818043e+01
3.346344533819986964e+02 -9.242286682652610352e+01
3.357052834649985584e+02 -9.244871604097177453e+01
3.366809081059985829e+02 -9.256765593986705198e+01
3.377204076719986006e+02 -9.266013597415161485e+01
3.388716437029984831e+02 -9.271745294418971639e+01
3.398484241839984179e+02 -9.278136294175665455e+01
3.408705019489985943e+02 -9.283389791048456630e+01
3.419421059119985102e+02 -9.289084272024899747e+01
3.428051691929985054e+02 -9.292261096149644573e+01
3.437001927629985403e+02 -9.298227653786783264e+01
3.447076765239984297e+02 -9.302839248811828554e+01
3.456992977009984997e+02 -9.309345342248602151e+01
3.471084839069984582e+02 -9.320984410503173478e+01
3.481637064339983567e+02 -9.333592651473290402e+01
3.493469554589982522e+02 -9.336682736871777877e+01
3.504025988459983409e+02 -9.349826445505819095e+01
3.512189169909983661e+02 -9.351515848319965585e+01
3.522113909999982866e+02 -9.356413919160107184e+01
3.533938234239982989e+02 -9.367560876981515605e+01
3.543694781869983217e+02 -9.373206670974199994e+01
3.556175189209983500e+02 -9.381826298385834662e+01
3.566081101449981929e+02 -9.382526532464126490e+01
3.576478556559981712e+02 -9.389580480457694023e+01
3.585431846109981393e+02 -9.391204129072234252e+01
3.594541767719981635e+02 -9.396660742705168445e+01
3.604620152549982208e+02 -9.401350802453796973e+01
3.613567716929983362e+02 -9.407044176717528217e+01
3.622381313209986615e+02 -9.410221866022395432e+01
3.630686319519986114e+02 -9.409594461169378121e+01
3.641235705139985726e+02 -9.422003284020233593e+01
3.651956695839984945e+02 -9.427753158189969440e+01
3.662200630649983282e+02 -9.430866772862464131e+01
3.673381355119983027e+02 -9.436302010110331651e+01
3.682975544069983016e+02 -9.444697739131952119e+01
3.692578749999984211e+02 -9.446792765907856904e+01
3.700113655619983888e+02 -9.449202798739571563e+01
3.712417187929982560e+02 -9.451548970360246926e+01
3.720737166699981913e+02 -9.451680240068182570e+01
3.731616447309980344e+02 -9.470934228232198393e+01
3.742828539049978644e+02 -9.478894426902274972e+01
3.751461161849980499e+02 -9.486031864626139054e+01
3.763292646239978581e+02 -9.491954529129223772e+01
3.776568935339979021e+02 -9.500081247945166751e+01
3.786956432949976943e+02 -9.503213460906982846e+01
3.798151230039980533e+02 -9.508960525865686009e+01
3.809035565349980175e+02 -9.513864398315631377e+01
3.821330541669978516e+02 -9.520054540300378676e+01
3.832205485999980397e+02 -9.526463945920126264e+01
3.842115748309979608e+02 -9.532238662159602427e+01
3.853318103149980516e+02 -9.542464504954743632e+01
3.864038443809981800e+02 -9.550621245611232268e+01
3.873297310689983419e+02 -9.553020361334411348e+01
3.883050671569982342e+02 -9.558853082710157878e+01
3.892338318949981044e+02 -9.568656822083573843e+01
3.904159466789978978e+02 -9.578090688322819801e+01
3.913748791899980120e+02 -9.581522995901976003e+01
3.924617820429980952e+02 -9.589097850515527455e+01
3.934055555099981234e+02 -9.592389678554624766e+01
3.942859954159979452e+02 -9.595975864003648326e+01
3.952923677849980209e+02 -9.606469608652247416e+01
3.962360809819979863e+02 -9.610039985221185077e+01
3.973241082589977964e+02 -9.617380807944677201e+01
3.983159463349979319e+02 -9.619892880976884442e+01
3.992038826899980108e+02 -9.623935273757497555e+01
4.001622464989980017e+02 -9.627346573365088034e+01
4.013447093969981552e+02 -9.639983550353062469e+01
4.023029206309980736e+02 -9.644983674653248329e+01
4.034222703389980893e+02 -9.655387635891243292e+01
4.044464856079982837e+02 -9.662160487824296240e+01
4.054228316089981945e+02 -9.666874572178343783e+01
4.064442763729981607e+02 -9.669728589519992568e+01
4.074188505929981261e+02 -9.675157622682263536e+01
4.085546946769982810e+02 -9.682129215102935405e+01
4.097563974269982054e+02 -9.688680812276768961e+01
4.106054855319982266e+02 -9.687480049876400301e+01
4.117875039559980905e+02 -9.702883624391040485e+01
4.127630305999981601e+02 -9.704127115094291867e+01
4.139311014489979357e+02 -9.711717417637166250e+01
4.149375114329980079e+02 -9.716655336360065576e+01
4.161695292719979875e+02 -9.722049971163127680e+01
4.173206316409979877e+02 -9.726012353402802546e+01
4.183446895159981409e+02 -9.729559462858298957e+01
4.193197544159982044e+02 -9.734004306463052103e+01
4.203763934799981143e+02 -9.738790249846459801e+01
4.214653077219979878e+02 -9.747561714470049310e+01
4.226003502319979361e+02 -9.755956034723872961e+01
4.236711461129979739e+02 -9.763936599965958862e+01
4.246316948939982012e+02 -9.768351120392607356e+01
4.256539138619981486e+02 -9.772991584725940584e+01
4.267250397049979256e+02 -9.776377791651944449e+01
4.277642237899980842e+02 -9.780252202448562571e+01
4.288507491169982586e+02 -9.783706146229857836e+01
4.298579480689982688e+02 -9.790501291936557493e+01
4.308336151169984305e+02 -9.796262769244503943e+01
4.317604028099983680e+02 -9.803322406484576845e+01
4.328620873339984882e+02 -9.809394803800751106e+01
4.338856451289983056e+02 -9.817496418955862225e+01
4.349248161169981017e+02 -9.824114653229591454e+01
4.360125363719982374e+02 -9.830420589487604843e+01
4.371486595909984771e+02 -9.838943478330764947e+01
4.382041850799983536e+02 -9.848280025647991920e+01
4.392266843339982074e+02 -9.851127776606504938e+01
4.402204976269982808e+02 -9.857811968904397304e+01
4.412429164189982203e+02 -9.861512670210467491e+01
4.420914025779979966e+02 -9.864897525113815391e+01
4.431615873279978359e+02 -9.868104514694525164e+01
4.441536274599980061e+02 -9.870499901789857233e+01
4.452250830859981079e+02 -9.873479247417989768e+01
4.461999770639979488e+02 -9.879458097607363243e+01
4.472091734329980000e+02 -9.882186526411425120e+01
4.482314256189979460e+02 -9.884121252040242211e+01
4.492388580149980157e+02 -9.887967130462217824e+01
4.503103191629979278e+02 -9.894177170802130661e+01
4.514077609229980226e+02 -9.901503280499221660e+01
4.526055914259979431e+02 -9.905093556036530344e+01
4.539171117699979732e+02 -9.918012924176633760e+01
4.549398428849980291e+02 -9.921597433357966622e+01
4.559637794529981534e+02 -9.923501133286788445e+01
4.571457482709979558e+02 -9.930358596561305262e+01
4.582175665289980202e+02 -9.938807569416573529e+01
4.592728438199980587e+02 -9.946900681433795910e+01
4.601686946869979238e+02 -9.948182501954356383e+01
4.613044800549977822e+02 -9.951510459761715310e+01
4.625988688829976923e+02 -9.955443951220976828e+01
4.635896827629977679e+02 -9.963978732249246661e+01
4.645183449949976762e+02 -9.965282892585827312e+01
4.654134024629980217e+02 -9.969146241642674511e+01
4.663087771959980614e+02 -9.970339515495824401e+01
4.673807692639980473e+02 -9.980408838079326017e+01
4.686754682649980168e+02 -9.986753510351337582e+01
4.696985891449981523e+02 -9.988187161644061973e+01
4.708496793489982224e+02 -9.993833217925848089e+01
4.718576975089986263e+02 -9.999902996378455100e+01
4.729127817509985334e+02 -1.000218681333745678e+02
4.741754344259985032e+02 -1.000887628820535582e+02
4.750887226799983409e+02 -1.001314351834749061e+02
4.762557099879983866e+02 -1.001648202489109565e+02
4.772666047239985687e+02 -1.002551018439354777e+02
4.783215594939986204e+02 -1.003222686367433027e+02
4.794410089559987114e+02 -1.003976515680522255e+02
4.804956920879989184e+02 -1.004684695060330171e+02
4.814235935029988127e+02 -1.005106488380882013e+02
4.824306940619986790e+02 -1.004819878164329481e+02
4.834550278259988545e+02 -1.007148796514857452e+02
4.845584048469989398e+02 -1.008571008048177617e+02
4.857583506309989048e+02 -1.009135049054047073e+02
4.869728934859989522e+02 -1.009743044965463667e+02
4.877572250389989108e+02 -1.009837597799559461e+02
4.889559580039991147e+02 -1.010329018648982924e+02
4.902035831889991186e+02 -1.009662198592594677e+02
4.913377761789993201e+02 -1.018225102183350828e+02
4.925855972549992998e+02 -1.019277186145131395e+02
4.934500664019993224e+02 -1.019433614373790675e+02
4.946966349469991542e+02 -1.021074424394240054e+02
4.958802337639993425e+02 -1.021650979230955443e+02
4.968879160609994869e+02 -1.021989530082920226e+02
4.979759038149993557e+02 -1.022788517905292593e+02
4.990299300649994052e+02 -1.023323574550854858e+02
5.000874746519994574e+02 -1.023681169060344587e+02
5.011747841469996843e+02 -1.024598315904688519e+02
5.020221541149996938e+02 -1.024679324568870982e+02
5.031208593979995953e+02 -1.025562671727793429e+02
5.041750393599996301e+02 -1.025696825661295009e+02
5.052959185859996296e+02 -1.026866652113922527e+02
5.061928194789994677e+02 -1.027160417445740563e+02
5.072620076369998969e+02 -1.027273985542810664e+02
5.085414446339999586e+02 -1.028563227184078528e+02
5.096759902839999086e+02 -1.029645590533719997e+02
5.108694310669994820e+02 -1.030403997203236770e+02
5.119254107479994218e+02 -1.030859662532384675e+02
5.128040444989989055e+02 -1.031249346886254727e+02
5.137160734919991683e+02 -1.032295179073398259e+02
5.150109498749989143e+02 -1.033503500356374900e+02
5.161468961009992427e+02 -1.034081804108091660e+02
5.172043965339992155e+02 -1.034771725872891892e+02
5.184985488069991106e+02 -1.035198148887744196e+02
5.195063977429996385e+02 -1.035730617899835551e+02
5.205754208109993897e+02 -1.036298984114648505e+02
5.217267275269994116e+02 -1.037255681087870443e+02
5.226541012179998233e+02 -1.037619685128738780e+02
5.237893111259999159e+02 -1.038539213254339444e+02
5.248454686759996548e+02 -1.039118086644942451e+02
5.259492534720000094e+02 -1.039757335350799679e+02
5.269714076039997508e+02 -1.040210378245369185e+02
5.277555464169997776e+02 -1.040687620573168601e+02
5.286363201969998045e+02 -1.040709035269836988e+02
5.297236460179997266e+02 -1.041645771233140891e+02
5.306173811730001262e+02 -1.041966719394675778e+02
5.318648061839999173e+02 -1.042478337216888349e+02
5.327632821890001651e+02 -1.042855169936559037e+02
5.338821727350000401e+02 -1.043156737605442430e+02
5.350171009580003556e+02 -1.043417178021875316e+02
5.360090334110005870e+02 -1.044060807779716811e+02
5.370495372830005181e+02 -1.044484686206488107e+02
5.381839424520005650e+02 -1.044733159157606792e+02
5.390616090420004411e+02 -1.045136147668566196e+02
5.401491829490005330e+02 -1.045497006327774869e+02
5.412511826690001726e+02 -1.045988199948581894e+02
5.423240962840006887e+02 -1.046839839618805854e+02
5.433549004420002575e+02 -1.047348366245561380e+02
5.443947591220002096e+02 -1.047995524043890327e+02
5.454652655040002855e+02 -1.048535898059057843e+02
5.463932709800003522e+02 -1.048972775584281294e+02
5.475282128820000480e+02 -1.049732901064312216e+02
5.485527785459996721e+02 -1.050165685177700539e+02
5.496378362849994801e+02 -1.050754677455660868e+02
5.505823490369999718e+02 -1.051193178730624567e+02
